Policy-based optimization: single-step policy gradient method seen as an evolution strategy

This research reports on the recent development of a black-box optimization method based on single-step deep reinforcement learning (DRL), and on its conceptual proximity to evolution strategy (ES) techniques. In the fashion of policy gradient (PG) methods, the policy-based optimization (PBO) algorithm relies on the update of a policy network to describe the density function of its next generation of individuals. The method is described in details, and its similarities to both ES and PG methods are pointed out. The relevance of the approach is then evaluated on the minimization of standard analytic functions, with comparison to classic ES techniques (ES, CMA-ES). It is then applied to the optimization of parametric control laws designed for the Lorenz attractor. Given the scarce existing literature on the method, this contribution definitely establishes the PBO method as a valid, versatile black-box optimization technique, and opens the way to multiple future improvements allowed by the flexibility of the neural networks approach.

==> data/branin_cmaes_avg.dat <==
1.000000000000000000e+00 1.194766607792968571e+01 7.933856138295687366e+00 1.799209895181888541e+01
2.000000000000000000e+00 8.437271389381926667e+00 4.892061112458080174e+00 1.455164742664339173e+01
3.000000000000000000e+00 4.680584447660006475e+00 2.947171031077370440e+00 7.433525418329068657e+00
4.000000000000000000e+00 3.696576434113020504e+00 2.491545790270300209e+00 5.484417499610672486e+00
5.000000000000000000e+00 3.212897664374511297e+00 2.129429843848300141e+00 4.847640992524088865e+00
6.000000000000000000e+00 2.991740398081870644e+00 1.902971596981880120e+00 4.703438886692063114e+00
7.000000000000000000e+00 2.528488965603505001e+00 1.561755470619338171e+00 4.093634739530214617e+00
8.000000000000000000e+00 1.458181086575361496e+00 1.053712097864345498e+00 2.017906110744720483e+00
9.000000000000000000e+00 1.314301271100492441e+00 8.857971319213922001e-01 1.950094179543655049e+00
1.000000000000000000e+01 1.314301271100492441e+00 8.857971319213922001e-01 1.950094179543655049e+00
1.100000000000000000e+01 1.186197441884727422e+00 7.831701759813540775e-01 1.796626600816028763e+00
1.200000000000000000e+01 6.971502916650283987e-01 4.498365358441889228e-01 1.080433647428268751e+00
1.300000000000000000e+01 5.536715751645244765e-01 3.219373872883578014e-01 9.522106634685096882e-01
1.400000000000000000e+01 4.592359412409574015e-01 2.427930787598871765e-01 8.686312262469293444e-01
1.500000000000000000e+01 2.833528997695109464e-01 1.860463595936925063e-01 4.315530063750440681e-01
1.600000000000000000e+01 2.383883226464482141e-01 1.406959697954635324e-01 4.039134344558846790e-01
1.700000000000000000e+01 2.138503030956794837e-01 1.176059125988998810e-01 3.888575933259819095e-01
1.800000000000000000e+01 2.014509897304396502e-01 1.056726790143179273e-01 3.840396746057232469e-01
1.900000000000000000e+01 1.843717006626860999e-01 9.180654800995796672e-02 3.702668790200457360e-01
2.000000000000000000e+01 1.268948004299541021e-01 6.733777906625290632e-02 2.391271378332065767e-01
2.100000000000000000e+01 9.896400464622777393e-02 5.567291260919405432e-02 1.759181216971428263e-01
2.200000000000000000e+01 8.940196278795267681e-02 4.628482776577721308e-02 1.726853341830570654e-01
2.300000000000000000e+01 8.544591408055014770e-02 4.263206850446731033e-02 1.712561573758895617e-01
2.400000000000000000e+01 6.006324010228501764e-02 3.135644921744711044e-02 1.150510629110846339e-01
2.500000000000000000e+01 3.967071961096355071e-02 2.086121177440648441e-02 7.543981679829636633e-02
2.600000000000000000e+01 3.487512617142495691e-02 1.656035591890668568e-02 7.344494474809017126e-02
2.700000000000000000e+01 2.414523658675101631e-02 1.224721008807337641e-02 4.760206166446934867e-02
2.800000000000000000e+01 2.080991355682372188e-02 1.039355426846653475e-02 4.166548719106923787e-02
2.900000000000000000e+01 1.262235707424988126e-02 5.798565093345339587e-03 2.747643521199965785e-02
3.000000000000000000e+01 1.203041004240670842e-02 5.283444895218144394e-03 2.739325736498754438e-02
3.100000000000000000e+01 1.114835951624531564e-02 4.542846837467802261e-03 2.735859789029004147e-02
3.200000000000000000e+01 8.842846496120836813e-03 2.822874501365890167e-03 2.770081847992898749e-02
3.300000000000000000e+01 6.395065850378571504e-03 1.900431026241726409e-03 2.151978507294494830e-02
3.400000000000000000e+01 6.394788388971299822e-03 1.900235809441749206e-03 2.152012836329814105e-02
3.500000000000000000e+01 6.286924304708634351e-03 1.825300321553537455e-03 2.165419944674943503e-02
3.600000000000000000e+01 6.268959237551534162e-03 1.812886375512453695e-03 2.167805464971498189e-02
3.700000000000000000e+01 2.649288319034392297e-03 7.949328232788264439e-04 8.829335500856811542e-03
3.800000000000000000e+01 8.234470559357329796e-04 2.689303212520364897e-04 2.521341032771671088e-03
3.900000000000000000e+01 8.118334025818850150e-04 2.603720564301208098e-04 2.531275754334123308e-03
4.000000000000000000e+01 8.032395585028547207e-04 2.540706540029693053e-04 2.539426644433802772e-03
4.100000000000000000e+01 7.876114023580125948e-04 2.431090036632553607e-04 2.551660826119025918e-03
4.200000000000000000e+01 3.440449128597529048e-04 1.185055554009611207e-04 9.988299845031152219e-04
4.300000000000000000e+01 3.261739333386466265e-04 1.054886199463531680e-04 1.008539450451706671e-03
4.400000000000000000e+01 3.161616870948287029e-04 9.829821997520702195e-05 1.016887308965108228e-03
4.500000000000000000e+01 3.006607780812182279e-04 8.742978718237202668e-05 1.033937132751360432e-03
4.600000000000000000e+01 6.108923293985937472e-05 1.879964817708112133e-05 1.985087351650548812e-04
4.700000000000000000e+01 3.292093790772114326e-05 1.080905264458473071e-05 1.002667105397994071e-04
4.800000000000000000e+01 8.438374244934544711e-06 3.432443283664875912e-06 2.074503611944512074e-05
4.900000000000000000e+01 7.862202023711797479e-06 2.966684997530927883e-06 2.083612541038353644e-05
5.000000000000000000e+01 7.594700439095274163e-06 2.771542612691687581e-06 2.081132525094979416e-05


==> data/branin_es_avg.dat <==
1.000000000000000000e+00 1.771506844348532894e+01 1.231742848318426375e+01 2.547801681055436163e+01
2.000000000000000000e+00 6.472387829654631553e+00 5.194225839744043505e+00 8.065071775840555901e+00
3.000000000000000000e+00 4.550117363252204505e+00 3.140116113495799777e+00 6.593249189222023965e+00
4.000000000000000000e+00 3.046728625909827848e+00 1.921377913702035256e+00 4.831197055894707937e+00
5.000000000000000000e+00 1.689940522783256238e+00 1.190669983264206255e+00 2.398564682646602275e+00
6.000000000000000000e+00 1.217744028775615162e+00 7.500535514220740829e-01 1.977059527025958552e+00
7.000000000000000000e+00 1.050888829918044998e+00 6.957008061077336603e-01 1.587417066576604530e+00
8.000000000000000000e+00 8.825567722121757663e-01 6.108862507880555848e-01 1.275043357372619424e+00
9.000000000000000000e+00 5.845597540017200000e-01 3.629348351206027057e-01 9.415191735039751819e-01
1.000000000000000000e+01 5.845597540017200000e-01 3.629348351206027057e-01 9.415191735039751819e-01
1.100000000000000000e+01 4.949571879171150712e-01 3.082824202003061065e-01 7.946694388594756076e-01
1.200000000000000000e+01 4.949571879171150712e-01 3.082824202003061065e-01 7.946694388594756076e-01
1.300000000000000000e+01 4.259281585295444650e-01 2.452684007890802154e-01 7.396582504909685607e-01
1.400000000000000000e+01 4.066089744494044145e-01 2.328115695977770738e-01 7.101488056991090980e-01
1.500000000000000000e+01 3.738263825554600794e-01 2.136396014647116426e-01 6.541210680810226608e-01
1.600000000000000000e+01 2.148262796023028276e-01 1.284660714981241403e-01 3.592413924515522883e-01
1.700000000000000000e+01 1.777407613382890328e-01 1.001279875469110181e-01 3.155139638286802994e-01
1.800000000000000000e+01 1.607668637370859854e-01 8.402646754212654556e-02 3.075933718491846713e-01
1.900000000000000000e+01 1.605030012735393918e-01 8.376949880536156690e-02 3.075249796787010159e-01
2.000000000000000000e+01 1.150114950312004919e-01 6.407480300188253541e-02 2.064406501401685190e-01
2.100000000000000000e+01 1.122356990559889578e-01 6.126053299556460940e-02 2.056275309178025590e-01
2.200000000000000000e+01 1.120865817211096765e-01 6.110495573370491179e-02 2.056036478722649552e-01
2.300000000000000000e+01 1.120865817211096765e-01 6.110495573370491179e-02 2.056036478722649552e-01
2.400000000000000000e+01 1.116722039040476400e-01 6.070786811282075784e-02 2.054211671806925599e-01
2.500000000000000000e+01 9.773084824190672593e-02 5.256084684847543015e-02 1.817192695851636841e-01
2.600000000000000000e+01 5.900437592851377755e-02 3.842621871320826832e-02 9.060262745854490152e-02
2.700000000000000000e+01 5.685766489432213244e-02 3.613138291297489368e-02 8.947329984632626521e-02
2.800000000000000000e+01 4.423435977356705850e-02 2.698596805109892624e-02 7.250725936058047272e-02
2.900000000000000000e+01 4.006538869844493422e-02 2.277338279111971661e-02 7.048734859818131526e-02
3.000000000000000000e+01 3.347985915391042677e-02 1.989698762071903659e-02 5.633520964743769788e-02
3.100000000000000000e+01 3.090353336038190180e-02 1.853327769408131057e-02 5.153046265859545505e-02
3.200000000000000000e+01 2.698118633301803751e-02 1.670818057917082197e-02 4.357053794621883192e-02
3.300000000000000000e+01 2.297789154286168298e-02 1.391318842376024038e-02 3.794841869990426414e-02
3.400000000000000000e+01 2.289704339311214934e-02 1.382289025573708169e-02 3.792800105089921825e-02
3.500000000000000000e+01 1.778781748404289001e-02 1.067489330146074479e-02 2.964024481652898987e-02
3.600000000000000000e+01 1.741743311814197143e-02 1.031817625196615462e-02 2.940122062434645869e-02
3.700000000000000000e+01 1.363125770399368185e-02 7.077561579232206045e-03 2.625355986133923181e-02
3.800000000000000000e+01 1.360213951889520725e-02 7.051283003234442431e-03 2.623894111279075764e-02
3.900000000000000000e+01 1.347793434282927930e-02 6.927803445165592496e-03 2.622111259181012302e-02
4.000000000000000000e+01 1.307027191744232833e-02 6.558307799463392387e-03 2.604818395529698641e-02
4.100000000000000000e+01 1.306956206667891397e-02 6.557608877953389169e-03 2.604813062106303700e-02
4.200000000000000000e+01 1.284188129629775833e-02 6.354298005941793476e-03 2.595312890172828124e-02
4.300000000000000000e+01 1.265050387169005218e-02 6.180587449170475527e-03 2.589320991310043590e-02
4.400000000000000000e+01 1.265050387169005218e-02 6.180587449170475527e-03 2.589320991310043590e-02
4.500000000000000000e+01 1.264924753881676266e-02 6.179372782594877607e-03 2.589315597675795333e-02
4.600000000000000000e+01 1.241227957790787609e-02 5.961371033910920110e-03 2.584383415220436672e-02
4.700000000000000000e+01 1.241227957790787609e-02 5.961371033910920110e-03 2.584383415220436672e-02
4.800000000000000000e+01 1.239411632447485340e-02 5.944055318394632879e-03 2.584331928897697084e-02
4.900000000000000000e+01 1.228880157207904063e-02 5.846357011640765551e-03 2.583055461328225000e-02
5.000000000000000000e+01 1.228859789477095357e-02 5.846163565969494068e-03 2.583055306532916137e-02


==> data/branin_pbo_avg.dat <==
1.00000e+00 7.17787e+00 9.72962e+00 5.29536e+00 4.15816e-01 5.70502e-01 2.61129e-01 5.42121e-01 6.70750e-01 4.13493e-01 5.36756e-01 6.60956e-01 4.12557e-01 9.42666e-04 1.71208e-03 1.73257e-04 1.57737e-01 3.19495e-01 -4.01972e-03 1.51469e-01 2.98989e-01 3.94866e-03
2.00000e+00 5.04102e+00 7.00213e+00 3.62916e+00 2.09061e-01 3.38099e-01 8.00234e-02 3.35808e-01 4.00014e-01 2.71602e-01 3.31486e-01 3.94645e-01 2.68326e-01 1.17006e-03 1.74386e-03 5.96261e-04 9.04998e-02 1.19819e-01 6.11804e-02 1.44162e-01 2.05315e-01 8.30084e-02
3.00000e+00 2.94114e+00 4.49569e+00 1.92413e+00 1.89073e-01 3.01141e-01 7.70044e-02 1.67721e-01 2.15354e-01 1.20089e-01 1.65848e-01 2.13248e-01 1.18448e-01 6.65298e-04 1.16468e-03 1.65916e-04 8.26446e-02 1.14163e-01 5.11265e-02 7.28823e-02 1.21494e-01 2.42703e-02
4.00000e+00 1.79686e+00 3.41198e+00 9.46287e-01 1.12676e-01 3.20640e-01 -9.52879e-02 1.33084e-01 1.91403e-01 7.47646e-02 1.31807e-01 1.90627e-01 7.29861e-02 9.54135e-04 1.39388e-03 5.14389e-04 6.64704e-02 9.62261e-02 3.67147e-02 4.20256e-02 8.14605e-02 2.59078e-03
5.00000e+00 1.79686e+00 3.41198e+00 9.46287e-01 2.69949e-02 1.47966e-01 -9.39762e-02 1.05171e-01 1.81327e-01 2.90154e-02 9.11847e-02 1.12282e-01 7.00874e-02 1.77927e-03 3.38358e-03 1.74964e-04 8.18703e-02 1.32613e-01 3.11277e-02 4.49592e-02 8.04672e-02 9.45126e-03
6.00000e+00 7.02151e-01 9.87354e-01 4.99331e-01 2.82464e-03 1.46769e-01 -1.41119e-01 2.01019e-02 7.67925e-02 -3.65888e-02 3.99985e-02 7.54442e-02 4.55282e-03 1.06256e-03 1.99560e-03 1.29525e-04 8.40227e-02 1.18888e-01 4.91579e-02 2.35060e-02 3.50101e-02 1.20019e-02
7.00000e+00 5.96382e-01 8.87341e-01 4.00829e-01 -7.52840e-02 1.32372e-01 -2.82940e-01 7.25723e-03 3.35085e-02 -1.89940e-02 3.53829e-02 8.16582e-02 -1.08925e-02 1.04537e-03 1.27279e-03 8.17957e-04 6.12625e-02 8.91262e-02 3.33988e-02 3.19636e-02 6.19372e-02 1.99007e-03
8.00000e+00 3.91889e-01 5.11329e-01 3.00348e-01 -1.45928e-01 -1.11809e-01 -1.80048e-01 -5.06811e-03 2.24208e-02 -3.25570e-02 -6.74604e-04 1.98501e-02 -2.11993e-02 6.98396e-04 1.02553e-03 3.71266e-04 2.92590e-02 4.32589e-02 1.52592e-02 1.98135e-02 3.76943e-02 1.93264e-03
9.00000e+00 3.91889e-01 5.11329e-01 3.00348e-01 -3.51214e-01 -1.96978e-01 -5.05451e-01 -2.83914e-02 -6.27513e-03 -5.05076e-02 3.61285e-02 8.39660e-02 -1.17090e-02 6.59971e-04 8.48458e-04 4.71485e-04 6.81830e-02 8.60032e-02 5.03629e-02 2.49454e-02 4.48874e-02 5.00348e-03
1.00000e+01 2.65458e-01 3.68436e-01 1.91262e-01 -5.95982e-01 -3.57269e-01 -8.34694e-01 -4.90642e-02 -4.48563e-03 -9.36427e-02 1.00613e-02 4.51667e-02 -2.50441e-02 1.46367e-03 2.83925e-03 8.80936e-05 3.78599e-02 5.08349e-02 2.48849e-02 1.91356e-02 2.93377e-02 8.93359e-03
1.10000e+01 2.36855e-01 3.33734e-01 1.68099e-01 -7.00770e-01 -5.43788e-01 -8.57751e-01 -1.11164e-01 -6.56971e-02 -1.56631e-01 -7.10922e-02 1.09054e-02 -1.53090e-01 1.71239e-03 2.77361e-03 6.51170e-04 6.02586e-02 8.05244e-02 3.99928e-02 1.03423e-02 1.75540e-02 3.13069e-03
1.20000e+01 2.36855e-01 3.33734e-01 1.68099e-01 -9.17956e-01 -6.93790e-01 -1.14212e+00 -1.64237e-01 -4.32269e-02 -2.85248e-01 -8.11760e-02 -3.51474e-02 -1.27205e-01 2.99506e-03 5.81554e-03 1.74577e-04 8.29434e-02 1.16575e-01 4.93120e-02 1.05800e-02 2.08627e-02 2.97388e-04
1.30000e+01 1.97837e-01 3.10851e-01 1.25911e-01 -1.03888e+00 -8.30544e-01 -1.24722e+00 -1.77874e-01 -1.22127e-01 -2.33620e-01 -9.12674e-02 -5.88171e-02 -1.23718e-01 3.27143e-03 7.42335e-03 -8.80491e-04 7.33578e-02 1.11331e-01 3.53844e-02 1.06973e-02 2.05108e-02 8.83869e-04
1.40000e+01 1.73469e-01 2.63723e-01 1.14103e-01 -1.04792e+00 -7.00162e-01 -1.39568e+00 -2.53798e-01 -1.94642e-01 -3.12953e-01 -7.54720e-02 -1.87755e-02 -1.32169e-01 2.29294e-03 3.37554e-03 1.21033e-03 8.11281e-02 1.18459e-01 4.37970e-02 9.92112e-03 2.03298e-02 -4.87556e-04
1.50000e+01 1.42637e-01 2.25038e-01 9.04080e-02 -1.20231e+00 -8.54135e-01 -1.55048e+00 -2.01177e-01 -8.43722e-02 -3.17982e-01 -1.15688e-01 -5.44967e-02 -1.76879e-01 3.75816e-03 6.21460e-03 1.30173e-03 7.57262e-02 1.11633e-01 3.98196e-02 1.77086e-02 2.46272e-02 1.07899e-02
1.60000e+01 4.43819e-02 5.55519e-02 3.54580e-02 -1.52163e+00 -1.20223e+00 -1.84102e+00 -2.46760e-01 -1.73471e-01 -3.20049e-01 -1.26176e-01 -1.03516e-01 -1.48837e-01 6.36221e-03 1.06736e-02 2.05080e-03 5.49978e-02 6.74653e-02 4.25302e-02 1.76718e-02 2.51372e-02 1.02064e-02
1.70000e+01 2.90537e-02 3.87137e-02 2.18041e-02 -1.55884e+00 -1.36234e+00 -1.75534e+00 -3.46311e-01 -2.07168e-01 -4.85454e-01 -1.29744e-01 -7.07639e-02 -1.88724e-01 6.53770e-03 1.07254e-02 2.35004e-03 9.77738e-02 1.46544e-01 4.90036e-02 2.51276e-02 4.20063e-02 8.24891e-03
1.80000e+01 1.81204e-02 2.89954e-02 1.13241e-02 -1.75942e+00 -1.41476e+00 -2.10408e+00 -3.38238e-01 -2.37933e-01 -4.38543e-01 -2.40482e-01 -1.35259e-01 -3.45705e-01 4.56903e-03 9.46017e-03 -3.22106e-04 4.41224e-02 6.78848e-02 2.03600e-02 2.15202e-02 3.27304e-02 1.03100e-02
1.90000e+01 6.50494e-03 1.12113e-02 3.77425e-03 -1.92635e+00 -1.71676e+00 -2.13593e+00 -4.68283e-01 -2.46317e-01 -6.90249e-01 -2.23718e-01 -8.47219e-02 -3.62713e-01 6.26598e-03 1.03070e-02 2.22492e-03 8.73268e-02 1.33725e-01 4.09289e-02 3.06107e-02 4.78444e-02 1.33770e-02
2.00000e+01 6.49279e-03 1.12058e-02 3.76200e-03 -2.40868e+00 -1.84159e+00 -2.97578e+00 -4.47870e-01 -3.07502e-01 -5.88238e-01 -2.70086e-01 -1.66494e-01 -3.73678e-01 6.13382e-01 1.80570e+00 -5.78937e-01 6.01726e-02 1.14172e-01 6.17369e-03 9.18803e-03 1.54074e-02 2.96861e-03
2.10000e+01 6.49279e-03 1.12058e-02 3.76200e-03 -2.19311e+00 -1.92713e+00 -2.45909e+00 -5.15835e-01 -3.79849e-01 -6.51821e-01 -2.10505e-01 -1.63374e-01 -2.57637e-01 6.47252e-03 1.22471e-02 6.97930e-04 6.93976e-02 1.05288e-01 3.35077e-02 1.79299e-02 3.01251e-02 5.73466e-03
2.20000e+01 3.87054e-03 6.38555e-03 2.34609e-03 -2.49629e+00 -1.88611e+00 -3.10647e+00 -4.78399e-01 -2.57704e-01 -6.99094e-01 -2.83868e-01 -1.60570e-01 -4.07165e-01 7.77301e-02 1.66322e-01 -1.08615e-02 4.89341e-02 7.98549e-02 1.80132e-02 9.14890e-03 1.78604e-02 4.37391e-04
2.30000e+01 3.87054e-03 6.38555e-03 2.34609e-03 -2.71007e+00 -2.21592e+00 -3.20422e+00 -5.57095e-01 -3.70376e-01 -7.43814e-01 -2.68637e-01 -1.93148e-01 -3.44125e-01 5.65537e-02 1.16618e-01 -3.51091e-03 5.86511e-02 8.20742e-02 3.52280e-02 1.27003e-02 2.13201e-02 4.08054e-03
2.40000e+01 1.04197e-03 1.55987e-03 6.96019e-04 -3.05118e+00 -2.45663e+00 -3.64573e+00 -6.70306e-01 -4.10011e-01 -9.30602e-01 -2.91203e-01 -1.17211e-01 -4.65195e-01 8.18846e-02 1.67116e-01 -3.34732e-03 7.99692e-02 1.17140e-01 4.27981e-02 6.43772e-03 8.20864e-03 4.66680e-03
2.50000e+01 5.12916e-04 7.46090e-04 3.52616e-04 -3.18153e+00 -2.65556e+00 -3.70749e+00 -9.36413e-01 -6.23428e-01 -1.24940e+00 -3.24954e-01 -2.13924e-01 -4.35984e-01 1.34046e-01 2.69458e-01 -1.36579e-03 6.22082e-02 9.93557e-02 2.50607e-02 1.66955e-02 2.68934e-02 6.49765e-03
2.60000e+01 5.12916e-04 7.46090e-04 3.52616e-04 -3.30537e+00 -2.84265e+00 -3.76808e+00 -8.80695e-01 -6.36690e-01 -1.12470e+00 -4.36213e-01 -2.61180e-01 -6.11245e-01 5.24390e-02 9.31339e-02 1.17441e-02 7.03179e-02 1.23346e-01 1.72901e-02 4.32818e-03 7.42948e-03 1.22687e-03
2.70000e+01 5.06459e-04 7.44127e-04 3.44700e-04 -3.42607e+00 -2.98662e+00 -3.86552e+00 -7.40058e-01 -4.51943e-01 -1.02817e+00 -3.55459e-01 -2.71771e-01 -4.39147e-01 2.53878e+00 7.24571e+00 -2.16815e+00 5.89304e-02 9.15941e-02 2.62666e-02 6.99233e-03 1.15193e-02 2.46531e-03
2.80000e+01 1.68288e-04 2.43045e-04 1.16525e-04 -3.73255e+00 -3.13960e+00 -4.32551e+00 -8.36978e-01 -6.61367e-01 -1.01259e+00 -4.20007e-01 -2.29297e-01 -6.10718e-01 1.23380e+00 3.12507e+00 -6.57468e-01 6.19643e-02 9.86502e-02 2.52784e-02 9.78590e-03 1.26383e-02 6.93350e-03
2.90000e+01 1.68288e-04 2.43045e-04 1.16525e-04 -4.06215e+00 -3.28400e+00 -4.84029e+00 -1.11524e+00 -8.13445e-01 -1.41703e+00 -3.94556e-01 -2.10134e-01 -5.78978e-01 3.38146e-01 7.01552e-01 -2.52596e-02 5.73859e-02 8.41071e-02 3.06647e-02 1.06526e-02 1.59368e-02 5.36831e-03
3.00000e+01 1.68288e-04 2.43045e-04 1.16525e-04 -4.27415e+00 -3.88584e+00 -4.66247e+00 -7.43911e-01 -4.50927e-01 -1.03690e+00 -4.04963e-01 -2.74751e-01 -5.35175e-01 4.57823e-01 7.34599e-01 1.81047e-01 5.16971e-02 7.31288e-02 3.02653e-02 6.17812e-03 1.08568e-02 1.49943e-03
3.10000e+01 1.67321e-04 2.42677e-04 1.15364e-04 -4.77619e+00 -3.95702e+00 -5.59536e+00 -1.13516e+00 -7.18646e-01 -1.55168e+00 -5.47405e-01 -4.29518e-01 -6.65293e-01 9.00034e+00 2.08852e+01 -2.88454e+00 6.46364e-02 8.56574e-02 4.36153e-02 1.76742e-02 3.06613e-02 4.68710e-03
3.20000e+01 1.41495e-04 2.28113e-04 8.77667e-05 -4.29420e+00 -3.39592e+00 -5.19247e+00 -1.13507e+00 -7.85360e-01 -1.48479e+00 -4.49818e-01 -2.59327e-01 -6.40309e-01 4.55087e-01 6.76228e-01 2.33946e-01 7.13194e-02 9.94923e-02 4.31464e-02 1.38236e-02 2.44586e-02 3.18861e-03
3.30000e+01 1.39386e-04 2.27308e-04 8.54719e-05 -4.82286e+00 -4.09475e+00 -5.55097e+00 -8.77496e-01 -5.53942e-01 -1.20105e+00 -5.15703e-01 -1.58273e-01 -8.73133e-01 1.90706e+00 5.08639e+00 -1.27228e+00 6.68866e-02 9.67523e-02 3.70209e-02 1.90063e-02 3.03422e-02 7.67041e-03
3.40000e+01 9.49775e-05 1.45320e-04 6.20747e-05 -4.78581e+00 -4.29431e+00 -5.27730e+00 -1.00702e+00 -6.85933e-01 -1.32811e+00 -5.29281e-01 -4.60790e-01 -5.97772e-01 1.93329e+00 5.16428e+00 -1.29771e+00 7.66993e-02 1.12851e-01 4.05475e-02 1.13171e-02 1.47248e-02 7.90937e-03
3.50000e+01 6.25983e-05 1.26624e-04 3.09463e-05 -5.31817e+00 -4.76697e+00 -5.86938e+00 -1.34790e+00 -1.14123e+00 -1.55457e+00 -5.60811e-01 -4.25936e-01 -6.95685e-01 1.18297e+01 2.65852e+01 -2.92567e+00 5.63835e-02 8.39119e-02 2.88551e-02 1.79002e-02 2.86180e-02 7.18251e-03
3.60000e+01 6.16394e-05 1.26463e-04 3.00436e-05 -4.98543e+00 -4.62991e+00 -5.34096e+00 -1.22713e+00 -7.72814e-01 -1.68145e+00 -6.17069e-01 -4.88019e-01 -7.46120e-01 5.33578e+00 1.40881e+01 -3.41650e+00 9.16049e-02 1.23507e-01 5.97028e-02 2.35437e-02 4.55374e-02 1.54999e-03
3.70000e+01 8.20375e-06 1.19909e-05 5.61271e-06 -5.24087e+00 -4.60077e+00 -5.88097e+00 -9.21946e-01 -5.74785e-01 -1.26911e+00 -5.19703e-01 -3.44011e-01 -6.95396e-01 9.04208e+01 2.46563e+02 -6.57217e+01 1.00645e-01 1.41718e-01 5.95712e-02 1.49049e-02 2.53453e-02 4.46458e-03
3.80000e+01 5.63910e-06 9.27931e-06 3.42692e-06 -5.79342e+00 -4.86400e+00 -6.72284e+00 -1.35631e+00 -8.24928e-01 -1.88770e+00 -6.47017e-01 -3.94015e-01 -9.00018e-01 2.15994e+01 5.91187e+01 -1.59198e+01 1.16237e-01 1.75932e-01 5.65423e-02 1.69565e-02 1.98149e-02 1.40981e-02
3.90000e+01 2.77400e-06 3.49339e-06 2.20275e-06 -5.68419e+00 -4.94388e+00 -6.42450e+00 -1.19066e+00 -8.85449e-01 -1.49587e+00 -6.21015e-01 -4.10807e-01 -8.31223e-01 4.91665e+01 1.45466e+02 -4.71333e+01 5.56532e-02 8.79167e-02 2.33897e-02 2.27379e-02 3.74269e-02 8.04878e-03
4.00000e+01 2.77400e-06 3.49339e-06 2.20275e-06 -5.71188e+00 -5.23477e+00 -6.18899e+00 -1.33233e+00 -1.10909e+00 -1.55558e+00 -5.47994e-01 -1.77443e-01 -9.18545e-01 1.83418e+02 5.23087e+02 -1.56252e+02 4.88768e-02 7.43023e-02 2.34512e-02 8.63708e-03 1.59330e-02 1.34113e-03
4.10000e+01 1.96225e-06 2.63245e-06 1.46267e-06 -5.98593e+00 -5.51398e+00 -6.45788e+00 -1.36605e+00 -1.07164e+00 -1.66045e+00 -7.26797e-01 -4.84490e-01 -9.69105e-01 9.48940e+00 2.41401e+01 -5.16130e+00 8.43646e-02 1.39948e-01 2.87817e-02 1.63730e-02 2.81313e-02 4.61476e-03
4.20000e+01 1.96225e-06 2.63245e-06 1.46267e-06 -6.77496e+00 -6.51799e+00 -7.03192e+00 -1.45417e+00 -1.07148e+00 -1.83687e+00 -8.00326e-01 -5.42357e-01 -1.05829e+00 1.25886e+02 3.00468e+02 -4.86971e+01 9.95910e-02 1.39329e-01 5.98534e-02 5.57590e-03 1.34285e-02 -2.27666e-03
4.30000e+01 1.74759e-06 2.23525e-06 1.36632e-06 -6.18745e+00 -5.52091e+00 -6.85399e+00 -1.55285e+00 -1.18076e+00 -1.92493e+00 -8.03778e-01 -5.92275e-01 -1.01528e+00 7.68769e+01 2.22131e+02 -6.83776e+01 7.25049e-02 1.11539e-01 3.34704e-02 1.24406e-02 2.21796e-02 2.70168e-03
4.40000e+01 1.47656e-06 1.82532e-06 1.19443e-06 -6.34731e+00 -5.58111e+00 -7.11352e+00 -1.33514e+00 -1.01264e+00 -1.65764e+00 -7.27877e-01 -4.30517e-01 -1.02524e+00 8.37112e+01 2.45004e+02 -7.75817e+01 8.55928e-02 1.24929e-01 4.62572e-02 1.05717e-02 1.73381e-02 3.80537e-03
4.50000e+01 1.45267e-06 1.81731e-06 1.16119e-06 -6.70531e+00 -6.28245e+00 -7.12817e+00 -1.50732e+00 -8.42141e-01 -2.17250e+00 -8.21551e-01 -3.37342e-01 -1.30576e+00 7.57110e+01 2.19030e+02 -6.76075e+01 7.10441e-02 1.31665e-01 1.04229e-02 1.20633e-02 2.11931e-02 2.93350e-03
4.60000e+01 8.62455e-07 1.33710e-06 5.56302e-07 -5.78340e+00 -4.63803e+00 -6.92876e+00 -1.36909e+00 -8.30658e-01 -1.90752e+00 -9.15985e-01 -6.60716e-01 -1.17125e+00 3.70560e+03 9.49429e+03 -2.08310e+03 5.16492e-02 7.00301e-02 3.32683e-02 2.07172e-02 3.03313e-02 1.11031e-02
4.70000e+01 8.62455e-07 1.33710e-06 5.56302e-07 -6.92689e+00 -5.83162e+00 -8.02217e+00 -1.40679e+00 -7.44757e-01 -2.06882e+00 -7.19555e-01 -3.53980e-01 -1.08513e+00 1.86497e+03 4.13623e+03 -4.06286e+02 5.82427e-02 8.64584e-02 3.00270e-02 1.79093e-02 3.32077e-02 2.61088e-03
4.80000e+01 8.62455e-07 1.33710e-06 5.56302e-07 -7.14513e+00 -6.65814e+00 -7.63213e+00 -1.87521e+00 -1.37346e+00 -2.37696e+00 -5.44181e-01 -3.06784e-01 -7.81578e-01 1.47883e+03 3.87396e+03 -9.16293e+02 7.58857e-02 9.76873e-02 5.40841e-02 1.40853e-02 2.21527e-02 6.01781e-03
4.90000e+01 8.38112e-07 1.32320e-06 5.30858e-07 -7.49462e+00 -6.51571e+00 -8.47353e+00 -1.61940e+00 -1.42497e+00 -1.81383e+00 -9.97855e-01 -3.96913e-01 -1.59880e+00 4.17794e+03 9.28504e+03 -9.29171e+02 4.38489e-02 5.64323e-02 3.12655e-02 9.75787e-03 1.44437e-02 5.07205e-03
5.00000e+01 8.04208e-07 1.24785e-06 5.18291e-07 -6.94086e+00 -6.08163e+00 -7.80009e+00 -1.92376e+00 -1.64989e+00 -2.19763e+00 -1.00356e+00 -8.68732e-01 -1.13840e+00 5.23319e+03 1.56782e+04 -5.21182e+03 6.39918e-02 8.67849e-02 4.11987e-02 1.64371e-02 2.25388e-02 1.03354e-02


==> data/branin_ppo1_avg.dat <==
1.00000e+00 8.56282e+00 9.92645e+00 7.38653e+00 4.95403e-01 6.41963e-01 3.48842e-01 5.25100e-01 6.74507e-01 3.75693e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.06450e-01 6.76667e-01 3.36233e-01 1.89774e-01 2.21145e-01 1.58402e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+00 5.48482e+00 7.31489e+00 4.11261e+00 5.35147e-01 6.76748e-01 3.93546e-01 5.92466e-01 7.50302e-01 4.34629e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.03540e-01 1.16772e+00 6.39357e-01 3.20605e-01 4.09886e-01 2.31325e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+00 4.92693e+00 6.73013e+00 3.60686e+00 4.50728e-01 5.53966e-01 3.47490e-01 4.91265e-01 5.94635e-01 3.87894e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.11892e-01 8.71075e-01 3.52709e-01 1.99030e-01 2.39119e-01 1.58941e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+00 2.33356e+00 3.09728e+00 1.75815e+00 3.87541e-01 4.47528e-01 3.27554e-01 4.48453e-01 5.35322e-01 3.61583e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.86725e-01 1.03311e+00 5.40335e-01 1.62798e-01 2.34773e-01 9.08229e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+00 1.91202e+00 2.84666e+00 1.28426e+00 3.76067e-01 4.65419e-01 2.86715e-01 4.09390e-01 5.19081e-01 2.99698e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.50252e-01 9.09319e-01 3.91186e-01 1.78971e-01 2.75818e-01 8.21250e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+00 1.11421e+00 1.38913e+00 8.93702e-01 3.45682e-01 3.93585e-01 2.97779e-01 4.15851e-01 4.82042e-01 3.49659e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.04571e-01 9.32919e-01 2.76223e-01 2.23347e-01 2.76423e-01 1.70270e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+00 1.11421e+00 1.38913e+00 8.93702e-01 2.07620e-01 3.19184e-01 9.60564e-02 2.37833e-01 3.39120e-01 1.36546e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.91325e-01 5.31284e-01 2.51367e-01 2.91324e-01 3.25292e-01 2.57355e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+00 9.74018e-01 1.27381e+00 7.44781e-01 4.04441e-01 6.56515e-01 1.52367e-01 4.60779e-01 7.03399e-01 2.18160e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.11002e-01 9.21205e-01 3.00799e-01 2.40047e-01 3.37801e-01 1.42293e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+00 9.74018e-01 1.27381e+00 7.44781e-01 2.96806e-01 4.67886e-01 1.25725e-01 3.07914e-01 4.68331e-01 1.47497e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.52925e-01 4.34858e-01 2.70992e-01 2.63470e-01 4.02636e-01 1.24304e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+01 7.69577e-01 1.02578e+00 5.77366e-01 1.29502e-01 1.93864e-01 6.51401e-02 1.48141e-01 1.94654e-01 1.01628e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.83398e-01 7.25353e-01 2.41444e-01 3.00384e-01 3.68139e-01 2.32629e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+01 7.69577e-01 1.02578e+00 5.77366e-01 1.82879e-01 4.48276e-01 -8.25176e-02 2.13742e-01 4.92549e-01 -6.50643e-02 1.00000e+00 1.00000e+00 1.00000e+00 6.73558e-01 9.12528e-01 4.34587e-01 3.60950e-01 4.92673e-01 2.29226e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+01 7.69577e-01 1.02578e+00 5.77366e-01 1.52436e-01 2.94702e-01 1.01687e-02 1.96151e-01 3.65831e-01 2.64711e-02 1.00000e+00 1.00000e+00 1.00000e+00 8.82808e-01 1.51185e+00 2.53769e-01 4.46852e-01 6.06225e-01 2.87480e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+01 7.10383e-01 9.09624e-01 5.54783e-01 1.23563e-01 2.54377e-01 -7.25119e-03 1.29268e-01 2.60547e-01 -2.01043e-03 1.00000e+00 1.00000e+00 1.00000e+00 5.02009e-01 7.16647e-01 2.87372e-01 3.15404e-01 4.39874e-01 1.90934e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+01 7.07810e-01 9.07507e-01 5.52056e-01 -3.12478e-02 2.02453e-01 -2.64948e-01 4.59998e-03 2.62713e-01 -2.53513e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.90243e-01 1.04644e+00 3.34043e-01 3.97402e-01 5.94322e-01 2.00483e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+01 7.07810e-01 9.07507e-01 5.52056e-01 -4.75463e-02 1.49697e-01 -2.44789e-01 -1.89310e-02 1.56279e-01 -1.94141e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.20576e-01 9.72733e-01 6.68419e-01 3.42432e-01 4.11533e-01 2.73330e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+01 7.07810e-01 9.07507e-01 5.52056e-01 -2.16500e-02 1.27990e-01 -1.71290e-01 7.94685e-03 1.60184e-01 -1.44290e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.77454e-01 9.66513e-01 1.88394e-01 4.53292e-01 5.74885e-01 3.31699e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+01 5.66149e-01 8.16735e-01 3.92447e-01 -1.99320e-01 -2.08169e-02 -3.77822e-01 -1.43594e-01 6.64566e-02 -3.53645e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.46287e-01 9.18637e-01 3.73936e-01 4.07527e-01 5.69813e-01 2.45242e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+01 3.19739e-01 4.45184e-01 2.29641e-01 -3.29599e-01 -1.94467e-01 -4.64730e-01 -2.68867e-01 -1.11668e-01 -4.26066e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.06574e-01 1.45786e+00 3.55284e-01 3.95617e-01 5.52631e-01 2.38602e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+01 3.19739e-01 4.45184e-01 2.29641e-01 -1.89356e-01 1.80607e-01 -5.59319e-01 -1.72624e-01 1.93575e-01 -5.38823e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.48238e-01 1.32852e+00 3.67952e-01 5.80036e-01 7.45379e-01 4.14694e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+01 2.67944e-01 3.83065e-01 1.87420e-01 -4.28925e-01 -2.44987e-01 -6.12863e-01 -3.60593e-01 -1.44525e-01 -5.76661e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.00889e-01 1.18402e+00 4.17762e-01 6.02661e-01 7.58657e-01 4.46666e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+01 2.67944e-01 3.83065e-01 1.87420e-01 -4.08267e-01 -2.25668e-01 -5.90867e-01 -2.73771e-01 -4.95526e-02 -4.97989e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.05101e-01 1.40594e+00 4.04262e-01 3.64651e-01 4.71146e-01 2.58155e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+01 2.27477e-01 3.56157e-01 1.45289e-01 -5.87565e-01 -3.45411e-01 -8.29719e-01 -5.76352e-01 -3.49604e-01 -8.03101e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.34108e+00 2.19359e+00 4.88570e-01 5.78472e-01 6.80297e-01 4.76648e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+01 2.07746e-01 3.45138e-01 1.25047e-01 -5.71077e-01 -2.96187e-01 -8.45967e-01 -5.43602e-01 -2.64174e-01 -8.23030e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.12973e+00 1.75128e+00 5.08177e-01 6.00441e-01 7.71398e-01 4.29484e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+01 1.04197e-01 1.30626e-01 8.31155e-02 -8.66087e-01 -5.64964e-01 -1.16721e+00 -8.40876e-01 -5.30106e-01 -1.15165e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.98153e-01 1.18816e+00 4.08144e-01 6.65264e-01 8.51728e-01 4.78800e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+01 7.35578e-02 1.00467e-01 5.38557e-02 -8.27752e-01 -4.82213e-01 -1.17329e+00 -6.73366e-01 -2.88679e-01 -1.05805e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.78369e+00 4.54971e+00 1.01767e+00 5.37717e-01 7.13921e-01 3.61513e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+01 7.35578e-02 1.00467e-01 5.38557e-02 -9.05974e-01 -4.55920e-01 -1.35603e+00 -8.68414e-01 -4.40995e-01 -1.29583e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.25511e+00 3.20800e+00 1.30222e+00 4.87351e-01 7.25065e-01 2.49637e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+01 7.35578e-02 1.00467e-01 5.38557e-02 -1.03083e+00 -6.58797e-01 -1.40287e+00 -9.18204e-01 -5.53513e-01 -1.28290e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.44411e+00 6.90478e+00 -1.65561e-02 4.57558e-01 5.70443e-01 3.44673e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+01 7.35578e-02 1.00467e-01 5.38557e-02 -1.00348e+00 -4.81955e-01 -1.52501e+00 -8.95983e-01 -4.11688e-01 -1.38028e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.00771e+00 7.52153e+00 4.93884e-01 6.02631e-01 8.80183e-01 3.25079e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+01 7.35578e-02 1.00467e-01 5.38557e-02 -1.19263e+00 -7.45857e-01 -1.63941e+00 -1.09683e+00 -6.66000e-01 -1.52766e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.14709e+00 5.80731e+00 4.86865e-01 5.16615e-01 6.53499e-01 3.79730e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+01 7.35578e-02 1.00467e-01 5.38557e-02 -1.12442e+00 -7.62136e-01 -1.48670e+00 -1.01839e+00 -6.32995e-01 -1.40378e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.82443e+00 7.69197e+00 1.95689e+00 2.77816e-01 4.41688e-01 1.13945e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.10000e+01 6.07846e-02 7.56903e-02 4.88142e-02 -1.19999e+00 -7.63144e-01 -1.63683e+00 -1.13238e+00 -6.47746e-01 -1.61702e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.14188e+00 4.88399e+00 1.39977e+00 4.48396e-01 6.31084e-01 2.65709e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.20000e+01 6.07846e-02 7.56903e-02 4.88142e-02 -1.14322e+00 -5.29066e-01 -1.75738e+00 -1.05507e+00 -4.94433e-01 -1.61570e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.89679e+00 1.09620e+01 -1.16840e+00 5.02340e-01 6.54794e-01 3.49887e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.30000e+01 4.51665e-02 6.25394e-02 3.26197e-02 -1.39741e+00 -8.00150e-01 -1.99467e+00 -1.35553e+00 -7.76520e-01 -1.93454e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.49978e+00 5.02551e+00 1.97406e+00 6.44532e-01 7.91960e-01 4.97103e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.40000e+01 4.51665e-02 6.25394e-02 3.26197e-02 -1.39501e+00 -8.17277e-01 -1.97275e+00 -1.30167e+00 -7.13770e-01 -1.88957e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.92768e+00 7.18145e+00 6.73904e-01 4.61664e-01 6.36766e-01 2.86561e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.50000e+01 3.50625e-02 4.33498e-02 2.83595e-02 -1.42331e+00 -8.16519e-01 -2.03011e+00 -1.40123e+00 -7.92745e-01 -2.00972e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.65348e+00 3.98943e+00 1.31754e+00 5.08058e-01 6.17195e-01 3.98921e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.60000e+01 2.29491e-02 3.20968e-02 1.64085e-02 -1.63590e+00 -9.77188e-01 -2.29460e+00 -1.56975e+00 -9.34879e-01 -2.20461e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.29400e+00 5.82605e+00 7.61954e-01 5.14603e-01 5.94031e-01 4.35175e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.70000e+01 2.29491e-02 3.20968e-02 1.64085e-02 -1.64411e+00 -7.82487e-01 -2.50574e+00 -1.54382e+00 -6.73332e-01 -2.41430e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.14476e+00 5.44051e+00 2.84901e+00 6.39572e-01 8.63835e-01 4.15309e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.80000e+01 2.29491e-02 3.20968e-02 1.64085e-02 -1.69671e+00 -9.62810e-01 -2.43060e+00 -1.62580e+00 -9.15836e-01 -2.33577e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.16956e+00 8.53289e+00 -1.93769e-01 6.19979e-01 7.54176e-01 4.85782e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.90000e+01 2.29491e-02 3.20968e-02 1.64085e-02 -1.91931e+00 -1.15309e+00 -2.68554e+00 -1.81861e+00 -1.09396e+00 -2.54327e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.16877e+00 1.60964e+01 2.24111e+00 5.93730e-01 7.61442e-01 4.26019e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+01 1.62232e-02 2.40892e-02 1.09257e-02 -2.01934e+00 -1.24086e+00 -2.79782e+00 -1.91277e+00 -1.17327e+00 -2.65226e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.92749e+00 1.25920e+01 3.26294e+00 5.50589e-01 6.44239e-01 4.56939e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.10000e+01 1.55557e-02 2.38036e-02 1.01656e-02 -2.16132e+00 -1.35735e+00 -2.96529e+00 -2.07593e+00 -1.30228e+00 -2.84959e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.98892e+00 2.31263e+01 -3.14846e+00 6.06464e-01 7.47609e-01 4.65319e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.20000e+01 1.46748e-02 2.34725e-02 9.17459e-03 -2.12092e+00 -1.42134e+00 -2.82051e+00 -2.08806e+00 -1.39120e+00 -2.78493e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.55035e+00 9.57645e+00 1.52425e+00 5.72395e-01 6.89698e-01 4.55091e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.30000e+01 1.40132e-02 2.28595e-02 8.59029e-03 -2.00129e+00 -1.30963e+00 -2.69296e+00 -1.94348e+00 -1.25359e+00 -2.63338e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.22096e+01 2.10596e+01 3.35960e+00 3.42733e-01 4.85278e-01 2.00188e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.40000e+01 1.20367e-02 2.18450e-02 6.63233e-03 -2.17306e+00 -1.39095e+00 -2.95518e+00 -2.07923e+00 -1.31717e+00 -2.84128e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.83905e+01 3.52459e+01 1.53505e+00 4.93448e-01 6.87256e-01 2.99640e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.50000e+01 1.19714e-02 2.18339e-02 6.56380e-03 -2.44654e+00 -1.71631e+00 -3.17678e+00 -2.40883e+00 -1.67756e+00 -3.14010e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.21041e+01 2.48587e+01 -6.50590e-01 6.36093e-01 6.86675e-01 5.85511e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.60000e+01 1.04395e-02 2.11388e-02 5.15563e-03 -2.52374e+00 -1.51282e+00 -3.53467e+00 -2.43558e+00 -1.46734e+00 -3.40383e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.21509e+01 2.14784e+01 2.82333e+00 6.31856e-01 8.43434e-01 4.20278e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.70000e+01 9.34941e-03 2.10394e-02 4.15465e-03 -2.53654e+00 -1.82778e+00 -3.24529e+00 -2.38051e+00 -1.57648e+00 -3.18453e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.77623e+01 2.84739e+01 7.05073e+00 5.42137e-01 8.03578e-01 2.80696e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.80000e+01 9.34941e-03 2.10394e-02 4.15465e-03 -2.73252e+00 -1.94215e+00 -3.52289e+00 -2.69999e+00 -1.86434e+00 -3.53564e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.36831e+01 8.11606e+01 -1.37944e+01 4.63741e-01 6.25743e-01 3.01740e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.90000e+01 9.24235e-03 2.10457e-02 4.05884e-03 -2.55348e+00 -1.71806e+00 -3.38890e+00 -2.50380e+00 -1.71052e+00 -3.29709e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.47971e+00 1.55876e+01 3.37186e+00 5.93402e-01 7.94405e-01 3.92399e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+01 9.24235e-03 2.10457e-02 4.05884e-03 -2.77036e+00 -1.98388e+00 -3.55683e+00 -2.70858e+00 -1.94423e+00 -3.47293e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.72522e+01 2.71220e+01 7.38237e+00 4.88733e-01 6.98563e-01 2.78903e-01 1.00000e+00 1.00000e+00 1.00000e+00


==> data/griewank_cmaes_avg.dat <==
1.000000000000000000e+00 5.504377370112585321e-01 4.399743607414290936e-01 6.886349054874503217e-01
2.000000000000000000e+00 2.287393736868827965e-01 1.901490570695127669e-01 2.751615068779444950e-01
3.000000000000000000e+00 1.859850120738453239e-01 1.467086418180472696e-01 2.357763270619636364e-01
4.000000000000000000e+00 1.859850120738453239e-01 1.467086418180472696e-01 2.357763270619636364e-01
5.000000000000000000e+00 1.483665941004395639e-01 1.204422125202155441e-01 1.827652098409424386e-01
6.000000000000000000e+00 1.432222687170583708e-01 1.181571643428741686e-01 1.736045238605825602e-01
7.000000000000000000e+00 1.415352076470759723e-01 1.173227664459297326e-01 1.707444821711829319e-01
8.000000000000000000e+00 1.327871117218760999e-01 1.087981267506348271e-01 1.620654469525149577e-01
9.000000000000000000e+00 1.126084115242089734e-01 8.851100224166197350e-02 1.432664191439563250e-01
1.000000000000000000e+01 1.048641954349960742e-01 7.983115010522766342e-02 1.377469755820160680e-01
1.100000000000000000e+01 9.396593562411081901e-02 6.857320917901905954e-02 1.287616135138689166e-01
1.200000000000000000e+01 9.395854952892238043e-02 6.856348650101691533e-02 1.287596281943454712e-01
1.300000000000000000e+01 9.395854952892238043e-02 6.856348650101691533e-02 1.287596281943454712e-01
1.400000000000000000e+01 8.598261010322157116e-02 6.468236202407215418e-02 1.142971439016286783e-01
1.500000000000000000e+01 8.422327428383187542e-02 6.262239438968270067e-02 1.132751310489378410e-01
1.600000000000000000e+01 8.260161051621808803e-02 6.105977971997784276e-02 1.117433782297219541e-01
1.700000000000000000e+01 8.260161051621808803e-02 6.105977971997784276e-02 1.117433782297219541e-01
1.800000000000000000e+01 8.145397606209181518e-02 6.000165849230752052e-02 1.105761137781621911e-01
1.900000000000000000e+01 7.904110738144524972e-02 5.713032512896176751e-02 1.093551741913339481e-01
2.000000000000000000e+01 7.904110738144524972e-02 5.713032512896176751e-02 1.093551741913339481e-01
2.100000000000000000e+01 7.866741221829759434e-02 5.674811355980353272e-02 1.090531712318823093e-01
2.200000000000000000e+01 7.866741221829759434e-02 5.674811355980353272e-02 1.090531712318823093e-01
2.300000000000000000e+01 7.866741221829759434e-02 5.674811355980353272e-02 1.090531712318823093e-01
2.400000000000000000e+01 5.990823072612982969e-02 4.608652865830432238e-02 7.787516684853429405e-02
2.500000000000000000e+01 5.990823072612982969e-02 4.608652865830432238e-02 7.787516684853429405e-02
2.600000000000000000e+01 5.302207496818171772e-02 3.898071431527248831e-02 7.212131648470100631e-02
2.700000000000000000e+01 5.302207496818171772e-02 3.898071431527248831e-02 7.212131648470100631e-02
2.800000000000000000e+01 5.302207496818171772e-02 3.898071431527248831e-02 7.212131648470100631e-02
2.900000000000000000e+01 5.297338801267247044e-02 3.893977535386467653e-02 7.206461290646977436e-02
3.000000000000000000e+01 5.296681323942706993e-02 3.893421623342758348e-02 7.205701247253190611e-02
3.100000000000000000e+01 5.296445472852785719e-02 3.893222738868788724e-02 7.205427618316447014e-02
3.200000000000000000e+01 5.296347462479236018e-02 3.893100899619998667e-02 7.205386442989006324e-02
3.300000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.400000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.500000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.600000000000000000e+01 5.293147033159281006e-02 3.890175836681517008e-02 7.202092319442021662e-02
3.700000000000000000e+01 5.176452685691061706e-02 3.754080717842314674e-02 7.137742744806831185e-02
3.800000000000000000e+01 5.176241185255883032e-02 3.753903792716020704e-02 7.137495867616161505e-02
3.900000000000000000e+01 5.126403508154993294e-02 3.689317587229355710e-02 7.123272070529414191e-02
4.000000000000000000e+01 5.126398443990306392e-02 3.689311459751373756e-02 7.123269827784414754e-02
4.100000000000000000e+01 5.126355215872260146e-02 3.689275433116755154e-02 7.123219254220709840e-02
4.200000000000000000e+01 5.069489203497778984e-02 3.613990463787769558e-02 7.111175594371946240e-02
4.300000000000000000e+01 5.054976383249415450e-02 3.594523902363877532e-02 7.108809658604574311e-02
4.400000000000000000e+01 5.010268080759089360e-02 3.543031894512345403e-02 7.085114384647235586e-02
4.500000000000000000e+01 5.010266150996421641e-02 3.543029607177745205e-02 7.085113500876583092e-02
4.600000000000000000e+01 5.002129968073595195e-02 3.533427477112688342e-02 7.081312515842524968e-02
4.700000000000000000e+01 5.001052490609549095e-02 3.531990346819403187e-02 7.081142233685386311e-02
4.800000000000000000e+01 5.001052483845008778e-02 3.531990338813249114e-02 7.081142230580360353e-02
4.900000000000000000e+01 5.001052470199490729e-02 3.531990322663128290e-02 7.081142224316863687e-02
5.000000000000000000e+01 5.001052038995371790e-02 3.531989966805389181e-02 7.081141716651381812e-02


==> data/griewank_es_avg.dat <==
1.000000000000000000e+00 3.904142478728740984e-01 2.847840185200913865e-01 5.352241524444553145e-01
2.000000000000000000e+00 2.313457558389391822e-01 1.833537029794980733e-01 2.918995246617657746e-01
3.000000000000000000e+00 1.861485224650606951e-01 1.434541928951200418e-01 2.415493874149701181e-01
4.000000000000000000e+00 1.506307339062262218e-01 1.138121468605840653e-01 1.993602495252314588e-01
5.000000000000000000e+00 1.400081377889139111e-01 1.087164661108144803e-01 1.803064369949161083e-01
6.000000000000000000e+00 1.398011981869766163e-01 1.085863728937347117e-01 1.799892057693180669e-01
7.000000000000000000e+00 1.398011981869766163e-01 1.085863728937347117e-01 1.799892057693180669e-01
8.000000000000000000e+00 1.288016239019562637e-01 9.825384610371042104e-02 1.688469100972373182e-01
9.000000000000000000e+00 1.288016239019562637e-01 9.825384610371042104e-02 1.688469100972373182e-01
1.000000000000000000e+01 1.268955580341775968e-01 9.607996780971317374e-02 1.675945882985345192e-01
1.100000000000000000e+01 1.258272642046973366e-01 9.489871302736867242e-02 1.668357758726678464e-01
1.200000000000000000e+01 1.225670996943887259e-01 9.284371870885346767e-02 1.618062496462851496e-01
1.300000000000000000e+01 1.225670996943887259e-01 9.284371870885346767e-02 1.618062496462851496e-01
1.400000000000000000e+01 1.155051021029091796e-01 8.466939717402699461e-02 1.575708468123600547e-01
1.500000000000000000e+01 9.859862603931415781e-02 6.844421252682945933e-02 1.420381460745087365e-01
1.600000000000000000e+01 9.859862603931415781e-02 6.844421252682945933e-02 1.420381460745087365e-01
1.700000000000000000e+01 9.859862603931415781e-02 6.844421252682945933e-02 1.420381460745087365e-01
1.800000000000000000e+01 9.700586042268846687e-02 6.648282579769775047e-02 1.415423734391263733e-01
1.900000000000000000e+01 9.020478182359652208e-02 5.924597389014910759e-02 1.373410230192128600e-01
2.000000000000000000e+01 9.020478182359652208e-02 5.924597389014910759e-02 1.373410230192128600e-01
2.100000000000000000e+01 8.618186186132899274e-02 5.557124741696855413e-02 1.336538886405720661e-01
2.200000000000000000e+01 8.618186186132899274e-02 5.557124741696855413e-02 1.336538886405720661e-01
2.300000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.400000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.500000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.600000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.700000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.800000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
2.900000000000000000e+01 5.918585374702491769e-02 4.109415131089230039e-02 8.524242920271082880e-02
3.000000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.100000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.200000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.300000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.400000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.500000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.600000000000000000e+01 5.196704408812687775e-02 3.755275967995174574e-02 7.191412014119100138e-02
3.700000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
3.800000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
3.900000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.000000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.100000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.200000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.300000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.400000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.500000000000000000e+01 4.820563351190577939e-02 3.658199384834340956e-02 6.352259288867069531e-02
4.600000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
4.700000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
4.800000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
4.900000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02
5.000000000000000000e+01 4.335025948748854469e-02 3.409822531390234446e-02 5.511269223933464717e-02


==> data/griewank_pbo_avg.dat <==
1.00000e+00 4.11577e-01 5.19035e-01 3.26367e-01 2.74560e-01 4.19967e-01 1.29153e-01 4.31266e-01 6.18439e-01 2.44093e-01 4.25975e-01 6.12160e-01 2.39790e-01 1.19340e-03 2.28039e-03 1.06415e-04 1.92838e-01 3.07387e-01 7.82904e-02 1.31689e-01 2.64339e-01 -9.60091e-04
2.00000e+00 3.98864e-01 4.99288e-01 3.18639e-01 1.92243e-01 3.43335e-01 4.11507e-02 2.26856e-01 3.63841e-01 8.98712e-02 2.23393e-01 3.60351e-01 8.64360e-02 2.24672e-03 5.76210e-03 -1.26866e-03 1.92608e-01 2.50035e-01 1.35181e-01 6.46812e-02 1.12098e-01 1.72639e-02
3.00000e+00 3.74134e-01 4.76238e-01 2.93921e-01 3.19246e-01 5.64752e-01 7.37392e-02 2.39382e-01 3.94572e-01 8.41927e-02 2.36225e-01 3.89855e-01 8.25944e-02 1.69691e-03 4.02105e-03 -6.27217e-04 1.53935e-01 2.20082e-01 8.77884e-02 9.09805e-02 1.94438e-01 -1.24766e-02
4.00000e+00 2.92658e-01 4.01677e-01 2.13228e-01 1.26135e-01 3.39349e-01 -8.70786e-02 1.34327e-01 2.19248e-01 4.94065e-02 1.32857e-01 2.18233e-01 4.74807e-02 8.20608e-04 1.13329e-03 5.07929e-04 7.30149e-02 9.51126e-02 5.09172e-02 6.56094e-02 9.52898e-02 3.59291e-02
5.00000e+00 2.56488e-01 3.51644e-01 1.87081e-01 1.03356e-01 2.06342e-01 3.69296e-04 7.96941e-02 1.34092e-01 2.52963e-02 1.33668e-01 1.89017e-01 7.83196e-02 2.34136e-03 4.99083e-03 -3.08105e-04 7.24534e-02 1.22744e-01 2.21625e-02 5.92838e-02 1.21959e-01 -3.39166e-03
6.00000e+00 1.50624e-01 2.02127e-01 1.12244e-01 1.49506e-02 1.46451e-01 -1.16549e-01 9.75138e-02 1.96517e-01 -1.48898e-03 8.10838e-02 1.22722e-01 3.94451e-02 1.09238e-03 1.54053e-03 6.44236e-04 1.46045e-01 2.30625e-01 6.14643e-02 4.11000e-02 5.89731e-02 2.32269e-02
7.00000e+00 9.74346e-02 1.22810e-01 7.73024e-02 -5.52025e-02 1.29826e-01 -2.40231e-01 7.26337e-03 4.55591e-02 -3.10323e-02 3.90100e-02 7.49191e-02 3.10092e-03 2.96428e-03 6.56035e-03 -6.31795e-04 8.61059e-02 1.14548e-01 5.76634e-02 4.18575e-02 4.92789e-02 3.44362e-02
8.00000e+00 8.18529e-02 1.07826e-01 6.21364e-02 -1.15398e-01 -2.92924e-02 -2.01503e-01 2.75626e-02 6.78015e-02 -1.26763e-02 1.64368e-02 3.42350e-02 -1.36133e-03 1.82589e-03 3.55470e-03 9.70759e-05 7.68104e-02 9.98118e-02 5.38091e-02 3.54425e-02 7.51024e-02 -4.21730e-03
9.00000e+00 8.18529e-02 1.07826e-01 6.21364e-02 -2.18419e-01 -2.88825e-02 -4.07956e-01 3.16136e-02 6.55227e-02 -2.29545e-03 -1.55209e-02 7.87194e-02 -1.09761e-01 3.91751e-03 8.62171e-03 -7.86676e-04 6.18631e-02 9.31327e-02 3.05935e-02 4.29782e-02 8.14021e-02 4.55435e-03
1.00000e+01 8.18529e-02 1.07826e-01 6.21364e-02 -2.17456e-01 1.48927e-02 -4.49805e-01 2.26630e-02 5.70964e-02 -1.17704e-02 1.54346e-03 3.65850e-02 -3.34980e-02 1.39676e-03 2.56276e-03 2.30774e-04 6.85564e-02 1.22901e-01 1.42122e-02 3.73644e-02 7.00710e-02 4.65784e-03
1.10000e+01 5.30676e-02 7.69806e-02 3.65828e-02 -3.00203e-01 -1.05021e-01 -4.95385e-01 -3.37463e-02 1.43858e-02 -8.18783e-02 -1.79246e-02 -3.72147e-03 -3.21277e-02 1.00493e-03 1.41295e-03 5.96903e-04 5.21983e-02 6.35073e-02 4.08894e-02 3.77941e-02 7.87155e-02 -3.12722e-03
1.20000e+01 5.17445e-02 7.58051e-02 3.53208e-02 -4.47788e-01 -1.28715e-01 -7.66861e-01 -7.73257e-02 1.91820e-03 -1.56570e-01 -4.98529e-02 1.94452e-02 -1.19151e-01 4.70939e-03 1.00657e-02 -6.46910e-04 8.17293e-02 1.16284e-01 4.71744e-02 1.89779e-02 2.99082e-02 8.04749e-03
1.30000e+01 5.08840e-02 7.50973e-02 3.44776e-02 -6.79537e-01 -2.67566e-01 -1.09151e+00 -1.21393e-01 5.56348e-04 -2.43343e-01 -6.69757e-02 2.06714e-02 -1.54623e-01 1.77780e-03 2.72080e-03 8.34790e-04 8.67997e-02 1.17842e-01 5.57570e-02 1.96114e-02 2.68536e-02 1.23691e-02
1.40000e+01 3.95999e-02 5.25082e-02 2.98648e-02 -7.56076e-01 -3.48370e-01 -1.16378e+00 -1.54825e-01 -4.99355e-02 -2.59715e-01 -9.96324e-02 -5.12268e-02 -1.48038e-01 2.94825e-03 5.44203e-03 4.54472e-04 5.89660e-02 7.70636e-02 4.08684e-02 8.46210e-03 1.60611e-02 8.63098e-04
1.50000e+01 3.90693e-02 5.19713e-02 2.93703e-02 -1.02413e+00 -6.65454e-01 -1.38280e+00 -1.15464e-01 -1.14956e-02 -2.19433e-01 -1.05136e-01 -5.56454e-02 -1.54627e-01 4.39722e-03 7.91382e-03 8.80627e-04 4.85415e-02 8.13706e-02 1.57123e-02 1.00613e-02 1.49470e-02 5.17562e-03
1.60000e+01 3.88512e-02 5.17580e-02 2.91629e-02 -1.18871e+00 -6.13106e-01 -1.76431e+00 -2.84422e-01 -1.37941e-01 -4.30902e-01 -1.28610e-01 -3.10414e-02 -2.26179e-01 3.21906e-03 6.30480e-03 1.33319e-04 5.26212e-02 6.68891e-02 3.83532e-02 1.93986e-02 3.76103e-02 1.18690e-03
1.70000e+01 3.55287e-02 4.64602e-02 2.71692e-02 -1.32507e+00 -8.48924e-01 -1.80121e+00 -2.09977e-01 -4.73513e-02 -3.72603e-01 -1.88714e-01 -9.14055e-02 -2.86023e-01 3.16006e-03 5.62317e-03 6.96960e-04 6.46568e-02 9.21341e-02 3.71795e-02 1.12103e-02 2.31753e-02 -7.54627e-04
1.80000e+01 3.19046e-02 4.06925e-02 2.50145e-02 -1.55798e+00 -8.36830e-01 -2.27913e+00 -4.39305e-01 -2.11957e-01 -6.66653e-01 -1.53547e-01 -6.67611e-02 -2.40333e-01 6.13764e-03 1.09826e-02 1.29272e-03 6.49980e-02 8.24291e-02 4.75670e-02 2.09836e-02 3.13036e-02 1.06636e-02
1.90000e+01 3.19046e-02 4.06925e-02 2.50145e-02 -1.44479e+00 -1.09174e+00 -1.79785e+00 -2.83278e-01 -1.91540e-01 -3.75016e-01 -1.49552e-01 -6.18666e-02 -2.37238e-01 4.15512e-03 8.35029e-03 -4.00415e-05 5.56042e-02 8.23888e-02 2.88195e-02 6.23009e-03 1.14885e-02 9.71643e-04
2.00000e+01 3.19046e-02 4.06925e-02 2.50145e-02 -1.67224e+00 -1.08460e+00 -2.25987e+00 -4.25318e-01 -2.29861e-01 -6.20775e-01 -1.95455e-01 -1.23109e-01 -2.67800e-01 1.02246e-02 1.42659e-02 6.18326e-03 4.73093e-02 7.33432e-02 2.12754e-02 2.11548e-02 4.02242e-02 2.08538e-03
2.10000e+01 2.63259e-02 3.33956e-02 2.07529e-02 -1.79746e+00 -1.22761e+00 -2.36731e+00 -4.29044e-01 -2.65263e-01 -5.92826e-01 -1.57480e-01 -8.34370e-02 -2.31524e-01 7.69104e-03 1.43186e-02 1.06348e-03 7.00706e-02 1.04292e-01 3.58495e-02 1.66030e-02 3.20859e-02 1.12002e-03
2.20000e+01 2.63259e-02 3.33956e-02 2.07529e-02 -1.95377e+00 -1.42738e+00 -2.48016e+00 -3.27572e-01 -2.51656e-01 -4.03487e-01 -2.40368e-01 -1.46654e-01 -3.34083e-01 5.05735e-03 1.25779e-02 -2.46316e-03 5.22562e-02 9.04592e-02 1.40531e-02 1.20366e-02 1.93920e-02 4.68121e-03
2.30000e+01 2.52807e-02 3.28839e-02 1.94355e-02 -2.37086e+00 -1.40642e+00 -3.33529e+00 -5.46930e-01 -3.39955e-01 -7.53905e-01 -2.05628e-01 -1.00291e-01 -3.10966e-01 2.25209e-02 4.77969e-02 -2.75507e-03 8.26853e-02 1.24633e-01 4.07374e-02 2.18792e-02 3.21476e-02 1.16108e-02
2.40000e+01 2.52807e-02 3.28839e-02 1.94355e-02 -2.15271e+00 -1.38057e+00 -2.92485e+00 -4.11604e-01 -9.82978e-02 -7.24910e-01 -2.56836e-01 -1.46566e-01 -3.67105e-01 2.03185e-02 3.90998e-02 1.53719e-03 8.11128e-02 1.42223e-01 2.00027e-02 1.48187e-02 2.90136e-02 6.23802e-04
2.50000e+01 2.51741e-02 3.28403e-02 1.92975e-02 -2.49148e+00 -1.53931e+00 -3.44366e+00 -5.67584e-01 -2.52097e-01 -8.83071e-01 -1.82380e-01 -8.30855e-02 -2.81674e-01 3.51735e-02 6.78402e-02 2.50687e-03 7.19688e-02 1.10116e-01 3.38215e-02 1.05841e-02 1.94761e-02 1.69206e-03
2.60000e+01 2.51741e-02 3.28403e-02 1.92975e-02 -2.56252e+00 -1.59911e+00 -3.52593e+00 -4.61249e-01 -2.67379e-01 -6.55120e-01 -3.46036e-01 -1.66008e-01 -5.26064e-01 2.45796e-02 5.05490e-02 -1.38984e-03 5.62399e-02 8.04243e-02 3.20554e-02 2.15278e-02 3.56669e-02 7.38884e-03
2.70000e+01 2.51741e-02 3.28403e-02 1.92975e-02 -2.77428e+00 -1.68551e+00 -3.86306e+00 -5.73265e-01 -1.46704e-01 -9.99826e-01 -2.71159e-01 -1.10373e-01 -4.31944e-01 3.87442e-02 6.92957e-02 8.19256e-03 1.07318e-01 1.24227e-01 9.04098e-02 1.88509e-02 3.64490e-02 1.25279e-03
2.80000e+01 2.51726e-02 3.28386e-02 1.92962e-02 -2.87846e+00 -1.90842e+00 -3.84850e+00 -5.64411e-01 -3.24471e-01 -8.04351e-01 -2.66394e-01 -1.38357e-01 -3.94431e-01 1.23383e-01 3.24090e-01 -7.73226e-02 6.83242e-02 1.04008e-01 3.26406e-02 7.32325e-03 1.67838e-02 -2.13728e-03
2.90000e+01 2.48210e-02 3.26970e-02 1.88422e-02 -2.94487e+00 -1.88243e+00 -4.00732e+00 -7.95541e-01 -4.85169e-01 -1.10591e+00 -3.16830e-01 -2.04409e-01 -4.29250e-01 7.57846e-02 1.64857e-01 -1.32880e-02 7.23777e-02 1.12009e-01 3.27463e-02 9.87524e-03 1.59223e-02 3.82822e-03
3.00000e+01 2.46495e-02 3.26378e-02 1.86164e-02 -3.12539e+00 -1.94297e+00 -4.30781e+00 -6.35130e-01 -2.47188e-01 -1.02307e+00 -2.30042e-01 -1.26856e-01 -3.33227e-01 5.57616e-02 1.16030e-01 -4.50702e-03 1.10288e-01 1.62888e-01 5.76872e-02 9.64764e-03 1.31562e-02 6.13910e-03
3.10000e+01 2.21258e-02 2.81085e-02 1.74165e-02 -3.24231e+00 -2.00501e+00 -4.47961e+00 -5.29673e-01 -2.35391e-01 -8.23955e-01 -3.61553e-01 -1.12285e-01 -6.10821e-01 7.00378e-01 1.45009e+00 -4.93306e-02 6.65913e-02 1.03230e-01 2.99521e-02 7.89473e-03 1.01036e-02 5.68587e-03
3.20000e+01 2.21201e-02 2.81010e-02 1.74122e-02 -3.39055e+00 -2.22824e+00 -4.55286e+00 -8.31977e-01 -4.33940e-01 -1.23001e+00 -5.09071e-01 -3.19997e-01 -6.98146e-01 1.64255e-01 4.07361e-01 -7.88514e-02 1.00100e-01 1.44649e-01 5.55522e-02 1.14576e-02 1.55500e-02 7.36515e-03
3.30000e+01 2.14573e-02 2.70068e-02 1.70481e-02 -3.72252e+00 -2.65906e+00 -4.78599e+00 -9.52138e-01 -6.32299e-01 -1.27198e+00 -4.27852e-01 -2.57977e-01 -5.97727e-01 6.83554e-01 1.85053e+00 -4.83421e-01 8.27190e-02 1.25282e-01 4.01562e-02 7.89269e-03 1.33067e-02 2.47866e-03
3.40000e+01 2.14499e-02 2.69973e-02 1.70423e-02 -3.90674e+00 -2.84267e+00 -4.97081e+00 -8.16620e-01 -4.08259e-01 -1.22498e+00 -3.56088e-01 -1.83565e-01 -5.28612e-01 6.39916e-01 1.57085e+00 -2.91016e-01 1.08695e-01 1.47587e-01 6.98027e-02 8.48530e-03 1.58277e-02 1.14295e-03
3.50000e+01 1.64283e-02 2.12820e-02 1.26815e-02 -3.73400e+00 -2.46776e+00 -5.00025e+00 -8.63317e-01 -6.91810e-01 -1.03482e+00 -4.62555e-01 -2.40597e-01 -6.84512e-01 1.60327e-01 3.13503e-01 7.15214e-03 4.87132e-02 8.24174e-02 1.50090e-02 1.27826e-02 1.85669e-02 6.99837e-03
3.60000e+01 1.64282e-02 2.12819e-02 1.26815e-02 -4.07540e+00 -3.20088e+00 -4.94992e+00 -9.21159e-01 -5.64637e-01 -1.27768e+00 -5.79495e-01 -4.36738e-01 -7.22252e-01 2.43541e+00 6.20071e+00 -1.32989e+00 7.96152e-02 1.23608e-01 3.56227e-02 8.30282e-03 1.42392e-02 2.36647e-03
3.70000e+01 1.64282e-02 2.12819e-02 1.26815e-02 -3.87441e+00 -2.88589e+00 -4.86293e+00 -8.60406e-01 -6.93654e-01 -1.02716e+00 -3.50830e-01 -2.09252e-01 -4.92408e-01 1.90916e+00 5.19258e+00 -1.37426e+00 5.88274e-02 9.75596e-02 2.00952e-02 9.91685e-03 1.60928e-02 3.74086e-03
3.80000e+01 1.64167e-02 2.12768e-02 1.26668e-02 -4.51723e+00 -3.35645e+00 -5.67800e+00 -1.18273e+00 -9.00527e-01 -1.46492e+00 -4.18967e-01 -2.71193e-01 -5.66740e-01 1.31877e+01 3.80662e+01 -1.16908e+01 8.16704e-02 1.17113e-01 4.62277e-02 8.30290e-03 1.60828e-02 5.23042e-04
3.90000e+01 1.64167e-02 2.12768e-02 1.26668e-02 -4.58852e+00 -3.30426e+00 -5.87278e+00 -9.20549e-01 -3.93560e-01 -1.44754e+00 -6.33323e-01 -2.98134e-01 -9.68512e-01 2.04705e-01 4.69903e-01 -6.04935e-02 8.57197e-02 1.28354e-01 4.30857e-02 1.54566e-02 2.48540e-02 6.05923e-03
4.00000e+01 1.61477e-02 2.11300e-02 1.23401e-02 -5.11776e+00 -4.00278e+00 -6.23274e+00 -1.47446e+00 -8.96159e-01 -2.05275e+00 -6.27555e-01 -4.77813e-01 -7.77296e-01 1.17939e+01 2.84059e+01 -4.81820e+00 5.55253e-02 7.89612e-02 3.20894e-02 1.32991e-02 2.31405e-02 3.45763e-03
4.10000e+01 1.61467e-02 2.11285e-02 1.23395e-02 -4.71429e+00 -3.75434e+00 -5.67424e+00 -1.26816e+00 -5.78260e-01 -1.95805e+00 -4.14843e-01 -1.85360e-01 -6.44327e-01 3.14707e+00 8.50261e+00 -2.20847e+00 9.28754e-02 1.24882e-01 6.08690e-02 2.13199e-02 3.29296e-02 9.71015e-03
4.20000e+01 1.61466e-02 2.11285e-02 1.23394e-02 -5.09324e+00 -3.97303e+00 -6.21344e+00 -1.18752e+00 -9.43887e-01 -1.43116e+00 -6.56522e-01 -3.44435e-01 -9.68608e-01 2.31613e+01 5.81931e+01 -1.18706e+01 3.97874e-02 6.15045e-02 1.80702e-02 1.39239e-02 2.70977e-02 7.50110e-04
4.30000e+01 1.61462e-02 2.11281e-02 1.23389e-02 -5.01662e+00 -4.17546e+00 -5.85778e+00 -1.38595e+00 -8.95057e-01 -1.87685e+00 -6.76237e-01 -4.99182e-01 -8.53291e-01 7.84034e-01 1.58078e+00 -1.27097e-02 7.35015e-02 1.09626e-01 3.73769e-02 8.51613e-03 1.39436e-02 3.08867e-03
4.40000e+01 1.61456e-02 2.11278e-02 1.23382e-02 -5.38895e+00 -4.34597e+00 -6.43193e+00 -1.11913e+00 -7.51183e-01 -1.48708e+00 -5.46472e-01 -4.10779e-01 -6.82165e-01 1.46523e+01 3.98052e+01 -1.05007e+01 4.74414e-02 7.56881e-02 1.91947e-02 1.23619e-02 1.99884e-02 4.73550e-03
4.50000e+01 1.61454e-02 2.11275e-02 1.23381e-02 -5.68884e+00 -4.53106e+00 -6.84663e+00 -8.81619e-01 -5.79806e-01 -1.18343e+00 -5.71321e-01 -4.35066e-01 -7.07576e-01 1.13661e+02 2.16005e+02 1.13175e+01 7.85478e-02 1.26413e-01 3.06828e-02 6.04097e-03 8.64186e-03 3.44009e-03
4.60000e+01 1.61452e-02 2.11274e-02 1.23379e-02 -5.49156e+00 -4.24152e+00 -6.74161e+00 -1.57140e+00 -1.22902e+00 -1.91379e+00 -8.73999e-01 -5.18750e-01 -1.22925e+00 1.67233e+00 3.45956e+00 -1.14892e-01 8.98697e-02 1.27369e-01 5.23709e-02 1.74887e-02 3.32588e-02 1.71871e-03
4.70000e+01 1.60990e-02 2.11038e-02 1.22811e-02 -6.25878e+00 -5.01792e+00 -7.49964e+00 -1.30997e+00 -7.12370e-01 -1.90757e+00 -7.56328e-01 -4.78817e-01 -1.03384e+00 1.34349e+02 3.36471e+02 -6.77743e+01 5.21813e-02 8.20698e-02 2.22928e-02 1.81448e-02 2.76055e-02 8.68411e-03
4.80000e+01 1.60990e-02 2.11038e-02 1.22811e-02 -6.21500e+00 -4.59844e+00 -7.83156e+00 -1.81708e+00 -1.05229e+00 -2.58187e+00 -9.51545e-01 -5.56910e-01 -1.34618e+00 7.15686e+02 1.95482e+03 -5.23451e+02 1.07829e-01 1.58422e-01 5.72360e-02 8.04009e-03 1.44670e-02 1.61316e-03
4.90000e+01 1.60990e-02 2.11038e-02 1.22811e-02 -6.11983e+00 -4.38769e+00 -7.85198e+00 -1.25632e+00 -8.99558e-01 -1.61308e+00 -5.92242e-01 -4.27618e-01 -7.56866e-01 1.36024e+03 3.11436e+03 -3.93878e+02 5.18947e-02 8.58198e-02 1.79696e-02 7.02086e-03 1.12795e-02 2.76223e-03
5.00000e+01 1.60246e-02 2.10668e-02 1.21892e-02 -6.15749e+00 -4.84540e+00 -7.46958e+00 -2.00024e+00 -1.34014e+00 -2.66033e+00 -5.28806e-01 -4.05873e-01 -6.51740e-01 8.86717e+01 2.25591e+02 -4.82479e+01 9.53558e-02 1.35352e-01 5.53600e-02 7.73885e-03 1.17630e-02 3.71470e-03


==> data/griewank_ppo1_avg.dat <==
1.00000e+00 5.64845e-01 6.70164e-01 4.76077e-01 6.55932e-01 8.04609e-01 5.07255e-01 7.00082e-01 8.51787e-01 5.48377e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.96841e-01 9.84496e-01 6.09186e-01 2.84491e-01 4.21561e-01 1.47421e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+00 1.96270e-01 3.13520e-01 1.22869e-01 5.16972e-01 7.38351e-01 2.95593e-01 5.40474e-01 7.87448e-01 2.93500e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.47620e-01 1.17180e+00 3.23442e-01 3.14370e-01 4.75524e-01 1.53216e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+00 1.42638e-01 2.62151e-01 7.76106e-02 5.43335e-01 6.97039e-01 3.89631e-01 5.76504e-01 7.31776e-01 4.21233e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.06610e-01 9.49981e-01 4.63239e-01 2.11470e-01 2.37803e-01 1.85138e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+00 1.09018e-01 1.85600e-01 6.40356e-02 4.37394e-01 5.81387e-01 2.93401e-01 4.45950e-01 5.94619e-01 2.97282e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.15915e-01 8.71910e-01 1.59920e-01 2.92612e-01 3.92936e-01 1.92287e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+00 9.27076e-02 1.49355e-01 5.75453e-02 5.60527e-01 8.51495e-01 2.69559e-01 5.77228e-01 8.69463e-01 2.84993e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.29954e-01 8.41884e-01 2.18023e-01 3.16914e-01 4.47174e-01 1.86653e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+00 6.37696e-02 8.85804e-02 4.59082e-02 6.80110e-01 9.26347e-01 4.33874e-01 7.12307e-01 9.67213e-01 4.57401e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.64999e-01 1.25023e+00 6.79772e-01 3.33755e-01 4.00740e-01 2.66771e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+00 6.37696e-02 8.85804e-02 4.59082e-02 6.73589e-01 8.29757e-01 5.17422e-01 7.02438e-01 8.77239e-01 5.27636e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.10708e-01 1.38922e+00 4.32195e-01 1.77801e-01 2.82568e-01 7.30339e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+00 6.37696e-02 8.85804e-02 4.59082e-02 4.37367e-01 6.24628e-01 2.50106e-01 4.59842e-01 6.53802e-01 2.65881e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.30238e-01 1.27942e+00 3.81057e-01 3.11871e-01 4.63271e-01 1.60472e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+00 6.37696e-02 8.85804e-02 4.59082e-02 7.43505e-01 8.84248e-01 6.02762e-01 7.66526e-01 9.06036e-01 6.27016e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.30410e-01 1.26125e+00 5.99572e-01 3.09343e-01 4.92791e-01 1.25895e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+01 6.37696e-02 8.85804e-02 4.59082e-02 4.07843e-01 5.40964e-01 2.74723e-01 4.23002e-01 5.51111e-01 2.94893e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.13568e-01 6.40180e-01 3.86955e-01 2.17290e-01 2.73256e-01 1.61325e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+01 6.37696e-02 8.85804e-02 4.59082e-02 3.83746e-01 4.85595e-01 2.81898e-01 4.12558e-01 5.15411e-01 3.09704e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.06071e-01 8.43251e-01 3.68891e-01 2.65153e-01 3.40234e-01 1.90071e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+01 6.37696e-02 8.85804e-02 4.59082e-02 5.21772e-01 6.50129e-01 3.93416e-01 5.81268e-01 7.04243e-01 4.58292e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.15668e+00 1.47979e+00 8.33580e-01 2.71668e-01 3.86943e-01 1.56393e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+01 6.37696e-02 8.85804e-02 4.59082e-02 6.37127e-01 8.95614e-01 3.78639e-01 6.71663e-01 9.07707e-01 4.35619e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.12471e-01 1.03790e+00 3.87043e-01 2.68060e-01 3.92531e-01 1.43589e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+01 6.37696e-02 8.85804e-02 4.59082e-02 4.58843e-01 6.61718e-01 2.55969e-01 4.68669e-01 6.86725e-01 2.50613e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.31211e-01 9.69183e-01 4.93239e-01 2.59732e-01 3.02541e-01 2.16922e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+01 5.09217e-02 6.58253e-02 3.93924e-02 4.13669e-01 6.18906e-01 2.08433e-01 4.74142e-01 6.56916e-01 2.91368e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.70979e-01 9.84961e-01 7.56997e-01 2.40946e-01 3.08910e-01 1.72983e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+01 5.09217e-02 6.58253e-02 3.93924e-02 3.36518e-01 4.96717e-01 1.76319e-01 3.68608e-01 4.89298e-01 2.47918e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.92600e-01 9.42277e-01 2.42923e-01 2.40415e-01 2.79530e-01 2.01299e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+01 5.09217e-02 6.58253e-02 3.93924e-02 2.17933e-01 4.19374e-01 1.64924e-02 2.54252e-01 4.24635e-01 8.38696e-02 1.00000e+00 1.00000e+00 1.00000e+00 4.90406e-01 6.86151e-01 2.94662e-01 2.93305e-01 4.21154e-01 1.65457e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+01 5.09217e-02 6.58253e-02 3.93924e-02 1.70596e-01 3.52331e-01 -1.11393e-02 1.94993e-01 3.71192e-01 1.87932e-02 1.00000e+00 1.00000e+00 1.00000e+00 4.56173e-01 6.06163e-01 3.06183e-01 3.46077e-01 4.85515e-01 2.06639e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+01 5.09217e-02 6.58253e-02 3.93924e-02 1.16472e-01 4.03904e-01 -1.70961e-01 1.28367e-01 4.17523e-01 -1.60790e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.77681e-01 5.44167e-01 2.11196e-01 3.47883e-01 5.50044e-01 1.45722e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+01 4.29786e-02 5.62585e-02 3.28334e-02 8.23292e-02 4.14856e-01 -2.50198e-01 9.74042e-02 4.25021e-01 -2.30213e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.26008e-01 6.76689e-01 -2.46737e-02 4.04950e-01 5.49181e-01 2.60720e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+01 4.29786e-02 5.62585e-02 3.28334e-02 -6.24467e-02 2.52684e-01 -3.77578e-01 -1.32664e-02 3.02023e-01 -3.28556e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.46270e-01 7.03129e-01 1.89412e-01 4.20721e-01 5.87668e-01 2.53774e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+01 4.13762e-02 5.35030e-02 3.19980e-02 4.69940e-02 3.44144e-01 -2.50156e-01 6.07557e-02 3.62893e-01 -2.41382e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.28312e-01 1.32643e+00 5.30191e-01 3.29676e-01 4.68345e-01 1.91007e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+01 4.13762e-02 5.35030e-02 3.19980e-02 9.32220e-03 4.95383e-01 -4.76738e-01 6.91136e-02 5.84755e-01 -4.46528e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.09410e-01 1.36342e+00 2.55403e-01 3.98248e-01 6.27253e-01 1.69243e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+01 4.13762e-02 5.35030e-02 3.19980e-02 -1.82876e-01 2.07980e-01 -5.73732e-01 -1.55702e-01 2.22739e-01 -5.34143e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.74601e-01 1.00275e+00 3.46455e-01 4.02801e-01 5.42144e-01 2.63458e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+01 4.13762e-02 5.35030e-02 3.19980e-02 -2.39635e-01 1.22252e-01 -6.01522e-01 -1.99192e-01 1.53931e-01 -5.52316e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.26938e-01 5.89563e-01 2.64312e-01 3.88878e-01 5.41247e-01 2.36508e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+01 4.13762e-02 5.35030e-02 3.19980e-02 -2.58177e-01 1.34456e-01 -6.50810e-01 -1.85059e-01 2.19450e-01 -5.89569e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.20338e+00 1.72785e+00 6.78910e-01 4.05735e-01 5.66653e-01 2.44818e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+01 4.13762e-02 5.35030e-02 3.19980e-02 -3.38030e-01 2.26569e-01 -9.02628e-01 -2.32716e-01 3.67148e-01 -8.32580e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.37412e-01 1.19535e+00 2.79473e-01 3.95118e-01 6.05370e-01 1.84865e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+01 3.42482e-02 4.49355e-02 2.61027e-02 -4.48985e-01 6.02731e-02 -9.58244e-01 -4.15699e-01 6.25202e-02 -8.93918e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.67035e+00 2.54621e+00 7.94488e-01 4.47410e-01 6.04989e-01 2.89832e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+01 3.42482e-02 4.49355e-02 2.61027e-02 -4.31105e-01 8.94477e-02 -9.51658e-01 -3.49183e-01 2.03668e-01 -9.02034e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.97011e+00 3.73149e+00 2.08735e-01 4.75107e-01 5.47634e-01 4.02580e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+01 2.73163e-02 3.24900e-02 2.29665e-02 -5.89726e-01 -4.68472e-03 -1.17477e+00 -5.29089e-01 8.17455e-02 -1.13992e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.29989e-01 9.80937e-01 4.79041e-01 4.65483e-01 6.85326e-01 2.45639e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.10000e+01 2.73163e-02 3.24900e-02 2.29665e-02 -5.33998e-01 9.62391e-02 -1.16424e+00 -3.68284e-01 2.24540e-01 -9.61107e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.08042e+00 6.13308e+00 2.77599e-02 8.08298e-01 1.57370e+00 4.28995e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.20000e+01 2.57749e-02 3.02736e-02 2.19447e-02 -8.39317e-01 -2.30327e-01 -1.44831e+00 -7.94795e-01 -2.08983e-01 -1.38061e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.75806e+00 3.49088e+00 2.52445e-02 5.35927e-01 6.79043e-01 3.92811e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.30000e+01 2.55661e-02 3.00055e-02 2.17834e-02 -8.34952e-01 -1.43818e-01 -1.52609e+00 -7.95717e-01 -9.34504e-02 -1.49798e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.67028e+00 2.75889e+00 5.81663e-01 5.04614e-01 7.21367e-01 2.87861e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.40000e+01 2.55661e-02 3.00055e-02 2.17834e-02 -9.03293e-01 -3.11148e-01 -1.49544e+00 -8.56114e-01 -2.86438e-01 -1.42579e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.87357e+00 3.51033e+00 2.36799e-01 4.39387e-01 5.86361e-01 2.92414e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.50000e+01 2.55661e-02 3.00055e-02 2.17834e-02 -1.03410e+00 -3.88320e-01 -1.67989e+00 -9.57712e-01 -3.40602e-01 -1.57482e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.13085e+00 3.87656e+00 3.85137e-01 4.45159e-01 5.73900e-01 3.16419e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.60000e+01 2.45020e-02 2.83267e-02 2.11938e-02 -1.06643e+00 -3.93447e-01 -1.73941e+00 -9.64543e-01 -3.28283e-01 -1.60080e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.04776e+00 3.08428e+00 1.01124e+00 3.12474e-01 5.06574e-01 1.18374e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.70000e+01 2.45020e-02 2.83267e-02 2.11938e-02 -1.13488e+00 -3.03401e-01 -1.96636e+00 -1.02143e+00 -1.74742e-01 -1.86811e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.78148e+00 7.29407e+00 2.26889e+00 5.39885e-01 7.03340e-01 3.76430e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.80000e+01 2.45020e-02 2.83267e-02 2.11938e-02 -1.24192e+00 -4.99341e-01 -1.98450e+00 -1.14769e+00 -3.45384e-01 -1.94999e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.85784e+00 6.01997e+00 1.69571e+00 5.23335e-01 6.20883e-01 4.25787e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.90000e+01 2.44912e-02 2.83106e-02 2.11871e-02 -1.26491e+00 -1.21713e-01 -2.40810e+00 -1.17530e+00 -3.80560e-02 -2.31254e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.06855e+00 8.94321e+00 1.19389e+00 6.77232e-01 8.64561e-01 4.89903e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+01 2.44912e-02 2.83106e-02 2.11871e-02 -1.26341e+00 -2.16530e-01 -2.31030e+00 -1.22097e+00 -1.63190e-01 -2.27875e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.63587e+00 5.96060e+00 1.31114e+00 5.08870e-01 6.31305e-01 3.86435e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.10000e+01 2.44912e-02 2.83106e-02 2.11871e-02 -1.60574e+00 -6.15591e-01 -2.59588e+00 -1.55387e+00 -5.72555e-01 -2.53518e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.54921e+00 3.82721e+00 1.27122e+00 5.93145e-01 7.75902e-01 4.10387e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.20000e+01 2.43839e-02 2.81649e-02 2.11105e-02 -1.58582e+00 -5.98991e-01 -2.57265e+00 -1.50868e+00 -5.30793e-01 -2.48656e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.00595e+00 5.15549e+00 8.56417e-01 4.32079e-01 6.08111e-01 2.56048e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.30000e+01 2.43839e-02 2.81649e-02 2.11105e-02 -1.50870e+00 -3.12900e-01 -2.70451e+00 -1.47656e+00 -2.55306e-01 -2.69782e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.78717e+00 7.10468e+00 2.46967e+00 5.42537e-01 7.88452e-01 2.96622e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.40000e+01 2.43839e-02 2.81649e-02 2.11105e-02 -1.87085e+00 -8.46157e-01 -2.89555e+00 -1.76955e+00 -8.08168e-01 -2.73092e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.90218e+00 1.74802e+01 -1.67583e+00 6.44491e-01 8.80756e-01 4.08226e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.50000e+01 2.39194e-02 2.74904e-02 2.08122e-02 -1.69795e+00 -4.15900e-01 -2.98000e+00 -1.63268e+00 -3.74037e-01 -2.89131e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.40438e+01 2.71689e+01 9.18724e-01 5.83307e-01 8.11007e-01 3.55608e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.60000e+01 2.37830e-02 2.73001e-02 2.07190e-02 -1.86484e+00 -8.46481e-01 -2.88321e+00 -1.77291e+00 -7.59563e-01 -2.78625e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.27043e+01 2.50724e+01 3.36208e-01 4.78361e-01 6.73602e-01 2.83119e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.70000e+01 2.37764e-02 2.72909e-02 2.07145e-02 -2.00154e+00 -8.40570e-01 -3.16251e+00 -1.95065e+00 -7.84283e-01 -3.11703e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.02547e+00 1.38489e+01 2.02042e-01 5.98290e-01 9.02466e-01 2.94113e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.80000e+01 2.37060e-02 2.71931e-02 2.06661e-02 -2.03061e+00 -7.96023e-01 -3.26521e+00 -2.00907e+00 -7.76994e-01 -3.24114e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.50152e+00 1.39400e+01 -9.36996e-01 4.45418e-01 7.43131e-01 1.47705e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.90000e+01 2.37060e-02 2.71931e-02 2.06661e-02 -2.09392e+00 -8.79891e-01 -3.30796e+00 -2.04132e+00 -8.07061e-01 -3.27558e+00 1.00000e+00 1.00000e+00 1.00000e+00 8.43189e+00 1.65461e+01 3.17678e-01 4.63929e-01 7.16733e-01 2.11124e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+01 2.37023e-02 2.71880e-02 2.06635e-02 -2.20674e+00 -8.71635e-01 -3.54184e+00 -2.16198e+00 -8.30182e-01 -3.49377e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.72687e+01 3.61600e+01 -1.62255e+00 5.29879e-01 7.65664e-01 2.94094e-01 1.00000e+00 1.00000e+00 1.00000e+00


==> data/lorenz_oscillator_avg.dat <==
1.00000e+00 -2.20000e+01 -2.11056e+01 -2.28944e+01 7.17178e-01 8.47566e-01 5.86790e-01 9.47273e-01 1.14186e+00 7.52685e-01 9.16022e-01 1.10178e+00 7.30266e-01 1.29366e-03 2.11385e-03 4.73478e-04 2.94035e-01 3.97290e-01 1.90779e-01 5.14931e-01 6.87313e-01 3.42550e-01
2.00000e+00 -2.22000e+01 -2.14517e+01 -2.29483e+01 7.08770e-01 8.03377e-01 6.14163e-01 7.42271e-01 8.25748e-01 6.58795e-01 7.32809e-01 8.15133e-01 6.50486e-01 9.53231e-04 1.34523e-03 5.61236e-04 1.04544e-01 1.52193e-01 5.68936e-02 2.43216e-01 2.93502e-01 1.92930e-01
3.00000e+00 -2.34000e+01 -2.15453e+01 -2.52547e+01 6.04257e-01 8.25533e-01 3.82982e-01 6.03831e-01 6.94483e-01 5.13179e-01 5.99999e-01 6.90827e-01 5.09171e-01 8.25828e-04 1.06244e-03 5.89217e-04 6.16510e-02 8.83569e-02 3.49452e-02 1.49946e-01 1.86190e-01 1.13703e-01
4.00000e+00 -2.34000e+01 -2.15453e+01 -2.52547e+01 6.70678e-01 7.93813e-01 5.47544e-01 5.39218e-01 5.92737e-01 4.85698e-01 5.36038e-01 5.89311e-01 4.82765e-01 6.24597e-04 8.89898e-04 3.59296e-04 6.49219e-02 9.93334e-02 3.05104e-02 1.15729e-01 1.69639e-01 6.18201e-02
5.00000e+00 -2.34000e+01 -2.15453e+01 -2.52547e+01 4.98590e-01 6.31856e-01 3.65324e-01 5.45713e-01 6.48890e-01 4.42536e-01 4.51421e-01 4.88714e-01 4.14128e-01 8.85649e-04 1.24427e-03 5.27027e-04 1.68488e-01 2.21124e-01 1.15852e-01 1.13236e-01 1.44116e-01 8.23570e-02
6.00000e+00 -2.42000e+01 -2.18848e+01 -2.65152e+01 4.01473e-01 4.91551e-01 3.11396e-01 4.76448e-01 5.94132e-01 3.58763e-01 3.89602e-01 4.16008e-01 3.63195e-01 8.10067e-04 1.13854e-03 4.81597e-04 8.02075e-02 1.19128e-01 4.12874e-02 1.07209e-01 1.27366e-01 8.70521e-02
7.00000e+00 -2.54000e+01 -2.40435e+01 -2.67565e+01 2.69548e-01 3.48956e-01 1.90141e-01 3.39376e-01 4.19733e-01 2.59018e-01 3.34248e-01 3.73979e-01 2.94517e-01 1.58671e-03 2.48734e-03 6.86077e-04 5.52341e-02 7.27447e-02 3.77235e-02 9.05258e-02 1.17688e-01 6.33638e-02
8.00000e+00 -2.54000e+01 -2.40435e+01 -2.67565e+01 3.15579e-01 4.22197e-01 2.08961e-01 2.98821e-01 3.43520e-01 2.54122e-01 3.15766e-01 3.58518e-01 2.73014e-01 1.78703e-03 3.13797e-03 4.36089e-04 8.51728e-02 1.16179e-01 5.41669e-02 1.00357e-01 1.19764e-01 8.09507e-02
9.00000e+00 -2.54000e+01 -2.40435e+01 -2.67565e+01 4.25562e-01 5.36202e-01 3.14922e-01 2.57383e-01 3.25864e-01 1.88902e-01 3.04330e-01 3.87850e-01 2.20810e-01 9.36659e-04 1.37546e-03 4.97859e-04 7.07710e-02 9.78646e-02 4.36775e-02 1.77988e-01 2.58300e-01 9.76760e-02
1.00000e+01 -2.54000e+01 -2.40435e+01 -2.67565e+01 2.54581e-01 4.36854e-01 7.23078e-02 2.53449e-01 3.40337e-01 1.66561e-01 2.14558e-01 2.76304e-01 1.52813e-01 1.05232e-03 1.67769e-03 4.26947e-04 5.99669e-02 7.76286e-02 4.23052e-02 1.19360e-01 1.62801e-01 7.59184e-02
1.10000e+01 -2.54000e+01 -2.40435e+01 -2.67565e+01 6.61262e-02 2.23158e-01 -9.09053e-02 2.09417e-01 2.59981e-01 1.58853e-01 2.11346e-01 2.56257e-01 1.66434e-01 1.03949e-03 1.44746e-03 6.31527e-04 5.62650e-02 8.31735e-02 2.93565e-02 1.02065e-01 1.41733e-01 6.23971e-02
1.20000e+01 -2.54000e+01 -2.40435e+01 -2.67565e+01 1.91537e-01 3.78334e-01 4.73944e-03 1.83299e-01 2.63605e-01 1.02994e-01 1.57516e-01 2.42113e-01 7.29186e-02 1.03920e-03 1.64348e-03 4.34920e-04 7.62509e-02 1.06254e-01 4.62475e-02 8.66144e-02 1.22336e-01 5.08927e-02
1.30000e+01 -2.54000e+01 -2.40435e+01 -2.67565e+01 1.18799e-01 2.45415e-01 -7.81646e-03 1.37276e-01 2.18385e-01 5.61683e-02 1.47527e-01 1.96499e-01 9.85546e-02 1.01070e-03 1.49351e-03 5.27880e-04 7.05992e-02 8.13584e-02 5.98399e-02 7.26184e-02 8.07848e-02 6.44520e-02
1.40000e+01 -2.54000e+01 -2.40435e+01 -2.67565e+01 1.13948e-01 3.29687e-01 -1.01791e-01 1.43662e-01 2.08537e-01 7.87874e-02 1.03354e-01 1.32077e-01 7.46312e-02 1.06151e-03 1.49793e-03 6.25081e-04 5.00613e-02 6.82423e-02 3.18803e-02 5.38813e-02 7.16841e-02 3.60786e-02
1.50000e+01 -2.54000e+01 -2.40435e+01 -2.67565e+01 1.81470e-02 2.02992e-01 -1.66698e-01 1.04673e-01 1.78857e-01 3.04895e-02 1.18777e-01 1.72982e-01 6.45716e-02 1.09682e-03 1.48990e-03 7.03731e-04 8.22942e-02 1.16049e-01 4.85398e-02 5.78791e-02 8.25432e-02 3.32151e-02
1.60000e+01 -2.56000e+01 -2.44000e+01 -2.68000e+01 -5.86428e-03 3.23571e-01 -3.35300e-01 1.24659e-01 2.32285e-01 1.70321e-02 1.08694e-01 1.80507e-01 3.68806e-02 1.14798e-03 1.87757e-03 4.18392e-04 7.83694e-02 9.55027e-02 6.12362e-02 5.61301e-02 7.79044e-02 3.43558e-02
1.70000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 9.33468e-02 3.50790e-01 -1.64097e-01 1.52458e-01 2.91596e-01 1.33194e-02 9.54355e-02 1.65472e-01 2.53992e-02 1.15000e-03 1.53213e-03 7.67879e-04 8.03538e-02 1.06031e-01 5.46766e-02 8.34646e-02 1.03092e-01 6.38368e-02
1.80000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 2.47383e-02 3.13186e-01 -2.63710e-01 1.27170e-01 2.60957e-01 -6.61641e-03 7.19714e-02 1.15445e-01 2.84976e-02 6.76659e-04 9.91561e-04 3.61758e-04 6.54641e-02 7.98482e-02 5.10800e-02 5.45105e-02 7.25449e-02 3.64761e-02
1.90000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -5.25788e-02 2.73745e-01 -3.78903e-01 9.25262e-02 2.06048e-01 -2.09958e-02 6.89770e-02 1.23389e-01 1.45648e-02 6.18482e-04 7.11247e-04 5.25716e-04 6.94377e-02 9.68849e-02 4.19904e-02 6.55758e-02 7.50608e-02 5.60908e-02
2.00000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 1.58656e-03 1.30124e-01 -1.26951e-01 2.76740e-02 1.14394e-01 -5.90460e-02 5.91710e-02 1.10963e-01 7.37952e-03 9.78100e-04 1.52257e-03 4.33632e-04 1.16750e-01 1.44078e-01 8.94228e-02 5.63703e-02 7.20571e-02 4.06836e-02
2.10000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -8.74890e-02 1.71675e-01 -3.46653e-01 6.71740e-02 1.87003e-01 -5.26553e-02 4.89095e-02 7.96763e-02 1.81427e-02 7.57956e-04 9.65970e-04 5.49942e-04 6.46557e-02 7.29803e-02 5.63312e-02 5.83643e-02 7.17207e-02 4.50079e-02
2.20000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -1.58553e-01 6.33767e-02 -3.80484e-01 4.91335e-02 1.22684e-01 -2.44174e-02 3.27110e-02 8.16407e-02 -1.62187e-02 9.00244e-04 1.23737e-03 5.63118e-04 7.43748e-02 1.04701e-01 4.40487e-02 5.49519e-02 7.36958e-02 3.62079e-02
2.30000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -2.98121e-01 -3.71587e-02 -5.59084e-01 4.14939e-02 1.37574e-01 -5.45858e-02 2.34652e-02 7.25693e-02 -2.56390e-02 1.38315e-03 1.92442e-03 8.41883e-04 9.54618e-02 1.36977e-01 5.39465e-02 6.09309e-02 7.38794e-02 4.79824e-02
2.40000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -2.94886e-01 1.02789e-02 -6.00050e-01 -2.59081e-02 8.70369e-02 -1.38853e-01 3.75875e-03 7.14004e-02 -6.38829e-02 1.08392e-03 1.59933e-03 5.68506e-04 6.67195e-02 7.41637e-02 5.92753e-02 5.54102e-02 7.05540e-02 4.02664e-02
2.50000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -2.49524e-01 1.08568e-01 -6.07616e-01 -1.73378e-02 1.15775e-01 -1.50451e-01 5.95176e-03 9.53790e-02 -8.34755e-02 7.26050e-04 1.12974e-03 3.22358e-04 7.52676e-02 9.58228e-02 5.47124e-02 6.06340e-02 7.52073e-02 4.60607e-02
2.60000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -2.51955e-01 8.87101e-02 -5.92620e-01 -2.27892e-02 7.60821e-02 -1.21661e-01 1.69799e-02 6.24422e-02 -2.84823e-02 1.05141e-03 1.71816e-03 3.84661e-04 1.00625e-01 1.44908e-01 5.63424e-02 4.54169e-02 5.50799e-02 3.57539e-02
2.70000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -3.34971e-01 -1.41620e-01 -5.28322e-01 -2.23696e-02 2.49365e-02 -6.96756e-02 1.13487e-02 7.65798e-02 -5.38824e-02 7.60491e-04 1.31807e-03 2.02913e-04 6.66310e-02 9.41332e-02 3.91288e-02 5.68927e-02 7.30928e-02 4.06926e-02
2.80000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -3.33621e-01 -5.26576e-02 -6.14584e-01 -5.73123e-02 6.70741e-02 -1.81699e-01 -1.98844e-02 4.96942e-02 -8.94630e-02 9.77050e-04 1.22443e-03 7.29671e-04 8.92179e-02 1.20559e-01 5.78763e-02 4.36564e-02 5.70511e-02 3.02617e-02
2.90000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -4.97821e-01 -1.50356e-01 -8.45285e-01 -1.21745e-01 3.29528e-02 -2.76442e-01 -3.62038e-02 6.01103e-02 -1.32518e-01 1.31339e-03 1.93125e-03 6.95523e-04 1.16009e-01 1.54888e-01 7.71297e-02 5.54022e-02 6.43611e-02 4.64433e-02
3.00000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -4.21168e-01 -1.37859e-01 -7.04477e-01 -8.91813e-02 -1.48767e-02 -1.63486e-01 -2.87680e-02 2.92494e-02 -8.67854e-02 8.15990e-04 1.15410e-03 4.77885e-04 6.84050e-02 8.16552e-02 5.51548e-02 5.66993e-02 7.40332e-02 3.93655e-02
3.10000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -4.62920e-01 -1.29730e-01 -7.96109e-01 -1.23620e-01 -2.49097e-02 -2.22330e-01 -4.53096e-02 -1.41652e-02 -7.64540e-02 1.34959e-03 2.00793e-03 6.91263e-04 8.97747e-02 1.17741e-01 6.18086e-02 4.67824e-02 6.62921e-02 2.72726e-02
3.20000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -6.53294e-01 -4.19168e-01 -8.87420e-01 -1.56243e-01 -3.25389e-02 -2.79947e-01 -4.93817e-02 -1.28843e-02 -8.58792e-02 9.77167e-04 1.55169e-03 4.02646e-04 7.47213e-02 1.00868e-01 4.85746e-02 4.69835e-02 6.07882e-02 3.31788e-02
3.30000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -6.35868e-01 -3.63380e-01 -9.08356e-01 -1.75770e-01 -4.83553e-02 -3.03185e-01 -9.49341e-02 -4.47498e-02 -1.45118e-01 7.77938e-04 1.16315e-03 3.92722e-04 7.73740e-02 9.45606e-02 6.01875e-02 4.99725e-02 6.81432e-02 3.18018e-02
3.40000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -7.63299e-01 -4.03134e-01 -1.12346e+00 -2.38126e-01 -7.72777e-02 -3.98975e-01 -1.13626e-01 -2.39668e-02 -2.03284e-01 1.52197e-03 2.37927e-03 6.64674e-04 1.27165e-01 1.62156e-01 9.21742e-02 5.57816e-02 7.02168e-02 4.13463e-02
3.50000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -8.36947e-01 -4.47322e-01 -1.22657e+00 -1.89485e-01 -3.17758e-02 -3.47195e-01 -1.28012e-01 -3.21502e-02 -2.23874e-01 1.55832e-03 2.35204e-03 7.64609e-04 9.02957e-02 1.11756e-01 6.88351e-02 5.95222e-02 8.09822e-02 3.80621e-02
3.60000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -7.61180e-01 -4.06062e-01 -1.11630e+00 -2.08788e-01 -1.87518e-02 -3.98824e-01 -1.03857e-01 -1.53840e-02 -1.92331e-01 8.96212e-04 1.30252e-03 4.89901e-04 1.10770e-01 1.49645e-01 7.18946e-02 5.53492e-02 6.55061e-02 4.51923e-02
3.70000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -6.16196e-01 -2.93168e-01 -9.39224e-01 -1.97742e-01 -4.61637e-02 -3.49321e-01 -7.06191e-02 3.01521e-03 -1.44253e-01 1.74932e-03 2.79868e-03 6.99970e-04 9.57361e-02 1.20274e-01 7.11986e-02 5.34118e-02 7.39195e-02 3.29042e-02
3.80000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -8.22301e-01 -5.21530e-01 -1.12307e+00 -2.05729e-01 -9.55958e-02 -3.15863e-01 -9.15271e-02 -1.26989e-03 -1.81784e-01 1.20653e-03 1.91670e-03 4.96358e-04 9.91711e-02 1.23360e-01 7.49826e-02 5.77032e-02 7.77741e-02 3.76324e-02
3.90000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -9.67825e-01 -6.44528e-01 -1.29112e+00 -3.22988e-01 -1.49976e-01 -4.95999e-01 -1.06898e-01 -4.76185e-02 -1.66178e-01 1.12235e-03 1.58112e-03 6.63575e-04 1.03667e-01 1.39609e-01 6.77238e-02 5.10192e-02 6.91330e-02 3.29053e-02
4.00000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -9.19281e-01 -5.47932e-01 -1.29063e+00 -3.21737e-01 -1.51470e-01 -4.92004e-01 -1.29347e-01 -5.45322e-02 -2.04163e-01 7.77989e-04 1.15494e-03 4.01038e-04 9.15835e-02 1.33905e-01 4.92618e-02 6.16232e-02 7.75355e-02 4.57109e-02
4.10000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -9.21580e-01 -6.04651e-01 -1.23851e+00 -3.29774e-01 -2.29279e-01 -4.30269e-01 -1.31268e-01 -9.05906e-02 -1.71946e-01 9.07792e-04 1.66208e-03 1.53509e-04 6.31873e-02 8.73536e-02 3.90210e-02 4.91828e-02 7.15007e-02 2.68649e-02
4.20000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -1.05145e+00 -7.06389e-01 -1.39652e+00 -4.10364e-01 -2.69370e-01 -5.51357e-01 -1.44731e-01 -8.04116e-02 -2.09050e-01 1.37486e-03 1.85205e-03 8.97660e-04 1.09583e-01 1.31333e-01 8.78329e-02 5.75670e-02 7.38881e-02 4.12458e-02
4.30000e+01 -2.58000e+01 -2.48202e+01 -2.67798e+01 -1.09489e+00 -6.70808e-01 -1.51897e+00 -3.33757e-01 -2.19998e-01 -4.47517e-01 -1.99642e-01 -1.08409e-01 -2.90875e-01 1.56260e-03 2.19992e-03 9.25278e-04 6.88181e-02 9.69327e-02 4.07036e-02 5.67132e-02 6.07116e-02 5.27148e-02
4.40000e+01 -2.60000e+01 -2.51056e+01 -2.68944e+01 -1.09803e+00 -8.14712e-01 -1.38134e+00 -3.83714e-01 -2.58362e-01 -5.09065e-01 -1.79695e-01 -9.53740e-02 -2.64017e-01 1.24158e-03 1.99774e-03 4.85434e-04 8.49332e-02 1.05353e-01 6.45130e-02 4.41777e-02 5.72845e-02 3.10709e-02
4.50000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.08999e+00 -8.38443e-01 -1.34154e+00 -4.23210e-01 -2.12407e-01 -6.34013e-01 -2.26539e-01 -1.55727e-01 -2.97350e-01 1.66861e-03 2.25807e-03 1.07914e-03 7.31193e-02 1.16259e-01 2.99793e-02 5.50493e-02 6.65105e-02 4.35880e-02
4.60000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -9.56085e-01 -7.82090e-01 -1.13008e+00 -3.76236e-01 -2.84860e-01 -4.67612e-01 -1.68810e-01 -1.02430e-01 -2.35189e-01 1.63048e-03 2.34727e-03 9.13696e-04 9.18554e-02 1.37844e-01 4.58666e-02 5.06642e-02 6.64544e-02 3.48741e-02
4.70000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.15336e+00 -9.03149e-01 -1.40357e+00 -3.80379e-01 -2.11495e-01 -5.49262e-01 -2.36000e-01 -1.65022e-01 -3.06979e-01 1.24134e-03 1.95413e-03 5.28540e-04 1.27962e-01 1.68830e-01 8.70932e-02 5.72201e-02 7.83629e-02 3.60772e-02
4.80000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.36278e+00 -1.04966e+00 -1.67590e+00 -4.49610e-01 -3.31848e-01 -5.67372e-01 -2.22837e-01 -1.21404e-01 -3.24270e-01 1.28860e-03 1.92653e-03 6.50670e-04 1.27086e-01 1.79943e-01 7.42298e-02 4.54292e-02 5.53729e-02 3.54856e-02
4.90000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.36083e+00 -1.10169e+00 -1.61997e+00 -5.33149e-01 -3.57344e-01 -7.08955e-01 -2.13858e-01 -1.35733e-01 -2.91983e-01 1.76819e-03 2.84939e-03 6.87000e-04 1.27756e-01 1.59286e-01 9.62264e-02 5.71967e-02 8.25371e-02 3.18563e-02
5.00000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.37844e+00 -9.03494e-01 -1.85338e+00 -4.57261e-01 -2.82252e-01 -6.32270e-01 -2.06426e-01 -1.58800e-01 -2.54051e-01 2.22274e-03 3.37750e-03 1.06798e-03 1.32211e-01 1.64147e-01 1.00275e-01 6.66910e-02 8.91291e-02 4.42529e-02
5.10000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.38376e+00 -1.09421e+00 -1.67331e+00 -5.09126e-01 -3.59920e-01 -6.58333e-01 -2.34870e-01 -1.41226e-01 -3.28515e-01 1.11991e-03 1.52477e-03 7.15043e-04 8.95770e-02 1.10541e-01 6.86126e-02 5.82008e-02 7.27149e-02 4.36867e-02
5.20000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.32671e+00 -8.96770e-01 -1.75664e+00 -5.43565e-01 -4.00319e-01 -6.86810e-01 -2.63244e-01 -1.70203e-01 -3.56285e-01 1.72303e-03 2.26636e-03 1.17969e-03 9.45511e-02 1.13485e-01 7.56173e-02 4.89882e-02 7.06183e-02 2.73581e-02
5.30000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.55738e+00 -9.82959e-01 -2.13180e+00 -5.66108e-01 -3.40953e-01 -7.91262e-01 -3.04632e-01 -1.97791e-01 -4.11472e-01 2.31779e-03 3.43582e-03 1.19975e-03 1.00647e-01 1.28617e-01 7.26781e-02 5.70772e-02 6.94549e-02 4.46994e-02
5.40000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.53623e+00 -1.14788e+00 -1.92458e+00 -5.67053e-01 -3.06523e-01 -8.27583e-01 -3.26667e-01 -2.05056e-01 -4.48278e-01 1.20667e-03 1.95733e-03 4.56005e-04 1.18656e-01 1.59414e-01 7.78984e-02 5.61522e-02 7.39502e-02 3.83543e-02
5.50000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.60250e+00 -1.29591e+00 -1.90909e+00 -5.67934e-01 -3.36485e-01 -7.99382e-01 -2.62914e-01 -2.08254e-01 -3.17574e-01 1.26450e-03 1.80168e-03 7.27329e-04 1.21851e-01 1.57081e-01 8.66220e-02 3.92762e-02 5.09785e-02 2.75738e-02
5.60000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.67316e+00 -1.22327e+00 -2.12305e+00 -6.58404e-01 -5.32595e-01 -7.84212e-01 -3.04964e-01 -1.95267e-01 -4.14660e-01 1.09831e-03 1.71156e-03 4.85061e-04 1.10278e-01 1.38183e-01 8.23738e-02 5.58821e-02 6.76468e-02 4.41173e-02
5.70000e+01 -2.62000e+01 -2.52202e+01 -2.71798e+01 -1.72795e+00 -1.21601e+00 -2.23989e+00 -5.45137e-01 -3.02001e-01 -7.88273e-01 -2.89627e-01 -1.72066e-01 -4.07187e-01 1.83714e-03 2.41040e-03 1.26389e-03 1.22946e-01 1.72998e-01 7.28937e-02 4.83300e-02 6.88384e-02 2.78216e-02
5.80000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.59703e+00 -1.19780e+00 -1.99627e+00 -6.53204e-01 -4.60317e-01 -8.46091e-01 -3.48289e-01 -2.65728e-01 -4.30851e-01 2.57658e-03 3.72393e-03 1.42922e-03 1.11123e-01 1.67577e-01 5.46678e-02 6.52460e-02 8.03173e-02 5.01747e-02
5.90000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.62836e+00 -1.22944e+00 -2.02727e+00 -6.31067e-01 -4.31518e-01 -8.30616e-01 -3.60891e-01 -2.46427e-01 -4.75355e-01 1.96997e-03 3.24390e-03 6.96046e-04 1.24660e-01 1.62270e-01 8.70499e-02 6.51746e-02 9.03430e-02 4.00063e-02
6.00000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.68594e+00 -1.09216e+00 -2.27972e+00 -6.22851e-01 -3.59237e-01 -8.86465e-01 -3.69682e-01 -2.50287e-01 -4.89077e-01 1.56946e-03 2.53188e-03 6.07039e-04 1.33874e-01 1.68907e-01 9.88400e-02 6.23498e-02 8.67205e-02 3.79791e-02
6.10000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.70689e+00 -1.35618e+00 -2.05761e+00 -7.04407e-01 -4.88123e-01 -9.20692e-01 -3.72330e-01 -2.70624e-01 -4.74036e-01 3.45541e-03 5.89948e-03 1.01134e-03 1.17954e-01 1.55891e-01 8.00174e-02 6.35103e-02 8.04885e-02 4.65321e-02
6.20000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.70612e+00 -1.33342e+00 -2.07881e+00 -6.64301e-01 -4.71441e-01 -8.57161e-01 -3.49679e-01 -2.84284e-01 -4.15074e-01 2.58104e-03 3.89204e-03 1.27005e-03 1.27959e-01 1.73088e-01 8.28300e-02 6.23831e-02 9.14891e-02 3.32772e-02
6.30000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.58395e+00 -1.23051e+00 -1.93740e+00 -7.41396e-01 -4.84148e-01 -9.98644e-01 -3.70299e-01 -2.83873e-01 -4.56724e-01 2.55280e-03 5.17992e-03 -7.43210e-05 1.58650e-01 2.30488e-01 8.68107e-02 5.39657e-02 7.15004e-02 3.64310e-02
6.40000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.74490e+00 -1.35107e+00 -2.13874e+00 -6.28460e-01 -4.60827e-01 -7.96092e-01 -3.56442e-01 -2.56633e-01 -4.56251e-01 1.76103e-03 2.73390e-03 7.88157e-04 1.31506e-01 2.17303e-01 4.57096e-02 5.95971e-02 7.52471e-02 4.39471e-02
6.50000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.73416e+00 -1.35600e+00 -2.11233e+00 -6.64101e-01 -4.54047e-01 -8.74154e-01 -3.74111e-01 -3.06060e-01 -4.42161e-01 3.12780e-03 4.56484e-03 1.69076e-03 1.14536e-01 1.68570e-01 6.05032e-02 6.51065e-02 8.06409e-02 4.95721e-02
6.60000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.78459e+00 -1.33624e+00 -2.23294e+00 -7.13117e-01 -5.03683e-01 -9.22551e-01 -4.05265e-01 -3.01663e-01 -5.08867e-01 1.41259e-03 2.17416e-03 6.51017e-04 1.26992e-01 1.82023e-01 7.19607e-02 6.40519e-02 7.80323e-02 5.00714e-02
6.70000e+01 -2.64000e+01 -2.56000e+01 -2.72000e+01 -1.98328e+00 -1.57081e+00 -2.39576e+00 -7.33737e-01 -5.88231e-01 -8.79242e-01 -3.33742e-01 -2.19221e-01 -4.48264e-01 3.32626e-03 4.79369e-03 1.85883e-03 1.75300e-01 2.51394e-01 9.92063e-02 5.69602e-02 7.17553e-02 4.21651e-02
6.80000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -1.80405e+00 -1.45725e+00 -2.15084e+00 -7.18304e-01 -5.22066e-01 -9.14543e-01 -4.22226e-01 -3.08132e-01 -5.36319e-01 2.85074e-03 3.93629e-03 1.76520e-03 2.05173e-01 2.91270e-01 1.19075e-01 6.35580e-02 7.58382e-02 5.12778e-02
6.90000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -1.82230e+00 -1.38819e+00 -2.25642e+00 -5.71748e-01 -3.98742e-01 -7.44755e-01 -4.00790e-01 -2.87580e-01 -5.14000e-01 1.92085e-03 3.03380e-03 8.07906e-04 1.41902e-01 1.93757e-01 9.00471e-02 6.58593e-02 7.90263e-02 5.26924e-02
7.00000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -1.90155e+00 -1.25866e+00 -2.54445e+00 -7.90409e-01 -5.38700e-01 -1.04212e+00 -3.46872e-01 -2.46220e-01 -4.47523e-01 3.36741e-03 6.17754e-03 5.57274e-04 1.65654e-01 1.89792e-01 1.41517e-01 7.51342e-02 9.96211e-02 5.06473e-02
7.10000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -1.94070e+00 -1.50954e+00 -2.37187e+00 -7.67858e-01 -5.74941e-01 -9.60775e-01 -3.83871e-01 -2.23934e-01 -5.43808e-01 3.88072e-03 7.58617e-03 1.75271e-04 1.50014e-01 2.14332e-01 8.56959e-02 6.09868e-02 7.95392e-02 4.24344e-02
7.20000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -2.08564e+00 -1.64115e+00 -2.53012e+00 -8.96349e-01 -6.52991e-01 -1.13971e+00 -4.52289e-01 -3.46369e-01 -5.58210e-01 3.26243e-03 5.63385e-03 8.91011e-04 1.46157e-01 1.82171e-01 1.10144e-01 5.82367e-02 7.40930e-02 4.23804e-02
7.30000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -1.87644e+00 -1.32867e+00 -2.42421e+00 -7.90586e-01 -5.88643e-01 -9.92529e-01 -3.63699e-01 -2.94835e-01 -4.32563e-01 2.35239e-03 4.38261e-03 3.22159e-04 1.77329e-01 2.45280e-01 1.09377e-01 4.90274e-02 6.15354e-02 3.65193e-02
7.40000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -1.99705e+00 -1.43828e+00 -2.55581e+00 -7.39098e-01 -5.07748e-01 -9.70448e-01 -3.88545e-01 -2.57204e-01 -5.19887e-01 1.36960e-03 1.85030e-03 8.88890e-04 1.55815e-01 2.00027e-01 1.11602e-01 6.29219e-02 7.70303e-02 4.88134e-02
7.50000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -1.98362e+00 -1.47736e+00 -2.48987e+00 -8.51730e-01 -6.43285e-01 -1.06017e+00 -4.50145e-01 -2.90385e-01 -6.09905e-01 3.56148e-03 6.22867e-03 8.94297e-04 1.08693e-01 1.60098e-01 5.72874e-02 7.29513e-02 8.57871e-02 6.01156e-02
7.60000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -2.05759e+00 -1.58081e+00 -2.53436e+00 -8.02020e-01 -6.14793e-01 -9.89247e-01 -4.47166e-01 -3.25249e-01 -5.69082e-01 1.97880e-03 3.09174e-03 8.65853e-04 1.34769e-01 1.84164e-01 8.53738e-02 4.65759e-02 6.55663e-02 2.75856e-02
7.70000e+01 -2.68000e+01 -2.64000e+01 -2.72000e+01 -2.11605e+00 -1.80119e+00 -2.43091e+00 -7.76259e-01 -6.27110e-01 -9.25407e-01 -4.14640e-01 -3.22231e-01 -5.07050e-01 2.77402e-03 5.30536e-03 2.42684e-04 1.11851e-01 1.77839e-01 4.58621e-02 5.33627e-02 7.34841e-02 3.32413e-02
7.80000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.13579e+00 -1.75516e+00 -2.51642e+00 -8.45706e-01 -7.64705e-01 -9.26707e-01 -4.15386e-01 -3.32646e-01 -4.98127e-01 3.73924e-03 6.93849e-03 5.39996e-04 1.25521e-01 1.52604e-01 9.84376e-02 4.98807e-02 7.21472e-02 2.76142e-02
7.90000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.24882e+00 -1.65738e+00 -2.84026e+00 -8.41409e-01 -5.96311e-01 -1.08651e+00 -4.64346e-01 -3.48782e-01 -5.79909e-01 2.93805e-03 4.71465e-03 1.16145e-03 1.37386e-01 1.71909e-01 1.02863e-01 6.28928e-02 8.13510e-02 4.44345e-02
8.00000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.10149e+00 -1.60095e+00 -2.60204e+00 -8.51022e-01 -5.25663e-01 -1.17638e+00 -4.50079e-01 -3.50729e-01 -5.49429e-01 5.21346e-03 6.55721e-03 3.86972e-03 1.45045e-01 2.07910e-01 8.21791e-02 4.70457e-02 6.18844e-02 3.22071e-02
8.10000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.13904e+00 -1.69289e+00 -2.58520e+00 -9.57835e-01 -7.27801e-01 -1.18787e+00 -4.81047e-01 -3.47155e-01 -6.14939e-01 2.65334e-03 3.85716e-03 1.44953e-03 1.14662e-01 1.61425e-01 6.78996e-02 6.92339e-02 1.04512e-01 3.39556e-02
8.20000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.22509e+00 -1.83424e+00 -2.61594e+00 -9.86912e-01 -7.14972e-01 -1.25885e+00 -5.02954e-01 -3.66776e-01 -6.39132e-01 2.86182e-03 4.02623e-03 1.69742e-03 1.37947e-01 1.66322e-01 1.09573e-01 6.98849e-02 1.08389e-01 3.13811e-02
8.30000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.33926e+00 -1.94105e+00 -2.73747e+00 -9.18931e-01 -6.71362e-01 -1.16650e+00 -4.40639e-01 -3.35680e-01 -5.45599e-01 2.40324e-03 3.68739e-03 1.11909e-03 1.19475e-01 1.33735e-01 1.05215e-01 7.62043e-02 1.25327e-01 2.70818e-02
8.40000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.47226e+00 -2.20891e+00 -2.73560e+00 -1.04173e+00 -7.73061e-01 -1.31041e+00 -5.33677e-01 -4.05197e-01 -6.62156e-01 4.09780e-03 6.09991e-03 2.09569e-03 1.51550e-01 2.55721e-01 4.73782e-02 6.69751e-02 8.16191e-02 5.23312e-02
8.50000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.49652e+00 -1.96540e+00 -3.02763e+00 -1.00998e+00 -7.07242e-01 -1.31272e+00 -4.55085e-01 -3.87232e-01 -5.22937e-01 2.54179e-03 4.53372e-03 5.49859e-04 1.31849e-01 1.61610e-01 1.02088e-01 6.00032e-02 8.09728e-02 3.90336e-02
8.60000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.36119e+00 -1.96810e+00 -2.75429e+00 -8.34765e-01 -6.52590e-01 -1.01694e+00 -5.83095e-01 -4.66711e-01 -6.99479e-01 5.34621e-03 9.82458e-03 8.67839e-04 1.29850e-01 1.89237e-01 7.04627e-02 6.53303e-02 7.16029e-02 5.90577e-02
8.70000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.29750e+00 -1.82301e+00 -2.77199e+00 -9.51551e-01 -7.23761e-01 -1.17934e+00 -5.30304e-01 -3.72556e-01 -6.88052e-01 6.17963e-03 1.17905e-02 5.68792e-04 1.81495e-01 2.52766e-01 1.10224e-01 6.99205e-02 8.14024e-02 5.84387e-02
8.80000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.26977e+00 -1.79641e+00 -2.74313e+00 -1.00771e+00 -7.77705e-01 -1.23771e+00 -5.28133e-01 -3.90499e-01 -6.65768e-01 3.02435e-03 4.97905e-03 1.06966e-03 1.01301e-01 1.49699e-01 5.29039e-02 6.65218e-02 7.40389e-02 5.90048e-02
8.90000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.37416e+00 -2.00352e+00 -2.74479e+00 -9.82778e-01 -7.82033e-01 -1.18352e+00 -4.61570e-01 -3.72332e-01 -5.50809e-01 2.25174e-03 2.97705e-03 1.52644e-03 1.44922e-01 1.63173e-01 1.26672e-01 5.07393e-02 5.89848e-02 4.24938e-02
9.00000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.58097e+00 -2.20808e+00 -2.95387e+00 -9.37096e-01 -7.44366e-01 -1.12983e+00 -6.01514e-01 -5.48470e-01 -6.54558e-01 6.49966e-03 9.04472e-03 3.95460e-03 1.58925e-01 2.41496e-01 7.63545e-02 7.42173e-02 9.56872e-02 5.27475e-02
9.10000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.68233e+00 -2.38047e+00 -2.98419e+00 -1.03760e+00 -7.35205e-01 -1.34000e+00 -5.83208e-01 -4.49910e-01 -7.16507e-01 5.58679e-03 9.91603e-03 1.25755e-03 1.54921e-01 1.96670e-01 1.13171e-01 6.04105e-02 7.57824e-02 4.50386e-02
9.20000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.91235e+00 -2.57513e+00 -3.24957e+00 -1.19615e+00 -1.05141e+00 -1.34088e+00 -5.26606e-01 -4.31248e-01 -6.21963e-01 4.61318e-03 6.78769e-03 2.43867e-03 1.42553e-01 2.14441e-01 7.06646e-02 3.80425e-02 4.87603e-02 2.73247e-02
9.30000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.69666e+00 -2.39852e+00 -2.99481e+00 -1.04011e+00 -9.30671e-01 -1.14954e+00 -5.61262e-01 -5.23245e-01 -5.99279e-01 5.18700e-03 7.72135e-03 2.65265e-03 2.04558e-01 2.98396e-01 1.10720e-01 4.67441e-02 6.25175e-02 3.09707e-02
9.40000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.53726e+00 -2.04762e+00 -3.02690e+00 -1.08725e+00 -8.06497e-01 -1.36799e+00 -6.64936e-01 -5.33992e-01 -7.95879e-01 7.16298e-03 1.28077e-02 1.51824e-03 1.56054e-01 2.10377e-01 1.01731e-01 7.34644e-02 1.03913e-01 4.30156e-02
9.50000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.68980e+00 -2.53498e+00 -2.84462e+00 -9.73593e-01 -8.56764e-01 -1.09042e+00 -5.33788e-01 -4.56777e-01 -6.10800e-01 5.80172e-03 7.04853e-03 4.55491e-03 1.77465e-01 2.23637e-01 1.31292e-01 6.40688e-02 9.28169e-02 3.53206e-02
9.60000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.82943e+00 -2.53563e+00 -3.12322e+00 -1.18050e+00 -9.64756e-01 -1.39625e+00 -5.83440e-01 -4.70138e-01 -6.96742e-01 6.31523e-03 9.31265e-03 3.31782e-03 1.25259e-01 1.68724e-01 8.17949e-02 7.62503e-02 9.20590e-02 6.04416e-02
9.70000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.81242e+00 -2.53576e+00 -3.08908e+00 -1.16594e+00 -9.90001e-01 -1.34187e+00 -6.08477e-01 -4.62783e-01 -7.54171e-01 7.49162e-03 1.40990e-02 8.84262e-04 1.37405e-01 1.88770e-01 8.60397e-02 6.88738e-02 8.58688e-02 5.18787e-02
9.80000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.91939e+00 -2.59419e+00 -3.24460e+00 -1.13414e+00 -8.72171e-01 -1.39610e+00 -6.04658e-01 -5.17382e-01 -6.91933e-01 1.02532e-02 1.52566e-02 5.24968e-03 1.36883e-01 1.82872e-01 9.08934e-02 6.52071e-02 8.60123e-02 4.44020e-02
9.90000e+01 -2.70000e+01 -2.70000e+01 -2.70000e+01 -3.03415e+00 -2.70471e+00 -3.36359e+00 -1.19263e+00 -9.95934e-01 -1.38933e+00 -5.82715e-01 -4.71028e-01 -6.94401e-01 9.59667e-03 1.88574e-02 3.35962e-04 1.57785e-01 1.86502e-01 1.29068e-01 5.97003e-02 6.64383e-02 5.29623e-02
1.00000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.84379e+00 -2.51458e+00 -3.17301e+00 -1.21454e+00 -1.09102e+00 -1.33806e+00 -7.07080e-01 -5.77814e-01 -8.36345e-01 6.02963e-03 1.23116e-02 -2.52311e-04 1.53599e-01 2.13818e-01 9.33795e-02 5.87566e-02 7.49514e-02 4.25618e-02
1.01000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.82554e+00 -2.35603e+00 -3.29505e+00 -1.26624e+00 -1.07278e+00 -1.45970e+00 -7.16754e-01 -6.17875e-01 -8.15634e-01 4.26791e-03 6.47417e-03 2.06165e-03 1.49123e-01 2.13083e-01 8.51628e-02 7.51687e-02 1.05414e-01 4.49234e-02
1.02000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.91380e+00 -2.68114e+00 -3.14647e+00 -1.14644e+00 -9.25076e-01 -1.36781e+00 -7.16109e-01 -5.82010e-01 -8.50208e-01 8.00472e-03 1.46327e-02 1.37676e-03 1.38454e-01 1.64626e-01 1.12282e-01 5.92369e-02 6.63931e-02 5.20808e-02
1.03000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.97720e+00 -2.54294e+00 -3.41146e+00 -1.45868e+00 -1.07752e+00 -1.83985e+00 -5.90575e-01 -5.16417e-01 -6.64732e-01 1.13357e-02 1.95794e-02 3.09211e-03 1.23469e-01 1.50874e-01 9.60645e-02 6.23403e-02 8.66257e-02 3.80549e-02
1.04000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.79522e+00 -2.41032e+00 -3.18011e+00 -1.20792e+00 -8.42584e-01 -1.57325e+00 -6.57837e-01 -4.99872e-01 -8.15802e-01 7.37513e-03 9.12290e-03 5.62736e-03 1.63991e-01 2.01510e-01 1.26471e-01 6.27574e-02 7.25550e-02 5.29598e-02
1.05000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.83266e+00 -2.36054e+00 -3.30478e+00 -1.14941e+00 -9.46903e-01 -1.35191e+00 -5.29881e-01 -4.22327e-01 -6.37434e-01 1.01342e-02 1.58432e-02 4.42519e-03 2.11965e-01 3.30454e-01 9.34758e-02 8.06778e-02 9.75403e-02 6.38153e-02
1.06000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.66126e+00 -2.25922e+00 -3.06330e+00 -1.12546e+00 -9.29042e-01 -1.32187e+00 -6.09127e-01 -5.14456e-01 -7.03798e-01 6.81295e-03 1.23339e-02 1.29202e-03 1.54644e-01 2.50441e-01 5.88474e-02 7.30427e-02 9.24545e-02 5.36308e-02
1.07000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.84864e+00 -2.19217e+00 -3.50510e+00 -1.15210e+00 -9.24763e-01 -1.37943e+00 -5.52079e-01 -4.56334e-01 -6.47825e-01 8.55076e-03 1.60800e-02 1.02156e-03 1.36885e-01 1.93566e-01 8.02041e-02 8.88477e-02 1.14848e-01 6.28471e-02
1.08000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.89215e+00 -2.34454e+00 -3.43976e+00 -1.20258e+00 -9.73391e-01 -1.43177e+00 -5.90296e-01 -5.43152e-01 -6.37440e-01 8.59639e-03 1.24696e-02 4.72314e-03 1.36445e-01 1.92789e-01 8.01009e-02 7.25132e-02 9.28880e-02 5.21385e-02
1.09000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -3.03500e+00 -2.71008e+00 -3.35991e+00 -1.20637e+00 -9.81354e-01 -1.43138e+00 -6.84207e-01 -6.00913e-01 -7.67501e-01 5.61610e-03 1.02181e-02 1.01413e-03 1.50354e-01 2.19417e-01 8.12902e-02 7.68068e-02 1.03907e-01 4.97070e-02
1.10000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.99747e+00 -2.55000e+00 -3.44493e+00 -1.26891e+00 -1.06079e+00 -1.47703e+00 -6.49002e-01 -5.23925e-01 -7.74079e-01 8.38949e-03 1.17055e-02 5.07351e-03 2.05124e-01 3.08538e-01 1.01711e-01 7.81314e-02 1.08936e-01 4.73271e-02
1.11000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -3.12464e+00 -2.79269e+00 -3.45659e+00 -1.18250e+00 -1.00455e+00 -1.36045e+00 -7.19534e-01 -5.54286e-01 -8.84782e-01 7.38875e-03 1.30398e-02 1.73774e-03 1.80191e-01 3.05269e-01 5.51127e-02 7.90907e-02 1.02292e-01 5.58892e-02
1.12000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -3.19353e+00 -2.68697e+00 -3.70008e+00 -1.35766e+00 -1.07383e+00 -1.64148e+00 -6.64776e-01 -5.45090e-01 -7.84462e-01 6.46202e-03 1.06232e-02 2.30085e-03 2.12022e-01 2.81627e-01 1.42416e-01 7.06393e-02 9.14608e-02 4.98178e-02
1.13000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.92282e+00 -2.63479e+00 -3.21085e+00 -1.20916e+00 -7.93853e-01 -1.62446e+00 -8.07202e-01 -6.55289e-01 -9.59115e-01 1.28156e-02 2.40277e-02 1.60353e-03 2.17196e-01 2.80328e-01 1.54064e-01 8.61926e-02 9.97168e-02 7.26683e-02
1.14000e+02 -2.70000e+01 -2.70000e+01 -2.70000e+01 -2.96054e+00 -2.66567e+00 -3.25540e+00 -1.11670e+00 -9.77659e-01 -1.25574e+00 -7.76682e-01 -6.50861e-01 -9.02502e-01 7.08280e-03 1.29011e-02 1.26453e-03 1.89987e-01 2.32522e-01 1.47452e-01 1.17180e-01 1.44474e-01 8.98862e-02
1.15000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -2.96082e+00 -2.46119e+00 -3.46045e+00 -1.36237e+00 -1.15022e+00 -1.57451e+00 -6.85544e-01 -5.61995e-01 -8.09093e-01 6.67613e-03 1.16650e-02 1.68725e-03 2.52837e-01 4.38600e-01 6.70742e-02 8.85004e-02 1.34513e-01 4.24879e-02
1.16000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.06851e+00 -2.79886e+00 -3.33816e+00 -1.33681e+00 -1.20537e+00 -1.46824e+00 -7.34268e-01 -5.84998e-01 -8.83538e-01 1.07364e-02 1.50146e-02 6.45825e-03 1.17169e-01 1.47467e-01 8.68717e-02 7.77557e-02 1.13797e-01 4.17138e-02
1.17000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.15984e+00 -2.71673e+00 -3.60295e+00 -1.52485e+00 -1.32449e+00 -1.72521e+00 -7.13234e-01 -6.11098e-01 -8.15369e-01 1.27292e-02 2.77094e-02 -2.25102e-03 1.48877e-01 1.90511e-01 1.07243e-01 9.94027e-02 1.62663e-01 3.61422e-02
1.18000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.24361e+00 -2.96801e+00 -3.51920e+00 -1.39366e+00 -1.14665e+00 -1.64067e+00 -7.90447e-01 -6.10569e-01 -9.70325e-01 1.12661e-02 2.26968e-02 -1.64602e-04 1.41908e-01 1.82549e-01 1.01267e-01 7.92977e-02 1.12381e-01 4.62144e-02
1.19000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.19857e+00 -2.68230e+00 -3.71484e+00 -1.41616e+00 -1.18750e+00 -1.64481e+00 -6.73446e-01 -5.59329e-01 -7.87563e-01 5.91639e-03 7.37914e-03 4.45364e-03 1.29448e-01 1.92592e-01 6.63044e-02 8.71713e-02 1.10324e-01 6.40184e-02
1.20000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.23165e+00 -2.83106e+00 -3.63223e+00 -1.32246e+00 -9.43011e-01 -1.70191e+00 -8.22117e-01 -7.51546e-01 -8.92688e-01 1.01276e-02 2.00249e-02 2.30285e-04 1.80429e-01 2.64472e-01 9.63870e-02 9.41237e-02 1.37089e-01 5.11584e-02
1.21000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.15274e+00 -2.74011e+00 -3.56537e+00 -1.59345e+00 -1.32312e+00 -1.86378e+00 -6.60776e-01 -4.76757e-01 -8.44795e-01 9.89315e-03 1.51770e-02 4.60925e-03 1.99863e-01 2.87410e-01 1.12315e-01 7.54319e-02 1.09236e-01 4.16280e-02
1.22000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.44630e+00 -3.11523e+00 -3.77737e+00 -1.37420e+00 -1.09600e+00 -1.65240e+00 -7.77871e-01 -6.73658e-01 -8.82084e-01 1.51681e-02 2.99915e-02 3.44661e-04 1.56502e-01 2.56858e-01 5.61457e-02 1.17744e-01 1.91755e-01 4.37323e-02
1.23000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.36807e+00 -3.01704e+00 -3.71910e+00 -1.40486e+00 -1.10700e+00 -1.70271e+00 -6.41458e-01 -5.47599e-01 -7.35317e-01 1.92192e-02 3.74943e-02 9.44084e-04 2.03870e-01 2.65219e-01 1.42520e-01 8.64028e-02 1.15874e-01 5.69320e-02
1.24000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.53261e+00 -3.14361e+00 -3.92162e+00 -1.48949e+00 -1.29648e+00 -1.68250e+00 -7.77839e-01 -6.35899e-01 -9.19780e-01 1.80623e-02 3.02897e-02 5.83490e-03 2.19693e-01 3.03324e-01 1.36062e-01 1.00696e-01 1.59129e-01 4.22627e-02
1.25000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.32567e+00 -2.95563e+00 -3.69571e+00 -1.38516e+00 -1.17338e+00 -1.59693e+00 -7.25766e-01 -5.01184e-01 -9.50348e-01 2.27998e-02 3.49825e-02 1.06171e-02 2.25365e-01 3.57840e-01 9.28896e-02 6.78250e-02 8.19495e-02 5.37005e-02
1.26000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.55597e+00 -3.15861e+00 -3.95332e+00 -1.49600e+00 -1.33251e+00 -1.65949e+00 -8.39212e-01 -7.59161e-01 -9.19264e-01 1.32211e-02 2.48453e-02 1.59676e-03 1.85720e-01 2.65362e-01 1.06078e-01 9.40051e-02 1.37720e-01 5.02905e-02
1.27000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.38516e+00 -3.12414e+00 -3.64619e+00 -1.43240e+00 -1.19933e+00 -1.66548e+00 -7.28574e-01 -6.60754e-01 -7.96394e-01 1.83203e-02 2.58409e-02 1.07996e-02 2.32681e-01 3.62761e-01 1.02602e-01 8.59370e-02 1.27853e-01 4.40212e-02
1.28000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.35699e+00 -3.00017e+00 -3.71381e+00 -1.32551e+00 -9.25410e-01 -1.72561e+00 -8.67243e-01 -7.05759e-01 -1.02873e+00 9.94824e-03 1.94439e-02 4.52605e-04 2.35075e-01 3.03303e-01 1.66848e-01 1.26448e-01 1.89487e-01 6.34082e-02
1.29000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.62098e+00 -3.28059e+00 -3.96137e+00 -1.51670e+00 -1.24181e+00 -1.79159e+00 -8.07129e-01 -5.79493e-01 -1.03477e+00 1.42568e-02 2.46855e-02 3.82801e-03 1.64826e-01 2.63667e-01 6.59846e-02 8.13583e-02 1.10442e-01 5.22746e-02
1.30000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.27057e+00 -2.79355e+00 -3.74758e+00 -1.57634e+00 -1.30105e+00 -1.85164e+00 -7.83800e-01 -7.29816e-01 -8.37783e-01 1.18071e-02 2.09072e-02 2.70709e-03 2.49799e-01 4.39624e-01 5.99750e-02 7.61224e-02 1.02237e-01 5.00073e-02
1.31000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.44772e+00 -3.11584e+00 -3.77960e+00 -1.59600e+00 -1.27216e+00 -1.91984e+00 -7.54180e-01 -6.97134e-01 -8.11226e-01 1.65686e-02 3.05540e-02 2.58312e-03 1.52729e-01 1.99263e-01 1.06194e-01 1.00213e-01 1.39729e-01 6.06961e-02
1.32000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.38663e+00 -2.88174e+00 -3.89153e+00 -1.48381e+00 -1.25745e+00 -1.71016e+00 -7.31576e-01 -5.39371e-01 -9.23781e-01 1.80536e-02 2.50661e-02 1.10412e-02 2.34617e-01 3.27678e-01 1.41556e-01 1.10402e-01 1.83212e-01 3.75926e-02
1.33000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.21555e+00 -2.96176e+00 -3.46934e+00 -1.54206e+00 -1.17425e+00 -1.90988e+00 -7.69624e-01 -6.20393e-01 -9.18855e-01 1.45957e-02 2.09757e-02 8.21577e-03 1.52886e-01 2.54578e-01 5.11943e-02 1.16095e-01 2.14950e-01 1.72393e-02
1.34000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.50637e+00 -3.06607e+00 -3.94667e+00 -1.43023e+00 -1.30036e+00 -1.56011e+00 -7.58941e-01 -6.83617e-01 -8.34265e-01 2.02893e-02 2.82763e-02 1.23022e-02 1.32423e-01 1.81130e-01 8.37149e-02 9.79618e-02 1.31313e-01 6.46104e-02
1.35000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.48645e+00 -3.13140e+00 -3.84151e+00 -1.54258e+00 -1.31902e+00 -1.76614e+00 -7.54386e-01 -6.37745e-01 -8.71027e-01 1.34703e-02 2.58124e-02 1.12824e-03 2.34970e-01 2.91047e-01 1.78892e-01 5.74710e-02 8.16822e-02 3.32597e-02
1.36000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.50050e+00 -2.90216e+00 -4.09885e+00 -1.50913e+00 -1.27288e+00 -1.74538e+00 -7.52102e-01 -6.42825e-01 -8.61380e-01 8.78169e-03 1.33823e-02 4.18109e-03 2.91029e-01 4.80337e-01 1.01720e-01 1.19717e-01 1.74911e-01 6.45223e-02
1.37000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.64241e+00 -3.16599e+00 -4.11883e+00 -1.41091e+00 -1.11156e+00 -1.71026e+00 -7.64136e-01 -5.63126e-01 -9.65146e-01 8.84100e-03 1.82930e-02 -6.10957e-04 2.24396e-01 3.07631e-01 1.41160e-01 1.01124e-01 1.34426e-01 6.78228e-02
1.38000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.52353e+00 -3.02424e+00 -4.02282e+00 -1.56900e+00 -1.24268e+00 -1.89532e+00 -8.02169e-01 -5.85725e-01 -1.01861e+00 1.31893e-02 3.06702e-02 -4.29155e-03 3.20048e-01 4.15559e-01 2.24536e-01 9.22706e-02 1.30236e-01 5.43055e-02
1.39000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.59705e+00 -2.88369e+00 -4.31041e+00 -1.34278e+00 -1.02708e+00 -1.65847e+00 -7.65524e-01 -5.34569e-01 -9.96478e-01 1.72225e-02 2.65790e-02 7.86598e-03 3.94045e-01 5.41026e-01 2.47064e-01 1.12472e-01 1.92554e-01 3.23899e-02
1.40000e+02 -2.72000e+01 -2.68000e+01 -2.76000e+01 -3.69252e+00 -3.07634e+00 -4.30869e+00 -1.56210e+00 -1.32510e+00 -1.79910e+00 -7.30404e-01 -4.64456e-01 -9.96353e-01 2.22424e-02 3.40795e-02 1.04053e-02 2.55684e-01 3.12602e-01 1.98765e-01 1.11416e-01 1.90829e-01 3.20021e-02
1.41000e+02 -2.76000e+01 -2.68000e+01 -2.84000e+01 -3.69484e+00 -3.17541e+00 -4.21427e+00 -1.65806e+00 -1.28477e+00 -2.03136e+00 -8.08789e-01 -6.35962e-01 -9.81615e-01 3.23473e-02 5.70691e-02 7.62549e-03 2.27779e-01 3.52376e-01 1.03183e-01 9.29366e-02 1.18792e-01 6.70817e-02
1.42000e+02 -2.76000e+01 -2.68000e+01 -2.84000e+01 -3.71994e+00 -3.08728e+00 -4.35261e+00 -1.39206e+00 -9.93293e-01 -1.79082e+00 -8.45107e-01 -6.33439e-01 -1.05678e+00 1.97954e-02 3.77561e-02 1.83460e-03 3.17713e-01 5.35070e-01 1.00357e-01 9.37250e-02 1.24784e-01 6.26663e-02
1.43000e+02 -2.76000e+01 -2.68000e+01 -2.84000e+01 -3.77641e+00 -3.04151e+00 -4.51131e+00 -1.45115e+00 -1.10694e+00 -1.79536e+00 -8.49184e-01 -6.04333e-01 -1.09404e+00 1.29996e-02 2.50311e-02 9.68233e-04 3.09329e-01 4.50896e-01 1.67761e-01 8.65095e-02 1.09964e-01 6.30554e-02
1.44000e+02 -2.80000e+01 -2.71056e+01 -2.88944e+01 -3.88839e+00 -3.20391e+00 -4.57286e+00 -1.55305e+00 -1.23543e+00 -1.87066e+00 -9.34367e-01 -6.43368e-01 -1.22537e+00 2.03666e-02 3.41946e-02 6.53861e-03 3.47460e-01 6.41498e-01 5.34226e-02 1.12860e-01 1.53429e-01 7.22908e-02
1.45000e+02 -2.80000e+01 -2.71056e+01 -2.88944e+01 -3.42371e+00 -2.86095e+00 -3.98646e+00 -1.34075e+00 -8.70626e-01 -1.81087e+00 -8.87329e-01 -6.95666e-01 -1.07899e+00 1.50388e-02 2.04676e-02 9.60997e-03 3.35059e-01 4.82306e-01 1.87813e-01 1.29416e-01 1.88441e-01 7.03899e-02
1.46000e+02 -2.80000e+01 -2.71056e+01 -2.88944e+01 -3.92455e+00 -3.08610e+00 -4.76301e+00 -1.59255e+00 -1.14310e+00 -2.04200e+00 -8.67420e-01 -6.35129e-01 -1.09971e+00 2.99747e-02 6.01915e-02 -2.42011e-04 4.03034e-01 5.26755e-01 2.79312e-01 1.01319e-01 1.65491e-01 3.71470e-02
1.47000e+02 -2.80000e+01 -2.71056e+01 -2.88944e+01 -3.78288e+00 -3.29458e+00 -4.27118e+00 -1.52401e+00 -1.24529e+00 -1.80272e+00 -8.82715e-01 -6.51228e-01 -1.11420e+00 1.98570e-02 3.18955e-02 7.81858e-03 3.36729e-01 5.77974e-01 9.54837e-02 1.25931e-01 1.95230e-01 5.66321e-02
1.48000e+02 -2.80000e+01 -2.71056e+01 -2.88944e+01 -3.85413e+00 -3.26983e+00 -4.43844e+00 -1.42110e+00 -1.11536e+00 -1.72684e+00 -9.02346e-01 -6.58040e-01 -1.14665e+00 3.89311e-02 9.31609e-02 -1.52986e-02 2.32557e-01 3.48538e-01 1.16577e-01 1.20674e-01 1.70312e-01 7.10355e-02
1.49000e+02 -2.80000e+01 -2.71056e+01 -2.88944e+01 -4.14635e+00 -3.53957e+00 -4.75314e+00 -1.58607e+00 -1.38634e+00 -1.78580e+00 -9.51115e-01 -8.05467e-01 -1.09676e+00 2.65146e-02 5.13495e-02 1.67969e-03 3.32023e-01 5.83818e-01 8.02283e-02 1.08662e-01 1.52927e-01 6.43961e-02
1.50000e+02 -2.80000e+01 -2.71056e+01 -2.88944e+01 -4.09576e+00 -3.44667e+00 -4.74486e+00 -1.77008e+00 -1.40337e+00 -2.13680e+00 -9.75099e-01 -7.50008e-01 -1.20019e+00 6.05843e-02 1.44887e-01 -2.37187e-02 3.04319e-01 4.08420e-01 2.00217e-01 1.10264e-01 1.57860e-01 6.26672e-02
1.51000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -3.83272e+00 -3.23057e+00 -4.43486e+00 -1.61874e+00 -9.27137e-01 -2.31034e+00 -9.16003e-01 -6.74128e-01 -1.15788e+00 4.87759e-02 7.15320e-02 2.60199e-02 3.61987e-01 5.79843e-01 1.44131e-01 1.24272e-01 1.91077e-01 5.74665e-02
1.52000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -3.87354e+00 -3.42384e+00 -4.32324e+00 -1.51258e+00 -1.20566e+00 -1.81951e+00 -8.25643e-01 -6.61057e-01 -9.90229e-01 2.97876e-02 5.75308e-02 2.04429e-03 3.96646e-01 5.97122e-01 1.96169e-01 1.23837e-01 1.86523e-01 6.11518e-02
1.53000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -3.96600e+00 -3.40369e+00 -4.52831e+00 -1.76367e+00 -1.25645e+00 -2.27090e+00 -8.08881e-01 -7.04490e-01 -9.13273e-01 1.72329e-02 3.28781e-02 1.58764e-03 3.23367e-01 4.67381e-01 1.79354e-01 1.90213e-01 3.18406e-01 6.20199e-02
1.54000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.02128e+00 -3.46405e+00 -4.57852e+00 -1.57134e+00 -1.08319e+00 -2.05950e+00 -9.67451e-01 -8.01980e-01 -1.13292e+00 8.51789e-01 2.50389e+00 -8.00310e-01 3.77928e-01 6.82458e-01 7.33970e-02 1.52020e-01 2.48127e-01 5.59129e-02
1.55000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -3.92645e+00 -3.21587e+00 -4.63702e+00 -1.50051e+00 -1.12761e+00 -1.87342e+00 -9.97037e-01 -6.85470e-01 -1.30860e+00 7.80599e-02 1.72831e-01 -1.67108e-02 3.39913e-01 4.41249e-01 2.38576e-01 1.07363e-01 1.67834e-01 4.68926e-02
1.56000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.21118e+00 -3.45191e+00 -4.97045e+00 -1.58672e+00 -1.14841e+00 -2.02503e+00 -9.28829e-01 -7.41889e-01 -1.11577e+00 4.55789e-02 7.29367e-02 1.82211e-02 2.89405e-01 4.14678e-01 1.64132e-01 1.58636e-01 2.78879e-01 3.83917e-02
1.57000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.24812e+00 -3.69816e+00 -4.79808e+00 -1.94946e+00 -1.38868e+00 -2.51023e+00 -9.94400e-01 -8.36303e-01 -1.15250e+00 7.13300e-02 1.34356e-01 8.30393e-03 2.91948e-01 4.94289e-01 8.96076e-02 8.97485e-02 1.23145e-01 5.63517e-02
1.58000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.48305e+00 -3.68399e+00 -5.28211e+00 -1.74594e+00 -1.10459e+00 -2.38728e+00 -9.18598e-01 -6.33956e-01 -1.20324e+00 4.22798e-02 8.74278e-02 -2.86810e-03 3.25758e-01 6.10504e-01 4.10128e-02 1.35191e-01 2.19191e-01 5.11912e-02
1.59000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.18387e+00 -3.26949e+00 -5.09824e+00 -1.72778e+00 -1.20220e+00 -2.25336e+00 -8.38539e-01 -5.03138e-01 -1.17394e+00 5.81965e-02 1.33819e-01 -1.74264e-02 3.76170e-01 5.90381e-01 1.61958e-01 1.80028e-01 2.43315e-01 1.16742e-01
1.60000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.36771e+00 -3.48377e+00 -5.25166e+00 -2.12838e+00 -1.58638e+00 -2.67037e+00 -9.72867e-01 -7.42547e-01 -1.20319e+00 5.97797e-02 1.22847e-01 -3.28760e-03 2.59822e-01 3.64103e-01 1.55540e-01 1.97826e-01 3.58202e-01 3.74487e-02
1.61000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.51872e+00 -3.78108e+00 -5.25637e+00 -2.01577e+00 -1.59489e+00 -2.43665e+00 -1.07580e+00 -7.97681e-01 -1.35391e+00 5.62005e-02 9.38370e-02 1.85640e-02 3.40375e-01 7.00924e-01 -2.01753e-02 1.29662e-01 1.93831e-01 6.54924e-02
1.62000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.60082e+00 -3.90309e+00 -5.29854e+00 -1.88154e+00 -1.52835e+00 -2.23474e+00 -9.02529e-01 -6.14281e-01 -1.19078e+00 4.36503e-02 8.80012e-02 -7.00684e-04 2.94939e-01 4.71671e-01 1.18208e-01 9.54418e-02 1.23002e-01 6.78816e-02
1.63000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.41814e+00 -3.49380e+00 -5.34248e+00 -1.95545e+00 -1.67635e+00 -2.23455e+00 -1.06575e+00 -8.68336e-01 -1.26317e+00 4.15450e-01 1.20900e+00 -3.78096e-01 3.00755e-01 4.34766e-01 1.66744e-01 1.36468e-01 2.17281e-01 5.56555e-02
1.64000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.18407e+00 -3.56825e+00 -4.79988e+00 -1.71062e+00 -1.45055e+00 -1.97069e+00 -8.75880e-01 -6.45928e-01 -1.10583e+00 2.83174e-02 4.02894e-02 1.63453e-02 4.33662e-01 6.86019e-01 1.81304e-01 1.42402e-01 2.14804e-01 6.99999e-02
1.65000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.59879e+00 -3.74622e+00 -5.45137e+00 -2.05568e+00 -1.49466e+00 -2.61670e+00 -8.26365e-01 -5.88900e-01 -1.06383e+00 6.20029e-02 1.38758e-01 -1.47526e-02 4.30813e-01 8.67584e-01 -5.95752e-03 1.54907e-01 2.49465e-01 6.03485e-02
1.66000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.44651e+00 -3.42821e+00 -5.46480e+00 -1.80682e+00 -1.37994e+00 -2.23370e+00 -1.13277e+00 -7.85342e-01 -1.48020e+00 5.41585e-02 1.28244e-01 -1.99269e-02 3.08855e-01 5.28312e-01 8.93983e-02 1.86629e-01 3.24993e-01 4.82637e-02
1.67000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.37260e+00 -3.12584e+00 -5.61937e+00 -1.88591e+00 -1.29970e+00 -2.47211e+00 -1.02884e+00 -8.08336e-01 -1.24934e+00 2.59308e-02 5.54257e-02 -3.56401e-03 3.85737e-01 7.59576e-01 1.18986e-02 1.98113e-01 4.17467e-01 -2.12416e-02
1.68000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.35445e+00 -3.34727e+00 -5.36163e+00 -1.81195e+00 -1.35988e+00 -2.26402e+00 -1.07730e+00 -7.38731e-01 -1.41586e+00 4.66909e-02 1.07447e-01 -1.40651e-02 3.20997e-01 5.34385e-01 1.07609e-01 7.06364e-02 9.43338e-02 4.69391e-02
1.69000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.16280e+00 -3.29456e+00 -5.03105e+00 -1.95839e+00 -1.57558e+00 -2.34121e+00 -9.00907e-01 -7.30317e-01 -1.07150e+00 2.82182e-02 5.53430e-02 1.09333e-03 4.00663e-01 8.49533e-01 -4.82078e-02 1.12185e-01 1.40255e-01 8.41153e-02
1.70000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.30331e+00 -3.60068e+00 -5.00595e+00 -1.88945e+00 -1.32740e+00 -2.45150e+00 -1.04957e+00 -8.75105e-01 -1.22404e+00 6.28768e-02 1.24903e-01 8.50518e-04 2.54160e-01 4.78725e-01 2.95946e-02 1.04277e-01 1.22556e-01 8.59981e-02
1.71000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.49476e+00 -3.48756e+00 -5.50196e+00 -1.88746e+00 -1.16979e+00 -2.60514e+00 -1.05012e+00 -8.38678e-01 -1.26157e+00 4.97132e-02 9.33903e-02 6.03612e-03 4.01974e-01 7.22220e-01 8.17284e-02 1.45905e-01 1.95953e-01 9.58565e-02
1.72000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.14146e+00 -3.27681e+00 -5.00612e+00 -1.55822e+00 -1.14094e+00 -1.97550e+00 -1.03322e+00 -8.37750e-01 -1.22868e+00 4.56041e-02 8.93642e-02 1.84402e-03 2.30708e-01 3.07318e-01 1.54099e-01 1.90819e-01 3.30517e-01 5.11202e-02
1.73000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.30271e+00 -3.35950e+00 -5.24593e+00 -1.59655e+00 -1.19166e+00 -2.00144e+00 -1.11875e+00 -8.30560e-01 -1.40694e+00 3.25245e-02 7.06103e-02 -5.56131e-03 2.84089e-01 5.05264e-01 6.29134e-02 1.59213e-01 3.03271e-01 1.51552e-02
1.74000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.41880e+00 -3.41683e+00 -5.42076e+00 -1.80156e+00 -1.09913e+00 -2.50399e+00 -1.03127e+00 -7.32824e-01 -1.32972e+00 1.24650e-01 3.39856e-01 -9.05568e-02 4.59621e-01 8.65260e-01 5.39816e-02 2.01327e-01 3.14704e-01 8.79497e-02
1.75000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.51810e+00 -3.44792e+00 -5.58828e+00 -1.75358e+00 -1.37168e+00 -2.13548e+00 -9.31920e-01 -7.10783e-01 -1.15306e+00 4.08788e-01 1.17776e+00 -3.60182e-01 4.08504e-01 6.63659e-01 1.53349e-01 2.04723e-01 3.58839e-01 5.06069e-02
1.76000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.43267e+00 -3.68453e+00 -5.18081e+00 -2.01219e+00 -1.70210e+00 -2.32227e+00 -1.00752e+00 -7.26614e-01 -1.28843e+00 6.65829e-02 1.35814e-01 -2.64829e-03 3.29327e-01 5.23926e-01 1.34728e-01 1.27235e-01 1.99977e-01 5.44935e-02
1.77000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.56252e+00 -3.59134e+00 -5.53369e+00 -1.89620e+00 -1.51985e+00 -2.27255e+00 -1.03864e+00 -8.57429e-01 -1.21985e+00 1.92870e-01 4.05530e-01 -1.97892e-02 3.72737e-01 6.95525e-01 4.99495e-02 1.23208e-01 1.49746e-01 9.66707e-02
1.78000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.46973e+00 -3.50609e+00 -5.43338e+00 -1.90037e+00 -1.59519e+00 -2.20555e+00 -9.51260e-01 -7.10042e-01 -1.19248e+00 4.79707e-01 1.36951e+00 -4.10096e-01 4.00832e-01 6.95588e-01 1.06076e-01 1.55592e-01 2.92822e-01 1.83634e-02
1.79000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.33034e+00 -3.56039e+00 -5.10029e+00 -1.90581e+00 -1.56041e+00 -2.25121e+00 -9.85087e-01 -6.50594e-01 -1.31958e+00 2.49918e-02 4.29597e-02 7.02386e-03 4.54892e-01 1.00834e+00 -9.85583e-02 1.41981e-01 2.63633e-01 2.03291e-02
1.80000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.22670e+00 -3.30254e+00 -5.15086e+00 -1.81112e+00 -1.22144e+00 -2.40080e+00 -9.86166e-01 -6.89987e-01 -1.28234e+00 4.74499e-01 1.33316e+00 -3.84161e-01 3.82387e-01 6.42655e-01 1.22120e-01 8.31230e-02 1.13716e-01 5.25300e-02
1.81000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.15476e+00 -3.34735e+00 -4.96217e+00 -1.97275e+00 -1.25659e+00 -2.68890e+00 -1.00375e+00 -7.92960e-01 -1.21454e+00 1.56951e-01 3.58085e-01 -4.41822e-02 7.77953e-01 1.47938e+00 7.65232e-02 2.09308e-01 3.81007e-01 3.76078e-02
1.82000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.39926e+00 -3.30503e+00 -5.49349e+00 -1.84086e+00 -1.50134e+00 -2.18037e+00 -9.74878e-01 -7.08884e-01 -1.24087e+00 3.07375e-01 8.52314e-01 -2.37565e-01 6.26919e-01 1.24295e+00 1.08876e-02 1.77978e-01 2.97479e-01 5.84774e-02
1.83000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.35212e+00 -3.35481e+00 -5.34943e+00 -1.86317e+00 -1.30424e+00 -2.42209e+00 -8.75878e-01 -6.32733e-01 -1.11902e+00 9.75400e-02 2.37444e-01 -4.23641e-02 5.04391e-01 9.97763e-01 1.10202e-02 1.50363e-01 2.45635e-01 5.50905e-02
1.84000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.61532e+00 -3.68028e+00 -5.55035e+00 -2.19259e+00 -1.60333e+00 -2.78185e+00 -1.12390e+00 -7.47856e-01 -1.49995e+00 2.69484e-02 6.17644e-02 -7.86756e-03 5.86371e-01 1.39883e+00 -2.26085e-01 1.61994e-01 2.77466e-01 4.65231e-02
1.85000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.54138e+00 -3.47927e+00 -5.60350e+00 -1.88144e+00 -1.48473e+00 -2.27815e+00 -1.05404e+00 -8.28645e-01 -1.27943e+00 9.19505e-02 1.97908e-01 -1.40070e-02 4.34301e-01 6.87431e-01 1.81170e-01 1.39239e-01 1.90917e-01 8.75611e-02
1.86000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.70631e+00 -3.63491e+00 -5.77771e+00 -1.82701e+00 -1.12357e+00 -2.53046e+00 -1.05579e+00 -7.86523e-01 -1.32505e+00 1.65209e-01 4.46314e-01 -1.15896e-01 2.70633e-01 3.43805e-01 1.97461e-01 2.06717e-01 3.38763e-01 7.46711e-02
1.87000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.58128e+00 -3.39278e+00 -5.76978e+00 -2.03845e+00 -1.30086e+00 -2.77604e+00 -1.00165e+00 -6.66845e-01 -1.33646e+00 5.10946e-02 1.09634e-01 -7.44517e-03 5.34363e-01 9.90528e-01 7.81986e-02 2.05279e-01 3.78356e-01 3.22020e-02
1.88000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.70180e+00 -3.45403e+00 -5.94958e+00 -1.83209e+00 -1.45161e+00 -2.21258e+00 -1.08923e+00 -7.13124e-01 -1.46534e+00 3.74710e-01 9.50094e-01 -2.00674e-01 6.27827e-01 1.25667e+00 -1.01370e-03 1.40849e-01 2.29610e-01 5.20886e-02
1.89000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.61735e+00 -3.32093e+00 -5.91376e+00 -1.89676e+00 -1.35710e+00 -2.43642e+00 -1.09542e+00 -8.07958e-01 -1.38289e+00 2.48069e-01 6.69940e-01 -1.73802e-01 4.02723e-01 6.26890e-01 1.78556e-01 1.63704e-01 2.44573e-01 8.28345e-02
1.90000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.58011e+00 -3.45095e+00 -5.70926e+00 -2.20816e+00 -1.63355e+00 -2.78277e+00 -1.17111e+00 -8.55153e-01 -1.48707e+00 2.87183e-01 7.77432e-01 -2.03067e-01 6.20119e-01 1.33354e+00 -9.33041e-02 1.24326e-01 1.85138e-01 6.35145e-02
1.91000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.55596e+00 -3.52890e+00 -5.58302e+00 -1.78107e+00 -1.37787e+00 -2.18427e+00 -1.07314e+00 -7.43242e-01 -1.40305e+00 7.02116e-02 1.72277e-01 -3.18542e-02 2.97724e-01 4.76795e-01 1.18654e-01 1.70699e-01 2.52725e-01 8.86727e-02
1.92000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.76359e+00 -3.64399e+00 -5.88319e+00 -1.94873e+00 -1.43123e+00 -2.46624e+00 -1.06501e+00 -7.60528e-01 -1.36949e+00 8.91299e-02 1.73472e-01 4.78768e-03 5.46251e-01 9.97134e-01 9.53673e-02 1.73052e-01 2.83957e-01 6.21469e-02
1.93000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.60795e+00 -3.41487e+00 -5.80102e+00 -1.91067e+00 -1.50866e+00 -2.31268e+00 -1.16259e+00 -7.57806e-01 -1.56737e+00 1.27314e+01 3.81450e+01 -1.26822e+01 4.83851e-01 9.55207e-01 1.24955e-02 1.07591e-01 1.57340e-01 5.78412e-02
1.94000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.68534e+00 -3.38211e+00 -5.98858e+00 -2.08762e+00 -1.47494e+00 -2.70031e+00 -1.02315e+00 -7.71224e-01 -1.27508e+00 2.71767e+00 8.10420e+00 -2.66887e+00 7.82586e-01 1.64528e+00 -8.01072e-02 2.01345e-01 3.56923e-01 4.57677e-02
1.95000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.52816e+00 -3.50238e+00 -5.55395e+00 -2.02585e+00 -1.50918e+00 -2.54251e+00 -1.03193e+00 -7.57222e-01 -1.30665e+00 1.93639e-01 4.97253e-01 -1.09976e-01 7.24594e-01 1.49396e+00 -4.47695e-02 1.91714e-01 3.41027e-01 4.24019e-02
1.96000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.67763e+00 -3.47090e+00 -5.88436e+00 -1.94285e+00 -1.40905e+00 -2.47666e+00 -1.01001e+00 -6.64953e-01 -1.35508e+00 1.00707e-01 2.41366e-01 -3.99527e-02 5.25670e-01 9.42339e-01 1.09001e-01 1.59786e-01 2.63399e-01 5.61722e-02
1.97000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.73091e+00 -3.82767e+00 -5.63415e+00 -2.15437e+00 -1.60884e+00 -2.69989e+00 -1.01064e+00 -7.69578e-01 -1.25171e+00 1.92390e-01 4.29055e-01 -4.42751e-02 2.37625e-01 3.45717e-01 1.29532e-01 1.19602e-01 1.91853e-01 4.73505e-02
1.98000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.83258e+00 -3.79051e+00 -5.87465e+00 -2.29968e+00 -1.72519e+00 -2.87417e+00 -1.19750e+00 -7.63183e-01 -1.63182e+00 1.73052e+01 5.17611e+01 -1.71506e+01 4.22419e-01 6.46430e-01 1.98407e-01 1.76045e-01 3.21438e-01 3.06515e-02
1.99000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.84688e+00 -3.80074e+00 -5.89302e+00 -2.33178e+00 -1.78206e+00 -2.88150e+00 -1.06984e+00 -8.81184e-01 -1.25850e+00 7.25324e-01 2.08233e+00 -6.31682e-01 5.56987e-01 1.14785e+00 -3.38766e-02 2.43360e-01 4.33563e-01 5.31579e-02
2.00000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -5.37116e+00 -4.04533e+00 -6.69698e+00 -2.20317e+00 -1.60504e+00 -2.80130e+00 -1.05748e+00 -7.75076e-01 -1.33988e+00 1.07932e-01 2.11520e-01 4.34368e-03 2.40745e-01 3.45537e-01 1.35954e-01 2.18265e-01 3.85008e-01 5.15220e-02
2.01000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.71462e+00 -3.36629e+00 -6.06294e+00 -2.20948e+00 -1.53171e+00 -2.88725e+00 -1.06810e+00 -6.94632e-01 -1.44158e+00 7.12200e-02 1.46740e-01 -4.30021e-03 3.24868e-01 5.28218e-01 1.21519e-01 1.61013e-01 2.46756e-01 7.52690e-02
2.02000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.73042e+00 -3.74753e+00 -5.71332e+00 -1.92283e+00 -1.13303e+00 -2.71263e+00 -1.10826e+00 -8.53580e-01 -1.36295e+00 5.70657e-01 1.58094e+00 -4.39624e-01 4.81226e-01 8.65436e-01 9.70168e-02 1.70767e-01 2.88294e-01 5.32388e-02
2.03000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.94917e+00 -4.03703e+00 -5.86131e+00 -2.06306e+00 -1.48161e+00 -2.64451e+00 -1.24264e+00 -9.22779e-01 -1.56249e+00 1.45753e-01 3.23764e-01 -3.22582e-02 5.85727e-01 9.22479e-01 2.48974e-01 2.27037e-01 4.10659e-01 4.34159e-02
2.04000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -5.25498e+00 -4.27991e+00 -6.23005e+00 -2.17500e+00 -1.65249e+00 -2.69752e+00 -1.14380e+00 -8.89118e-01 -1.39849e+00 6.97492e-01 1.76757e+00 -3.72582e-01 4.58245e-01 6.45387e-01 2.71103e-01 1.51960e-01 2.05765e-01 9.81553e-02
2.05000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -5.30330e+00 -4.21514e+00 -6.39145e+00 -2.28929e+00 -1.89105e+00 -2.68753e+00 -1.06247e+00 -7.83203e-01 -1.34173e+00 1.02987e+00 2.66043e+00 -6.00696e-01 4.70828e-01 8.63401e-01 7.82539e-02 2.08206e-01 3.87287e-01 2.91256e-02
2.06000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -4.93466e+00 -3.96557e+00 -5.90375e+00 -2.04027e+00 -1.38155e+00 -2.69898e+00 -1.16869e+00 -9.24395e-01 -1.41298e+00 8.97360e-02 1.77769e-01 1.70278e-03 4.99938e-01 7.17315e-01 2.82561e-01 1.77052e-01 2.89668e-01 6.44356e-02
2.07000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -5.04995e+00 -4.14399e+00 -5.95592e+00 -2.31438e+00 -1.75110e+00 -2.87766e+00 -1.22547e+00 -9.14827e-01 -1.53612e+00 1.57164e-01 3.12663e-01 1.66563e-03 7.54402e-01 1.26229e+00 2.46516e-01 1.81703e-01 2.50685e-01 1.12721e-01
2.08000e+02 -2.82000e+01 -2.74517e+01 -2.89483e+01 -5.06415e+00 -4.07591e+00 -6.05239e+00 -2.00391e+00 -1.52034e+00 -2.48747e+00 -1.11845e+00 -8.79204e-01 -1.35770e+00 2.12861e-01 4.56882e-01 -3.11603e-02 5.21235e-01 9.57231e-01 8.52397e-02 2.08252e-01 3.43684e-01 7.28190e-02
2.09000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.15900e+00 -4.20717e+00 -6.11084e+00 -2.31417e+00 -1.71980e+00 -2.90855e+00 -1.13582e+00 -8.24091e-01 -1.44755e+00 1.21715e-01 3.08175e-01 -6.47454e-02 4.74335e-01 8.83148e-01 6.55224e-02 2.20081e-01 4.44974e-01 -4.81225e-03
2.10000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -4.92928e+00 -3.93388e+00 -5.92468e+00 -2.13146e+00 -1.41927e+00 -2.84364e+00 -1.08862e+00 -8.19217e-01 -1.35803e+00 5.98546e+00 1.77374e+01 -5.76649e+00 3.46500e-01 5.74958e-01 1.18043e-01 2.55380e-01 5.36178e-01 -2.54171e-02
2.11000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.07480e+00 -3.87654e+00 -6.27307e+00 -2.12562e+00 -1.58298e+00 -2.66827e+00 -1.15267e+00 -7.94820e-01 -1.51051e+00 3.04203e-01 6.66005e-01 -5.75993e-02 5.14346e-01 1.01835e+00 1.03402e-02 1.50344e-01 2.27557e-01 7.31318e-02
2.12000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -4.73369e+00 -4.07684e+00 -5.39054e+00 -2.22982e+00 -1.80460e+00 -2.65504e+00 -1.12741e+00 -8.70878e-01 -1.38394e+00 1.21922e-01 3.15719e-01 -7.18746e-02 4.01288e-01 5.57885e-01 2.44690e-01 1.22500e-01 1.88076e-01 5.69241e-02
2.13000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.24250e+00 -4.11070e+00 -6.37430e+00 -2.30912e+00 -1.73832e+00 -2.87992e+00 -1.13412e+00 -9.06440e-01 -1.36180e+00 1.34484e+01 4.00835e+01 -1.31866e+01 7.07732e-01 1.28440e+00 1.31065e-01 1.86627e-01 3.23692e-01 4.95624e-02
2.14000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -4.95487e+00 -4.04748e+00 -5.86226e+00 -2.14354e+00 -1.63793e+00 -2.64916e+00 -1.25105e+00 -9.43768e-01 -1.55833e+00 1.30882e+00 3.10822e+00 -4.90585e-01 3.23418e-01 5.16379e-01 1.30458e-01 2.05335e-01 2.97518e-01 1.13151e-01
2.15000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.30917e+00 -4.26277e+00 -6.35556e+00 -2.18115e+00 -1.75443e+00 -2.60787e+00 -1.15630e+00 -8.11288e-01 -1.50131e+00 2.14117e-01 4.52395e-01 -2.41609e-02 5.21387e-01 6.53211e-01 3.89563e-01 2.23881e-01 3.95608e-01 5.21544e-02
2.16000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.14508e+00 -3.89412e+00 -6.39605e+00 -2.16150e+00 -1.68255e+00 -2.64046e+00 -1.16965e+00 -8.65549e-01 -1.47376e+00 7.53488e-02 1.53771e-01 -3.07374e-03 1.17685e+00 2.75311e+00 -3.99407e-01 1.82501e-01 3.12987e-01 5.20144e-02
2.17000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.09564e+00 -4.10907e+00 -6.08221e+00 -2.57586e+00 -1.99208e+00 -3.15964e+00 -1.13242e+00 -8.59570e-01 -1.40526e+00 1.17574e-01 1.81692e-01 5.34571e-02 5.18002e-01 8.37900e-01 1.98104e-01 3.27299e-01 5.79508e-01 7.50900e-02
2.18000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.38626e+00 -4.39758e+00 -6.37493e+00 -2.03257e+00 -1.45388e+00 -2.61127e+00 -1.26919e+00 -9.79336e-01 -1.55905e+00 3.60312e+00 1.06898e+01 -3.48354e+00 5.81312e-01 1.09558e+00 6.70446e-02 3.81761e-01 6.31739e-01 1.31783e-01
2.19000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.20226e+00 -4.05701e+00 -6.34751e+00 -2.29943e+00 -1.98518e+00 -2.61368e+00 -1.17738e+00 -7.96570e-01 -1.55818e+00 3.75016e-01 7.94597e-01 -4.45644e-02 9.99529e-01 2.25575e+00 -2.56692e-01 1.58445e-01 2.55324e-01 6.15663e-02
2.20000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.00030e+00 -4.04224e+00 -5.95837e+00 -1.97512e+00 -1.33242e+00 -2.61781e+00 -1.31645e+00 -1.02326e+00 -1.60964e+00 5.85316e-01 1.38645e+00 -2.15822e-01 1.46506e+00 2.81808e+00 1.12052e-01 4.62542e-01 9.69453e-01 -4.43689e-02
2.21000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.18347e+00 -4.25933e+00 -6.10761e+00 -2.60073e+00 -1.92348e+00 -3.27797e+00 -1.28857e+00 -1.05111e+00 -1.52603e+00 1.91545e+00 5.29943e+00 -1.46854e+00 1.03286e+00 2.03996e+00 2.57708e-02 3.43058e-01 6.01900e-01 8.42150e-02
2.22000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.17918e+00 -4.03923e+00 -6.31912e+00 -2.24623e+00 -1.75807e+00 -2.73439e+00 -1.18406e+00 -8.41396e-01 -1.52673e+00 5.49184e-01 1.51858e+00 -4.20212e-01 8.76583e-01 1.55192e+00 2.01244e-01 3.57170e-01 7.17689e-01 -3.35024e-03
2.23000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.12819e+00 -4.16882e+00 -6.08756e+00 -2.13359e+00 -1.62071e+00 -2.64648e+00 -1.17846e+00 -8.01545e-01 -1.55537e+00 3.21779e+01 9.56656e+01 -3.13097e+01 1.52849e+00 3.16830e+00 -1.11323e-01 3.47855e-01 4.64708e-01 2.31001e-01
2.24000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.43715e+00 -4.09945e+00 -6.77485e+00 -2.49987e+00 -1.84347e+00 -3.15626e+00 -1.13893e+00 -8.93535e-01 -1.38432e+00 2.19971e+00 6.09527e+00 -1.69584e+00 1.30340e+00 2.47348e+00 1.33319e-01 3.32503e-01 5.98887e-01 6.61188e-02
2.25000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.31015e+00 -4.41155e+00 -6.20876e+00 -2.19425e+00 -1.83773e+00 -2.55077e+00 -1.10041e+00 -7.96798e-01 -1.40402e+00 2.20345e-01 5.33024e-01 -9.23338e-02 2.02866e+00 3.91290e+00 1.44427e-01 3.55172e-01 6.00799e-01 1.09546e-01
2.26000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.29795e+00 -4.23660e+00 -6.35929e+00 -2.35267e+00 -1.52323e+00 -3.18211e+00 -1.32705e+00 -9.73671e-01 -1.68042e+00 4.00338e+00 1.18609e+01 -3.85414e+00 9.45744e-01 2.00460e+00 -1.13113e-01 1.90556e-01 3.01098e-01 8.00133e-02
2.27000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.86849e+00 -4.83381e+00 -6.90316e+00 -2.43530e+00 -2.00497e+00 -2.86563e+00 -1.37088e+00 -1.08876e+00 -1.65300e+00 3.68887e+00 1.00780e+01 -2.70030e+00 8.33837e-01 1.64135e+00 2.63235e-02 3.22208e-01 4.74765e-01 1.69651e-01
2.28000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.32503e+00 -4.21565e+00 -6.43441e+00 -2.55913e+00 -1.94254e+00 -3.17571e+00 -1.32534e+00 -9.97404e-01 -1.65327e+00 3.82890e-01 7.21528e-01 4.42525e-02 1.40362e+00 3.05440e+00 -2.47172e-01 6.60143e-01 1.52483e+00 -2.04546e-01
2.29000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.43917e+00 -4.47525e+00 -6.40308e+00 -2.03226e+00 -1.46761e+00 -2.59691e+00 -1.32646e+00 -1.15922e+00 -1.49370e+00 5.47316e-01 1.20104e+00 -1.06411e-01 1.24545e+00 2.31475e+00 1.76159e-01 3.47210e-01 6.14161e-01 8.02587e-02
2.30000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.49352e+00 -4.41208e+00 -6.57496e+00 -2.15188e+00 -1.61544e+00 -2.68833e+00 -1.51191e+00 -1.19656e+00 -1.82726e+00 2.64411e-01 4.83076e-01 4.57460e-02 8.26153e-01 1.34608e+00 3.06227e-01 3.86559e-01 8.15170e-01 -4.20526e-02
2.31000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.52829e+00 -4.53887e+00 -6.51772e+00 -2.32654e+00 -2.10765e+00 -2.54542e+00 -1.32915e+00 -1.12087e+00 -1.53744e+00 8.16593e+00 2.43686e+01 -8.03671e+00 1.47255e+00 2.46747e+00 4.77625e-01 5.78396e-01 1.28599e+00 -1.29200e-01
2.32000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.80211e+00 -4.90740e+00 -6.69682e+00 -2.65676e+00 -2.19198e+00 -3.12154e+00 -1.45115e+00 -1.12052e+00 -1.78178e+00 9.45186e+00 2.66749e+01 -7.77115e+00 6.86344e-01 1.20987e+00 1.62817e-01 4.74786e-01 8.18790e-01 1.30783e-01
2.33000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.48722e+00 -4.38331e+00 -6.59112e+00 -2.30230e+00 -1.76959e+00 -2.83501e+00 -1.34331e+00 -1.01820e+00 -1.66843e+00 2.31826e+00 5.99383e+00 -1.35732e+00 1.28766e+00 2.51219e+00 6.31238e-02 6.08393e-01 1.21831e+00 -1.52454e-03
2.34000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.78406e+00 -4.67476e+00 -6.89337e+00 -2.33200e+00 -1.95197e+00 -2.71203e+00 -1.24307e+00 -8.71887e-01 -1.61425e+00 6.13729e-01 1.14785e+00 7.96051e-02 5.41882e+00 1.44632e+01 -3.62555e+00 5.07612e-01 9.54412e-01 6.08110e-02
2.35000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.80068e+00 -4.80349e+00 -6.79788e+00 -2.79899e+00 -2.13179e+00 -3.46620e+00 -1.23216e+00 -9.30069e-01 -1.53425e+00 3.15859e+02 9.41353e+02 -3.09634e+02 1.91179e+00 4.26594e+00 -4.42369e-01 3.45067e-01 5.60687e-01 1.29448e-01
2.36000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.55395e+00 -4.68078e+00 -6.42711e+00 -2.44174e+00 -1.90279e+00 -2.98070e+00 -1.22258e+00 -8.28575e-01 -1.61659e+00 1.28041e+00 3.40052e+00 -8.39703e-01 2.32752e+00 5.89902e+00 -1.24397e+00 5.23256e-01 9.31680e-01 1.14831e-01
2.37000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.44603e+00 -4.32130e+00 -6.57075e+00 -2.30088e+00 -1.87922e+00 -2.72253e+00 -1.38838e+00 -1.17110e+00 -1.60566e+00 6.80502e+00 1.95877e+01 -5.97763e+00 1.81547e+00 3.04675e+00 5.84180e-01 3.08807e-01 5.27376e-01 9.02381e-02
2.38000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.86652e+00 -4.95162e+00 -6.78142e+00 -2.33812e+00 -1.83464e+00 -2.84160e+00 -1.35615e+00 -1.00873e+00 -1.70358e+00 2.24353e+01 6.61493e+01 -2.12787e+01 1.56818e+00 3.23841e+00 -1.02057e-01 5.99431e-01 1.14851e+00 5.03516e-02
2.39000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.84954e+00 -5.06018e+00 -6.63890e+00 -2.40149e+00 -1.69764e+00 -3.10533e+00 -1.41702e+00 -1.22734e+00 -1.60670e+00 4.36127e+01 1.13832e+02 -2.66067e+01 1.28287e+00 2.95860e+00 -3.92854e-01 5.51199e-01 1.05080e+00 5.16002e-02
2.40000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.66356e+00 -4.91594e+00 -6.41117e+00 -2.40931e+00 -1.95348e+00 -2.86513e+00 -1.30545e+00 -1.21705e+00 -1.39385e+00 6.62731e+02 1.98449e+03 -6.59024e+02 2.31177e+00 4.87902e+00 -2.55475e-01 3.70544e-01 6.32968e-01 1.08120e-01
2.41000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.98109e+00 -4.96710e+00 -6.99508e+00 -2.42451e+00 -1.91462e+00 -2.93441e+00 -1.35956e+00 -1.10669e+00 -1.61244e+00 5.14175e-01 1.10091e+00 -7.25639e-02 1.44149e+00 2.63943e+00 2.43559e-01 4.59397e-01 8.43442e-01 7.53520e-02
2.42000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.74569e+00 -5.07966e+00 -6.41171e+00 -2.67403e+00 -1.92897e+00 -3.41908e+00 -1.40153e+00 -1.05492e+00 -1.74814e+00 7.24940e+00 2.08943e+01 -6.39549e+00 1.92858e+00 3.40105e+00 4.56105e-01 3.05351e-01 5.14558e-01 9.61446e-02
2.43000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.73613e+00 -4.85072e+00 -6.62154e+00 -2.71538e+00 -2.31262e+00 -3.11814e+00 -1.39213e+00 -1.08440e+00 -1.69986e+00 5.71281e-01 1.28741e+00 -1.44846e-01 1.99264e+00 3.65850e+00 3.26770e-01 5.57969e-01 9.93006e-01 1.22932e-01
2.44000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.81138e+00 -4.69981e+00 -6.92295e+00 -2.38152e+00 -2.02631e+00 -2.73672e+00 -1.38877e+00 -1.18094e+00 -1.59660e+00 6.73496e-01 1.30757e+00 3.94214e-02 9.95379e-01 1.94955e+00 4.12048e-02 3.49959e-01 5.48034e-01 1.51885e-01
2.45000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.69551e+00 -4.94496e+00 -6.44606e+00 -2.33689e+00 -1.89374e+00 -2.78005e+00 -1.33691e+00 -1.16583e+00 -1.50798e+00 2.03094e+01 5.85715e+01 -1.79526e+01 9.32519e-01 1.48784e+00 3.77194e-01 3.18367e-01 5.14341e-01 1.22394e-01
2.46000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.83423e+00 -5.05215e+00 -6.61631e+00 -2.60696e+00 -1.81868e+00 -3.39524e+00 -1.16941e+00 -8.50003e-01 -1.48882e+00 4.78325e-01 1.32757e+00 -3.70923e-01 1.60681e+00 3.11539e+00 9.82267e-02 5.16361e-01 9.26286e-01 1.06436e-01
2.47000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.16475e+00 -5.33825e+00 -6.99124e+00 -2.52433e+00 -2.11755e+00 -2.93111e+00 -1.38697e+00 -1.16321e+00 -1.61073e+00 4.07694e+00 9.05137e+00 -8.97495e-01 1.48975e+00 3.05402e+00 -7.45288e-02 4.98066e-01 8.68917e-01 1.27215e-01
2.48000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.78074e+00 -5.19492e+00 -6.36656e+00 -2.76249e+00 -2.18039e+00 -3.34459e+00 -1.35453e+00 -1.14984e+00 -1.55923e+00 1.67199e+00 4.22582e+00 -8.81832e-01 1.66310e+00 2.99749e+00 3.28714e-01 3.99588e-01 6.75842e-01 1.23335e-01
2.49000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.99375e+00 -4.90275e+00 -7.08476e+00 -2.65152e+00 -2.14400e+00 -3.15904e+00 -1.41975e+00 -1.10221e+00 -1.73730e+00 1.17571e+02 3.11984e+02 -7.68428e+01 2.02826e+00 3.32570e+00 7.30826e-01 5.55063e-01 1.00420e+00 1.05921e-01
2.50000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.80127e+00 -4.88336e+00 -6.71918e+00 -2.55896e+00 -2.09303e+00 -3.02489e+00 -1.44744e+00 -1.15053e+00 -1.74436e+00 1.16100e+01 3.30381e+01 -9.81801e+00 1.43749e+00 2.49478e+00 3.80192e-01 5.45348e-01 1.03202e+00 5.86809e-02
2.51000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.97655e+00 -5.08730e+00 -6.86580e+00 -2.24301e+00 -1.65595e+00 -2.83007e+00 -1.40015e+00 -1.26843e+00 -1.53188e+00 1.78327e+00 4.65569e+00 -1.08914e+00 1.80949e+00 2.95786e+00 6.61123e-01 5.78820e-01 1.14719e+00 1.04486e-02
2.52000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.99344e+00 -5.23840e+00 -6.74849e+00 -2.68848e+00 -2.27297e+00 -3.10400e+00 -1.54509e+00 -1.10295e+00 -1.98723e+00 8.74123e+00 2.54492e+01 -7.96675e+00 1.36544e+00 2.46816e+00 2.62713e-01 5.20857e-01 8.66763e-01 1.74952e-01
2.53000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.90878e+00 -5.00058e+00 -6.81699e+00 -2.25936e+00 -2.06791e+00 -2.45080e+00 -1.39254e+00 -1.11387e+00 -1.67122e+00 2.58853e+01 6.91711e+01 -1.74004e+01 1.07480e+00 1.79406e+00 3.55541e-01 4.93831e-01 9.51311e-01 3.63515e-02
2.54000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.21767e+00 -5.41891e+00 -7.01643e+00 -2.61400e+00 -2.19092e+00 -3.03708e+00 -1.39610e+00 -1.07431e+00 -1.71788e+00 1.26194e+01 3.00740e+01 -4.83518e+00 7.66165e-01 1.47604e+00 5.62893e-02 8.46132e-01 1.86370e+00 -1.71435e-01
2.55000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.06906e+00 -5.19578e+00 -6.94234e+00 -2.67013e+00 -2.41730e+00 -2.92297e+00 -1.40693e+00 -1.08393e+00 -1.72994e+00 1.39904e+00 3.23472e+00 -4.36637e-01 1.98344e+00 3.94825e+00 1.86399e-02 7.55730e-01 1.45859e+00 5.28678e-02
2.56000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.98475e+00 -5.30260e+00 -6.66690e+00 -2.75522e+00 -2.33372e+00 -3.17671e+00 -1.38507e+00 -1.09936e+00 -1.67077e+00 2.34919e+01 6.85775e+01 -2.15938e+01 7.19592e+00 1.69788e+01 -2.58692e+00 4.88080e-01 8.98516e-01 7.76443e-02
2.57000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.19653e+00 -5.57300e+00 -6.82007e+00 -2.44551e+00 -1.98264e+00 -2.90838e+00 -1.44022e+00 -1.27770e+00 -1.60274e+00 2.06383e+01 6.03162e+01 -1.90397e+01 3.26056e+00 5.94516e+00 5.75956e-01 3.10774e-01 5.70615e-01 5.09330e-02
2.58000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.86990e+00 -5.08458e+00 -6.65522e+00 -2.71710e+00 -2.15092e+00 -3.28328e+00 -1.51379e+00 -1.36879e+00 -1.65880e+00 9.62687e+01 2.86436e+02 -9.38989e+01 6.39211e+00 1.69740e+01 -4.18978e+00 5.86079e-01 1.10089e+00 7.12666e-02
2.59000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.28645e+00 -5.36331e+00 -7.20960e+00 -2.48822e+00 -2.02163e+00 -2.95481e+00 -1.39958e+00 -1.11993e+00 -1.67923e+00 2.91538e+01 6.57006e+01 -7.39291e+00 2.69515e+00 5.59778e+00 -2.07476e-01 4.81585e-01 7.96535e-01 1.66635e-01
2.60000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.46319e+00 -5.73727e+00 -7.18912e+00 -2.46219e+00 -1.92829e+00 -2.99608e+00 -1.58310e+00 -1.25415e+00 -1.91204e+00 1.31424e+00 2.54007e+00 8.84095e-02 4.13925e+00 8.06597e+00 2.12533e-01 6.04216e-01 1.05730e+00 1.51134e-01
2.61000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.13299e+00 -5.39275e+00 -6.87323e+00 -3.05649e+00 -2.37899e+00 -3.73398e+00 -1.63787e+00 -1.45972e+00 -1.81602e+00 5.93607e+00 1.65139e+01 -4.64174e+00 2.19380e+00 4.17381e+00 2.13794e-01 7.93239e-01 1.56495e+00 2.15303e-02
2.62000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.71268e+00 -4.80898e+00 -6.61637e+00 -2.79827e+00 -2.20918e+00 -3.38736e+00 -1.39898e+00 -1.20260e+00 -1.59536e+00 5.18357e+02 1.53851e+03 -5.01791e+02 1.89403e+00 3.97176e+00 -1.83701e-01 4.47725e-01 8.42020e-01 5.34306e-02
2.63000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.82159e+00 -5.01777e+00 -6.62540e+00 -2.75967e+00 -2.44428e+00 -3.07506e+00 -1.45245e+00 -1.33094e+00 -1.57396e+00 1.09271e+02 2.45007e+02 -2.64655e+01 5.97932e+00 1.23070e+01 -3.48408e-01 3.19766e-01 4.79071e-01 1.60461e-01
2.64000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -5.90574e+00 -5.45349e+00 -6.35799e+00 -2.87579e+00 -2.45865e+00 -3.29294e+00 -1.37393e+00 -1.19262e+00 -1.55524e+00 1.45518e+00 2.47031e+00 4.40049e-01 2.23986e+00 4.02167e+00 4.58054e-01 6.18255e-01 1.24263e+00 -6.12000e-03
2.65000e+02 -2.84000e+01 -2.76000e+01 -2.92000e+01 -6.08759e+00 -5.49877e+00 -6.67641e+00 -2.33502e+00 -2.10778e+00 -2.56227e+00 -1.45199e+00 -1.22815e+00 -1.67583e+00 2.29309e+00 5.40023e+00 -8.14039e-01 8.20900e-01 1.21632e+00 4.25478e-01 9.82867e-01 2.30143e+00 -3.35699e-01
2.66000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -5.91709e+00 -5.35106e+00 -6.48312e+00 -2.44457e+00 -1.90578e+00 -2.98337e+00 -1.44205e+00 -1.23161e+00 -1.65250e+00 1.37214e+00 3.31280e+00 -5.68523e-01 1.56122e+00 3.15622e+00 -3.37739e-02 8.81507e-01 2.08136e+00 -3.18349e-01
2.67000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.14275e+00 -5.27196e+00 -7.01353e+00 -2.95538e+00 -2.54145e+00 -3.36931e+00 -1.60366e+00 -1.48891e+00 -1.71840e+00 1.67743e+01 4.89511e+01 -1.54025e+01 3.65153e+00 7.85729e+00 -5.54237e-01 1.02480e+00 2.37305e+00 -3.23443e-01
2.68000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.43628e+00 -5.59772e+00 -7.27485e+00 -2.73942e+00 -2.27304e+00 -3.20581e+00 -1.53979e+00 -1.23662e+00 -1.84297e+00 6.55168e+00 1.49671e+01 -1.86372e+00 3.25400e+00 5.96044e+00 5.47562e-01 5.92454e-01 9.20131e-01 2.64777e-01
2.69000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.19037e+00 -5.39340e+00 -6.98735e+00 -2.81087e+00 -2.36571e+00 -3.25602e+00 -1.43835e+00 -1.22249e+00 -1.65422e+00 5.44705e-01 1.04100e+00 4.84085e-02 3.77682e+00 8.47452e+00 -9.20875e-01 9.68662e-01 1.78337e+00 1.53955e-01
2.70000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.41721e+00 -5.70837e+00 -7.12604e+00 -2.38300e+00 -1.80197e+00 -2.96404e+00 -1.52488e+00 -1.29839e+00 -1.75137e+00 3.89436e+01 1.15129e+02 -3.72417e+01 2.73622e+00 5.67296e+00 -2.00525e-01 3.46027e-01 5.61233e-01 1.30820e-01
2.71000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.43330e+00 -5.81874e+00 -7.04785e+00 -2.93976e+00 -2.63864e+00 -3.24088e+00 -1.40601e+00 -1.18714e+00 -1.62488e+00 4.92516e+01 1.45414e+02 -4.69110e+01 2.45117e+00 4.61458e+00 2.87762e-01 9.40153e-01 2.11479e+00 -2.34487e-01
2.72000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.14577e+00 -5.17822e+00 -7.11333e+00 -2.55596e+00 -1.94119e+00 -3.17074e+00 -1.72819e+00 -1.40655e+00 -2.04983e+00 7.78234e+00 1.93547e+01 -3.79004e+00 2.00005e+00 4.65874e+00 -6.58643e-01 8.20086e-01 1.48326e+00 1.56911e-01
2.73000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.36786e+00 -5.52159e+00 -7.21412e+00 -2.75517e+00 -2.34281e+00 -3.16753e+00 -1.53413e+00 -1.23023e+00 -1.83802e+00 1.52540e+00 2.87575e+00 1.75039e-01 3.52727e+00 7.21587e+00 -1.61322e-01 1.31358e+00 3.04817e+00 -4.21006e-01
2.74000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -4.91420e+00 -2.73794e+00 -7.09046e+00 -2.78616e+00 -2.48282e+00 -3.08950e+00 -1.33535e+00 -1.13342e+00 -1.53729e+00 1.68117e+03 4.62639e+03 -1.26406e+03 6.15887e+00 1.30786e+01 -7.60834e-01 1.08068e+00 2.72278e+00 -5.61423e-01
2.75000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.15476e+00 -5.12597e+00 -7.18354e+00 -2.18050e+00 -1.60254e+00 -2.75847e+00 -1.24383e+00 -1.02044e+00 -1.46721e+00 2.92444e+00 7.03830e+00 -1.18942e+00 7.21556e+00 1.79511e+01 -3.52002e+00 1.13943e+00 2.28468e+00 -5.81962e-03
2.76000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.04195e+00 -4.97681e+00 -7.10709e+00 -2.29346e+00 -1.84699e+00 -2.73993e+00 -1.56889e+00 -1.17305e+00 -1.96474e+00 3.40830e+00 7.52403e+00 -7.07419e-01 3.10978e+00 5.51856e+00 7.00992e-01 6.03412e-01 1.02558e+00 1.81239e-01
2.77000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -5.90453e+00 -5.23377e+00 -6.57528e+00 -2.58740e+00 -2.21482e+00 -2.95997e+00 -1.25419e+00 -1.04959e+00 -1.45878e+00 5.28870e+01 1.56926e+02 -5.11515e+01 7.49312e+00 1.68174e+01 -1.83112e+00 5.35298e-01 9.72747e-01 9.78481e-02
2.78000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.14936e+00 -5.37763e+00 -6.92109e+00 -2.92247e+00 -2.47358e+00 -3.37136e+00 -1.44110e+00 -1.33305e+00 -1.54915e+00 8.19162e+02 2.04894e+03 -4.10621e+02 2.22147e+00 5.31897e+00 -8.76025e-01 8.71174e-01 1.75710e+00 -1.47517e-02
2.79000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.04155e+00 -5.14182e+00 -6.94128e+00 -2.55131e+00 -2.15325e+00 -2.94938e+00 -1.26707e+00 -9.16993e-01 -1.61714e+00 1.10927e+00 1.82073e+00 3.97813e-01 5.16472e+00 1.26978e+01 -2.36837e+00 1.19819e+00 2.31361e+00 8.27741e-02
2.80000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.43258e+00 -5.76860e+00 -7.09657e+00 -2.93636e+00 -2.55036e+00 -3.32237e+00 -1.65695e+00 -1.17915e+00 -2.13475e+00 1.04284e+01 3.03141e+01 -9.45720e+00 1.01376e+00 1.81847e+00 2.09059e-01 1.39284e+00 3.24236e+00 -4.56688e-01
2.81000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.46679e+00 -5.69003e+00 -7.24355e+00 -2.97554e+00 -2.10445e+00 -3.84662e+00 -1.55624e+00 -1.28398e+00 -1.82850e+00 8.53419e+00 2.30187e+01 -5.95030e+00 1.19619e+00 1.95845e+00 4.33929e-01 4.32441e-01 6.92369e-01 1.72513e-01
2.82000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.37099e+00 -5.70972e+00 -7.03227e+00 -2.63293e+00 -2.33739e+00 -2.92848e+00 -1.42569e+00 -1.04507e+00 -1.80630e+00 6.89172e+00 1.58772e+01 -2.09374e+00 4.12168e+00 9.92122e+00 -1.67787e+00 8.65737e-01 1.51676e+00 2.14717e-01
2.83000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.26170e+00 -5.63905e+00 -6.88434e+00 -2.37969e+00 -1.65416e+00 -3.10522e+00 -1.56312e+00 -1.21327e+00 -1.91296e+00 2.69279e+01 7.33985e+01 -1.95427e+01 2.28893e+00 4.50886e+00 6.89914e-02 1.21904e+00 2.11374e+00 3.24351e-01
2.84000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.54494e+00 -5.59398e+00 -7.49590e+00 -2.86265e+00 -2.60304e+00 -3.12226e+00 -1.40135e+00 -1.03115e+00 -1.77155e+00 7.46142e+00 1.92903e+01 -4.36743e+00 1.77309e+00 4.00005e+00 -4.53864e-01 7.85075e-01 1.35714e+00 2.13005e-01
2.85000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.31633e+00 -5.57114e+00 -7.06153e+00 -2.70351e+00 -2.28329e+00 -3.12374e+00 -1.50181e+00 -1.15704e+00 -1.84657e+00 3.61539e+00 5.25033e+00 1.98046e+00 1.52932e+00 2.28505e+00 7.73593e-01 8.95186e-01 1.55636e+00 2.34012e-01
2.86000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.11397e+00 -5.37846e+00 -6.84948e+00 -2.59722e+00 -1.64453e+00 -3.54991e+00 -1.37776e+00 -1.09787e+00 -1.65765e+00 8.64478e-01 1.88102e+00 -1.52063e-01 5.41568e+00 1.34211e+01 -2.58974e+00 1.45461e+00 2.70371e+00 2.05511e-01
2.87000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.07666e+00 -5.72582e+00 -6.42750e+00 -2.62834e+00 -2.08030e+00 -3.17638e+00 -1.51615e+00 -1.19463e+00 -1.83767e+00 7.02926e+02 2.10690e+03 -7.01046e+02 1.98867e+00 3.64411e+00 3.33231e-01 6.90123e-01 1.32786e+00 5.23829e-02
2.88000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.47362e+00 -5.75176e+00 -7.19549e+00 -2.55309e+00 -2.12660e+00 -2.97957e+00 -1.33509e+00 -1.26284e+00 -1.40734e+00 1.37805e+00 2.68528e+00 7.08255e-02 5.49024e+00 1.31489e+01 -2.16846e+00 8.16040e-01 1.47934e+00 1.52741e-01
2.89000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.32383e+00 -5.56630e+00 -7.08136e+00 -2.78707e+00 -2.48590e+00 -3.08824e+00 -1.54438e+00 -1.18825e+00 -1.90050e+00 4.49892e+01 1.33867e+02 -4.38886e+01 1.55774e+00 2.54036e+00 5.75125e-01 7.09697e-01 1.58679e+00 -1.67394e-01
2.90000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.07152e+00 -5.26001e+00 -6.88303e+00 -2.95659e+00 -2.34741e+00 -3.56577e+00 -1.42600e+00 -1.13307e+00 -1.71893e+00 2.34626e+01 6.79020e+01 -2.09767e+01 3.96729e+00 7.79747e+00 1.37099e-01 1.18215e+00 2.38655e+00 -2.22376e-02
2.91000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.17765e+00 -5.47991e+00 -6.87540e+00 -2.67255e+00 -2.34968e+00 -2.99543e+00 -1.58313e+00 -1.44608e+00 -1.72018e+00 3.53138e+00 7.55993e+00 -4.97171e-01 5.53864e+00 1.11742e+01 -9.69083e-02 1.23131e+00 2.95022e+00 -4.87595e-01
2.92000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.13261e+00 -5.31315e+00 -6.95207e+00 -2.74071e+00 -2.25357e+00 -3.22785e+00 -1.61068e+00 -1.30911e+00 -1.91225e+00 3.08383e+00 6.16219e+00 5.45654e-03 2.73245e+00 4.84499e+00 6.19905e-01 1.83958e+00 4.33166e+00 -6.52499e-01
2.93000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.32769e+00 -5.71527e+00 -6.94012e+00 -2.42941e+00 -2.02006e+00 -2.83876e+00 -1.40978e+00 -1.14202e+00 -1.67753e+00 8.42801e+00 2.11220e+01 -4.26600e+00 3.41565e+00 7.37271e+00 -5.41421e-01 1.53114e+00 3.17556e+00 -1.13276e-01
2.94000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.30920e+00 -5.76728e+00 -6.85111e+00 -2.96629e+00 -2.80534e+00 -3.12724e+00 -1.28988e+00 -1.11030e+00 -1.46946e+00 8.32633e+02 2.47866e+03 -8.13398e+02 3.83376e+00 7.81953e+00 -1.52015e-01 1.15828e+00 2.24556e+00 7.09936e-02
2.95000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.25628e+00 -5.51236e+00 -7.00020e+00 -2.71818e+00 -2.24306e+00 -3.19331e+00 -1.61602e+00 -1.37306e+00 -1.85898e+00 2.16621e+00 4.61139e+00 -2.78964e-01 3.94486e+00 8.83400e+00 -9.44274e-01 1.38581e+00 2.81425e+00 -4.26285e-02
2.96000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.33394e+00 -5.41760e+00 -7.25028e+00 -3.20664e+00 -2.76824e+00 -3.64504e+00 -1.61383e+00 -1.16352e+00 -2.06415e+00 3.75948e+02 1.11151e+03 -3.59610e+02 3.76807e+00 8.03672e+00 -5.00571e-01 1.55696e+00 3.63199e+00 -5.18065e-01
2.97000e+02 -2.86000e+01 -2.81101e+01 -2.90899e+01 -6.47679e+00 -5.72934e+00 -7.22425e+00 -2.98799e+00 -2.40608e+00 -3.56990e+00 -1.57027e+00 -1.24635e+00 -1.89418e+00 1.34744e+01 3.64290e+01 -9.48028e+00 4.05861e+00 8.69375e+00 -5.76532e-01 2.21130e+00 5.21872e+00 -7.96110e-01
2.98000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.37982e+00 -5.92741e+00 -6.83224e+00 -2.94124e+00 -2.60872e+00 -3.27375e+00 -1.53758e+00 -1.25287e+00 -1.82228e+00 2.18479e+00 4.18945e+00 1.80127e-01 9.61751e+00 2.55184e+01 -6.28336e+00 1.23648e+00 2.71668e+00 -2.43722e-01
2.99000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.51474e+00 -5.83021e+00 -7.19927e+00 -2.66256e+00 -2.05376e+00 -3.27137e+00 -1.39936e+00 -1.21344e+00 -1.58527e+00 2.24931e+00 4.50314e+00 -4.52575e-03 1.62129e+01 4.48765e+01 -1.24507e+01 1.11200e+00 2.48923e+00 -2.65227e-01
3.00000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.07570e+00 -5.28978e+00 -6.86162e+00 -2.46144e+00 -2.27447e+00 -2.64841e+00 -1.46489e+00 -1.28758e+00 -1.64221e+00 1.01630e+01 2.46976e+01 -4.37166e+00 2.36885e+00 4.57625e+00 1.61450e-01 1.43120e+00 2.87513e+00 -1.27408e-02
3.01000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.63125e+00 -5.68621e+00 -7.57630e+00 -2.85636e+00 -2.36647e+00 -3.34625e+00 -1.46110e+00 -1.16523e+00 -1.75697e+00 1.84464e+00 3.28762e+00 4.01653e-01 4.69026e+00 1.08773e+01 -1.49674e+00 1.45700e+00 3.73336e+00 -8.19351e-01
3.02000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.64007e+00 -6.07204e+00 -7.20809e+00 -2.89330e+00 -2.07733e+00 -3.70928e+00 -1.62607e+00 -1.47746e+00 -1.77469e+00 9.71631e-01 2.04030e+00 -9.70351e-02 6.27789e+00 1.60933e+01 -3.53746e+00 1.55351e+00 2.78971e+00 3.17309e-01
3.03000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.32883e+00 -5.91719e+00 -6.74048e+00 -2.85940e+00 -2.63149e+00 -3.08730e+00 -1.52571e+00 -1.43942e+00 -1.61200e+00 1.49446e+03 4.31721e+03 -1.32829e+03 9.27591e+00 2.54479e+01 -6.89607e+00 1.69469e+00 4.29373e+00 -9.04352e-01
3.04000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.50823e+00 -5.93800e+00 -7.07847e+00 -2.46635e+00 -2.11070e+00 -2.82199e+00 -1.57892e+00 -1.29320e+00 -1.86464e+00 2.84450e+01 7.76611e+01 -2.07712e+01 2.18536e+00 4.15769e+00 2.13021e-01 1.51455e+00 3.75446e+00 -7.25355e-01
3.05000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.61420e+00 -6.02758e+00 -7.20083e+00 -2.80992e+00 -2.25960e+00 -3.36023e+00 -1.50225e+00 -1.27923e+00 -1.72527e+00 3.67739e+00 7.62988e+00 -2.75093e-01 9.04431e-01 1.19954e+00 6.09318e-01 9.90482e-01 2.07596e+00 -9.49969e-02
3.06000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.10732e+00 -5.63841e+00 -6.57623e+00 -2.26462e+00 -1.89490e+00 -2.63435e+00 -1.52366e+00 -1.31696e+00 -1.73035e+00 1.54278e+00 2.93178e+00 1.53776e-01 2.28276e+00 4.44594e+00 1.19581e-01 8.56500e-01 1.56870e+00 1.44295e-01
3.07000e+02 -2.90000e+01 -2.79046e+01 -3.00954e+01 -6.63946e+00 -6.18021e+00 -7.09870e+00 -2.89002e+00 -2.39252e+00 -3.38752e+00 -1.36872e+00 -1.03299e+00 -1.70445e+00 3.53304e+00 8.00889e+00 -9.42801e-01 1.78464e+00 2.71521e+00 8.54062e-01 4.37394e-01 6.75921e-01 1.98867e-01
3.08000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.50058e+00 -5.60980e+00 -7.39135e+00 -2.64978e+00 -2.19792e+00 -3.10164e+00 -1.35916e+00 -1.14014e+00 -1.57819e+00 7.09818e+00 2.06700e+01 -6.47360e+00 1.70374e+00 2.93017e+00 4.77304e-01 5.30549e-01 8.57032e-01 2.04066e-01
3.09000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.84714e+00 -6.47593e+00 -7.21835e+00 -3.26672e+00 -2.78758e+00 -3.74585e+00 -1.58963e+00 -1.34830e+00 -1.83095e+00 4.26308e+01 1.09759e+02 -2.44974e+01 3.57926e+00 8.78154e+00 -1.62302e+00 1.20169e+00 2.22102e+00 1.82353e-01
3.10000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.48146e+00 -5.58808e+00 -7.37484e+00 -2.65494e+00 -2.33348e+00 -2.97640e+00 -1.53428e+00 -1.33691e+00 -1.73165e+00 2.95322e+02 7.91041e+02 -2.00397e+02 4.32767e+00 8.15503e+00 5.00305e-01 1.00675e+00 2.00469e+00 8.80970e-03
3.11000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -5.97713e+00 -5.29053e+00 -6.66373e+00 -2.69330e+00 -2.33457e+00 -3.05202e+00 -1.41877e+00 -1.18610e+00 -1.65144e+00 4.64339e+00 8.36578e+00 9.21010e-01 6.22823e+00 1.30706e+01 -6.14094e-01 8.95979e-01 1.33835e+00 4.53606e-01
3.12000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.26941e+00 -5.76356e+00 -6.77526e+00 -2.92639e+00 -2.57875e+00 -3.27403e+00 -1.47004e+00 -1.25381e+00 -1.68627e+00 3.82794e+00 6.76664e+00 8.89253e-01 2.15461e+00 3.68831e+00 6.20914e-01 6.47492e-01 1.13364e+00 1.61340e-01
3.13000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.54935e+00 -6.08390e+00 -7.01481e+00 -2.70610e+00 -2.28200e+00 -3.13021e+00 -1.38069e+00 -1.26135e+00 -1.50002e+00 5.29044e+01 1.56141e+02 -5.03326e+01 3.17469e+00 7.32264e+00 -9.73271e-01 8.46912e-01 1.18441e+00 5.09413e-01
3.14000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.55422e+00 -6.00897e+00 -7.09947e+00 -2.77573e+00 -2.46573e+00 -3.08573e+00 -1.46771e+00 -1.27990e+00 -1.65553e+00 4.82684e+00 1.06847e+01 -1.03102e+00 9.37072e+00 2.39377e+01 -5.19630e+00 8.48607e-01 1.29694e+00 4.00273e-01
3.15000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.72940e+00 -5.88622e+00 -7.57257e+00 -2.81589e+00 -2.20762e+00 -3.42415e+00 -1.53708e+00 -1.42682e+00 -1.64735e+00 3.69243e+01 1.01444e+02 -2.75956e+01 2.22883e+00 4.54380e+00 -8.61433e-02 9.34483e-01 1.48088e+00 3.88084e-01
3.16000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.56761e+00 -5.65927e+00 -7.47596e+00 -2.81565e+00 -2.30689e+00 -3.32442e+00 -1.56442e+00 -1.27907e+00 -1.84978e+00 5.03067e+01 1.45087e+02 -4.44740e+01 2.08527e+00 3.62098e+00 5.49566e-01 1.19096e+00 1.70829e+00 6.73631e-01
3.17000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.67917e+00 -6.04876e+00 -7.30958e+00 -2.78177e+00 -2.51215e+00 -3.05140e+00 -1.40425e+00 -1.11517e+00 -1.69332e+00 2.76963e+00 5.30543e+00 2.33838e-01 3.37336e+00 6.16478e+00 5.81946e-01 7.60118e-01 1.27440e+00 2.45838e-01
3.18000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.80826e+00 -6.26864e+00 -7.34789e+00 -2.82704e+00 -2.29107e+00 -3.36301e+00 -1.52065e+00 -1.15052e+00 -1.89078e+00 2.52152e+02 5.68280e+02 -6.39753e+01 5.37096e+00 9.19877e+00 1.54316e+00 5.81092e-01 9.08898e-01 2.53287e-01
3.19000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.24519e+00 -5.85148e+00 -6.63890e+00 -2.99991e+00 -2.73140e+00 -3.26842e+00 -1.60846e+00 -1.30884e+00 -1.90807e+00 1.01271e+03 3.03666e+03 -1.01125e+03 1.26010e+00 1.91482e+00 6.05377e-01 1.07426e+00 1.85427e+00 2.94243e-01
3.20000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.83934e+00 -6.45110e+00 -7.22759e+00 -3.09239e+00 -2.32509e+00 -3.85970e+00 -1.61469e+00 -1.34702e+00 -1.88236e+00 4.49025e+00 9.13593e+00 -1.55425e-01 3.63345e+00 6.56178e+00 7.05127e-01 6.80708e-01 9.97754e-01 3.63661e-01
3.21000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.78964e+00 -6.13546e+00 -7.44383e+00 -3.05201e+00 -2.89219e+00 -3.21183e+00 -1.72325e+00 -1.39129e+00 -2.05521e+00 1.75922e+02 3.81854e+02 -3.00092e+01 3.66772e+00 8.40894e+00 -1.07351e+00 8.98999e-01 1.55543e+00 2.42570e-01
3.22000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.54830e+00 -5.82082e+00 -7.27578e+00 -3.05076e+00 -2.47942e+00 -3.62209e+00 -1.72995e+00 -1.42753e+00 -2.03236e+00 2.05421e+01 5.47272e+01 -1.36429e+01 4.73748e+00 7.64568e+00 1.82928e+00 1.35192e+00 2.27423e+00 4.29607e-01
3.23000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.78104e+00 -6.26512e+00 -7.29697e+00 -2.60858e+00 -2.17080e+00 -3.04636e+00 -1.60126e+00 -1.38610e+00 -1.81642e+00 3.07408e+01 6.91910e+01 -7.70951e+00 2.15884e+00 3.74372e+00 5.73962e-01 1.05051e+00 1.54870e+00 5.52317e-01
3.24000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -5.91141e+00 -4.64210e+00 -7.18073e+00 -2.99287e+00 -2.21479e+00 -3.77095e+00 -1.51344e+00 -1.35603e+00 -1.67086e+00 3.00814e+03 9.02122e+03 -3.00494e+03 3.45621e+00 5.79859e+00 1.11383e+00 1.53982e+00 2.48190e+00 5.97740e-01
3.25000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.14348e+00 -5.37788e+00 -6.90907e+00 -2.81911e+00 -2.19346e+00 -3.44477e+00 -1.70540e+00 -1.51336e+00 -1.89744e+00 3.88879e+00 7.60575e+00 1.71835e-01 3.55058e+00 8.34078e+00 -1.23963e+00 1.58028e+00 2.95461e+00 2.05945e-01
3.26000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.36390e+00 -5.90526e+00 -6.82254e+00 -2.96637e+00 -2.44030e+00 -3.49244e+00 -1.59573e+00 -1.34369e+00 -1.84778e+00 3.74014e+00 4.97412e+00 2.50616e+00 4.09878e+00 7.51294e+00 6.84612e-01 1.39985e+00 2.63959e+00 1.60117e-01
3.27000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.93246e+00 -6.61166e+00 -7.25326e+00 -2.90928e+00 -2.49162e+00 -3.32695e+00 -1.48783e+00 -1.19864e+00 -1.77703e+00 3.47213e+01 9.89732e+01 -2.95306e+01 2.19010e+00 3.25215e+00 1.12805e+00 1.01579e+00 1.41525e+00 6.16329e-01
3.28000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.27587e+00 -5.88485e+00 -6.66689e+00 -2.75237e+00 -2.26476e+00 -3.23998e+00 -1.59944e+00 -1.32362e+00 -1.87526e+00 5.87406e+01 1.70374e+02 -5.28925e+01 2.31107e+00 4.28334e+00 3.38799e-01 1.16708e+00 2.17567e+00 1.58501e-01
3.29000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.81804e+00 -6.13780e+00 -7.49829e+00 -3.24479e+00 -2.88570e+00 -3.60388e+00 -1.61867e+00 -1.40219e+00 -1.83515e+00 9.75438e+00 1.97945e+01 -2.85684e-01 2.08028e+00 3.46937e+00 6.91197e-01 7.24866e-01 1.08216e+00 3.67575e-01
3.30000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.68024e+00 -6.04015e+00 -7.32034e+00 -2.84403e+00 -2.62598e+00 -3.06209e+00 -1.62511e+00 -1.56168e+00 -1.68855e+00 1.21349e+00 1.82254e+00 6.04441e-01 3.27017e+00 5.41563e+00 1.12472e+00 8.75306e-01 1.56126e+00 1.89355e-01
3.31000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.48979e+00 -5.72003e+00 -7.25955e+00 -2.69213e+00 -2.25578e+00 -3.12848e+00 -1.50739e+00 -1.18560e+00 -1.82918e+00 5.68196e+00 1.32701e+01 -1.90621e+00 3.89244e+00 6.00007e+00 1.78481e+00 1.01229e+00 1.93116e+00 9.34123e-02
3.32000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.68942e+00 -5.90122e+00 -7.47761e+00 -3.23943e+00 -2.47454e+00 -4.00432e+00 -1.65015e+00 -1.47594e+00 -1.82436e+00 6.76816e+02 1.91790e+03 -5.64272e+02 3.04981e+00 7.32745e+00 -1.22783e+00 4.43503e-01 6.04813e-01 2.82193e-01
3.33000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.12148e+00 -5.21773e+00 -7.02524e+00 -2.61952e+00 -2.21748e+00 -3.02157e+00 -1.36094e+00 -9.30270e-01 -1.79162e+00 3.33649e+00 5.79640e+00 8.76572e-01 5.02240e+00 8.86512e+00 1.17967e+00 1.47586e+00 3.06358e+00 -1.11866e-01
3.34000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.32045e+00 -5.87579e+00 -6.76512e+00 -3.16881e+00 -2.72766e+00 -3.60996e+00 -1.50379e+00 -1.42916e+00 -1.57842e+00 4.29486e+02 1.28608e+03 -4.27106e+02 4.38437e+00 1.04689e+01 -1.70012e+00 1.57819e+00 4.08839e+00 -9.32000e-01
3.35000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.83993e+00 -6.23602e+00 -7.44384e+00 -2.93926e+00 -2.36650e+00 -3.51201e+00 -1.68776e+00 -1.45962e+00 -1.91589e+00 4.46207e+00 8.58311e+00 3.41033e-01 1.40719e+01 3.96006e+01 -1.14568e+01 1.44269e+00 3.46166e+00 -5.76270e-01
3.36000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.20887e+00 -5.42276e+00 -6.99498e+00 -2.81472e+00 -2.50427e+00 -3.12517e+00 -1.43245e+00 -1.18358e+00 -1.68131e+00 1.61554e+00 1.97991e+00 1.25117e+00 2.57809e+00 5.53570e+00 -3.79521e-01 2.06269e+00 4.85656e+00 -7.31186e-01
3.37000e+02 -2.92000e+01 -2.80338e+01 -3.03662e+01 -6.50276e+00 -5.84440e+00 -7.16112e+00 -2.87671e+00 -2.36453e+00 -3.38889e+00 -1.59065e+00 -1.17797e+00 -2.00334e+00 4.21787e+01 1.23384e+02 -3.90267e+01 1.81637e+00 2.73739e+00 8.95360e-01 1.53360e+00 3.16598e+00 -9.87875e-02
3.38000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.83005e+00 -6.40591e+00 -7.25418e+00 -2.58137e+00 -2.08539e+00 -3.07735e+00 -1.32097e+00 -1.22883e+00 -1.41311e+00 2.79165e+00 5.01412e+00 5.69178e-01 2.48038e+00 4.81476e+00 1.46003e-01 9.37700e-01 1.64555e+00 2.29850e-01
3.39000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.57658e+00 -6.12353e+00 -7.02962e+00 -2.72827e+00 -2.56544e+00 -2.89110e+00 -1.47047e+00 -1.19707e+00 -1.74386e+00 5.57548e+00 1.22640e+01 -1.11300e+00 1.51863e+00 2.16004e+00 8.77217e-01 1.18748e+00 2.25491e+00 1.20055e-01
3.40000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.03582e+00 -5.20178e+00 -6.86987e+00 -2.67622e+00 -2.11301e+00 -3.23944e+00 -1.55629e+00 -1.36944e+00 -1.74315e+00 2.16881e+00 4.52432e+00 -1.86693e-01 2.40844e+00 4.86827e+00 -5.13925e-02 1.43016e+00 3.04813e+00 -1.87801e-01
3.41000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.82873e+00 -6.43267e+00 -7.22480e+00 -2.77134e+00 -2.30083e+00 -3.24185e+00 -1.47918e+00 -1.41077e+00 -1.54759e+00 4.90550e+00 1.24646e+01 -2.65356e+00 1.57695e+00 2.02664e+00 1.12725e+00 7.88607e-01 1.23850e+00 3.38717e-01
3.42000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.83500e+00 -6.29485e+00 -7.37515e+00 -2.88737e+00 -2.55240e+00 -3.22235e+00 -1.56539e+00 -1.38397e+00 -1.74681e+00 5.66009e+01 1.63189e+02 -4.99868e+01 3.58353e+00 6.96078e+00 2.06273e-01 1.51820e+00 3.27024e+00 -2.33838e-01
3.43000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.76660e+00 -6.41719e+00 -7.11601e+00 -2.68034e+00 -2.42402e+00 -2.93666e+00 -1.68191e+00 -1.38979e+00 -1.97403e+00 7.95341e+00 2.22233e+01 -6.31648e+00 4.45934e+00 9.67284e+00 -7.54156e-01 1.01401e+00 2.02824e+00 -2.26855e-04
3.44000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.39830e+00 -5.92275e+00 -6.87385e+00 -2.94166e+00 -2.55925e+00 -3.32408e+00 -1.60557e+00 -1.39995e+00 -1.81120e+00 8.30776e+01 2.34592e+02 -6.84368e+01 1.63785e+00 2.63754e+00 6.38162e-01 7.69740e-01 1.38957e+00 1.49913e-01
3.45000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.53061e+00 -5.85498e+00 -7.20625e+00 -2.88506e+00 -2.20299e+00 -3.56713e+00 -1.37412e+00 -1.19205e+00 -1.55619e+00 1.22745e+01 2.90634e+01 -4.51428e+00 4.72483e+00 1.09654e+01 -1.51576e+00 6.77527e-01 9.61507e-01 3.93548e-01
3.46000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.86817e+00 -6.46528e+00 -7.27107e+00 -2.86017e+00 -2.29280e+00 -3.42754e+00 -1.47390e+00 -1.23439e+00 -1.71341e+00 1.90264e+01 3.78195e+01 2.33242e-01 1.09903e+01 2.89934e+01 -7.01280e+00 1.17457e+00 1.79292e+00 5.56210e-01
3.47000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -4.80529e+00 -1.87923e+00 -7.73136e+00 -3.02751e+00 -2.75986e+00 -3.29517e+00 -1.61919e+00 -1.38750e+00 -1.85088e+00 3.52343e+03 9.91300e+03 -2.86614e+03 4.47611e+00 1.04286e+01 -1.47634e+00 1.35309e+00 1.91000e+00 7.96185e-01
3.48000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.30874e+00 -5.77372e+00 -6.84376e+00 -2.31440e+00 -1.27474e+00 -3.35406e+00 -1.54053e+00 -1.48130e+00 -1.59977e+00 1.04495e+01 1.93034e+01 1.59562e+00 1.05448e+01 2.68393e+01 -5.74972e+00 1.78715e+00 3.88313e+00 -3.08839e-01
3.49000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.81617e+00 -6.47915e+00 -7.15318e+00 -3.06125e+00 -2.65101e+00 -3.47150e+00 -1.55430e+00 -1.16488e+00 -1.94372e+00 6.33211e+00 1.28614e+01 -1.97177e-01 3.60428e+00 6.04414e+00 1.16443e+00 7.37175e-01 1.13650e+00 3.37849e-01
3.50000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.55137e+00 -6.21408e+00 -6.88866e+00 -2.46051e+00 -2.11734e+00 -2.80368e+00 -1.57578e+00 -1.44989e+00 -1.70166e+00 1.59019e+01 4.54895e+01 -1.36858e+01 2.26071e+00 3.52793e+00 9.93486e-01 9.79887e-01 1.41642e+00 5.43357e-01
3.51000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.52313e+00 -6.12727e+00 -6.91899e+00 -2.91979e+00 -2.51922e+00 -3.32036e+00 -1.59365e+00 -1.39568e+00 -1.79163e+00 9.32272e+00 1.62706e+01 2.37482e+00 2.82430e+00 3.54971e+00 2.09889e+00 7.64539e-01 1.18485e+00 3.44229e-01
3.52000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.43573e+00 -5.97354e+00 -6.89792e+00 -2.60715e+00 -2.18651e+00 -3.02780e+00 -1.59478e+00 -1.42562e+00 -1.76395e+00 1.93806e+00 2.77651e+00 1.09960e+00 2.50627e+00 4.57786e+00 4.34688e-01 6.25187e-01 9.91929e-01 2.58446e-01
3.53000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.73004e+00 -6.12971e+00 -7.33037e+00 -2.87420e+00 -2.23670e+00 -3.51171e+00 -1.56837e+00 -1.36224e+00 -1.77450e+00 6.41810e+01 1.79382e+02 -5.10204e+01 2.10285e+00 3.40350e+00 8.02209e-01 9.07477e-01 1.95328e+00 -1.38328e-01
3.54000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.46939e+00 -6.19665e+00 -6.74214e+00 -2.73614e+00 -2.09706e+00 -3.37522e+00 -1.72236e+00 -1.47329e+00 -1.97142e+00 4.65895e+01 1.27611e+02 -3.44320e+01 2.04057e+00 3.70742e+00 3.73718e-01 7.80920e-01 1.24054e+00 3.21298e-01
3.55000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.43778e+00 -6.02804e+00 -6.84751e+00 -2.94448e+00 -2.38645e+00 -3.50251e+00 -1.45753e+00 -1.19699e+00 -1.71807e+00 1.83149e+01 4.12859e+01 -4.65605e+00 3.71219e+00 6.06593e+00 1.35845e+00 1.05745e+00 1.82118e+00 2.93724e-01
3.56000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.33942e+00 -5.95149e+00 -6.72735e+00 -2.73856e+00 -2.34968e+00 -3.12744e+00 -1.69643e+00 -1.40488e+00 -1.98798e+00 1.84416e+02 5.50361e+02 -1.81528e+02 3.85752e+00 5.94141e+00 1.77364e+00 1.19248e+00 1.72528e+00 6.59684e-01
3.57000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.54277e+00 -5.76889e+00 -7.31665e+00 -3.02736e+00 -2.41975e+00 -3.63498e+00 -1.56971e+00 -1.37714e+00 -1.76228e+00 2.61015e+00 4.97718e+00 2.43125e-01 2.10693e+00 2.83829e+00 1.37557e+00 5.81302e-01 7.98799e-01 3.63805e-01
3.58000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.18180e+00 -5.90900e+00 -6.45461e+00 -2.69820e+00 -2.23817e+00 -3.15823e+00 -1.54693e+00 -1.35912e+00 -1.73473e+00 9.43064e-01 2.00623e+00 -1.20100e-01 1.67630e+00 2.38149e+00 9.71099e-01 7.48260e-01 1.09712e+00 3.99397e-01
3.59000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.62953e+00 -6.34944e+00 -6.90962e+00 -3.31111e+00 -2.88958e+00 -3.73265e+00 -1.64234e+00 -1.35526e+00 -1.92942e+00 4.53162e+00 1.11478e+01 -2.08460e+00 2.83830e+00 4.69043e+00 9.86174e-01 5.97149e-01 9.73562e-01 2.20735e-01
3.60000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.37251e+00 -6.11560e+00 -6.62942e+00 -2.74883e+00 -2.49308e+00 -3.00457e+00 -1.65272e+00 -1.25759e+00 -2.04785e+00 2.33430e+01 6.27827e+01 -1.60966e+01 1.32989e+00 1.61986e+00 1.03993e+00 7.61537e-01 1.18761e+00 3.35469e-01
3.61000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.57109e+00 -6.41078e+00 -6.73141e+00 -2.35898e+00 -1.73005e+00 -2.98791e+00 -1.53686e+00 -1.31107e+00 -1.76265e+00 3.66774e+02 1.06313e+03 -3.29584e+02 2.88783e+00 4.88400e+00 8.91667e-01 7.84970e-01 1.00789e+00 5.62053e-01
3.62000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.59507e+00 -6.30270e+00 -6.88744e+00 -3.27180e+00 -2.96984e+00 -3.57376e+00 -1.61239e+00 -1.39035e+00 -1.83443e+00 1.00673e+01 2.69833e+01 -6.84868e+00 2.58606e+00 3.15725e+00 2.01486e+00 7.21652e-01 1.06901e+00 3.74292e-01
3.63000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.26220e+00 -5.82743e+00 -6.69697e+00 -2.37291e+00 -1.91736e+00 -2.82847e+00 -1.53950e+00 -1.44792e+00 -1.63109e+00 1.24963e+01 3.45318e+01 -9.53918e+00 1.50581e+00 2.08636e+00 9.25255e-01 1.31472e+00 2.58323e+00 4.62148e-02
3.64000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.12231e+00 -5.40202e+00 -6.84261e+00 -2.72622e+00 -2.46355e+00 -2.98888e+00 -1.46747e+00 -1.23429e+00 -1.70066e+00 1.86175e+01 5.27147e+01 -1.54796e+01 1.75895e+00 2.92771e+00 5.90186e-01 1.11290e+00 1.52999e+00 6.95801e-01
3.65000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.29463e+00 -5.85480e+00 -6.73447e+00 -2.95597e+00 -2.73945e+00 -3.17250e+00 -1.57203e+00 -1.41718e+00 -1.72688e+00 1.20477e+01 2.68185e+01 -2.72314e+00 3.22953e+00 4.44629e+00 2.01277e+00 5.52657e-01 9.00217e-01 2.05098e-01
3.66000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.63747e+00 -6.15012e+00 -7.12482e+00 -3.14956e+00 -2.82640e+00 -3.47272e+00 -1.58073e+00 -1.28093e+00 -1.88052e+00 1.36262e+02 4.04181e+02 -1.31658e+02 2.24854e+00 3.33249e+00 1.16460e+00 8.99069e-01 1.32049e+00 4.77651e-01
3.67000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.76258e+00 -6.44680e+00 -7.07835e+00 -3.31591e+00 -2.99854e+00 -3.63327e+00 -1.50551e+00 -1.36642e+00 -1.64460e+00 4.88538e+00 1.08935e+01 -1.12278e+00 2.47333e+00 3.48007e+00 1.46659e+00 5.76335e-01 8.47635e-01 3.05034e-01
3.68000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.63900e+00 -5.99628e+00 -7.28171e+00 -2.93012e+00 -2.35176e+00 -3.50848e+00 -1.63077e+00 -1.37535e+00 -1.88619e+00 1.13352e+01 2.81011e+01 -5.43063e+00 2.00198e+00 3.29751e+00 7.06457e-01 1.28539e+00 2.07186e+00 4.98915e-01
3.69000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -5.90615e+00 -4.92414e+00 -6.88817e+00 -3.00372e+00 -2.59730e+00 -3.41014e+00 -1.46097e+00 -1.24634e+00 -1.67561e+00 1.01233e+03 3.03437e+03 -1.00971e+03 1.96730e+00 3.09764e+00 8.36953e-01 6.43373e-01 1.04359e+00 2.43156e-01
3.70000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.49214e+00 -5.80068e+00 -7.18361e+00 -3.01126e+00 -2.62818e+00 -3.39433e+00 -1.69917e+00 -1.43520e+00 -1.96314e+00 1.66418e+01 3.50333e+01 -1.74971e+00 4.99539e+00 8.05550e+00 1.93527e+00 1.17236e+00 1.89557e+00 4.49153e-01
3.71000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.43096e+00 -5.89373e+00 -6.96819e+00 -2.76601e+00 -2.51238e+00 -3.01964e+00 -1.42176e+00 -1.30854e+00 -1.53498e+00 1.43383e+01 4.04870e+01 -1.18104e+01 2.90244e+00 5.17277e+00 6.32112e-01 9.16765e-01 1.26770e+00 5.65829e-01
3.72000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.43483e+00 -6.04128e+00 -6.82838e+00 -2.70848e+00 -2.11384e+00 -3.30311e+00 -1.55044e+00 -1.35257e+00 -1.74831e+00 2.03478e+02 6.08469e+02 -2.01514e+02 4.34608e+00 8.68576e+00 6.40967e-03 7.39469e-01 1.32389e+00 1.55045e-01
3.73000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.47659e+00 -5.99373e+00 -6.95945e+00 -2.72462e+00 -2.39281e+00 -3.05643e+00 -1.45501e+00 -1.31573e+00 -1.59429e+00 2.00782e+00 3.99082e+00 2.48149e-02 2.73815e+00 4.55222e+00 9.24091e-01 1.35433e+00 2.33639e+00 3.72257e-01
3.74000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.32124e+00 -5.72036e+00 -6.92213e+00 -2.55697e+00 -2.07892e+00 -3.03502e+00 -1.45166e+00 -1.28762e+00 -1.61570e+00 1.38829e+01 3.19479e+01 -4.18206e+00 2.91125e+00 5.25186e+00 5.70630e-01 1.11281e+00 1.84170e+00 3.83932e-01
3.75000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.31300e+00 -5.97424e+00 -6.65176e+00 -2.83524e+00 -2.39537e+00 -3.27511e+00 -1.49710e+00 -1.19678e+00 -1.79742e+00 1.71715e+00 3.46908e+00 -3.47810e-02 2.91399e+00 4.15318e+00 1.67479e+00 1.10246e+00 2.01781e+00 1.87115e-01
3.76000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.39537e+00 -5.78462e+00 -7.00612e+00 -3.10815e+00 -2.66461e+00 -3.55170e+00 -1.61503e+00 -1.42309e+00 -1.80697e+00 1.58485e+00 3.20084e+00 -3.11419e-02 2.74896e+00 5.25747e+00 2.40448e-01 1.26157e+00 2.11875e+00 4.04380e-01
3.77000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.81716e+00 -6.24779e+00 -7.38652e+00 -2.69141e+00 -2.13863e+00 -3.24418e+00 -1.82038e+00 -1.51032e+00 -2.13044e+00 9.48681e+00 2.65064e+01 -7.53281e+00 2.80030e+00 4.27014e+00 1.33046e+00 7.67986e-01 1.29908e+00 2.36897e-01
3.78000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.40682e+00 -5.61008e+00 -7.20356e+00 -2.82053e+00 -2.33773e+00 -3.30332e+00 -1.62542e+00 -1.26733e+00 -1.98352e+00 3.87410e+00 9.56868e+00 -1.82049e+00 2.96608e+00 4.79952e+00 1.13263e+00 1.07323e+00 1.62856e+00 5.17903e-01
3.79000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.34950e+00 -5.63391e+00 -7.06508e+00 -2.90672e+00 -2.76375e+00 -3.04968e+00 -1.42226e+00 -1.12517e+00 -1.71934e+00 1.47936e+00 3.05145e+00 -9.27366e-02 1.99529e+00 2.51079e+00 1.47979e+00 1.13186e+00 1.86095e+00 4.02769e-01
3.80000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.28513e+00 -5.77246e+00 -6.79780e+00 -2.49226e+00 -2.17333e+00 -2.81119e+00 -1.54652e+00 -1.37921e+00 -1.71383e+00 4.45381e+00 1.07675e+01 -1.85986e+00 2.43686e+00 3.92646e+00 9.47253e-01 1.06540e+00 1.78917e+00 3.41635e-01
3.81000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.45296e+00 -5.69574e+00 -7.21018e+00 -2.50744e+00 -1.77354e+00 -3.24133e+00 -1.32811e+00 -1.15303e+00 -1.50320e+00 7.07597e+00 1.91218e+01 -4.96985e+00 1.31520e+00 1.67062e+00 9.59779e-01 8.79407e-01 1.45309e+00 3.05724e-01
3.82000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.48010e+00 -5.82169e+00 -7.13852e+00 -2.75742e+00 -2.29508e+00 -3.21977e+00 -1.38223e+00 -1.22012e+00 -1.54434e+00 7.62976e+02 2.25383e+03 -7.27877e+02 2.11358e+00 3.67999e+00 5.47175e-01 9.00279e-01 1.66986e+00 1.30693e-01
3.83000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.58575e+00 -6.11659e+00 -7.05491e+00 -2.72848e+00 -2.11708e+00 -3.33988e+00 -1.51533e+00 -1.19760e+00 -1.83305e+00 1.50555e+01 3.24669e+01 -2.35578e+00 3.48145e+00 7.64074e+00 -6.77844e-01 7.64077e-01 1.06566e+00 4.62489e-01
3.84000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.33580e+00 -5.86538e+00 -6.80623e+00 -2.72637e+00 -2.38824e+00 -3.06451e+00 -1.54388e+00 -1.30808e+00 -1.77968e+00 2.66781e+00 4.98911e+00 3.46500e-01 1.52518e+00 2.10896e+00 9.41409e-01 6.05443e-01 8.28586e-01 3.82300e-01
3.85000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.79481e+00 -5.98818e+00 -7.60143e+00 -3.13159e+00 -2.80595e+00 -3.45723e+00 -1.64690e+00 -1.26926e+00 -2.02454e+00 8.79102e+01 2.60719e+02 -8.48981e+01 1.67047e+00 2.43102e+00 9.09921e-01 9.98876e-01 1.58552e+00 4.12235e-01
3.86000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.57738e+00 -6.00527e+00 -7.14949e+00 -2.77127e+00 -2.39759e+00 -3.14496e+00 -1.64763e+00 -1.47810e+00 -1.81716e+00 1.99835e+02 5.72531e+02 -1.72861e+02 1.22641e+00 1.96926e+00 4.83563e-01 7.29209e-01 1.03139e+00 4.27028e-01
3.87000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.79189e+00 -5.86340e+00 -7.72037e+00 -2.60079e+00 -1.96242e+00 -3.23916e+00 -1.71839e+00 -1.38563e+00 -2.05115e+00 2.08825e+01 6.20116e+01 -2.02466e+01 2.47614e+00 4.43643e+00 5.15862e-01 1.17590e+00 1.95095e+00 4.00842e-01
3.88000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.77455e+00 -6.25953e+00 -7.28956e+00 -2.65837e+00 -2.37691e+00 -2.93984e+00 -1.55844e+00 -1.42213e+00 -1.69476e+00 5.02146e+00 8.84665e+00 1.19627e+00 2.89461e+00 5.24557e+00 5.43650e-01 1.35632e+00 2.33881e+00 3.73834e-01
3.89000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.73278e+00 -6.10550e+00 -7.36006e+00 -3.14441e+00 -2.74210e+00 -3.54671e+00 -1.63360e+00 -1.41154e+00 -1.85566e+00 2.52867e+00 5.84200e+00 -7.84655e-01 1.98709e+00 3.04069e+00 9.33482e-01 1.22953e+00 2.21195e+00 2.47101e-01
3.90000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.53301e+00 -6.22790e+00 -6.83811e+00 -3.07018e+00 -2.44889e+00 -3.69147e+00 -1.43180e+00 -1.17243e+00 -1.69118e+00 4.63363e+02 1.18230e+03 -2.55574e+02 2.33791e+00 3.79843e+00 8.77400e-01 7.62273e-01 1.26729e+00 2.57259e-01
3.91000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.94905e+00 -6.15356e+00 -7.74454e+00 -2.79897e+00 -2.70467e+00 -2.89328e+00 -1.63878e+00 -1.52287e+00 -1.75469e+00 1.27502e+01 2.57212e+01 -2.20811e-01 2.18119e+00 3.77279e+00 5.89591e-01 1.08433e+00 2.07312e+00 9.55506e-02
3.92000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.89486e+00 -6.54482e+00 -7.24489e+00 -3.07605e+00 -2.72940e+00 -3.42270e+00 -1.62914e+00 -1.45435e+00 -1.80392e+00 3.61828e+01 1.05218e+02 -3.28527e+01 3.74215e+00 9.10874e+00 -1.62443e+00 6.59581e-01 1.15510e+00 1.64059e-01
3.93000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -7.19148e+00 -6.27906e+00 -8.10390e+00 -2.82285e+00 -2.65971e+00 -2.98599e+00 -1.75134e+00 -1.56920e+00 -1.93347e+00 1.11497e+01 1.80576e+01 4.24192e+00 2.44726e+00 4.29843e+00 5.96099e-01 1.19277e+00 1.94382e+00 4.41723e-01
3.94000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.96108e+00 -6.23862e+00 -7.68355e+00 -3.08212e+00 -2.55503e+00 -3.60920e+00 -1.57873e+00 -1.37168e+00 -1.78578e+00 4.33382e+00 8.50454e+00 1.63113e-01 2.10336e+00 4.14500e+00 6.17224e-02 6.56846e-01 1.28738e+00 2.63120e-02
3.95000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.74417e+00 -6.52835e+00 -6.95998e+00 -3.35578e+00 -3.01320e+00 -3.69837e+00 -1.52944e+00 -1.18309e+00 -1.87579e+00 9.34030e+00 2.05523e+01 -1.87170e+00 1.13642e+00 1.63392e+00 6.38914e-01 1.05713e+00 1.76135e+00 3.52920e-01
3.96000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.99169e+00 -6.45958e+00 -7.52380e+00 -2.92131e+00 -2.19348e+00 -3.64914e+00 -1.61595e+00 -1.41516e+00 -1.81675e+00 5.63578e+01 1.61759e+02 -4.90434e+01 4.03907e+00 7.72698e+00 3.51160e-01 8.66793e-01 1.15066e+00 5.82921e-01
3.97000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.83285e+00 -6.23614e+00 -7.42956e+00 -2.74515e+00 -2.33490e+00 -3.15541e+00 -1.71575e+00 -1.51724e+00 -1.91426e+00 2.25745e+00 4.45625e+00 5.86464e-02 2.69604e+00 4.56635e+00 8.25721e-01 8.07829e-01 1.58307e+00 3.25889e-02
3.98000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.85055e+00 -6.32280e+00 -7.37831e+00 -3.26639e+00 -2.55319e+00 -3.97959e+00 -1.65694e+00 -1.50980e+00 -1.80408e+00 1.02207e+02 2.73715e+02 -6.93007e+01 2.39530e+00 5.93574e+00 -1.14515e+00 7.41444e-01 1.04042e+00 4.42463e-01
3.99000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -6.77842e+00 -5.99570e+00 -7.56114e+00 -3.52485e+00 -2.48292e+00 -4.56678e+00 -1.66962e+00 -1.35327e+00 -1.98597e+00 4.54541e+01 1.28467e+02 -3.75591e+01 1.81042e+00 2.90700e+00 7.13836e-01 7.84560e-01 1.17488e+00 3.94236e-01
4.00000e+02 -2.94000e+01 -2.82000e+01 -3.06000e+01 -7.04860e+00 -6.69670e+00 -7.40051e+00 -2.88450e+00 -2.46206e+00 -3.30695e+00 -1.60534e+00 -1.30347e+00 -1.90721e+00 5.14329e+01 1.15261e+02 -1.23953e+01 2.46426e+00 3.83320e+00 1.09532e+00 1.20653e+00 2.31820e+00 9.48662e-02


==> data/lorenz_oscillator_plot.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00 1.70000e+02 7.33333e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 1.57686e+01 1.61635e+02 8.86941e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 2.92818e+01 1.53982e+02 1.05031e+02 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 4.07753e+01 1.46064e+02 1.22661e+02 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 5.03671e+01 1.36863e+02 1.41629e+02 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 5.80662e+01 1.25353e+02 1.61694e+02 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 6.37846e+01 1.10541e+02 1.82300e+02 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 6.73527e+01 9.15514e+01 2.02552e+02 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 6.85439e+01 6.77376e+01 2.21205e+02 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 6.71085e+01 3.88289e+01 2.36701e+02 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 6.28194e+01 5.08600e+00 2.47273e+02 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 5.55270e+01 -3.25687e+01 2.51133e+02 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 4.52187e+01 -7.24945e+01 2.46737e+02 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 3.20716e+01 -1.12400e+02 2.33096e+02 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 1.64875e+01 -1.49565e+02 2.10059e+02 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 -9.04798e-01 -1.81205e+02 1.78489e+02 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 -1.92860e+01 -2.04912e+02 1.40255e+02 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 -3.77209e+01 -2.19069e+02 9.80092e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 -5.52595e+01 -2.23119e+02 5.47854e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 -7.10430e+01 -2.17611e+02 1.35240e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 -8.43942e+01 -2.04027e+02 -2.33527e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 -9.48735e+01 -1.84449e+02 -5.42155e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 -1.02294e+02 -1.61174e+02 -7.83109e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 -1.06703e+02 -1.36366e+02 -9.56706e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 -1.08331e+02 -1.11824e+02 -1.06913e+02 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 -1.07536e+02 -8.88710e+01 -1.13005e+02 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 -1.04745e+02 -6.83478e+01 -1.15050e+02 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 -1.00402e+02 -5.06767e+01 -1.14123e+02 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 -9.49328e+01 -3.59584e+01 -1.11170e+02 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 -8.87221e+01 -2.40726e+01 -1.06964e+02 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 -8.20984e+01 -1.47657e+01 -1.02093e+02 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 -7.53312e+01 -7.71886e+00 -9.69780e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 -6.86331e+01 -2.59518e+00 -9.19020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 -6.21648e+01 9.29727e-01 -8.70387e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 -5.60419e+01 3.15102e+00 -8.24818e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 -5.03429e+01 4.32686e+00 -7.82694e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 -4.51160e+01 4.67659e+00 -7.44030e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 -4.03859e+01 4.38243e+00 -7.08617e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 -3.61591e+01 3.59284e+00 -6.76123e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 -3.24288e+01 2.42672e+00 -6.46162e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 -2.91790e+01 9.77627e-01 -6.18337e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 -2.63872e+01 -6.82224e-01 -5.92266e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 -2.40271e+01 -2.49835e+00 -5.67593e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 -2.20704e+01 -4.43084e+00 -5.43996e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 -2.04885e+01 -6.45169e+00 -5.21181e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 -1.92529e+01 -8.54243e+00 -4.98886e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 -1.83370e+01 -1.06922e+01 -4.76866e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 -1.77155e+01 -1.28961e+01 -4.54894e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 -1.73655e+01 -1.51539e+01 -4.32753e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 -1.72665e+01 -1.74683e+01 -4.10228e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 -1.74002e+01 -1.98447e+01 -3.87099e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 -1.77506e+01 -2.22897e+01 -3.63138e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 -1.83040e+01 -2.48100e+01 -3.38105e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 -1.90486e+01 -2.74123e+01 -3.11736e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 -1.99742e+01 -3.01015e+01 -2.83746e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 -2.10720e+01 -3.28805e+01 -2.53821e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 -2.23342e+01 -3.57488e+01 -2.21616e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 -2.37534e+01 -3.87011e+01 -1.86750e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 -2.53222e+01 -4.17265e+01 -1.48808e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 -2.70324e+01 -4.48061e+01 -1.07342e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 -2.88746e+01 -4.79118e+01 -6.18725e+00 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 -3.08367e+01 -5.10040e+01 -1.18970e+00 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 -3.29037e+01 -5.40290e+01 4.30955e+00 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 -3.50558e+01 -5.69167e+01 1.03606e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 -3.72678e+01 -5.95778e+01 1.70095e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 -3.95071e+01 -6.19013e+01 2.42943e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 -4.17328e+01 -6.37524e+01 3.22399e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 -4.38936e+01 -6.49714e+01 4.08509e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 -4.59268e+01 -6.53739e+01 5.01032e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 -4.77570e+01 -6.47532e+01 5.99345e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 -4.92954e+01 -6.28863e+01 7.02331e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 -5.04400e+01 -5.95437e+01 8.08269e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 -5.10770e+01 -5.45043e+01 9.14734e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 -5.10837e+01 -4.75765e+01 1.01853e+02 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 -5.03330e+01 -3.86234e+01 1.11567e+02 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 -4.87010e+01 -2.75937e+01 1.20147e+02 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 -4.60760e+01 -1.45528e+01 1.27071e+02 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 -4.23701e+01 2.89413e-01 1.31798e+02 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 -3.75313e+01 1.65591e+01 1.33810e+02 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 -3.15566e+01 3.37161e+01 1.32673e+02 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 -2.45018e+01 5.10721e+01 1.28092e+02 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 -1.64886e+01 6.78339e+01 1.19968e+02 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 -7.70500e+00 8.31696e+01 1.08436e+02 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 1.60094e+00 9.62898e+01 9.38760e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 1.11353e+01 1.06533e+02 7.68948e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 2.05782e+01 1.13437e+02 5.82703e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 2.96083e+01 1.16790e+02 3.88741e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 3.79270e+01 1.16640e+02 1.95824e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 4.52810e+01 1.13277e+02 1.18960e+00 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 5.14782e+01 1.07182e+02 -1.56586e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 5.63970e+01 9.89542e+01 -3.05055e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 5.99874e+01 8.92428e+01 -4.30936e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 6.22656e+01 7.86797e+01 -5.33506e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 6.33033e+01 6.78300e+01 -6.13556e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 6.32149e+01 5.71608e+01 -6.72977e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 6.21429e+01 4.70277e+01 -7.14336e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 6.02446e+01 3.76769e+01 -7.40493e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 5.76811e+01 2.92558e+01 -7.54316e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 5.46079e+01 2.18298e+01 -7.58467e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 5.11688e+01 1.54009e+01 -7.55289e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 4.74917e+01 9.92543e+00 -7.46752e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 4.36866e+01 5.32960e+00 -7.34445e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 3.98452e+01 1.52190e+00 -7.19609e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 3.60411e+01 -1.59703e+00 -7.03181e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 3.23315e+01 -4.12754e+00 -6.85842e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 2.87587e+01 -6.16621e+00 -6.68072e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 2.53520e+01 -7.80289e+00 -6.50192e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 2.21300e+01 -9.11912e+00 -6.32407e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 1.91019e+01 -1.01875e+01 -6.14836e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 1.62698e+01 -1.10716e+01 -5.97535e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 1.36297e+01 -1.18265e+01 -5.80520e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 1.11734e+01 -1.24994e+01 -5.63777e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 8.88920e+00 -1.31308e+01 -5.47274e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 6.76293e+00 -1.37547e+01 -5.30965e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 4.77884e+00 -1.44002e+01 -5.14798e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 2.92013e+00 -1.50918e+01 -4.98710e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 1.16942e+00 -1.58506e+01 -4.82635e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 -4.90863e-01 -1.66946e+01 -4.66500e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 -2.07822e+00 -1.76397e+01 -4.50225e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 -3.60990e+00 -1.87000e+01 -4.33719e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 -5.10280e+00 -1.98881e+01 -4.16882e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 -6.57335e+00 -2.12157e+01 -3.99601e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 -8.03748e+00 -2.26938e+01 -3.81745e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 -9.51064e+00 -2.43326e+01 -3.63165e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 -1.10078e+01 -2.61420e+01 -3.43690e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 -1.25432e+01 -2.81312e+01 -3.23120e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 -1.41309e+01 -3.03084e+01 -3.01227e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 -1.57841e+01 -3.26810e+01 -2.77744e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 -1.75155e+01 -3.52545e+01 -2.52365e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 -1.93369e+01 -3.80321e+01 -2.24736e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 -2.12592e+01 -4.10140e+01 -1.94455e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 -2.32922e+01 -4.41955e+01 -1.61059e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 -2.54437e+01 -4.75661e+01 -1.24027e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 -2.77197e+01 -5.11070e+01 -8.27724e+00 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 -3.01231e+01 -5.47888e+01 -3.66458e+00 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 -3.26535e+01 -5.85688e+01 1.50617e+00 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 -3.53052e+01 -6.23870e+01 7.31079e+00 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 -3.80666e+01 -6.61622e+01 1.38281e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 -4.09182e+01 -6.97877e+01 2.11366e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 -4.38308e+01 -7.31259e+01 2.93101e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 -4.67632e+01 -7.60042e+01 3.84103e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 -4.96598e+01 -7.82108e+01 4.84778e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 -5.24481e+01 -7.94920e+01 5.95198e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 -5.50364e+01 -7.95532e+01 7.14943e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 -5.73118e+01 -7.80638e+01 8.42924e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 -5.91395e+01 -7.46692e+01 9.77177e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 -6.03634e+01 -6.90108e+01 1.11466e+02 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 -6.08089e+01 -6.07574e+01 1.25110e+02 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 -6.02898e+01 -4.96470e+01 1.38088e+02 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 -5.86179e+01 -3.55388e+01 1.49710e+02 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 -5.56178e+01 -1.84708e+01 1.59184e+02 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 -5.11453e+01 1.28565e+00 1.65665e+02 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 -4.51086e+01 2.31858e+01 1.68332e+02 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 -3.74906e+01 4.63998e+01 1.66488e+02 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 -2.83674e+01 6.98429e+01 1.59672e+02 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 -1.79205e+01 9.22546e+01 1.47758e+02 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 -6.43792e+00 1.12322e+02 1.31023e+02 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 5.69872e+00 1.28835e+02 1.10162e+02 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 1.80398e+01 1.40836e+02 8.62331e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 3.01052e+01 1.47749e+02 6.05452e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 4.14266e+01 1.49439e+02 3.44997e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 5.15892e+01 1.46211e+02 9.42471e+00 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 6.02651e+01 1.38736e+02 -1.35684e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 6.72345e+01 1.27932e+02 -3.36789e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 7.23924e+01 1.14828e+02 -5.04521e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 7.57423e+01 1.00442e+02 -6.37595e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 7.73789e+01 8.56786e+01 -7.37403e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 7.74666e+01 7.12737e+01 -8.07228e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 7.62149e+01 5.77704e+01 -8.51443e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 7.38556e+01 4.55248e+01 -8.74819e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 7.06244e+01 3.47298e+01 -8.82001e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 6.67464e+01 2.54482e+01 -8.77175e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 6.24262e+01 1.76475e+01 -8.63890e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 5.78426e+01 1.12314e+01 -8.45005e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 5.31463e+01 6.06547e+00 -8.22726e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 4.84596e+01 1.99754e+00 -7.98678e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 4.38786e+01 -1.12833e+00 -7.74008e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 3.94756e+01 -3.46234e+00 -7.49485e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 3.53022e+01 -5.14324e+00 -7.25589e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 3.13926e+01 -6.29533e+00 -7.02593e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 2.77666e+01 -7.02736e+00 -6.80626e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 2.44326e+01 -7.43266e+00 -6.59721e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 2.13900e+01 -7.59001e+00 -6.39851e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 1.86313e+01 -7.56496e+00 -6.20955e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 1.61442e+01 -7.41130e+00 -6.02955e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 1.39129e+01 -7.17260e+00 -5.85770e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 1.19194e+01 -6.88368e+00 -5.69320e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 1.01445e+01 -6.57198e+00 -5.53532e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 8.56843e+00 -6.25883e+00 -5.38341e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 7.17159e+00 -5.96051e+00 -5.23690e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 5.93489e+00 -5.68926e+00 -5.09530e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 4.84005e+00 -5.45412e+00 -4.95820e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 3.86980e+00 -5.26157e+00 -4.82525e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 3.00798e+00 -5.11625e+00 -4.69615e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 2.23961e+00 -5.02134e+00 -4.57064e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 1.55089e+00 -4.97909e+00 -4.44851e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 9.29141e-01 -4.99108e+00 -4.32954e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 3.62759e-01 -5.05855e+00 -4.21357e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 -1.58863e-01 -5.18265e+00 -4.10042e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 -6.45430e-01 -5.36457e+00 -3.98994e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 -1.10585e+00 -5.60575e+00 -3.88196e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 -1.54834e+00 -5.90798e+00 -3.77631e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 -1.98052e+00 -6.27352e+00 -3.67284e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 -2.40954e+00 -6.70519e+00 -3.57136e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 -2.84214e+00 -7.20646e+00 -3.47167e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 -3.28482e+00 -7.78149e+00 -3.37355e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 -3.74386e+00 -8.43525e+00 -3.27675e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 -4.22547e+00 -9.17353e+00 -3.18101e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 -4.73588e+00 -1.00031e+01 -3.08599e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 -5.28139e+00 -1.09316e+01 -2.99132e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 -5.86851e+00 -1.19679e+01 -2.89657e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 -6.50399e+00 -1.31218e+01 -2.80121e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 -7.19496e+00 -1.44046e+01 -2.70465e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 -7.94900e+00 -1.58285e+01 -2.60616e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 -8.77418e+00 -1.74074e+01 -2.50487e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 -9.67921e+00 -1.91563e+01 -2.39975e+01 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 -1.06735e+01 -2.10919e+01 -2.28955e+01 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 -1.17671e+01 -2.32324e+01 -2.17279e+01 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 -1.29711e+01 -2.55971e+01 -2.04765e+01 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 -1.42973e+01 -2.82070e+01 -1.91197e+01 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 -1.57584e+01 -3.10841e+01 -1.76314e+01 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 -1.73681e+01 -3.42514e+01 -1.59798e+01 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 -1.91412e+01 -3.77321e+01 -1.41271e+01 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 -2.10928e+01 -4.15493e+01 -1.20274e+01 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 -2.32393e+01 -4.57246e+01 -9.62588e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 -2.55969e+01 -5.02767e+01 -6.85672e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 -2.81823e+01 -5.52193e+01 -3.64157e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 -3.10112e+01 -6.05586e+01 1.12486e-01 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 -3.40982e+01 -6.62889e+01 4.51480e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 -3.74549e+01 -7.23879e+01 9.69290e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 -4.10887e+01 -7.88099e+01 1.57937e+01 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 -4.50006e+01 -8.54773e+01 2.29837e+01 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 -4.91820e+01 -9.22701e+01 3.14475e+01 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 -5.36112e+01 -9.90127e+01 4.13835e+01 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 -5.82486e+01 -1.05459e+02 5.29955e+01 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 -6.30307e+01 -1.11276e+02 6.64783e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 -6.78636e+01 -1.16025e+02 8.19955e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 -7.26150e+01 -1.19152e+02 9.96464e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 -7.71060e+01 -1.19973e+02 1.19421e+02 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 -8.11041e+01 -1.17689e+02 1.41142e+02 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 -8.43181e+01 -1.11407e+02 1.64395e+02 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 -8.63974e+01 -1.00207e+02 1.88457e+02 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 -8.69397e+01 -8.32438e+01 2.12231e+02 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 -8.55104e+01 -5.98983e+01 2.34216e+02 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 -8.16756e+01 -2.99690e+01 2.52536e+02 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 -7.50524e+01 6.12145e+00 2.65058e+02 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 -6.53719e+01 4.71512e+01 2.69632e+02 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 -5.25496e+01 9.10237e+01 2.64421e+02 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 -3.67480e+01 1.34858e+02 2.48305e+02 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 -1.84152e+01 1.75286e+02 2.21236e+02 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 1.71815e+00 2.08933e+02 1.84442e+02 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 2.26925e+01 2.32991e+02 1.40383e+02 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 4.34208e+01 2.45721e+02 9.24100e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 6.28190e+01 2.46753e+02 4.42237e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 7.99377e+01 2.37072e+02 -7.38803e-01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 9.40667e+01 2.18726e+02 -3.98115e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 1.04791e+02 1.94367e+02 -7.13813e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 1.11997e+02 1.66748e+02 -9.49142e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 1.15832e+02 1.38331e+02 -1.10776e+02 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 1.16638e+02 1.11043e+02 -1.19947e+02 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 1.14880e+02 8.62002e+01 -1.23715e+02 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 1.11075e+02 6.45436e+01 -1.23433e+02 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 1.05738e+02 4.63536e+01 -1.20339e+02 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 9.93435e+01 3.15787e+01 -1.15472e+02 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 9.23069e+01 1.99593e+01 -1.09639e+02 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 8.49720e+01 1.11264e+01 -1.03425e+02 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 7.76129e+01 4.67192e+00 -9.72238e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 7.04386e+01 1.94957e-01 -9.12819e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 6.36018e+01 -2.67238e+00 -8.57329e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 5.72074e+01 -4.25265e+00 -8.06325e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 5.13224e+01 -4.81962e+00 -7.59849e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 4.59832e+01 -4.60014e+00 -7.17631e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 4.12037e+01 -3.77847e+00 -6.79223e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 3.69804e+01 -2.50187e+00 -6.44102e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 3.32978e+01 -8.86126e-01 -6.11729e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 3.01323e+01 9.79122e-01 -5.81583e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 2.74550e+01 3.02574e+00 -5.53180e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 2.52340e+01 5.20305e+00 -5.26081e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 2.34365e+01 7.47432e+00 -4.99892e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 2.20297e+01 9.81393e+00 -4.74257e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 2.09822e+01 1.22048e+01 -4.48854e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 2.02640e+01 1.46364e+01 -4.23385e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 1.98474e+01 1.71030e+01 -3.97568e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 1.97068e+01 1.96018e+01 -3.71133e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 1.98190e+01 2.21320e+01 -3.43812e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 2.01629e+01 2.46933e+01 -3.15332e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 2.07193e+01 2.72847e+01 -2.85416e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 2.14708e+01 2.99034e+01 -2.53770e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 2.24012e+01 3.25436e+01 -2.20092e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 2.34949e+01 3.51954e+01 -1.84061e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 2.47370e+01 3.78435e+01 -1.45343e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 2.61118e+01 4.04654e+01 -1.03593e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 2.76029e+01 4.30307e+01 -5.84623e+00 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 2.91919e+01 4.54990e+01 -9.60795e-01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 3.08579e+01 4.78183e+01 4.32930e+00 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 3.25763e+01 4.99239e+01 1.00522e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 3.43180e+01 5.17366e+01 1.62294e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 3.60486e+01 5.31619e+01 2.28720e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 3.77270e+01 5.40896e+01 2.99764e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 3.93048e+01 5.43943e+01 3.75194e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 4.07257e+01 5.39375e+01 4.54524e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 4.19251e+01 5.25713e+01 5.36948e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 4.28301e+01 5.01447e+01 6.21276e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 4.33607e+01 4.65121e+01 7.05884e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 4.34314e+01 4.15458e+01 7.88670e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 4.29541e+01 3.51503e+01 8.67049e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 4.18421e+01 2.72795e+01 9.37988e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 4.00158e+01 1.79545e+01 9.98102e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 3.74093e+01 7.28078e+00 1.04382e+02 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 3.39773e+01 -4.53931e+00 1.07161e+02 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 2.97033e+01 -1.72008e+01 1.07829e+02 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 2.46062e+01 -3.03007e+01 1.06137e+02 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 1.87453e+01 -4.33553e+01 1.01936e+02 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 1.22233e+01 -5.58301e+01 9.52094e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 5.18482e+00 -6.71812e+01 8.60854e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 -2.18907e+00 -7.69026e+01 7.48427e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 -9.69009e+00 -8.45735e+01 6.18939e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 -1.70956e+01 -8.98989e+01 4.77528e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 -2.41831e+01 -9.27349e+01 3.29901e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 -3.07454e+01 -9.30971e+01 1.81825e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 -3.66039e+01 -9.11497e+01 3.86368e+00 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 -4.16188e+01 -8.71788e+01 -9.51518e+00 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 -4.56952e+01 -8.15556e+01 -2.16121e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 -4.87849e+01 -7.46947e+01 -3.22051e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 -5.08846e+01 -6.70153e+01 -4.11884e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 -5.20299e+01 -5.89094e+01 -4.85581e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 -5.22878e+01 -5.07181e+01 -5.43908e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 -5.17489e+01 -4.27194e+01 -5.88196e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 -5.05179e+01 -3.51233e+01 -6.20110e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 -4.87066e+01 -2.80746e+01 -6.41455e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 -4.64269e+01 -2.16599e+01 -6.54018e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 -4.37860e+01 -1.59175e+01 -6.59468e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 -4.08826e+01 -1.08473e+01 -6.59286e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 -3.78043e+01 -6.42116e+00 -6.54742e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 -3.46270e+01 -2.59153e+00 -6.46882e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 -3.14141e+01 7.01149e-01 -6.36547e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 -2.82170e+01 3.52263e+00 -6.24395e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 -2.50757e+01 5.94051e+00 -6.10921e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 -2.20201e+01 8.02110e+00 -5.96493e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 -1.90710e+01 9.82736e+00 -5.81369e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 -1.62417e+01 1.14176e+01 -5.65724e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 -1.35385e+01 1.28449e+01 -5.49668e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 -1.09628e+01 1.41568e+01 -5.33260e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 -8.51124e+00 1.53953e+01 -5.16517e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 -6.17718e+00 1.65975e+01 -4.99426e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 -3.95131e+00 1.77956e+01 -4.81951e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 -1.82232e+00 1.90174e+01 -4.64031e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 2.22443e-01 2.02871e+01 -4.45588e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 2.19658e+00 2.16251e+01 -4.26526e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 4.11420e+00 2.30491e+01 -4.06728e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 5.98958e+00 2.45736e+01 -3.86062e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 7.83693e+00 2.62107e+01 -3.64371e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 9.67011e+00 2.79700e+01 -3.41479e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 1.15025e+01 2.98583e+01 -3.17183e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 1.33465e+01 3.18796e+01 -2.91253e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 1.52140e+01 3.40348e+01 -2.63432e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 1.71152e+01 3.63212e+01 -2.33428e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 1.90592e+01 3.87312e+01 -2.00919e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 2.10530e+01 4.12524e+01 -1.65548e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 2.31016e+01 4.38652e+01 -1.26927e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 2.52073e+01 4.65422e+01 -8.46377e+00 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 2.73691e+01 4.92462e+01 -3.82416e+00 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 2.95818e+01 5.19282e+01 1.27133e+00 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 3.18356e+01 5.45251e+01 6.86737e+00 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 3.41149e+01 5.69578e+01 1.30058e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 3.63969e+01 5.91287e+01 1.97223e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 3.86510e+01 6.09199e+01 2.70421e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 4.08372e+01 6.21916e+01 3.49744e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 4.29046e+01 6.27826e+01 4.35053e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 4.47913e+01 6.25109e+01 5.25900e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 4.64229e+01 6.11785e+01 6.21429e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 4.77126e+01 5.85784e+01 7.20287e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 4.85623e+01 5.45059e+01 8.20527e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 4.88646e+01 4.87749e+01 9.19538e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 4.85061e+01 4.12384e+01 1.01401e+02 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 4.73733e+01 3.18138e+01 1.09999e+02 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 4.53598e+01 2.05094e+01 1.17294e+02 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 4.23754e+01 7.45121e+00 1.22803e+02 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 3.83572e+01 -7.09709e+00 1.26047e+02 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 3.32807e+01 -2.27239e+01 1.26589e+02 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 2.71695e+01 -3.88763e+01 1.24094e+02 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 2.01037e+01 -5.48866e+01 1.18374e+02 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 1.22229e+01 -7.00192e+01 1.09431e+02 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 3.72440e+00 -8.35352e+01 9.74812e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 -5.14598e+00 -9.47651e+01 8.29546e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 -1.41082e+01 -1.03180e+02 6.64626e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 -2.28678e+01 -1.08447e+02 4.87438e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 -3.11374e+01 -1.10460e+02 3.05908e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 -3.86579e+01 -1.09339e+02 1.27723e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 -4.52166e+01 -1.05406e+02 -4.03626e+00 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 -5.06589e+01 -9.91283e+01 -1.93037e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 -5.48944e+01 -9.10629e+01 -3.26702e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 -5.78960e+01 -8.17916e+01 -4.39494e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 -5.96936e+01 -7.18683e+01 -5.31107e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 -6.03640e+01 -6.17801e+01 -6.02485e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 -6.00187e+01 -5.19244e+01 -6.55451e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 -5.87918e+01 -4.25999e+01 -6.92351e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 -5.68284e+01 -3.40104e+01 -7.15741e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 -5.42749e+01 -2.62750e+01 -7.28146e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 -5.12717e+01 -1.94431e+01 -7.31898e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 -4.79478e+01 -1.35107e+01 -7.29044e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 -4.44174e+01 -8.43468e+00 -7.21300e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 -4.07787e+01 -4.14682e+00 -7.10059e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 -3.71130e+01 -5.63910e-01 -6.96410e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 -3.34857e+01 2.40385e+00 -6.81179e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 -2.99472e+01 4.84699e+00 -6.64974e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 -2.65349e+01 6.85267e+00 -6.48225e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 -2.32743e+01 8.50219e+00 -6.31225e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 -2.01813e+01 9.86957e+00 -6.14164e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 -1.72635e+01 1.10209e+01 -5.97152e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 -1.45219e+01 1.20146e+01 -5.80245e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 -1.19522e+01 1.29012e+01 -5.63459e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 -9.54617e+00 1.37247e+01 -5.46782e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 -7.29227e+00 1.45227e+01 -5.30179e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 -5.17686e+00 1.53275e+01 -5.13605e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 -3.18476e+00 1.61666e+01 -4.96998e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 -1.29978e+00 1.70637e+01 -4.80292e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 4.94793e-01 1.80391e+01 -4.63405e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 2.21591e+00 1.91106e+01 -4.46250e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 3.88046e+00 2.02936e+01 -4.28724e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 5.50513e+00 2.16018e+01 -4.10714e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 7.10625e+00 2.30477e+01 -3.92089e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 8.69969e+00 2.46421e+01 -3.72700e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 1.03008e+01 2.63950e+01 -3.52376e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 1.19244e+01 2.83150e+01 -3.30919e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 1.35846e+01 3.04097e+01 -3.08105e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 1.52949e+01 3.26848e+01 -2.83673e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 1.70678e+01 3.51439e+01 -2.57327e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 1.89150e+01 3.77880e+01 -2.28726e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 2.08469e+01 4.06142e+01 -1.97484e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 2.28725e+01 4.36151e+01 -1.63166e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 2.49988e+01 4.67765e+01 -1.25282e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 2.72306e+01 5.00760e+01 -8.32898e+00 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 2.95694e+01 5.34809e+01 -3.65965e+00 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 3.20130e+01 5.69449e+01 1.54357e+00 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 3.45541e+01 6.04054e+01 7.34754e+00 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 3.71793e+01 6.37797e+01 1.38201e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 3.98674e+01 6.69611e+01 2.10266e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 4.25879e+01 6.98153e+01 2.90253e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 4.52986e+01 7.21764e+01 3.78605e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 4.79443e+01 7.38445e+01 4.75536e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 5.04540e+01 7.45846e+01 5.80919e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 5.27396e+01 7.41290e+01 6.94150e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 5.46946e+01 7.21833e+01 8.13991e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 5.61937e+01 6.84390e+01 9.38401e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 5.70944e+01 6.25936e+01 1.06438e+02 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 5.72400e+01 5.43786e+01 1.18786e+02 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 5.64668e+01 4.35971e+01 1.30365e+02 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 5.46128e+01 3.01681e+01 1.40554e+02 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 5.15314e+01 1.41730e+01 1.48656e+02 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 4.71072e+01 -4.10198e+00 1.53944e+02 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 4.12742e+01 -2.41378e+01 1.55728e+02 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 3.40337e+01 -4.51801e+01 1.53444e+02 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 2.54687e+01 -6.62705e+01 1.46735e+02 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 1.57529e+01 -8.63180e+01 1.35538e+02 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 5.14961e+00 -1.04203e+02 1.20130e+02 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 -6.00021e+00 -1.18904e+02 1.01131e+02 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 -1.73004e+01 -1.29620e+02 7.94615e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 -2.83313e+01 -1.35869e+02 5.62444e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 -3.86846e+01 -1.37538e+02 3.26766e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 -4.79985e+01 -1.34878e+02 9.89560e+00 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 -5.59847e+01 -1.28448e+02 -1.11371e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 -6.24469e+01 -1.19019e+02 -2.97144e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 -6.72863e+01 -1.07464e+02 -4.54148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 -7.04978e+01 -9.46553e+01 -5.80911e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 -7.21560e+01 -8.13834e+01 -6.78261e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 -7.23977e+01 -6.83039e+01 -7.48703e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 -7.14015e+01 -5.59141e+01 -7.95773e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 -6.93683e+01 -4.45537e+01 -8.23456e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 -6.65056e+01 -3.44208e+01 -8.35730e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 -6.30139e+01 -2.55979e+01 -8.36259e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 -5.90782e+01 -1.80796e+01 -8.28220e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 -5.48621e+01 -1.17992e+01 -8.14231e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 -5.05052e+01 -6.65114e+00 -7.96361e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 -4.61227e+01 -2.50922e+00 -7.76177e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 -4.18065e+01 7.60434e-01 -7.54820e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 -3.76266e+01 3.28999e+00 -7.33086e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 -3.36346e+01 5.20408e+00 -7.11506e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 -2.98656e+01 6.61633e+00 -6.90407e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 -2.63410e+01 7.62782e+00 -6.69975e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 -2.30714e+01 8.32664e+00 -6.50294e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 -2.00586e+01 8.78836e+00 -6.31385e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 -1.72975e+01 9.07689e+00 -6.13225e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 -1.47779e+01 9.24567e+00 -5.95769e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 -1.24861e+01 9.33891e+00 -5.78963e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 -1.04057e+01 9.39284e+00 -5.62744e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 -8.51892e+00 9.43697e+00 -5.47053e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 -6.80702e+00 9.49517e+00 -5.31834e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 -5.25107e+00 9.58672e+00 -5.17033e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 -3.83227e+00 9.72722e+00 -5.02602e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 -2.53225e+00 9.92936e+00 -4.88494e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 -1.33334e+00 1.02037e+01 -4.74668e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 -2.18577e-01 1.05590e+01 -4.61081e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 8.28134e-01 1.10032e+01 -4.47692e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 1.82209e+00 1.15435e+01 -4.34459e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 2.77777e+00 1.21867e+01 -4.21335e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 3.70897e+00 1.29397e+01 -4.08272e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 4.62881e+00 1.38096e+01 -3.95217e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 5.54986e+00 1.48041e+01 -3.82106e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 6.48426e+00 1.59315e+01 -3.68871e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17929e+00 1.45026e+01 7.43375e+00 1.72018e+01 -3.55444e+01 -6.07442e-01
1.16706e-02 1.51494e+00 2.35243e+00 1.41538e+01 8.37497e+00 1.86236e+01 -3.41798e+01 -5.74429e-01
2.16739e-02 1.60365e+00 2.54092e+00 1.38189e+01 9.37263e+00 2.02006e+01 -3.27757e+01 -5.38614e-01
3.16772e-02 1.70267e+00 2.74638e+00 1.34983e+01 1.04370e+01 2.19453e+01 -3.13193e+01 -4.99417e-01
4.16806e-02 1.81272e+00 2.97059e+00 1.31926e+01 1.15787e+01 2.38712e+01 -2.97953e+01 -4.56170e-01
5.16839e-02 1.93462e+00 3.21550e+00 1.29025e+01 1.28088e+01 2.59925e+01 -2.81858e+01 -4.08115e-01
6.16872e-02 2.06931e+00 3.48317e+00 1.26290e+01 1.41386e+01 2.83243e+01 -2.64696e+01 -3.54409e-01
7.16906e-02 2.21786e+00 3.77586e+00 1.23733e+01 1.55800e+01 3.08819e+01 -2.46213e+01 -2.94143e-01
8.16939e-02 2.38143e+00 4.09596e+00 1.21370e+01 1.71453e+01 3.36808e+01 -2.26110e+01 -2.26387e-01
9.16972e-02 2.56133e+00 4.44605e+00 1.19216e+01 1.88472e+01 3.67360e+01 -2.04032e+01 -1.50273e-01
1.01701e-01 2.75900e+00 4.82885e+00 1.17296e+01 2.06985e+01 4.00613e+01 -1.79560e+01 -6.51251e-02
1.11704e-01 2.97598e+00 5.24721e+00 1.15634e+01 2.27123e+01 4.36680e+01 -1.52200e+01 2.93316e-02
1.21707e-01 3.21398e+00 5.70408e+00 1.14262e+01 2.49010e+01 4.75638e+01 -1.21371e+01 1.32704e-01
1.31711e-01 3.47479e+00 6.20246e+00 1.13219e+01 2.72766e+01 5.17505e+01 -8.63950e+00 2.43613e-01
1.41714e-01 3.76035e+00 6.74528e+00 1.12550e+01 2.98493e+01 5.62218e+01 -4.64872e+00 3.59431e-01
1.51717e-01 4.07266e+00 7.33535e+00 1.12308e+01 3.26269e+01 6.09597e+01 -7.45166e-02 4.76187e-01
1.61721e-01 4.41380e+00 7.97517e+00 1.12558e+01 3.56137e+01 6.59305e+01 5.18540e+00 5.88846e-01
1.71724e-01 4.78587e+00 8.66675e+00 1.13373e+01 3.88088e+01 7.10790e+01 1.12452e+01 6.92027e-01
1.81727e-01 5.19091e+00 9.41134e+00 1.14839e+01 4.22044e+01 7.63224e+01 1.82298e+01 7.81049e-01
1.91731e-01 5.63085e+00 1.02092e+01 1.17055e+01 4.57835e+01 8.15427e+01 2.62718e+01 8.52958e-01
2.01734e-01 6.10740e+00 1.10591e+01 1.20134e+01 4.95173e+01 8.65772e+01 3.55067e+01 9.07090e-01
2.11737e-01 6.62190e+00 1.19581e+01 1.24203e+01 5.33618e+01 9.12092e+01 4.60644e+01 9.44946e-01
2.21741e-01 7.17515e+00 1.29005e+01 1.29398e+01 5.72536e+01 9.51585e+01 5.80570e+01 9.69484e-01
2.31744e-01 7.76722e+00 1.38778e+01 1.35869e+01 6.11058e+01 9.80723e+01 7.15604e+01 9.84202e-01
2.41747e-01 8.39716e+00 1.48774e+01 1.43766e+01 6.48025e+01 9.95204e+01 8.65904e+01 9.92361e-01
2.51751e-01 9.06269e+00 1.58821e+01 1.53241e+01 6.81945e+01 9.89957e+01 1.03071e+02 9.96541e-01
2.61754e-01 9.75987e+00 1.68694e+01 1.64429e+01 7.10956e+01 9.59265e+01 1.20796e+02 9.98523e-01
2.71757e-01 1.04827e+01 1.78108e+01 1.77437e+01 7.32807e+01 8.97026e+01 1.39388e+02 9.99397e-01
2.81761e-01 1.12227e+01 1.86715e+01 1.92325e+01 7.44883e+01 7.97232e+01 1.58259e+02 9.99759e-01
2.91764e-01 1.19687e+01 1.94115e+01 2.09081e+01 7.44276e+01 6.54690e+01 1.76576e+02 9.99903e-01
3.01767e-01 1.27065e+01 1.99859e+01 2.27598e+01 7.27942e+01 4.65986e+01 1.93259e+02 9.99958e-01
3.11771e-01 1.34189e+01 2.03482e+01 2.47649e+01 6.92931e+01 2.30638e+01 2.07010e+02 9.99980e-01
3.21774e-01 1.40858e+01 2.04530e+01 2.68868e+01 6.36721e+01 -4.77330e+00 2.16398e+02 9.99988e-01
3.31777e-01 1.46851e+01 2.02612e+01 2.90750e+01 5.57609e+01 -3.60469e+01 2.20004e+02 9.99991e-01
3.41781e-01 1.51936e+01 1.97450e+01 3.12650e+01 4.55142e+01 -6.93525e+01 2.16623e+02 9.99989e-01
3.51784e-01 1.55883e+01 1.88931e+01 3.33829e+01 3.30489e+01 -1.02804e+02 2.05490e+02 9.99981e-01
3.61787e-01 1.58483e+01 1.77151e+01 3.53499e+01 1.86673e+01 -1.34199e+02 1.86488e+02 9.99943e-01
3.71791e-01 1.59569e+01 1.62427e+01 3.70898e+01 2.85725e+00 -1.61288e+02 1.60277e+02 9.99713e-01
3.81794e-01 1.59029e+01 1.45292e+01 3.85372e+01 -1.37366e+01 -1.82101e+02 1.28291e+02 9.97660e-01
3.91797e-01 1.56820e+01 1.26450e+01 3.96440e+01 -3.03699e+01 -1.95246e+02 9.25812e+01 9.71698e-01
4.01801e-01 1.52977e+01 1.06692e+01 4.03849e+01 -4.62852e+01 -2.00130e+02 5.55204e+01 6.22397e-01
4.11804e-01 1.47605e+01 8.67653e+00 4.07579e+01 -6.08399e+01 -1.96990e+02 1.93823e+01 -6.24350e-01
4.21807e-01 1.40870e+01 6.74293e+00 4.07827e+01 -7.34408e+01 -1.86813e+02 -1.37662e+01 -9.74663e-01
4.31811e-01 1.32994e+01 4.93875e+00 4.04979e+01 -8.36061e+01 -1.71153e+02 -4.23122e+01 -9.98265e-01
4.41814e-01 1.24232e+01 3.31104e+00 3.99544e+01 -9.11215e+01 -1.51823e+02 -6.54114e+01 -9.99837e-01
4.51817e-01 1.14852e+01 1.88751e+00 3.92081e+01 -9.59770e+01 -1.30615e+02 -8.28765e+01 -9.99977e-01
4.61821e-01 1.05114e+01 6.78871e-01 3.83141e+01 -9.83252e+01 -1.09094e+02 -9.50350e+01 -9.99995e-01
4.71824e-01 9.52552e+00 -3.18173e-01 3.73223e+01 -9.84369e+01 -8.84812e+01 -1.02557e+02 -9.99998e-01
4.81827e-01 8.54831e+00 -1.11723e+00 3.62749e+01 -9.66554e+01 -6.96193e+01 -1.06283e+02 -9.99999e-01
4.91831e-01 7.59684e+00 -1.73854e+00 3.52056e+01 -9.33538e+01 -5.30013e+01 -1.07089e+02 -9.99999e-01
5.01834e-01 6.68444e+00 -2.20580e+00 3.41394e+01 -8.89025e+01 -3.88329e+01 -1.05783e+02 -9.99999e-01
5.11837e-01 5.82088e+00 -2.54363e+00 3.30940e+01 -8.36451e+01 -2.71077e+01 -1.03057e+02 -9.99999e-01
5.21841e-01 5.01265e+00 -2.77581e+00 3.20805e+01 -7.78846e+01 -1.76783e+01 -9.94622e+01 -9.99998e-01
5.31844e-01 4.26348e+00 -2.92422e+00 3.11056e+01 -7.18770e+01 -1.03162e+01 -9.54155e+01 -9.99996e-01
5.41847e-01 3.57476e+00 -3.00822e+00 3.01721e+01 -6.58298e+01 -4.75639e+00 -9.12125e+01 -9.99993e-01
5.51851e-01 2.94603e+00 -3.04449e+00 2.92805e+01 -5.99052e+01 -7.28046e-01 -8.70506e+01 -9.99984e-01
5.61854e-01 2.37544e+00 -3.04704e+00 2.84299e+01 -5.42248e+01 2.02578e+00 -8.30512e+01 -9.99963e-01
5.71857e-01 1.86007e+00 -3.02744e+00 2.76182e+01 -4.88751e+01 3.73760e+00 -7.92798e+01 -9.99918e-01
5.81861e-01 1.39631e+00 -2.99506e+00 2.68429e+01 -4.39137e+01 4.61067e+00 -7.57632e+01 -9.99823e-01
5.91864e-01 9.80092e-01 -2.95741e+00 2.61016e+01 -3.93750e+01 4.81804e+00 -7.25027e+01 -9.99630e-01
6.01867e-01 6.07086e-01 -2.92040e+00 2.53916e+01 -3.52749e+01 4.50393e+00 -6.94839e+01 -9.99264e-01
6.11871e-01 2.72889e-01 -2.88864e+00 2.47107e+01 -3.16153e+01 3.78625e+00 -6.66835e+01 -9.98611e-01
6.21874e-01 -2.68719e-02 -2.86566e+00 2.40568e+01 -2.83879e+01 2.75970e+00 -6.40746e+01 -9.97519e-01
6.31877e-01 -2.96447e-01 -2.85416e+00 2.34282e+01 -2.55771e+01 1.49887e+00 -6.16292e+01 -9.95811e-01
6.41881e-01 -5.39907e-01 -2.85618e+00 2.28234e+01 -2.31627e+01 6.12961e-02 -5.93203e+01 -9.93308e-01
6.51884e-01 -7.61100e-01 -2.87325e+00 2.22411e+01 -2.11215e+01 -1.50988e+00 -5.71227e+01 -9.89866e-01
6.61887e-01 -9.63639e-01 -2.90653e+00 2.16803e+01 -1.94289e+01 -3.18341e+00 -5.50132e+01 -9.85412e-01
6.71891e-01 -1.15089e+00 -2.95692e+00 2.11402e+01 -1.80603e+01 -4.93792e+00 -5.29708e+01 -9.79978e-01
6.81894e-01 -1.32597e+00 -3.02515e+00 2.06203e+01 -1.69918e+01 -6.76003e+00 -5.09763e+01 -9.73706e-01
6.91897e-01 -1.49176e+00 -3.11184e+00 2.01203e+01 -1.62008e+01 -8.64287e+00 -4.90119e+01 -9.66843e-01
7.01901e-01 -1.65095e+00 -3.21760e+00 1.96397e+01 -1.56665e+01 -1.05848e+01 -4.70605e+01 -9.59712e-01
7.11904e-01 -1.80599e+00 -3.34301e+00 1.91787e+01 -1.53702e+01 -1.25881e+01 -4.51058e+01 -9.52666e-01
7.21907e-01 -1.95919e+00 -3.48873e+00 1.87374e+01 -1.52954e+01 -1.46585e+01 -4.31313e+01 -9.46056e-01
7.31911e-01 -2.11269e+00 -3.65546e+00 1.83159e+01 -1.54277e+01 -1.68039e+01 -4.11197e+01 -9.40189e-01
7.41914e-01 -2.26850e+00 -3.84402e+00 1.79149e+01 -1.57552e+01 -1.90340e+01 -3.90529e+01 -9.35308e-01
7.51917e-01 -2.42852e+00 -4.05530e+00 1.75349e+01 -1.62679e+01 -2.13594e+01 -3.69113e+01 -9.31580e-01
7.61921e-01 -2.59456e+00 -4.29034e+00 1.71767e+01 -1.69579e+01 -2.37912e+01 -3.46731e+01 -9.29093e-01
7.71924e-01 -2.76836e+00 -4.55027e+00 1.68416e+01 -1.78191e+01 -2.63402e+01 -3.23141e+01 -9.27864e-01
7.81927e-01 -2.95161e+00 -4.83632e+00 1.65307e+01 -1.88470e+01 -2.90165e+01 -2.98070e+01 -9.27850e-01
7.91931e-01 -3.14597e+00 -5.14981e+00 1.62458e+01 -2.00384e+01 -3.18284e+01 -2.71211e+01 -9.28960e-01
8.01934e-01 -3.35305e+00 -5.49216e+00 1.59889e+01 -2.13911e+01 -3.47819e+01 -2.42214e+01 -9.31068e-01
8.11937e-01 -3.57447e+00 -5.86479e+00 1.57621e+01 -2.29033e+01 -3.78792e+01 -2.10688e+01 -9.34027e-01
8.21941e-01 -3.81180e+00 -6.26915e+00 1.55683e+01 -2.45736e+01 -4.11179e+01 -1.76188e+01 -9.37677e-01
8.31944e-01 -4.06662e+00 -6.70663e+00 1.54108e+01 -2.64001e+01 -4.44891e+01 -1.38220e+01 -9.41856e-01
8.41947e-01 -4.34049e+00 -7.17846e+00 1.52931e+01 -2.83798e+01 -4.79755e+01 -9.62367e+00 -9.46404e-01
8.51951e-01 -4.63490e+00 -7.68569e+00 1.52198e+01 -3.05079e+01 -5.15495e+01 -4.96363e+00 -9.51171e-01
8.61954e-01 -4.95132e+00 -8.22898e+00 1.51956e+01 -3.27767e+01 -5.51697e+01 2.22743e-01 -9.56021e-01
8.71957e-01 -5.29108e+00 -8.80854e+00 1.52262e+01 -3.51746e+01 -5.87787e+01 6.00353e+00 -9.60834e-01
8.81961e-01 -5.65542e+00 -9.42388e+00 1.53179e+01 -3.76846e+01 -6.22987e+01 1.24482e+01 -9.65507e-01
8.91964e-01 -6.04532e+00 -1.00736e+01 1.54777e+01 -4.02829e+01 -6.56278e+01 1.96244e+01 -9.69957e-01
9.01967e-01 -6.46153e+00 -1.07552e+01 1.57132e+01 -4.29368e+01 -6.86365e+01 2.75933e+01 -9.74117e-01
9.11971e-01 -6.90439e+00 -1.14647e+01 1.60325e+01 -4.56030e+01 -7.11633e+01 3.64032e+01 -9.77942e-01
9.21974e-01 -7.37375e+00 -1.21963e+01 1.64444e+01 -4.82251e+01 -7.30120e+01 4.60805e+01 -9.81398e-01
9.31977e-01 -7.86883e+00 -1.29420e+01 1.69573e+01 -5.07319e+01 -7.39508e+01 5.66189e+01 -9.84471e-01
9.41981e-01 -8.38805e+00 -1.36915e+01 1.75798e+01 -5.30350e+01 -7.37133e+01 6.79658e+01 -9.87156e-01
9.51984e-01 -8.92885e+00 -1.44316e+01 1.83194e+01 -5.50277e+01 -7.20048e+01 8.00059e+01 -9.89460e-01
9.61987e-01 -9.48752e+00 -1.51460e+01 1.91822e+01 -5.65845e+01 -6.85135e+01 9.25452e+01 -9.91397e-01
9.71991e-01 -1.00590e+01 -1.58152e+01 2.01717e+01 -5.75621e+01 -6.29300e+01 1.05294e+02 -9.92991e-01
9.81994e-01 -1.06367e+01 -1.64169e+01 2.12881e+01 -5.78026e+01 -5.49752e+01 1.17854e+02 -9.94267e-01
9.91997e-01 -1.12124e+01 -1.69263e+01 2.25272e+01 -5.71393e+01 -4.44371e+01 1.29713e+02 -9.95253e-01
1.00200e+00 -1.17763e+01 -1.73169e+01 2.38788e+01 -5.54064e+01 -3.12150e+01 1.40252e+02 -9.95974e-01
1.01200e+00 -1.23168e+01 -1.75620e+01 2.53264e+01 -5.24516e+01 -1.53679e+01 1.48771e+02 -9.96450e-01
1.02201e+00 -1.28212e+01 -1.76364e+01 2.68461e+01 -4.81524e+01 2.84143e+00 1.54530e+02 -9.96682e-01
1.03201e+00 -1.32755e+01 -1.75188e+01 2.84065e+01 -4.24338e+01 2.29151e+01 1.56820e+02 -9.96635e-01
1.04201e+00 -1.36654e+01 -1.71941e+01 2.99699e+01 -3.52875e+01 4.41138e+01 1.55044e+02 -9.96204e-01
1.05202e+00 -1.39769e+01 -1.66556e+01 3.14935e+01 -2.67869e+01 6.54841e+01 1.48811e+02 -9.95114e-01
1.06202e+00 -1.41973e+01 -1.59070e+01 3.29319e+01 -1.70969e+01 8.59266e+01 1.38018e+02 -9.92665e-01
1.07202e+00 -1.43159e+01 -1.49633e+01 3.42403e+01 -6.47415e+00 1.04299e+02 1.22904e+02 -9.86972e-01
1.08203e+00 -1.43248e+01 -1.38505e+01 3.53783e+01 4.74356e+00 1.19544e+02 1.04064e+02 -9.72572e-01
1.09203e+00 -1.42203e+01 -1.26042e+01 3.63129e+01 1.61603e+01 1.30816e+02 8.24016e+01 -9.32762e-01
1.10203e+00 -1.40023e+01 -1.12668e+01 3.70212e+01 2.73550e+01 1.37585e+02 5.90372e+01 -8.17752e-01
1.11204e+00 -1.36751e+01 -9.88296e+00 3.74924e+01 3.79214e+01 1.39692e+02 3.51709e+01 -5.14256e-01
1.12204e+00 -1.32469e+01 -8.49628e+00 3.77270e+01 4.75060e+01 1.37349e+02 1.19437e+01 4.20594e-02
1.13204e+00 -1.27289e+01 -7.14741e+00 3.77368e+01 5.58152e+01 1.31086e+02 -9.65260e+00 5.74994e-01
1.14205e+00 -1.21352e+01 -5.87363e+00 3.75420e+01 6.26160e+01 1.21668e+02 -2.88340e+01 8.45765e-01
1.15205e+00 -1.14817e+01 -4.70443e+00 3.71696e+01 6.77725e+01 1.09987e+02 -4.51043e+01 9.44034e-01
1.16205e+00 -1.07849e+01 -3.65900e+00 3.66500e+01 7.12592e+01 9.69484e+01 -5.82713e+01 9.77258e-01
1.17206e+00 -1.00614e+01 -2.74709e+00 3.60140e+01 7.31429e+01 8.33787e+01 -6.83978e+01 9.89103e-01
1.18206e+00 -9.32647e+00 -1.97055e+00 3.52909e+01 7.35592e+01 6.99689e+01 -7.57308e+01 9.93711e-01
1.19206e+00 -8.59399e+00 -1.32506e+00 3.45070e+01 7.26893e+01 5.72460e+01 -8.06311e+01 9.95613e-01
1.20207e+00 -7.87580e+00 -8.01820e-01 3.36845e+01 7.07398e+01 4.55717e+01 -8.35103e+01 9.96332e-01
1.21207e+00 -7.18161e+00 -3.89169e-01 3.28416e+01 6.79244e+01 3.51594e+01 -8.47826e+01 9.96385e-01
1.22207e+00 -6.51905e+00 -7.39429e-02 3.19923e+01 6.44510e+01 2.61002e+01 -8.48309e+01 9.95891e-01
1.23208e+00 -5.89371e+00 1.57444e-01 3.11474e+01 6.05116e+01 1.83921e+01 -8.39875e+01 9.94746e-01
1.24208e+00 -5.30940e+00 3.18207e-01 3.03141e+01 5.62760e+01 1.19682e+01 -8.25270e+01 9.92626e-01
1.25208e+00 -4.76832e+00 4.20665e-01 2.94976e+01 5.18898e+01 6.72031e+00 -8.06661e+01 9.88914e-01
1.26209e+00 -4.27135e+00 4.75923e-01 2.87010e+01 4.74728e+01 2.51833e+00 -7.85689e+01 9.82539e-01
1.27209e+00 -3.81833e+00 4.93718e-01 2.79261e+01 4.31204e+01 -7.75994e-01 -7.63547e+01 9.71756e-01
1.28209e+00 -3.40820e+00 4.82386e-01 2.71735e+01 3.89058e+01 -3.29921e+00 -7.41068e+01 9.53890e-01
1.29210e+00 -3.03931e+00 4.48900e-01 2.64434e+01 3.48821e+01 -5.17998e+00 -7.18800e+01 9.25169e-01
1.30210e+00 -2.70956e+00 3.98959e-01 2.57352e+01 3.10852e+01 -6.53545e+00 -6.97083e+01 8.80835e-01
1.31210e+00 -2.41657e+00 3.37105e-01 2.50485e+01 2.75367e+01 -7.46963e+00 -6.76106e+01 8.15843e-01
1.32211e+00 -2.15778e+00 2.66858e-01 2.43823e+01 2.42464e+01 -8.07305e+00 -6.55953e+01 7.26279e-01
1.33211e+00 -1.93062e+00 1.90878e-01 2.37359e+01 2.12149e+01 -8.42328e+00 -6.36642e+01 6.11239e-01
1.34211e+00 -1.73250e+00 1.11116e-01 2.31083e+01 1.84362e+01 -8.58594e+00 -6.18147e+01 4.74258e-01
1.35212e+00 -1.56096e+00 2.89838e-02 2.24989e+01 1.58995e+01 -8.61599e+00 -6.00423e+01 3.23193e-01
1.36212e+00 -1.41364e+00 -5.45186e-02 2.19068e+01 1.35912e+01 -8.55903e+00 -5.83412e+01 1.68284e-01
1.37212e+00 -1.28833e+00 -1.38703e-01 2.13315e+01 1.14963e+01 -8.45259e+00 -5.67052e+01 1.93390e-02
1.38213e+00 -1.18298e+00 -2.23133e-01 2.07722e+01 9.59850e+00 -8.32727e+00 -5.51285e+01 -1.16447e-01
1.39213e+00 -1.09570e+00 -3.07596e-01 2.02284e+01 7.88103e+00 -8.20779e+00 -5.36053e+01 -2.35254e-01
1.40213e+00 -1.02477e+00 -3.92077e-01 1.96995e+01 6.32689e+00 -8.11394e+00 -5.21303e+01 -3.36183e-01
1.41214e+00 -9.68632e-01 -4.76737e-01 1.91853e+01 4.91895e+00 -8.06150e+00 -5.06989e+01 -4.20268e-01
1.42214e+00 -9.25923e-01 -5.61899e-01 1.86851e+01 3.64023e+00 -8.06298e+00 -4.93066e+01 -4.89525e-01
1.43214e+00 -8.95428e-01 -6.48016e-01 1.81987e+01 2.47411e+00 -8.12836e+00 -4.79496e+01 -5.46278e-01
1.44215e+00 -8.76102e-01 -7.35656e-01 1.77257e+01 1.40447e+00 -8.26570e+00 -4.66240e+01 -5.92765e-01
1.45215e+00 -8.67059e-01 -8.25479e-01 1.72658e+01 4.15797e-01 -8.48171e+00 -4.53264e+01 -6.30967e-01
1.46215e+00 -8.67563e-01 -9.18230e-01 1.68188e+01 -5.06669e-01 -8.78219e+00 -4.40534e+01 -6.62551e-01
1.47216e+00 -8.77022e-01 -1.01472e+00 1.63844e+01 -1.37697e+00 -9.17245e+00 -4.28017e+01 -6.88883e-01
1.48216e+00 -8.94982e-01 -1.11582e+00 1.59624e+01 -2.20843e+00 -9.65762e+00 -4.15677e+01 -7.11068e-01
1.49216e+00 -9.21118e-01 -1.22249e+00 1.55527e+01 -3.01367e+00 -1.02430e+01 -4.03478e+01 -7.29993e-01
1.50217e+00 -9.55228e-01 -1.33570e+00 1.51551e+01 -3.80473e+00 -1.09341e+01 -3.91378e+01 -7.46369e-01
1.51217e+00 -9.97229e-01 -1.45654e+00 1.47696e+01 -4.59310e+00 -1.17372e+01 -3.79332e+01 -7.60766e-01
1.52217e+00 -1.04715e+00 -1.58613e+00 1.43962e+01 -5.38985e+00 -1.26591e+01 -3.67290e+01 -7.73646e-01
1.53218e+00 -1.10513e+00 -1.72570e+00 1.40348e+01 -6.20575e+00 -1.37076e+01 -3.55191e+01 -7.85378e-01
1.54218e+00 -1.17140e+00 -1.87654e+00 1.36856e+01 -7.05133e+00 -1.48914e+01 -3.42968e+01 -7.96263e-01
1.55218e+00 -1.24633e+00 -2.04004e+00 1.33487e+01 -7.93706e+00 -1.62203e+01 -3.30541e+01 -8.06543e-01
1.56219e+00 -1.33037e+00 -2.21771e+00 1.30244e+01 -8.87340e+00 -1.77053e+01 -3.17815e+01 -8.16412e-01
1.57219e+00 -1.42406e+00 -2.41116e+00 1.27130e+01 -9.87093e+00 -1.93585e+01 -3.04678e+01 -8.26023e-01
1.58219e+00 -1.52809e+00 -2.62214e+00 1.24151e+01 -1.09404e+01 -2.11931e+01 -2.90999e+01 -8.35493e-01
1.59220e+00 -1.64322e+00 -2.85253e+00 1.21311e+01 -1.20931e+01 -2.32237e+01 -2.76622e+01 -8.44910e-01
1.60220e+00 -1.77035e+00 -3.10437e+00 1.18619e+01 -1.33402e+01 -2.54657e+01 -2.61360e+01 -8.54330e-01
1.61220e+00 -1.91047e+00 -3.37986e+00 1.16086e+01 -1.46939e+01 -2.79355e+01 -2.44990e+01 -8.63788e-01
1.62221e+00 -2.06472e+00 -3.68137e+00 1.13722e+01 -1.61665e+01 -3.06503e+01 -2.27250e+01 -8.73291e-01
1.63221e+00 -2.23435e+00 -4.01142e+00 1.11545e+01 -1.77707e+01 -3.36274e+01 -2.07823e+01 -8.82826e-01
1.64221e+00 -2.42074e+00 -4.37273e+00 1.09571e+01 -1.95200e+01 -3.68836e+01 -1.86338e+01 -8.92360e-01
1.65222e+00 -2.62541e+00 -4.76818e+00 1.07825e+01 -2.14277e+01 -4.04348e+01 -1.62349e+01 -9.01844e-01
1.66222e+00 -2.85001e+00 -5.20077e+00 1.06333e+01 -2.35076e+01 -4.42944e+01 -1.35333e+01 -9.11213e-01
1.67222e+00 -3.09633e+00 -5.67365e+00 1.05130e+01 -2.57732e+01 -4.84721e+01 -1.04670e+01 -9.20392e-01
1.68223e+00 -3.36631e+00 -6.19002e+00 1.04254e+01 -2.82372e+01 -5.29715e+01 -6.96351e+00 -9.29301e-01
1.69223e+00 -3.66197e+00 -6.75308e+00 1.03754e+01 -3.09112e+01 -5.77877e+01 -2.93813e+00 -9.37857e-01
1.70223e+00 -3.98547e+00 -7.36592e+00 1.03687e+01 -3.38045e+01 -6.29032e+01 1.70687e+00 -9.45979e-01
1.71224e+00 -4.33903e+00 -8.03137e+00 1.04120e+01 -3.69234e+01 -6.82837e+01 7.08317e+00 -9.53593e-01
1.72224e+00 -4.72494e+00 -8.75182e+00 1.05132e+01 -4.02689e+01 -7.38721e+01 1.33165e+01 -9.60638e-01
1.73224e+00 -5.14542e+00 -9.52893e+00 1.06817e+01 -4.38351e+01 -7.95809e+01 2.05458e+01 -9.67066e-01
1.74225e+00 -5.60262e+00 -1.03633e+01 1.09281e+01 -4.76069e+01 -8.52840e+01 2.89200e+01 -9.72846e-01
1.75225e+00 -6.09847e+00 -1.12540e+01 1.12646e+01 -5.15558e+01 -9.08060e+01 3.85934e+01 -9.77964e-01
1.76225e+00 -6.63452e+00 -1.21982e+01 1.17051e+01 -5.56369e+01 -9.59109e+01 4.97158e+01 -9.82423e-01
1.77226e+00 -7.21180e+00 -1.31901e+01 1.22646e+01 -5.97835e+01 -1.00291e+02 6.24192e+01 -9.86239e-01
1.78226e+00 -7.83050e+00 -1.42207e+01 1.29594e+01 -6.39021e+01 -1.03554e+02 7.67968e+01 -9.89446e-01
1.79226e+00 -8.48975e+00 -1.52764e+01 1.38067e+01 -6.78665e+01 -1.05221e+02 9.28751e+01 -9.92082e-01
1.80227e+00 -9.18723e+00 -1.63385e+01 1.48230e+01 -7.15125e+01 -1.04722e+02 1.10577e+02 -9.94199e-01
1.81227e+00 -9.91873e+00 -1.73820e+01 1.60237e+01 -7.46332e+01 -1.01408e+02 1.29678e+02 -9.95852e-01
1.82227e+00 -1.06778e+01 -1.83755e+01 1.74207e+01 -7.69774e+01 -9.45880e+01 1.49755e+02 -9.97101e-01
1.83228e+00 -1.14552e+01 -1.92804e+01 1.90208e+01 -7.82518e+01 -8.35783e+01 1.70139e+02 -9.98012e-01
1.84228e+00 -1.22387e+01 -2.00517e+01 2.08225e+01 -7.81297e+01 -6.77914e+01 1.89880e+02 -9.98650e-01
1.85228e+00 -1.30125e+01 -2.06394e+01 2.28134e+01 -7.62690e+01 -4.68512e+01 2.07736e+02 -9.99076e-01
1.86229e+00 -1.37577e+01 -2.09917e+01 2.49674e+01 -7.23398e+01 -2.07301e+01 2.22217e+02 -9.99346e-01
1.87229e+00 -1.44520e+01 -2.10584e+01 2.72425e+01 -6.60638e+01 1.01115e+01 2.31689e+02 -9.99502e-01
1.88229e+00 -1.50710e+01 -2.07971e+01 2.95806e+01 -5.72611e+01 4.46188e+01 2.34550e+02 -9.99571e-01
1.89230e+00 -1.55890e+01 -2.01790e+01 3.19086e+01 -4.58998e+01 8.11104e+01 2.29482e+02 -9.99557e-01
1.90230e+00 -1.59812e+01 -1.91951e+01 3.41427e+01 -3.21384e+01 1.17363e+02 2.15714e+02 -9.99414e-01
1.91230e+00 -1.62252e+01 -1.78603e+01 3.61953e+01 -1.63501e+01 1.50831e+02 1.93266e+02 -9.98951e-01
1.92231e+00 -1.63035e+01 -1.62152e+01 3.79834e+01 8.82883e-01 1.78980e+02 1.63076e+02 -9.97358e-01
1.93231e+00 -1.62053e+01 -1.43243e+01 3.94381e+01 1.88093e+01 1.99681e+02 1.26961e+02 -9.90588e-01
1.94231e+00 -1.59277e+01 -1.22695e+01 4.05119e+01 3.65817e+01 2.11556e+02 8.73941e+01 -9.54579e-01
1.95232e+00 -1.54767e+01 -1.01413e+01 4.11842e+01 5.33544e+01 2.14190e+02 4.71293e+01 -7.44342e-01
1.96232e+00 -1.48661e+01 -8.02623e+00 4.14612e+01 6.83983e+01 2.08141e+02 8.75523e+00 3.66569e-02
1.97232e+00 -1.41160e+01 -6.00096e+00 4.13728e+01 8.11499e+01 1.94770e+02 -2.56182e+01 7.82545e-01
1.98233e+00 -1.32516e+01 -4.13397e+00 4.09672e+01 9.11767e+01 1.75970e+02 -5.44639e+01 9.65526e-01
1.99233e+00 -1.23016e+01 -2.47265e+00 4.03040e+01 9.82891e+01 1.53832e+02 -7.70601e+01 9.93844e-01
2.00233e+00 -1.12948e+01 -1.04103e+00 3.94463e+01 1.02537e+02 1.30324e+02 -9.34319e+01 9.98558e-01
2.01234e+00 -1.02589e+01 1.55628e-01 3.84537e+01 1.04146e+02 1.07088e+02 -1.04140e+02 9.99531e-01
2.02234e+00 -9.21884e+00 1.12644e+00 3.73788e+01 1.03453e+02 8.53349e+01 -1.10061e+02 9.99784e-01
2.03234e+00 -8.19553e+00 1.89047e+00 3.62644e+01 1.00860e+02 6.58404e+01 -1.12198e+02 9.99861e-01
2.04235e+00 -7.20591e+00 2.47258e+00 3.51434e+01 9.67849e+01 4.90020e+01 -1.11533e+02 9.99879e-01
2.05235e+00 -6.26279e+00 2.90007e+00 3.40394e+01 9.16285e+01 3.49233e+01 -1.08934e+02 9.99863e-01
2.06235e+00 -5.37512e+00 3.20017e+00 3.29680e+01 8.57529e+01 2.35036e+01 -1.05116e+02 9.99810e-01
2.07236e+00 -4.54851e+00 3.39842e+00 3.19386e+01 7.94693e+01 1.45163e+01 -1.00627e+02 9.99688e-01
2.08236e+00 -3.78570e+00 3.51773e+00 3.09557e+01 7.30344e+01 7.67167e+00 -9.58656e+01 9.99427e-01
2.09236e+00 -3.08716e+00 3.57801e+00 3.00206e+01 6.66516e+01 2.66002e+00 -9.11009e+01 9.98868e-01
2.10237e+00 -2.45153e+00 3.59604e+00 2.91325e+01 6.04757e+01 -8.19650e-01 -8.65025e+01 9.97672e-01
2.11237e+00 -1.87617e+00 3.58575e+00 2.82891e+01 5.46192e+01 -3.04328e+00 -8.21652e+01 9.95162e-01
2.12237e+00 -1.35746e+00 3.55843e+00 2.74876e+01 4.91589e+01 -4.25393e+00 -7.81308e+01 9.90069e-01
2.13238e+00 -8.91180e-01 3.52311e+00 2.67250e+01 4.41429e+01 -4.65940e+00 -7.44063e+01 9.80213e-01
2.14238e+00 -4.72740e-01 3.48690e+00 2.59980e+01 3.95964e+01 -4.43330e+00 -7.09765e+01 9.62247e-01
2.15238e+00 -9.73972e-02 3.45526e+00 2.53041e+01 3.55265e+01 -3.71783e+00 -6.78140e+01 9.31738e-01
2.16239e+00 2.39598e-01 3.43235e+00 2.46405e+01 3.19275e+01 -2.62742e+00 -6.48857e+01 8.83906e-01
2.17239e+00 5.42884e-01 3.42125e+00 2.40053e+01 2.87837e+01 -1.25257e+00 -6.21567e+01 8.15195e-01
2.18239e+00 8.16909e-01 3.42424e+00 2.33964e+01 2.60733e+01 3.36464e-01 -5.95932e+01 7.25177e-01
2.19240e+00 1.06588e+00 3.44297e+00 2.28125e+01 2.37708e+01 2.08625e+00 -5.71637e+01 6.17713e-01
2.20240e+00 1.29375e+00 3.47870e+00 2.22524e+01 2.18495e+01 3.95725e+00 -5.48392e+01 5.00391e-01
2.21240e+00 1.50420e+00 3.53246e+00 2.17151e+01 2.02826e+01 5.92124e+00 -5.25935e+01 3.82386e-01
2.22241e+00 1.70064e+00 3.60509e+00 2.12000e+01 1.90445e+01 7.95921e+00 -5.04024e+01 2.72001e-01
2.23241e+00 1.88623e+00 3.69739e+00 2.07066e+01 1.81115e+01 1.00596e+01 -4.82436e+01 1.75119e-01
2.24241e+00 2.06393e+00 3.81010e+00 2.02348e+01 1.74616e+01 1.22168e+01 -4.60957e+01 9.49273e-02
2.25242e+00 2.23646e+00 3.94395e+00 1.97845e+01 1.70749e+01 1.44298e+01 -4.39381e+01 3.24736e-02
2.26242e+00 2.40636e+00 4.09969e+00 1.93558e+01 1.69333e+01 1.67013e+01 -4.17502e+01 -1.25221e-02
2.27242e+00 2.57600e+00 4.27810e+00 1.89493e+01 1.70210e+01 1.90364e+01 -3.95112e+01 -4.09633e-02
2.28243e+00 2.74761e+00 4.48001e+00 1.85656e+01 1.73240e+01 2.14421e+01 -3.71989e+01 -5.39063e-02
2.29243e+00 2.92328e+00 4.70632e+00 1.82054e+01 1.78304e+01 2.39259e+01 -3.47900e+01 -5.23047e-02
2.30243e+00 3.10498e+00 4.95798e+00 1.78700e+01 1.85299e+01 2.64956e+01 -3.22588e+01 -3.69101e-02
2.31244e+00 3.29462e+00 5.23602e+00 1.75605e+01 1.94141e+01 2.91580e+01 -2.95774e+01 -8.27954e-03
2.32244e+00 3.49399e+00 5.54153e+00 1.72788e+01 2.04755e+01 3.19181e+01 -2.67148e+01 3.31437e-02
2.33244e+00 3.70483e+00 5.87563e+00 1.70268e+01 2.17080e+01 3.47783e+01 -2.36365e+01 8.68918e-02
2.34245e+00 3.92884e+00 6.23944e+00 1.68068e+01 2.31060e+01 3.77369e+01 -2.03043e+01 1.52286e-01
2.35245e+00 4.16764e+00 6.63401e+00 1.66216e+01 2.46637e+01 4.07872e+01 -1.66760e+01 2.28215e-01
2.36245e+00 4.42279e+00 7.06031e+00 1.64743e+01 2.63752e+01 4.39155e+01 -1.27052e+01 3.12916e-01
2.37246e+00 4.69581e+00 7.51908e+00 1.63687e+01 2.82328e+01 4.70994e+01 -8.34165e+00 4.03811e-01
2.38246e+00 4.98809e+00 8.01078e+00 1.63089e+01 3.02268e+01 5.03055e+01 -3.53189e+00 4.97494e-01
2.39246e+00 5.30096e+00 8.53540e+00 1.62997e+01 3.23444e+01 5.34874e+01 1.77995e+00 5.89945e-01
2.40247e+00 5.63555e+00 9.09238e+00 1.63464e+01 3.45683e+01 5.65823e+01 7.65025e+00 6.76988e-01
2.41247e+00 5.99283e+00 9.68038e+00 1.64548e+01 3.68754e+01 5.95081e+01 1.41334e+01 7.54927e-01
2.42247e+00 6.37349e+00 1.02971e+01 1.66313e+01 3.92361e+01 6.21609e+01 2.12782e+01 8.21148e-01
2.43248e+00 6.77787e+00 1.09391e+01 1.68828e+01 4.16119e+01 6.44116e+01 2.91226e+01 8.74483e-01
2.44248e+00 7.20589e+00 1.16014e+01 1.72164e+01 4.39546e+01 6.61042e+01 3.76877e+01 9.15217e-01
2.45248e+00 7.65694e+00 1.22774e+01 1.76392e+01 4.62044e+01 6.70545e+01 4.69693e+01 9.44758e-01
2.46249e+00 8.12974e+00 1.29586e+01 1.81583e+01 4.82885e+01 6.70514e+01 5.69276e+01 9.65154e-01
2.47249e+00 8.62219e+00 1.36342e+01 1.87801e+01 5.01199e+01 6.58613e+01 6.74762e+01 9.78603e-01
2.48249e+00 9.13129e+00 1.42910e+01 1.95098e+01 5.15973e+01 6.32353e+01 7.84693e+01 9.87112e-01
2.49250e+00 9.65292e+00 1.49134e+01 2.03508e+01 5.26051e+01 5.89236e+01 8.96893e+01 9.92303e-01
2.50250e+00 1.01818e+01 1.54833e+01 2.13040e+01 5.30158e+01 5.26940e+01 1.00837e+02 9.95376e-01
2.51250e+00 1.07111e+01 1.59805e+01 2.23667e+01 5.26940e+01 4.43586e+01 1.11525e+02 9.97153e-01
2.52251e+00 1.12331e+01 1.63833e+01 2.35321e+01 5.15026e+01 3.38047e+01 1.21283e+02 9.98162e-01
2.53251e+00 1.17382e+01 1.66694e+01 2.47883e+01 4.93120e+01 2.10306e+01 1.29567e+02 9.98719e-01
2.54251e+00 1.22159e+01 1.68171e+01 2.61175e+01 4.60118e+01 6.17990e+00 1.35791e+02 9.99005e-01
2.55252e+00 1.26548e+01 1.68071e+01 2.74961e+01 4.15236e+01 -1.04310e+01 1.39368e+02 9.99108e-01
2.56252e+00 1.30426e+01 1.66242e+01 2.88951e+01 3.58159e+01 -2.82992e+01 1.39770e+02 9.99043e-01
2.57252e+00 1.33674e+01 1.62590e+01 3.02805e+01 2.89166e+01 -4.67435e+01 1.36592e+02 9.98732e-01
2.58253e+00 1.36175e+01 1.57098e+01 3.16152e+01 2.09233e+01 -6.49401e+01 1.29621e+02 9.97873e-01
2.59253e+00 1.37829e+01 1.49836e+01 3.28612e+01 1.20070e+01 -8.19853e+01 1.18887e+02 9.95419e-01
2.60253e+00 1.38554e+01 1.40963e+01 3.39822e+01 2.40879e+00 -9.69820e+01 1.04691e+02 9.87385e-01
2.61254e+00 1.38298e+01 1.30725e+01 3.49461e+01 -7.57304e+00 -1.09135e+02 8.76002e+01 9.56772e-01
2.62254e+00 1.37038e+01 1.19432e+01 3.57277e+01 -1.76051e+01 -1.17842e+02 6.83934e+01 8.29240e-01
2.63254e+00 1.34785e+01 1.07430e+01 3.63104e+01 -2.73547e+01 -1.22754e+02 4.79727e+01 3.73694e-01
2.64255e+00 1.31584e+01 9.50644e+00 3.66865e+01 -3.65199e+01 -1.23807e+02 2.72591e+01 -4.16962e-01
2.65255e+00 1.27508e+01 8.27124e+00 3.68578e+01 -4.47960e+01 -1.21216e+02 7.17773e+00 -8.58925e-01
2.66255e+00 1.22661e+01 7.07584e+00 3.68350e+01 -5.19028e+01 -1.15447e+02 -1.14337e+01 -9.70723e-01
2.67256e+00 1.17169e+01 5.95086e+00 3.66360e+01 -5.76609e+01 -1.07139e+02 -2.79702e+01 -9.93432e-01
2.68256e+00 1.11173e+01 4.91860e+00 3.62836e+01 -6.19870e+01 -9.70095e+01 -4.20747e+01 -9.98260e-01
2.69256e+00 1.04816e+01 3.99372e+00 3.58028e+01 -6.48786e+01 -8.57797e+01 -5.36137e+01 -9.99433e-01
2.70257e+00 9.82387e+00 3.18391e+00 3.52193e+01 -6.63996e+01 -7.41057e+01 -6.26399e+01 -9.99768e-01
2.71257e+00 9.15733e+00 2.49074e+00 3.45574e+01 -6.66659e+01 -6.25387e+01 -6.93444e+01 -9.99880e-01
2.72257e+00 8.49379e+00 1.91092e+00 3.38388e+01 -6.58287e+01 -5.15045e+01 -7.40058e+01 -9.99922e-01
2.73258e+00 7.84343e+00 1.43752e+00 3.30825e+01 -6.40591e+01 -4.13017e+01 -7.69449e+01 -9.99938e-01
2.74258e+00 7.21470e+00 1.06121e+00 3.23040e+01 -6.15348e+01 -3.21136e+01 -7.84878e+01 -9.99941e-01
2.75258e+00 6.61426e+00 7.71349e-01 3.15158e+01 -5.84291e+01 -2.40261e+01 -7.89404e+01 -9.99934e-01
2.76259e+00 6.04712e+00 5.56813e-01 3.07274e+01 -5.49031e+01 -1.70500e+01 -7.85727e+01 -9.99917e-01
2.77259e+00 5.51675e+00 4.06667e-01 2.99458e+01 -5.11008e+01 -1.11414e+01 -7.76121e+01 -9.99884e-01
2.78259e+00 5.02527e+00 3.10610e-01 2.91760e+01 -4.71466e+01 -6.22053e+00 -7.62419e+01 -9.99826e-01
2.79260e+00 4.57366e+00 2.59254e-01 2.84214e+01 -4.31441e+01 -2.18652e+00 -7.46046e+01 -9.99725e-01
2.80260e+00 4.16198e+00 2.44275e-01 2.76840e+01 -3.91771e+01 1.07099e+00 -7.28073e+01 -9.99552e-01
2.81260e+00 3.78952e+00 2.58467e-01 2.69650e+01 -3.53106e+01 3.66359e+00 -7.09273e+01 -9.99257e-01
2.82261e+00 3.45504e+00 2.95722e-01 2.62651e+01 -3.15931e+01 5.69857e+00 -6.90184e+01 -9.98765e-01
2.83261e+00 3.15684e+00 3.50969e-01 2.55842e+01 -2.80587e+01 7.27541e+00 -6.71165e+01 -9.97963e-01
2.84261e+00 2.89299e+00 4.20087e-01 2.49222e+01 -2.47290e+01 8.48401e+00 -6.52438e+01 -9.96694e-01
2.85262e+00 2.66137e+00 4.99806e-01 2.42787e+01 -2.16157e+01 9.40391e+00 -6.34131e+01 -9.94747e-01
2.86262e+00 2.45980e+00 5.87599e-01 2.36533e+01 -1.87220e+01 1.01043e+01 -6.16302e+01 -9.91859e-01
2.87262e+00 2.28608e+00 6.81588e-01 2.30455e+01 -1.60450e+01 1.06447e+01 -5.98966e+01 -9.87726e-01
2.88263e+00 2.13810e+00 7.80445e-01 2.24548e+01 -1.35765e+01 1.10756e+01 -5.82109e+01 -9.82015e-01
2.89263e+00 2.01381e+00 8.83311e-01 2.18808e+01 -1.13050e+01 1.14396e+01 -5.65699e+01 -9.74397e-01
2.90263e+00 1.91131e+00 9.89722e-01 2.13229e+01 -9.21592e+00 1.17722e+01 -5.49695e+01 -9.64571e-01
2.91264e+00 1.82887e+00 1.09954e+00 2.07809e+01 -7.29332e+00 1.21033e+01 -5.34048e+01 -9.52294e-01
2.92264e+00 1.76490e+00 1.21290e+00 2.02544e+01 -5.51999e+00 1.24574e+01 -5.18710e+01 -9.37396e-01
2.93264e+00 1.71800e+00 1.33017e+00 1.97431e+01 -3.87825e+00 1.28552e+01 -5.03629e+01 -9.19794e-01
2.94265e+00 1.68693e+00 1.45190e+00 1.92467e+01 -2.35027e+00 1.33143e+01 -4.88753e+01 -8.99479e-01
2.95265e+00 1.67065e+00 1.57881e+00 1.87652e+01 -9.18418e-01 1.38494e+01 -4.74028e+01 -8.76501e-01
2.96265e+00 1.66829e+00 1.71175e+00 1.82983e+01 4.34598e-01 1.44735e+01 -4.59398e+01 -8.50942e-01
2.97266e+00 1.67914e+00 1.85170e+00 1.78461e+01 1.72556e+00 1.51982e+01 -4.44802e+01 -8.22882e-01
2.98266e+00 1.70266e+00 1.99973e+00 1.74084e+01 2.97071e+00 1.60342e+01 -4.30176e+01 -7.92374e-01
2.99266e+00 1.73848e+00 2.15705e+00 1.69855e+01 4.18573e+00 1.69915e+01 -4.15446e+01 -7.59412e-01
3.00267e+00 1.78636e+00 2.32493e+00 1.65773e+01 5.38575e+00 1.80801e+01 -4.00530e+01 -7.23912e-01
3.01267e+00 1.84623e+00 2.50477e+00 1.61842e+01 6.58542e+00 1.93098e+01 -3.85336e+01 -6.85691e-01
3.02267e+00 1.91815e+00 2.69805e+00 1.58065e+01 7.79898e+00 2.06909e+01 -3.69754e+01 -6.44459e-01
3.03268e+00 2.00235e+00 2.90638e+00 1.54446e+01 9.04032e+00 2.22339e+01 -3.53661e+01 -5.99809e-01
3.04268e+00 2.09916e+00 3.13147e+00 1.50992e+01 1.03231e+01 2.39494e+01 -3.36910e+01 -5.51211e-01
3.05268e+00 2.20906e+00 3.37513e+00 1.47709e+01 1.16607e+01 2.58489e+01 -3.19331e+01 -4.98018e-01
3.06269e+00 2.33268e+00 3.63932e+00 1.44606e+01 1.30664e+01 2.79436e+01 -3.00723e+01 -4.39470e-01
3.07269e+00 2.47075e+00 3.92611e+00 1.41696e+01 1.45536e+01 3.02453e+01 -2.80853e+01 -3.74722e-01
3.08269e+00 2.62416e+00 4.23768e+00 1.38993e+01 1.61352e+01 3.27649e+01 -2.59443e+01 -3.02889e-01
3.09270e+00 2.79392e+00 4.57635e+00 1.36512e+01 1.78243e+01 3.55131e+01 -2.36172e+01 -2.23124e-01
3.10270e+00 2.98117e+00 4.94454e+00 1.34275e+01 1.96337e+01 3.84985e+01 -2.10662e+01 -1.34746e-01
3.11270e+00 3.18717e+00 5.34473e+00 1.32306e+01 2.15756e+01 4.17277e+01 -1.82471e+01 -3.74308e-02
3.12271e+00 3.41330e+00 5.77947e+00 1.30635e+01 2.36617e+01 4.52033e+01 -1.51089e+01 6.85367e-02
3.13271e+00 3.66107e+00 6.25130e+00 1.29296e+01 2.59023e+01 4.89225e+01 -1.15925e+01 1.81969e-01
3.14271e+00 3.93207e+00 6.76268e+00 1.28331e+01 2.83062e+01 5.28747e+01 -7.63017e+00 3.00516e-01
3.15272e+00 4.22795e+00 7.31588e+00 1.27787e+01 3.08793e+01 5.70390e+01 -3.14535e+00 4.20553e-01
3.16272e+00 4.55043e+00 7.91284e+00 1.27722e+01 3.36241e+01 6.13804e+01 1.94775e+00 5.37386e-01
3.17272e+00 4.90122e+00 8.55503e+00 1.28200e+01 3.65381e+01 6.58455e+01 7.74343e+00 6.45844e-01
3.18273e+00 5.28197e+00 9.24323e+00 1.29298e+01 3.96125e+01 7.03574e+01 1.43431e+01 7.41210e-01
3.19273e+00 5.69422e+00 9.97723e+00 1.31100e+01 4.28302e+01 7.48096e+01 2.18525e+01 8.20197e-01
3.20273e+00 6.13925e+00 1.07556e+01 1.33703e+01 4.61635e+01 7.90595e+01 3.03771e+01 8.81576e-01
3.21274e+00 6.61804e+00 1.15752e+01 1.37215e+01 4.95719e+01 8.29208e+01 4.00149e+01 9.26217e-01
3.22274e+00 7.13108e+00 1.24310e+01 1.41749e+01 5.29989e+01 8.61570e+01 5.08466e+01 9.56567e-01
3.23274e+00 7.67819e+00 1.33150e+01 1.47429e+01 5.63682e+01 8.84757e+01 6.29207e+01 9.75847e-01
3.24275e+00 8.25830e+00 1.42163e+01 1.54379e+01 5.95805e+01 8.95255e+01 7.62352e+01 9.87295e-01
3.25275e+00 8.86925e+00 1.51203e+01 1.62720e+01 6.25101e+01 8.88985e+01 9.07135e+01 9.93655e-01
3.26275e+00 9.50746e+00 1.60077e+01 1.72560e+01 6.50021e+01 8.61401e+01 1.06176e+02 9.96970e-01
3.27276e+00 1.01677e+01 1.68549e+01 1.83985e+01 6.68721e+01 8.07701e+01 1.22312e+02 9.98599e-01
3.28276e+00 1.08426e+01 1.76333e+01 1.97038e+01 6.79074e+01 7.23190e+01 1.38647e+02 9.99361e-01
3.29276e+00 1.15227e+01 1.83101e+01 2.11708e+01 6.78738e+01 6.03802e+01 1.54526e+02 9.99704e-01
3.30277e+00 1.21961e+01 1.88488e+01 2.27910e+01 6.65264e+01 4.46806e+01 1.69106e+02 9.99856e-01
3.31277e+00 1.28485e+01 1.92112e+01 2.45464e+01 6.36273e+01 2.51623e+01 1.81378e+02 9.99922e-01
3.32277e+00 1.34632e+01 1.93602e+01 2.64084e+01 5.89699e+01 2.06806e+00 1.90228e+02 9.99950e-01
3.33278e+00 1.40219e+01 1.92627e+01 2.83371e+01 5.24076e+01 -2.39891e+01 1.94534e+02 9.99960e-01
3.34278e+00 1.45052e+01 1.88937e+01 3.02819e+01 4.38857e+01 -5.19928e+01 1.93305e+02 9.99957e-01
3.35278e+00 1.48936e+01 1.82406e+01 3.21836e+01 3.34701e+01 -8.05500e+01 1.85845e+02 9.99934e-01
3.36279e+00 1.51692e+01 1.73059e+01 3.39784e+01 2.13676e+01 -1.07993e+02 1.71907e+02 9.99848e-01
3.37279e+00 1.53166e+01 1.61097e+01 3.56023e+01 7.93041e+00 -1.32551e+02 1.51806e+02 9.99458e-01
3.38279e+00 1.53250e+01 1.46891e+01 3.69979e+01 -6.35837e+00 -1.52582e+02 1.26449e+02 9.97095e-01
3.39280e+00 1.51885e+01 1.30964e+01 3.81193e+01 -2.09212e+01 -1.66794e+02 9.72627e+01 9.77837e-01
3.40280e+00 1.49075e+01 1.13932e+01 3.89369e+01 -3.51433e+01 -1.74436e+02 6.60131e+01 7.96308e-01
3.41280e+00 1.44884e+01 9.64208e+00 3.94393e+01 -4.84634e+01 -1.75379e+02 3.45271e+01 -1.50090e-01
3.42281e+00 1.39426e+01 7.90322e+00 3.96326e+01 -6.03935e+01 -1.70091e+02 4.50442e+00 -8.88031e-01
3.43281e+00 1.32864e+01 6.24099e+00 3.95395e+01 -7.04542e+01 -1.59559e+02 -2.25182e+01 -9.89559e-01
3.44281e+00 1.25402e+01 4.70455e+00 3.91955e+01 -7.83569e+01 -1.45099e+02 -4.55252e+01 -9.98848e-01
3.45282e+00 1.17263e+01 3.32642e+00 3.86437e+01 -8.39989e+01 -1.28137e+02 -6.40433e+01 -9.99828e-01
3.46282e+00 1.08671e+01 2.12475e+00 3.79293e+01 -8.74235e+01 -1.10027e+02 -7.80548e+01 -9.99964e-01
3.47282e+00 9.98412e+00 1.10509e+00 3.70960e+01 -8.87903e+01 -9.19207e+01 -8.78894e+01 -9.99989e-01
3.48283e+00 9.09677e+00 2.62727e-01 3.61830e+01 -8.83404e+01 -7.47017e+01 -9.40981e+01 -9.99995e-01
3.49283e+00 8.22182e+00 -4.14455e-01 3.52233e+01 -8.63627e+01 -5.89744e+01 -9.73364e+01 -9.99997e-01
3.50283e+00 7.37301e+00 -9.43325e-01 3.42433e+01 -8.31634e+01 -4.50887e+01 -9.82706e+01 -9.99997e-01
3.51284e+00 6.56107e+00 -1.34317e+00 3.32629e+01 -7.90423e+01 -3.31870e+01 -9.75137e+01 -9.99997e-01
3.52284e+00 5.79379e+00 -1.63388e+00 3.22963e+01 -7.42767e+01 -2.32578e+01 -9.55897e+01 -9.99996e-01
3.53284e+00 5.07637e+00 -1.83469e+00 3.13529e+01 -6.91105e+01 -1.51860e+01 -9.29213e+01 -9.99993e-01
3.54285e+00 4.41176e+00 -1.96332e+00 3.04386e+01 -6.37507e+01 -8.79526e+00 -8.98313e+01 -9.99988e-01
3.55285e+00 3.80101e+00 -2.03558e+00 2.95563e+01 -5.83659e+01 -3.88000e+00 -8.65541e+01 -9.99976e-01
3.56285e+00 3.24369e+00 -2.06516e+00 2.87070e+01 -5.30885e+01 -2.28248e-01 -8.32508e+01 -9.99952e-01
3.57286e+00 2.73819e+00 -2.06368e+00 2.78905e+01 -4.80187e+01 2.36357e+00 -8.00254e+01 -9.99902e-01
3.58286e+00 2.28206e+00 -2.04079e+00 2.71055e+01 -4.32285e+01 4.08202e+00 -7.69386e+01 -9.99802e-01
3.59286e+00 1.87224e+00 -2.00437e+00 2.63506e+01 -3.87661e+01 5.09239e+00 -7.40210e+01 -9.99608e-01
3.60287e+00 1.50529e+00 -1.96079e+00 2.56240e+01 -3.46607e+01 5.53732e+00 -7.12823e+01 -9.99249e-01
3.61287e+00 1.17755e+00 -1.91506e+00 2.49239e+01 -3.09262e+01 5.53731e+00 -6.87189e+01 -9.98616e-01
3.62287e+00 8.85311e-01 -1.87113e+00 2.42486e+01 -2.75644e+01 5.19226e+00 -6.63196e+01 -9.97560e-01
3.63288e+00 6.24859e-01 -1.83202e+00 2.35966e+01 -2.45688e+01 4.58353e+00 -6.40690e+01 -9.95895e-01
3.64288e+00 3.92595e-01 -1.80001e+00 2.29664e+01 -2.19261e+01 3.77618e+00 -6.19504e+01 -9.93417e-01
3.65288e+00 1.85072e-01 -1.77683e+00 2.23568e+01 -1.96190e+01 2.82123e+00 -5.99469e+01 -9.89929e-01
3.66289e+00 -9.69064e-04 -1.76373e+00 2.17667e+01 -1.76276e+01 1.75769e+00 -5.80429e+01 -9.85279e-01
3.67289e+00 -1.68580e-01 -1.76164e+00 2.11953e+01 -1.59306e+01 6.14497e-01 -5.62237e+01 -9.79399e-01
3.68289e+00 -3.20596e-01 -1.77122e+00 2.06416e+01 -1.45063e+01 -5.87842e-01 -5.44765e+01 -9.72326e-01
3.69290e+00 -4.59641e-01 -1.79300e+00 2.01052e+01 -1.33336e+01 -1.83579e+00 -5.27896e+01 -9.64210e-01
3.70290e+00 -5.88129e-01 -1.82737e+00 1.95853e+01 -1.23924e+01 -3.12155e+00 -5.11528e+01 -9.55305e-01
3.71290e+00 -7.08280e-01 -1.87468e+00 1.90816e+01 -1.16640e+01 -4.44203e+00 -4.95566e+01 -9.45940e-01
3.72291e+00 -8.22139e-01 -1.93528e+00 1.85938e+01 -1.11314e+01 -5.79796e+00 -4.79923e+01 -9.36482e-01
3.73291e+00 -9.31585e-01 -2.00954e+00 1.81214e+01 -1.07796e+01 -7.19322e+00 -4.64516e+01 -9.27299e-01
3.74291e+00 -1.03836e+00 -2.09790e+00 1.76644e+01 -1.05954e+01 -8.63423e+00 -4.49266e+01 -9.18729e-01
3.75292e+00 -1.14408e+00 -2.20085e+00 1.72225e+01 -1.05676e+01 -1.01295e+01 -4.34088e+01 -9.11057e-01
3.76292e+00 -1.25028e+00 -2.31900e+00 1.67959e+01 -1.06873e+01 -1.16892e+01 -4.18897e+01 -9.04504e-01
3.77292e+00 -1.35837e+00 -2.45307e+00 1.63845e+01 -1.09470e+01 -1.33251e+01 -4.03598e+01 -8.99223e-01
3.78293e+00 -1.46974e+00 -2.60388e+00 1.59885e+01 -1.13415e+01 -1.50499e+01 -3.88090e+01 -8.95301e-01
3.79293e+00 -1.58571e+00 -2.77242e+00 1.56082e+01 -1.18671e+01 -1.68774e+01 -3.72255e+01 -8.92771e-01
3.80293e+00 -1.70759e+00 -2.95980e+00 1.52439e+01 -1.25221e+01 -1.88224e+01 -3.55963e+01 -8.91616e-01
3.81294e+00 -1.83667e+00 -3.16728e+00 1.48962e+01 -1.33061e+01 -2.09000e+01 -3.39060e+01 -8.91779e-01
3.82294e+00 -1.97424e+00 -3.39628e+00 1.45658e+01 -1.42205e+01 -2.31260e+01 -3.21371e+01 -8.93177e-01
3.83294e+00 -2.12161e+00 -3.64838e+00 1.42536e+01 -1.52676e+01 -2.55162e+01 -3.02691e+01 -8.95703e-01
3.84295e+00 -2.28015e+00 -3.92530e+00 1.39606e+01 -1.64515e+01 -2.80865e+01 -2.82781e+01 -8.99235e-01
3.85295e+00 -2.45123e+00 -4.22894e+00 1.36883e+01 -1.77771e+01 -3.08522e+01 -2.61361e+01 -9.03638e-01
3.86295e+00 -2.63630e+00 -4.56133e+00 1.34383e+01 -1.92503e+01 -3.38275e+01 -2.38106e+01 -9.08773e-01
3.87296e+00 -2.83687e+00 -4.92464e+00 1.32127e+01 -2.08777e+01 -3.70251e+01 -2.12633e+01 -9.14497e-01
3.88296e+00 -3.05453e+00 -5.32115e+00 1.30138e+01 -2.26662e+01 -4.04545e+01 -1.84499e+01 -9.20665e-01
3.89296e+00 -3.29091e+00 -5.75321e+00 1.28446e+01 -2.46230e+01 -4.41217e+01 -1.53191e+01 -9.27135e-01
3.90297e+00 -3.54774e+00 -6.22322e+00 1.27086e+01 -2.67548e+01 -4.80266e+01 -1.18113e+01 -9.33769e-01
3.91297e+00 -3.82679e+00 -6.73352e+00 1.26098e+01 -2.90673e+01 -5.21615e+01 -7.85844e+00 -9.40436e-01
3.92297e+00 -4.12989e+00 -7.28632e+00 1.25531e+01 -3.15643e+01 -5.65076e+01 -3.38328e+00 -9.47016e-01
3.93298e+00 -4.45890e+00 -7.88359e+00 1.25442e+01 -3.42469e+01 -6.10325e+01 1.70107e+00 -9.53400e-01
3.94298e+00 -4.81567e+00 -8.52688e+00 1.25895e+01 -3.71121e+01 -6.56849e+01 7.49059e+00 -9.59492e-01
3.95298e+00 -5.20197e+00 -9.21710e+00 1.26967e+01 -4.01513e+01 -7.03902e+01 1.40892e+01 -9.65215e-01
3.96299e+00 -5.61949e+00 -9.95429e+00 1.28744e+01 -4.33480e+01 -7.50436e+01 2.16062e+01 -9.70507e-01
3.97299e+00 -6.06966e+00 -1.07372e+01 1.31324e+01 -4.66759e+01 -7.95040e+01 3.01517e+01 -9.75326e-01
3.98299e+00 -6.55362e+00 -1.15632e+01 1.34815e+01 -5.00953e+01 -8.35859e+01 3.98300e+01 -9.79644e-01
3.99300e+00 -7.07202e+00 -1.24271e+01 1.39334e+01 -5.35505e+01 -8.70526e+01 5.07290e+01 -9.83451e-01
4.00300e+00 -7.62486e+00 -1.33214e+01 1.45006e+01 -5.69657e+01 -8.96093e+01 6.29057e+01 -9.86752e-01
4.01300e+00 -8.21126e+00 -1.42354e+01 1.51962e+01 -6.02413e+01 -9.09000e+01 7.63672e+01 -9.89562e-01
4.02301e+00 -8.82920e+00 -1.51542e+01 1.60326e+01 -6.32503e+01 -9.05087e+01 9.10463e+01 -9.91907e-01
4.03301e+00 -9.47527e+00 -1.60588e+01 1.70212e+01 -6.58357e+01 -8.79681e+01 1.06772e+02 -9.93821e-01
4.04301e+00 -1.01443e+01 -1.69252e+01 1.81712e+01 -6.78092e+01 -8.27812e+01 1.23238e+02 -9.95346e-01
4.05302e+00 -1.08291e+01 -1.77245e+01 1.94877e+01 -6.89531e+01 -7.44562e+01 1.39974e+02 -9.96526e-01
4.06302e+00 -1.15203e+01 -1.84229e+01 2.09703e+01 -6.90261e+01 -6.25609e+01 1.56316e+02 -9.97411e-01
4.07302e+00 -1.22057e+01 -1.89831e+01 2.26109e+01 -6.77741e+01 -4.67943e+01 1.71407e+02 -9.98050e-01
4.08303e+00 -1.28710e+01 -1.93658e+01 2.43920e+01 -6.49486e+01 -2.70727e+01 1.84211e+02 -9.98487e-01
4.09303e+00 -1.34991e+01 -1.95322e+01 2.62849e+01 -6.03311e+01 -3.61990e+00 1.93575e+02 -9.98759e-01
4.10303e+00 -1.40715e+01 -1.94478e+01 2.82494e+01 -5.37629e+01 2.29571e+01 1.98327e+02 -9.98887e-01
4.11304e+00 -1.45680e+01 -1.90859e+01 3.02339e+01 -4.51789e+01 5.16290e+01 1.97420e+02 -9.98865e-01
4.12304e+00 -1.49688e+01 -1.84326e+01 3.21777e+01 -3.46376e+01 8.09676e+01 1.90106e+02 -9.98623e-01
4.13304e+00 -1.52551e+01 -1.74895e+01 3.40149e+01 -2.23437e+01 1.09247e+02 1.76098e+02 -9.97931e-01
4.14305e+00 -1.54112e+01 -1.62765e+01 3.56794e+01 -8.65382e+00 1.34626e+02 1.55695e+02 -9.96025e-01
4.15305e+00 -1.54253e+01 -1.48315e+01 3.71115e+01 5.93778e+00 1.55379e+02 1.29815e+02 -9.90099e-01
4.16305e+00 -1.52913e+01 -1.32077e+01 3.82632e+01 2.08362e+01 1.70146e+02 9.99282e+01 -9.68461e-01
4.17306e+00 -1.50095e+01 -1.14693e+01 3.91035e+01 3.54021e+01 1.78127e+02 6.78724e+01 -8.79236e-01
4.18306e+00 -1.45862e+01 -9.68391e+00 3.96204e+01 4.90230e+01 1.79182e+02 3.55972e+01 -5.34998e-01
4.19306e+00 -1.40336e+01 -7.91516e+00 3.98209e+01 6.11843e+01 1.73805e+02 4.88905e+00 2.18382e-01
4.20307e+00 -1.33684e+01 -6.22113e+00 3.97284e+01 7.14724e+01 1.63011e+02 -2.27759e+01 7.78565e-01
4.21307e+00 -1.26110e+01 -4.65318e+00 3.93790e+01 7.95778e+01 1.48154e+02 -4.63296e+01 9.48463e-01
4.22307e+00 -1.17840e+01 -3.24711e+00 3.88170e+01 8.53691e+01 1.30715e+02 -6.52480e+01 9.86782e-01
4.23308e+00 -1.09106e+01 -2.02225e+00 3.80892e+01 8.88837e+01 1.12102e+02 -7.95072e+01 9.95814e-01
4.24308e+00 -1.00128e+01 -9.84318e-01 3.72407e+01 9.02849e+01 9.35102e+01 -8.94529e+01 9.98288e-01
4.25308e+00 -9.11054e+00 -1.28301e-01 3.63120e+01 8.98224e+01 7.58553e+01 -9.56632e+01 9.99082e-01
4.26309e+00 -8.22099e+00 5.58507e-01 3.53370e+01 8.77949e+01 5.97590e+01 -9.88235e+01 9.99360e-01
4.27309e+00 -7.35822e+00 1.09368e+00 3.43427e+01 8.45190e+01 4.55776e+01 -9.96282e+01 9.99432e-01
4.28309e+00 -6.53317e+00 1.49723e+00 3.33495e+01 8.03040e+01 3.34520e+01 -9.87137e+01 9.99379e-01
4.29310e+00 -5.75378e+00 1.78974e+00 3.23717e+01 7.54352e+01 2.33642e+01 -9.66224e+01 9.99192e-01
4.30310e+00 -5.02530e+00 1.99105e+00 3.14189e+01 7.01635e+01 1.51899e+01 -9.37893e+01 9.98795e-01
4.31310e+00 -4.35068e+00 2.11939e+00 3.04967e+01 6.47006e+01 8.74281e+00 -9.05452e+01 9.98013e-01
4.32311e+00 -3.73092e+00 2.19097e+00 2.96079e+01 5.92189e+01 3.80811e+00 -8.71288e+01 9.96497e-01
4.33311e+00 -3.16551e+00 2.21981e+00 2.87535e+01 5.38532e+01 1.65516e-01 -8.37029e+01 9.93576e-01
4.34311e+00 -2.65276e+00 2.21775e+00 2.79330e+01 4.87052e+01 -2.39549e+00 -8.03712e+01 9.88042e-01
4.35312e+00 -2.19011e+00 2.19460e+00 2.71451e+01 4.38472e+01 -4.06702e+00 -7.71933e+01 9.77844e-01
4.36312e+00 -1.77440e+00 2.15832e+00 2.63880e+01 3.93272e+01 -5.01864e+00 -7.41978e+01 9.59798e-01
4.37312e+00 -1.40208e+00 2.11527e+00 2.56600e+01 3.51735e+01 -5.39618e+00 -7.13924e+01 9.29494e-01
4.38313e+00 -1.06943e+00 2.07040e+00 2.49591e+01 3.13983e+01 -5.32247e+00 -6.87717e+01 8.81730e-01
4.39313e+00 -7.72645e-01 2.02751e+00 2.42835e+01 2.80016e+01 -4.89904e+00 -6.63226e+01 8.11776e-01
4.40313e+00 -5.07980e-01 1.98944e+00 2.36317e+01 2.49742e+01 -4.20847e+00 -6.40284e+01 7.17322e-01
4.41314e+00 -2.71814e-01 1.95826e+00 2.30021e+01 2.23008e+01 -3.31677e+00 -6.18711e+01 6.00289e-01
4.42314e+00 -6.06993e-02 1.93553e+00 2.23934e+01 1.99623e+01 -2.27585e+00 -5.98333e+01 4.67237e-01
4.43314e+00 1.28613e-01 1.92242e+00 2.18047e+01 1.79381e+01 -1.12562e+00 -5.78985e+01 3.27766e-01
4.44315e+00 2.99159e-01 1.91984e+00 2.12348e+01 1.62069e+01 1.04030e-01 -5.60517e+01 1.91736e-01
4.45315e+00 4.53766e-01 1.92857e+00 2.06830e+01 1.47480e+01 1.39164e+00 -5.42795e+01 6.68723e-02
4.46315e+00 5.95059e-01 1.94922e+00 2.01486e+01 1.35416e+01 2.72281e+00 -5.25697e+01 -4.22587e-02
4.47316e+00 7.25468e-01 1.98237e+00 1.96311e+01 1.25690e+01 4.08902e+00 -5.09114e+01 -1.33983e-01
4.48316e+00 8.47244e-01 2.02851e+00 1.91299e+01 1.18127e+01 5.48662e+00 -4.92945e+01 -2.08629e-01
4.49316e+00 9.62468e-01 2.08812e+00 1.86448e+01 1.12565e+01 6.91600e+00 -4.77096e+01 -2.67607e-01
4.50317e+00 1.07307e+00 2.16169e+00 1.81753e+01 1.08862e+01 8.38087e+00 -4.61479e+01 -3.12721e-01
4.51317e+00 1.18084e+00 2.24972e+00 1.77214e+01 1.06888e+01 9.88762e+00 -4.46006e+01 -3.45758e-01
4.52317e+00 1.28746e+00 2.35279e+00 1.72830e+01 1.06534e+01 1.14449e+01 -4.30589e+01 -3.68278e-01
4.53318e+00 1.39449e+00 2.47156e+00 1.68600e+01 1.07707e+01 1.30631e+01 -4.15134e+01 -3.81541e-01
4.54318e+00 1.50343e+00 2.60678e+00 1.64525e+01 1.10335e+01 1.47540e+01 -3.99542e+01 -3.86490e-01
4.55318e+00 1.61570e+00 2.75932e+00 1.60607e+01 1.14362e+01 1.65310e+01 -3.83704e+01 -3.83774e-01
4.56319e+00 1.73268e+00 2.93019e+00 1.56850e+01 1.19750e+01 1.84079e+01 -3.67495e+01 -3.73776e-01
4.57319e+00 1.85573e+00 3.12053e+00 1.53257e+01 1.26480e+01 2.03996e+01 -3.50776e+01 -3.56639e-01
4.58319e+00 1.98617e+00 3.33164e+00 1.49834e+01 1.34547e+01 2.25216e+01 -3.33385e+01 -3.32294e-01
4.59320e+00 2.12536e+00 3.56497e+00 1.46589e+01 1.43961e+01 2.47895e+01 -3.15137e+01 -3.00488e-01
4.60320e+00 2.27465e+00 3.82215e+00 1.43533e+01 1.54750e+01 2.72194e+01 -2.95814e+01 -2.60807e-01
4.61320e+00 2.43543e+00 4.10494e+00 1.40676e+01 1.66951e+01 2.98266e+01 -2.75162e+01 -2.12721e-01
4.62321e+00 2.60915e+00 4.41529e+00 1.38033e+01 1.80614e+01 3.26260e+01 -2.52887e+01 -1.55641e-01
4.63321e+00 2.79729e+00 4.75528e+00 1.35623e+01 1.95799e+01 3.56312e+01 -2.28642e+01 -8.90129e-02
4.64321e+00 3.00141e+00 5.12713e+00 1.33467e+01 2.12572e+01 3.88535e+01 -2.02025e+01 -1.24592e-02
4.65322e+00 3.22313e+00 5.53315e+00 1.31590e+01 2.31002e+01 4.23011e+01 -1.72567e+01 7.40209e-02
4.66322e+00 3.46414e+00 5.97571e+00 1.30025e+01 2.51157e+01 4.59776e+01 -1.39727e+01 1.69795e-01
4.67322e+00 3.72620e+00 6.45718e+00 1.28808e+01 2.73098e+01 4.98799e+01 -1.02881e+01 2.73317e-01
4.68323e+00 4.01113e+00 6.97984e+00 1.27983e+01 2.96871e+01 5.39962e+01 -6.13169e+00 3.81903e-01
4.69323e+00 4.32076e+00 7.54575e+00 1.27600e+01 3.22499e+01 5.83027e+01 -1.42325e+00 4.91693e-01
4.70323e+00 4.65696e+00 8.15661e+00 1.27719e+01 3.49966e+01 6.27598e+01 3.92649e+00 5.97924e-01
4.71324e+00 5.02152e+00 8.81360e+00 1.28410e+01 3.79208e+01 6.73076e+01 1.00150e+01 6.95604e-01
4.72324e+00 5.41617e+00 9.51711e+00 1.29751e+01 4.10093e+01 7.18603e+01 1.69460e+01 7.80421e-01
4.73324e+00 5.84246e+00 1.02665e+01 1.31832e+01 4.42402e+01 7.63000e+01 2.48262e+01 8.49630e-01
4.74325e+00 6.30164e+00 1.10597e+01 1.34753e+01 4.75803e+01 8.04696e+01 3.37598e+01 9.02516e-01
4.75325e+00 6.79459e+00 1.18928e+01 1.38625e+01 5.09825e+01 8.41659e+01 4.38404e+01 9.40284e-01
4.76325e+00 7.32162e+00 1.27599e+01 1.43565e+01 5.43827e+01 8.71328e+01 5.51391e+01 9.65467e-01
4.77326e+00 7.88232e+00 1.36519e+01 1.49698e+01 5.76957e+01 8.90564e+01 6.76891e+01 9.81142e-01
4.78326e+00 8.47527e+00 1.45565e+01 1.57148e+01 6.08123e+01 8.95638e+01 8.14641e+01 9.90255e-01
4.79326e+00 9.09786e+00 1.54574e+01 1.66033e+01 6.35956e+01 8.82278e+01 9.63538e+01 9.95212e-01
4.80327e+00 9.74594e+00 1.63338e+01 1.76455e+01 6.58790e+01 8.45804e+01 1.12134e+02 9.97743e-01
4.81327e+00 1.04136e+01 1.71602e+01 1.88485e+01 6.74667e+01 7.81392e+01 1.28436e+02 9.98964e-01
4.82327e+00 1.10927e+01 1.79063e+01 2.02151e+01 6.81362e+01 6.84494e+01 1.44722e+02 9.99527e-01
4.83328e+00 1.17729e+01 1.85376e+01 2.17415e+01 6.76471e+01 5.51433e+01 1.60264e+02 9.99778e-01
4.84328e+00 1.24414e+01 1.90168e+01 2.34159e+01 6.57538e+01 3.80156e+01 1.74152e+02 9.99888e-01
4.85328e+00 1.30829e+01 1.93055e+01 2.52166e+01 6.22259e+01 1.71090e+01 1.85329e+02 9.99936e-01
4.86329e+00 1.36802e+01 1.93677e+01 2.71109e+01 5.68743e+01 -7.20439e+00 1.92658e+02 9.99956e-01
4.87329e+00 1.42143e+01 1.91725e+01 2.90546e+01 4.95821e+01 -3.41628e+01 1.95046e+02 9.99962e-01
4.88329e+00 1.46657e+01 1.86992e+01 3.09936e+01 4.03354e+01 -6.26018e+01 1.91587e+02 9.99953e-01
4.89330e+00 1.50152e+01 1.79402e+01 3.28662e+01 2.92502e+01 -9.10071e+01 1.81731e+02 9.99916e-01
4.90330e+00 1.52456e+01 1.69043e+01 3.46078e+01 1.65876e+01 -1.17645e+02 1.65429e+02 9.99773e-01
4.91330e+00 1.53431e+01 1.56183e+01 3.61561e+01 2.75176e+00 -1.40758e+02 1.43216e+02 9.99054e-01
4.92331e+00 1.52985e+01 1.41252e+01 3.74571e+01 -1.17330e+01 -1.58804e+02 1.16208e+02 9.94148e-01
4.93331e+00 1.51082e+01 1.24816e+01 3.84703e+01 -2.62660e+01 -1.70669e+02 8.59866e+01 9.50483e-01
4.94331e+00 1.47749e+01 1.07511e+01 3.91728e+01 -4.02378e+01 -1.75827e+02 5.43847e+01 5.65237e-01
4.95332e+00 1.43068e+01 8.99428e+00 3.95597e+01 -5.31250e+01 -1.74377e+02 2.31866e+01 -5.49258e-01
4.96332e+00 1.37173e+01 7.27417e+00 3.96436e+01 -6.44310e+01 -1.66993e+02 -5.93450e+00 -9.53665e-01
4.97332e+00 1.30244e+01 5.65133e+00 3.94526e+01 -7.37311e+01 -1.54815e+02 -3.16014e+01 -9.95537e-01
4.98333e+00 1.22496e+01 4.16840e+00 3.90256e+01 -8.08118e+01 -1.39228e+02 -5.30072e+01 -9.99457e-01
4.99333e+00 1.14152e+01 2.85247e+00 3.84073e+01 -8.56277e+01 -1.21654e+02 -6.98579e+01 -9.99908e-01
5.00333e+00 1.05437e+01 1.71678e+00 3.76428e+01 -8.82694e+01 -1.03388e+02 -8.22796e+01 -9.99978e-01
5.01334e+00 9.65587e+00 7.62755e-01 3.67745e+01 -8.89312e+01 -8.54886e+01 -9.07004e+01 -9.99992e-01
5.02334e+00 8.77023e+00 -1.74263e-02 3.58395e+01 -8.78765e+01 -6.87372e+01 -9.57250e+01 -9.99996e-01
5.03334e+00 7.90248e+00 -6.37997e-01 3.48685e+01 -8.54048e+01 -5.36401e+01 -9.80244e+01 -9.99997e-01
5.04335e+00 7.06526e+00 -1.11702e+00 3.38853e+01 -8.18228e+01 -4.04642e+01 -9.82528e+01 -9.99997e-01
5.05335e+00 6.26820e+00 -1.47424e+00 3.29077e+01 -7.74244e+01 -2.92883e+01 -9.69947e+01 -9.99997e-01
5.06335e+00 5.51809e+00 -1.72948e+00 3.19481e+01 -7.24757e+01 -2.00564e+01 -9.47383e+01 -9.99995e-01
5.07336e+00 4.81926e+00 -1.90152e+00 3.10144e+01 -6.72078e+01 -1.26254e+01 -9.18689e+01 -9.99992e-01
5.08336e+00 4.17390e+00 -2.00745e+00 3.01112e+01 -6.18135e+01 -6.80433e+00 -8.86753e+01 -9.99984e-01
5.09336e+00 3.58248e+00 -2.06232e+00 2.92406e+01 -5.64480e+01 -2.38226e+00 -8.53633e+01 -9.99969e-01
5.10337e+00 3.04407e+00 -2.07908e+00 2.84033e+01 -5.12314e+01 8.51546e-01 -8.20709e+01 -9.99938e-01
5.11337e+00 2.55671e+00 -2.06859e+00 2.75983e+01 -4.62530e+01 3.09556e+00 -7.88843e+01 -9.99874e-01
5.12337e+00 2.11769e+00 -2.03985e+00 2.68245e+01 -4.15754e+01 4.52914e+00 -7.58518e+01 -9.99746e-01
5.13338e+00 1.72378e+00 -2.00015e+00 2.60802e+01 -3.72394e+01 5.30949e+00 -7.29950e+01 -9.99502e-01
5.14338e+00 1.37144e+00 -1.95535e+00 2.53635e+01 -3.32679e+01 5.57110e+00 -7.03177e+01 -9.99058e-01
5.15338e+00 1.05696e+00 -1.91003e+00 2.46728e+01 -2.96699e+01 5.42675e+00 -6.78129e+01 -9.98290e-01
5.16339e+00 7.76603e-01 -1.86779e+00 2.40063e+01 -2.64439e+01 4.96931e+00 -6.54673e+01 -9.97036e-01
5.17339e+00 5.26695e-01 -1.83135e+00 2.33625e+01 -2.35804e+01 4.27388e+00 -6.32646e+01 -9.95099e-01
5.18339e+00 3.03678e-01 -1.80278e+00 2.27402e+01 -2.10646e+01 3.40008e+00 -6.11879e+01 -9.92275e-01
5.19340e+00 1.04165e-01 -1.78361e+00 2.21380e+01 -1.88778e+01 2.39423e+00 -5.92205e+01 -9.88380e-01
5.20340e+00 -7.50325e-02 -1.77497e+00 2.15550e+01 -1.69994e+01 1.29139e+00 -5.73469e+01 -9.83290e-01
5.21340e+00 -2.36893e-01 -1.77768e+00 2.09904e+01 -1.54079e+01 1.17161e-01 -5.55533e+01 -9.76973e-01
5.22341e+00 -3.84178e-01 -1.79235e+00 2.04434e+01 -1.40817e+01 -1.11074e+00 -5.38271e+01 -9.69509e-01
5.23341e+00 -5.19436e-01 -1.81944e+00 1.99133e+01 -1.30000e+01 -2.38107e+00 -5.21571e+01 -9.61091e-01
5.24341e+00 -6.45014e-01 -1.85933e+00 1.93997e+01 -1.21432e+01 -3.68796e+00 -5.05333e+01 -9.52003e-01
5.25342e+00 -7.63070e-01 -1.91238e+00 1.89022e+01 -1.14931e+01 -5.02988e+00 -4.89466e+01 -9.42595e-01
5.26342e+00 -8.75589e-01 -1.97895e+00 1.84204e+01 -1.10336e+01 -6.40886e+00 -4.73883e+01 -9.33237e-01
5.27342e+00 -9.84402e-01 -2.05942e+00 1.79541e+01 -1.07501e+01 -7.82984e+00 -4.58502e+01 -9.24289e-01
5.28343e+00 -1.09121e+00 -2.15425e+00 1.75030e+01 -1.06304e+01 -9.30013e+00 -4.43240e+01 -9.16071e-01
5.29343e+00 -1.19759e+00 -2.26401e+00 1.70673e+01 -1.06641e+01 -1.08290e+01 -4.28013e+01 -9.08845e-01
5.30343e+00 -1.30505e+00 -2.38932e+00 1.66467e+01 -1.08428e+01 -1.24272e+01 -4.12731e+01 -9.02804e-01
5.31344e+00 -1.41498e+00 -2.53097e+00 1.62416e+01 -1.11599e+01 -1.41070e+01 -3.97296e+01 -8.98077e-01
5.32344e+00 -1.52876e+00 -2.68985e+00 1.58520e+01 -1.16108e+01 -1.58816e+01 -3.81598e+01 -8.94728e-01
5.33344e+00 -1.64771e+00 -2.86698e+00 1.54783e+01 -1.21927e+01 -1.77653e+01 -3.65514e+01 -8.92767e-01
5.34345e+00 -1.77313e+00 -3.06355e+00 1.51209e+01 -1.29042e+01 -1.97728e+01 -3.48903e+01 -8.92162e-01
5.35345e+00 -1.90632e+00 -3.28088e+00 1.47804e+01 -1.37457e+01 -2.19198e+01 -3.31601e+01 -8.92844e-01
5.36345e+00 -2.04858e+00 -3.52047e+00 1.44577e+01 -1.47190e+01 -2.42219e+01 -3.13420e+01 -8.94718e-01
5.37346e+00 -2.20124e+00 -3.78396e+00 1.41538e+01 -1.58271e+01 -2.66950e+01 -2.94140e+01 -8.97670e-01
5.38346e+00 -2.36569e+00 -4.07314e+00 1.38697e+01 -1.70745e+01 -2.93547e+01 -2.73502e+01 -9.01571e-01
5.39346e+00 -2.54333e+00 -4.38996e+00 1.36071e+01 -1.84663e+01 -3.22158e+01 -2.51206e+01 -9.06285e-01
5.40347e+00 -2.73564e+00 -4.73652e+00 1.33678e+01 -2.00088e+01 -3.52919e+01 -2.26901e+01 -9.11669e-01
5.41347e+00 -2.94416e+00 -5.11503e+00 1.31540e+01 -2.17087e+01 -3.85941e+01 -2.00178e+01 -9.17578e-01
5.42347e+00 -3.17051e+00 -5.52780e+00 1.29683e+01 -2.35729e+01 -4.21303e+01 -1.70562e+01 -9.23869e-01
5.43348e+00 -3.41635e+00 -5.97719e+00 1.28139e+01 -2.56084e+01 -4.59038e+01 -1.37502e+01 -9.30400e-01
5.44348e+00 -3.68344e+00 -6.46557e+00 1.26945e+01 -2.78214e+01 -4.99111e+01 -1.00366e+01 -9.37036e-01
5.45348e+00 -3.97357e+00 -6.99523e+00 1.26147e+01 -3.02166e+01 -5.41394e+01 -5.84314e+00 -9.43650e-01
5.46349e+00 -4.28859e+00 -7.56826e+00 1.25795e+01 -3.27967e+01 -5.85638e+01 -1.08825e+00 -9.50128e-01
5.47349e+00 -4.63034e+00 -8.18643e+00 1.25951e+01 -3.55609e+01 -6.31435e+01 4.31899e+00 -9.56365e-01
5.48349e+00 -5.00064e+00 -8.85100e+00 1.26684e+01 -3.85036e+01 -6.78166e+01 1.04781e+01 -9.62275e-01
5.49350e+00 -5.40122e+00 -9.56248e+00 1.28076e+01 -4.16126e+01 -7.24951e+01 1.74955e+01 -9.67787e-01
5.50350e+00 -5.83365e+00 -1.03204e+01 1.30217e+01 -4.48671e+01 -7.70579e+01 2.54809e+01 -9.72849e-01
5.51350e+00 -6.29924e+00 -1.11227e+01 1.33210e+01 -4.82346e+01 -8.13441e+01 3.45420e+01 -9.77424e-01
5.52351e+00 -6.79889e+00 -1.19657e+01 1.37167e+01 -5.16684e+01 -8.51451e+01 4.47759e+01 -9.81494e-01
5.53351e+00 -7.33296e+00 -1.28433e+01 1.42209e+01 -5.51036e+01 -8.81980e+01 5.62570e+01 -9.85056e-01
5.54351e+00 -7.90105e+00 -1.37464e+01 1.48465e+01 -5.84537e+01 -9.01803e+01 6.90205e+01 -9.88119e-01
5.55352e+00 -8.50177e+00 -1.46624e+01 1.56060e+01 -6.16068e+01 -9.07084e+01 8.30407e+01 -9.90704e-01
5.56352e+00 -9.13247e+00 -1.55747e+01 1.65117e+01 -6.44222e+01 -8.93422e+01 9.82044e+01 -9.92840e-01
5.57352e+00 -9.78895e+00 -1.64618e+01 1.75738e+01 -6.67288e+01 -8.55996e+01 1.14280e+02 -9.94565e-01
5.58353e+00 -1.04651e+01 -1.72976e+01 1.87998e+01 -6.83245e+01 -7.89834e+01 1.30888e+02 -9.95922e-01
5.59353e+00 -1.11528e+01 -1.80508e+01 2.01924e+01 -6.89803e+01 -6.90257e+01 1.47470e+02 -9.96958e-01
5.60353e+00 -1.18412e+01 -1.86861e+01 2.17476e+01 -6.84484e+01 -5.53497e+01 1.63272e+02 -9.97722e-01
5.61354e+00 -1.25174e+01 -1.91650e+01 2.34532e+01 -6.64762e+01 -3.77490e+01 1.77354e+02 -9.98262e-01
5.62354e+00 -1.31656e+01 -1.94483e+01 2.52865e+01 -6.28272e+01 -1.62764e+01 1.88618e+02 -9.98618e-01
5.63354e+00 -1.37681e+01 -1.94990e+01 2.72135e+01 -5.73088e+01 8.67072e+00 1.95895e+02 -9.98821e-01
5.64355e+00 -1.43055e+01 -1.92859e+01 2.91886e+01 -4.98035e+01 3.62900e+01 1.98058e+02 -9.98880e-01
5.65355e+00 -1.47578e+01 -1.87880e+01 3.11559e+01 -4.03021e+01 6.53616e+01 1.94189e+02 -9.98764e-01
5.66355e+00 -1.51056e+01 -1.79986e+01 3.30517e+01 -2.89301e+01 9.43076e+01 1.83741e+02 -9.98349e-01
5.67356e+00 -1.53313e+01 -1.69276e+01 3.48098e+01 -1.59634e+01 1.21331e+02 1.66696e+02 -9.97222e-01
5.68356e+00 -1.54210e+01 -1.56036e+01 3.63667e+01 -1.82521e+00 1.44626e+02 1.43645e+02 -9.93978e-01
5.69356e+00 -1.53657e+01 -1.40717e+01 3.76676e+01 1.29397e+01 1.62621e+02 1.15776e+02 -9.83133e-01
5.70357e+00 -1.51621e+01 -1.23911e+01 3.86724e+01 2.77107e+01 1.74207e+02 8.47486e+01 -9.40929e-01
5.71357e+00 -1.48134e+01 -1.06279e+01 3.93590e+01 4.18548e+01 1.78893e+02 5.24787e+01 -7.66532e-01
5.72357e+00 -1.43288e+01 -8.84856e+00 3.97245e+01 5.48021e+01 1.76846e+02 2.08569e+01 -2.10722e-01
5.73358e+00 -1.37225e+01 -7.11327e+00 3.97839e+01 6.60927e+01 1.68818e+02 -8.47831e+00 5.42809e-01
5.74358e+00 -1.30132e+01 -5.47772e+00 3.95669e+01 7.53553e+01 1.56000e+02 -3.42288e+01 8.87297e-01
5.75358e+00 -1.22225e+01 -3.98651e+00 3.91138e+01 8.23597e+01 1.39825e+02 -5.55785e+01 9.72984e-01
5.76359e+00 -1.13732e+01 -2.66733e+00 3.84706e+01 8.70587e+01 1.21751e+02 -7.22521e+01 9.92378e-01
5.77359e+00 -1.04881e+01 -1.53278e+00 3.76834e+01 8.95531e+01 1.03093e+02 -8.44131e+01 9.97278e-01
5.78359e+00 -9.58822e+00 -5.83212e-01 3.67953e+01 9.00500e+01 8.49141e+01 -9.25287e+01 9.98733e-01
5.79360e+00 -8.69223e+00 1.90257e-01 3.58436e+01 8.88249e+01 6.79879e+01 -9.72366e+01 9.99230e-01
5.80360e+00 -7.81584e+00 8.02831e-01 3.48589e+01 8.61867e+01 5.28054e+01 -9.92319e+01 9.99396e-01
5.81360e+00 -6.97159e+00 1.27338e+00 3.38651e+01 8.24496e+01 3.96155e+01 -9.91843e+01 9.99407e-01
5.82361e+00 -6.16896e+00 1.62226e+00 3.28794e+01 7.79122e+01 2.84786e+01 -9.76861e+01 9.99294e-01
5.83361e+00 -5.41459e+00 1.86974e+00 3.19139e+01 7.28433e+01 1.93224e+01 -9.52276e+01 9.99017e-01
5.84361e+00 -4.71260e+00 2.03491e+00 3.09761e+01 6.74751e+01 1.19904e+01 -9.21927e+01 9.98460e-01
5.85362e+00 -4.06499e+00 2.13502e+00 3.00704e+01 6.20001e+01 6.28107e+00 -8.88665e+01 9.97376e-01
5.86362e+00 -3.47202e+00 2.18521e+00 2.91985e+01 5.65723e+01 1.97601e+00 -8.54498e+01 9.95282e-01
5.87362e+00 -2.93261e+00 2.19842e+00 2.83607e+01 5.13103e+01 -1.14071e+00 -8.20756e+01 9.91280e-01
5.88363e+00 -2.44463e+00 2.18549e+00 2.75560e+01 4.63012e+01 -3.27085e+00 -7.88254e+01 9.83797e-01
5.89363e+00 -2.00523e+00 2.15533e+00 2.67831e+01 4.16056e+01 -4.59555e+00 -7.57434e+01 9.70266e-01
5.90363e+00 -1.61107e+00 2.11509e+00 2.60400e+01 3.72615e+01 -5.27274e+00 -7.28476e+01 9.46901e-01
5.91364e+00 -1.25851e+00 2.07044e+00 2.53250e+01 3.32895e+01 -5.43694e+00 -7.01390e+01 9.08810e-01
5.92364e+00 -9.43794e-01 2.02576e+00 2.46362e+01 2.96955e+01 -5.20051e+00 -6.76084e+01 8.50803e-01
5.93364e+00 -6.63154e-01 1.98436e+00 2.39718e+01 2.64752e+01 -4.65565e+00 -6.52409e+01 7.69037e-01
5.94365e+00 -4.12909e-01 1.94870e+00 2.33304e+01 2.36161e+01 -3.87680e+00 -6.30192e+01 6.63051e-01
5.95365e+00 -1.89527e-01 1.92058e+00 2.27106e+01 2.11011e+01 -2.92306e+00 -6.09256e+01 5.37053e-01
5.96365e+00 1.03344e-02 1.90135e+00 2.21112e+01 1.89102e+01 -1.84049e+00 -5.89434e+01 3.99366e-01
5.97366e+00 1.89813e-01 1.89205e+00 2.15310e+01 1.70224e+01 -6.64158e-01 -5.70570e+01 2.60086e-01
5.98366e+00 3.51837e-01 1.89352e+00 2.09694e+01 1.54168e+01 5.80119e-01 -5.52521e+01 1.28291e-01
5.99366e+00 4.99126e-01 1.90644e+00 2.04254e+01 1.40731e+01 1.87424e+00 -5.35162e+01 1.02433e-02
6.00367e+00 6.34202e-01 1.93141e+00 1.98985e+01 1.29720e+01 3.20659e+00 -5.18377e+01 -9.09548e-02
6.01367e+00 7.59401e-01 1.96894e+00 1.93881e+01 1.20954e+01 4.57092e+00 -5.02065e+01 -1.74712e-01
6.02367e+00 8.76882e-01 2.01951e+00 1.88939e+01 1.14263e+01 5.96546e+00 -4.86129e+01 -2.41986e-01
6.03368e+00 9.88645e-01 2.08360e+00 1.84155e+01 1.09496e+01 7.39210e+00 -4.70479e+01 -2.94453e-01
6.04368e+00 1.09654e+00 2.16168e+00 1.79526e+01 1.06514e+01 8.85575e+00 -4.55031e+01 -3.33957e-01
6.05368e+00 1.20230e+00 2.25428e+00 1.75051e+01 1.05198e+01 1.03638e+01 -4.39698e+01 -3.62207e-01
6.06369e+00 1.30753e+00 2.36199e+00 1.70729e+01 1.05446e+01 1.19256e+01 -4.24393e+01 -3.80636e-01
6.07369e+00 1.41375e+00 2.48550e+00 1.66560e+01 1.07174e+01 1.35521e+01 -4.09021e+01 -3.90366e-01
6.08369e+00 1.52242e+00 2.62560e+00 1.62546e+01 1.10318e+01 1.52558e+01 -3.93483e+01 -3.92213e-01
6.09370e+00 1.63492e+00 2.78320e+00 1.58689e+01 1.14828e+01 1.70502e+01 -3.77667e+01 -3.86710e-01
6.10370e+00 1.75260e+00 2.95935e+00 1.54992e+01 1.20675e+01 1.89496e+01 -3.61445e+01 -3.74140e-01
6.11370e+00 1.87679e+00 3.15526e+00 1.51459e+01 1.27846e+01 2.09692e+01 -3.44674e+01 -3.54559e-01
6.12371e+00 2.00882e+00 3.37226e+00 1.48098e+01 1.36344e+01 2.31244e+01 -3.27186e+01 -3.27826e-01
6.13371e+00 2.15002e+00 3.61187e+00 1.44916e+01 1.46185e+01 2.54314e+01 -3.08788e+01 -2.93624e-01
6.14371e+00 2.30175e+00 3.87577e+00 1.41924e+01 1.57402e+01 2.79058e+01 -2.89254e+01 -2.51489e-01
6.15372e+00 2.46540e+00 4.16578e+00 1.39134e+01 1.70038e+01 3.05633e+01 -2.68321e+01 -2.00855e-01
6.16372e+00 2.64243e+00 4.48391e+00 1.36562e+01 1.84148e+01 3.34186e+01 -2.45680e+01 -1.41119e-01
6.17372e+00 2.83433e+00 4.83229e+00 1.34226e+01 1.99796e+01 3.64850e+01 -2.20972e+01 -7.17449e-02
6.18373e+00 3.04269e+00 5.21319e+00 1.32149e+01 2.17050e+01 3.97733e+01 -1.93776e+01 7.57996e-03
6.19373e+00 3.26914e+00 5.62897e+00 1.30359e+01 2.35983e+01 4.32908e+01 -1.63605e+01 9.67311e-02
6.20373e+00 3.51539e+00 6.08203e+00 1.28888e+01 2.56664e+01 4.70399e+01 -1.29893e+01 1.94877e-01
6.21374e+00 3.78324e+00 6.57476e+00 1.27774e+01 2.79152e+01 5.10160e+01 -9.19918e+00 3.00204e-01
6.22374e+00 4.07450e+00 7.10942e+00 1.27064e+01 3.03492e+01 5.52046e+01 -4.91627e+00 4.09719e-01
6.23374e+00 4.39105e+00 7.68804e+00 1.26810e+01 3.29699e+01 5.95786e+01 -5.73641e-02 5.19282e-01
6.24375e+00 4.73473e+00 8.31224e+00 1.27074e+01 3.57750e+01 6.40940e+01 5.46974e+00 6.23981e-01
6.25375e+00 5.10738e+00 8.98305e+00 1.27930e+01 3.87568e+01 6.86850e+01 1.17653e+01 7.18885e-01
6.26375e+00 5.51067e+00 9.70068e+00 1.29457e+01 4.19001e+01 7.32584e+01 1.89353e+01 7.99999e-01
6.27376e+00 5.94612e+00 1.04642e+01 1.31751e+01 4.51806e+01 7.76866e+01 2.70877e+01 8.65063e-01
6.28376e+00 6.41492e+00 1.12711e+01 1.34913e+01 4.85622e+01 8.18011e+01 3.63267e+01 9.13894e-01
6.29376e+00 6.91785e+00 1.21172e+01 1.39058e+01 5.19937e+01 8.53846e+01 4.67431e+01 9.48121e-01
6.30377e+00 7.45508e+00 1.29957e+01 1.44306e+01 5.54058e+01 8.81652e+01 5.84020e+01 9.70508e-01
6.31377e+00 8.02597e+00 1.38967e+01 1.50784e+01 5.87075e+01 8.98115e+01 7.13256e+01 9.84172e-01
6.32377e+00 8.62887e+00 1.48071e+01 1.58617e+01 6.17821e+01 8.99328e+01 8.54705e+01 9.91960e-01
6.33378e+00 9.26079e+00 1.57093e+01 1.67920e+01 6.44846e+01 8.80854e+01 1.00701e+02 9.96112e-01
6.34378e+00 9.91717e+00 1.65811e+01 1.78792e+01 6.66397e+01 8.37889e+01 1.16760e+02 9.98192e-01
6.35378e+00 1.05915e+01 1.73958e+01 1.91294e+01 6.80424e+01 7.65571e+01 1.33236e+02 9.99179e-01
6.36379e+00 1.12752e+01 1.81215e+01 2.05442e+01 6.84629e+01 6.59440e+01 1.49539e+02 9.99626e-01
6.37379e+00 1.19571e+01 1.87227e+01 2.21180e+01 6.76551e+01 5.16088e+01 1.64888e+02 9.99823e-01
6.38379e+00 1.26238e+01 1.91611e+01 2.38367e+01 6.53722e+01 3.33958e+01 1.78321e+02 9.99910e-01
6.39380e+00 1.32593e+01 1.93982e+01 2.56756e+01 6.13887e+01 1.14218e+01 1.88739e+02 9.99947e-01
6.40380e+00 1.38457e+01 1.93985e+01 2.75988e+01 5.55280e+01 -1.38442e+01 1.94990e+02 9.99962e-01
6.41380e+00 1.43637e+01 1.91331e+01 2.95592e+01 4.76945e+01 -4.15290e+01 1.95998e+02 9.99964e-01
6.42381e+00 1.47934e+01 1.85838e+01 3.14998e+01 3.79043e+01 -7.03573e+01 1.90919e+02 9.99951e-01
6.43381e+00 1.51160e+01 1.77470e+01 3.33570e+01 2.63105e+01 -9.87238e+01 1.79312e+02 9.99903e-01
6.44381e+00 1.53148e+01 1.66362e+01 3.50657e+01 1.32143e+01 -1.24845e+02 1.61271e+02 9.99706e-01
6.45382e+00 1.53768e+01 1.52826e+01 3.65643e+01 -9.41780e-01 -1.46975e+02 1.37494e+02 9.98624e-01
6.46382e+00 1.52942e+01 1.37340e+01 3.78015e+01 -1.56028e+01 -1.63641e+02 1.09246e+02 9.90531e-01
6.47382e+00 1.50650e+01 1.20499e+01 3.87407e+01 -3.01511e+01 -1.73859e+02 7.82241e+01 9.13981e-01
6.48383e+00 1.46934e+01 1.02950e+01 3.93635e+01 -4.39839e+01 -1.77264e+02 4.62997e+01 3.13042e-01
6.49383e+00 1.41891e+01 8.52965e+00 3.96699e+01 -5.65948e+01 -1.74115e+02 1.52419e+01 -7.39613e-01
6.50383e+00 1.35669e+01 6.81902e+00 3.96769e+01 -6.74791e+01 -1.65239e+02 -1.32921e+01 -9.75727e-01
6.51384e+00 1.28461e+01 5.21983e+00 3.94166e+01 -7.62629e+01 -1.51879e+02 -3.80563e+01 -9.97591e-01
6.52384e+00 1.20487e+01 3.77069e+00 3.89304e+01 -8.27804e+01 -1.35468e+02 -5.83824e+01 -9.99687e-01
6.53384e+00 1.11976e+01 2.49499e+00 3.82640e+01 -8.70257e+01 -1.17426e+02 -7.40995e+01 -9.99943e-01
6.54385e+00 1.03148e+01 1.40260e+00 3.74626e+01 -8.91221e+01 -9.90073e+01 -8.54326e+01 -9.99985e-01
6.55385e+00 9.42096e+00 4.92076e-01 3.65677e+01 -8.92889e+01 -8.12084e+01 -9.28781e+01 -9.99994e-01
6.56385e+00 8.53395e+00 -2.46587e-01 3.56152e+01 -8.78053e+01 -6.47413e+01 -9.70783e+01 -9.99997e-01
6.57386e+00 7.66875e+00 -8.29122e-01 3.46341e+01 -8.49787e+01 -5.00459e+01 -9.87158e+01 -9.99997e-01
6.58386e+00 6.83725e+00 -1.27447e+00 3.36466e+01 -8.11173e+01 -3.73329e+01 -9.84382e+01 -9.99997e-01
6.59386e+00 6.04834e+00 -1.60278e+00 3.26691e+01 -7.65112e+01 -2.66377e+01 -9.68118e+01 -9.99996e-01
6.60387e+00 5.30813e+00 -1.83386e+00 3.17127e+01 -7.14199e+01 -1.78735e+01 -9.43015e+01 -9.99995e-01
6.61387e+00 4.62034e+00 -1.98627e+00 3.07842e+01 -6.60661e+01 -1.08777e+01 -9.12685e+01 -9.99991e-01
6.62387e+00 3.98663e+00 -2.07672e+00 2.98875e+01 -6.06335e+01 -5.44821e+00 -8.79792e+01 -9.99982e-01
6.63388e+00 3.40703e+00 -2.11979e+00 2.90243e+01 -5.52682e+01 -1.36990e+00 -8.46202e+01 -9.99965e-01
6.64388e+00 2.88029e+00 -2.12793e+00 2.81944e+01 -5.00823e+01 1.56803e+00 -8.13141e+01 -9.99928e-01
6.65388e+00 2.40418e+00 -2.11157e+00 2.73970e+01 -4.51575e+01 3.56127e+00 -7.81353e+01 -9.99852e-01
6.66389e+00 1.97578e+00 -2.07925e+00 2.66306e+01 -4.05503e+01 4.78487e+00 -7.51231e+01 -9.99703e-01
6.67389e+00 1.59173e+00 -2.03789e+00 2.58934e+01 -3.62962e+01 5.39097e+00 -7.22929e+01 -9.99421e-01
6.68389e+00 1.24838e+00 -1.99301e+00 2.51837e+01 -3.24139e+01 5.50886e+00 -6.96445e+01 -9.98912e-01
6.69390e+00 9.41973e-01 -1.94893e+00 2.44995e+01 -2.89090e+01 5.24630e+00 -6.71679e+01 -9.98044e-01
6.70390e+00 6.68756e-01 -1.90899e+00 2.38393e+01 -2.57775e+01 4.69146e+00 -6.48482e+01 -9.96645e-01
6.71390e+00 4.25044e-01 -1.87574e+00 2.32016e+01 -2.30079e+01 3.91525e+00 -6.26683e+01 -9.94515e-01
6.72391e+00 2.07292e-01 -1.85110e+00 2.25851e+01 -2.05840e+01 2.97356e+00 -6.06108e+01 -9.91453e-01
6.73391e+00 1.21392e-02 -1.83649e+00 2.19887e+01 -1.84863e+01 1.90946e+00 -5.86588e+01 -9.87289e-01
6.74391e+00 -1.63574e-01 -1.83295e+00 2.14113e+01 -1.66938e+01 7.55202e-01 -5.67969e+01 -9.81925e-01
6.75392e+00 -3.22792e-01 -1.84125e+00 2.08521e+01 -1.51845e+01 -4.66038e-01 -5.50113e+01 -9.75358e-01
6.76392e+00 -4.68239e-01 -1.86195e+00 2.03105e+01 -1.39371e+01 -1.73859e+00 -5.32894e+01 -9.67704e-01
6.77392e+00 -6.02432e-01 -1.89553e+00 1.97858e+01 -1.29309e+01 -3.05298e+00 -5.16202e+01 -9.59184e-01
6.78393e+00 -7.27684e-01 -1.94235e+00 1.92776e+01 -1.21466e+01 -4.40482e+00 -4.99935e+01 -9.50106e-01
6.79393e+00 -8.46126e-01 -2.00278e+00 1.87855e+01 -1.15666e+01 -5.79387e+00 -4.84000e+01 -9.40828e-01
6.80393e+00 -9.59721e-01 -2.07722e+00 1.83092e+01 -1.11750e+01 -7.22327e+00 -4.68309e+01 -9.31722e-01
6.81394e+00 -1.07028e+00 -2.16609e+00 1.78485e+01 -1.09581e+01 -8.69890e+00 -4.52776e+01 -9.23138e-01
6.82394e+00 -1.17950e+00 -2.26991e+00 1.74033e+01 -1.09041e+01 -1.02289e+01 -4.37314e+01 -9.15378e-01
6.83394e+00 -1.28895e+00 -2.38927e+00 1.69736e+01 -1.10032e+01 -1.18232e+01 -4.21832e+01 -9.08682e-01
6.84395e+00 -1.40012e+00 -2.52489e+00 1.65594e+01 -1.12477e+01 -1.34934e+01 -4.06232e+01 -9.03221e-01
6.85395e+00 -1.51444e+00 -2.67760e+00 1.61609e+01 -1.16316e+01 -1.52520e+01 -3.90407e+01 -8.99101e-01
6.86395e+00 -1.63328e+00 -2.84836e+00 1.57784e+01 -1.21508e+01 -1.71129e+01 -3.74236e+01 -8.96365e-01
6.87396e+00 -1.75798e+00 -3.03830e+00 1.54124e+01 -1.28031e+01 -1.90906e+01 -3.57583e+01 -8.95006e-01
6.88396e+00 -1.88987e+00 -3.24865e+00 1.50632e+01 -1.35878e+01 -2.12002e+01 -3.40291e+01 -8.94973e-01
6.89396e+00 -2.03027e+00 -3.48084e+00 1.47318e+01 -1.45057e+01 -2.34572e+01 -3.22178e+01 -8.96186e-01
6.90397e+00 -2.18053e+00 -3.73643e+00 1.44190e+01 -1.55590e+01 -2.58774e+01 -3.03033e+01 -8.98538e-01
6.91397e+00 -2.34202e+00 -4.01714e+00 1.41260e+01 -1.67512e+01 -2.84761e+01 -2.82610e+01 -9.01905e-01
6.92397e+00 -2.51615e+00 -4.32483e+00 1.38541e+01 -1.80869e+01 -3.12683e+01 -2.60624e+01 -9.06153e-01
6.93398e+00 -2.70437e+00 -4.66153e+00 1.36052e+01 -1.95716e+01 -3.42674e+01 -2.36740e+01 -9.11139e-01
6.94398e+00 -2.90823e+00 -5.02937e+00 1.33812e+01 -2.12115e+01 -3.74853e+01 -2.10568e+01 -9.16717e-01
6.95398e+00 -3.12928e+00 -5.43059e+00 1.31848e+01 -2.30130e+01 -4.09303e+01 -1.81657e+01 -9.22740e-01
6.96399e+00 -3.36920e+00 -5.86749e+00 1.30189e+01 -2.49828e+01 -4.46069e+01 -1.49483e+01 -9.29064e-01
6.97399e+00 -3.62969e+00 -6.34238e+00 1.28870e+01 -2.71269e+01 -4.85130e+01 -1.13446e+01 -9.35551e-01
6.98399e+00 -3.91252e+00 -6.85752e+00 1.27934e+01 -2.94500e+01 -5.26384e+01 -7.28570e+00 -9.42070e-01
6.99400e+00 -4.21949e+00 -7.41501e+00 1.27431e+01 -3.19551e+01 -5.69616e+01 -2.69392e+00 -9.48499e-01
7.00400e+00 -4.55244e+00 -8.01665e+00 1.27416e+01 -3.46421e+01 -6.14462e+01 2.51765e+00 -9.54731e-01
7.01400e+00 -4.91316e+00 -8.66379e+00 1.27958e+01 -3.75064e+01 -6.60368e+01 8.44443e+00 -9.60674e-01
7.02401e+00 -5.30337e+00 -9.35713e+00 1.29133e+01 -4.05376e+01 -7.06533e+01 1.51889e+01 -9.66250e-01
7.03401e+00 -5.72467e+00 -1.00964e+01 1.31028e+01 -4.37171e+01 -7.51854e+01 2.28578e+01 -9.71401e-01
7.04401e+00 -6.17841e+00 -1.08800e+01 1.33740e+01 -4.70160e+01 -7.94852e+01 3.15570e+01 -9.76084e-01
7.05402e+00 -6.66557e+00 -1.17047e+01 1.37379e+01 -5.03917e+01 -8.33603e+01 4.13843e+01 -9.80277e-01
7.06402e+00 -7.18664e+00 -1.25652e+01 1.42060e+01 -5.37852e+01 -8.65672e+01 5.24185e+01 -9.83968e-01
7.07402e+00 -7.74142e+00 -1.34531e+01 1.47908e+01 -5.71169e+01 -8.88050e+01 6.47042e+01 -9.87164e-01
7.08403e+00 -8.32881e+00 -1.43572e+01 1.55047e+01 -6.02836e+01 -8.97139e+01 7.82323e+01 -9.89880e-01
7.09403e+00 -8.94652e+00 -1.52620e+01 1.63598e+01 -6.31546e+01 -8.88771e+01 9.29154e+01 -9.92144e-01
7.10403e+00 -9.59081e+00 -1.61478e+01 1.73668e+01 -6.55699e+01 -8.58328e+01 1.08559e+02 -9.93988e-01
7.11404e+00 -1.02562e+01 -1.69901e+01 1.85338e+01 -6.73392e+01 -8.00968e+01 1.24831e+02 -9.95455e-01
7.12404e+00 -1.09352e+01 -1.77596e+01 1.98647e+01 -6.82448e+01 -7.12008e+01 1.41232e+02 -9.96587e-01
7.13404e+00 -1.16179e+01 -1.84227e+01 2.13576e+01 -6.80480e+01 -5.87481e+01 1.57079e+02 -9.97434e-01
7.14405e+00 -1.22921e+01 -1.89422e+01 2.30026e+01 -6.65015e+01 -4.24860e+01 1.71499e+02 -9.98042e-01
7.15405e+00 -1.29431e+01 -1.92798e+01 2.47805e+01 -6.33677e+01 -2.23902e+01 1.83458e+02 -9.98454e-01
7.16405e+00 -1.35539e+01 -1.93983e+01 2.66610e+01 -5.84441e+01 1.25006e+00 1.91826e+02 -9.98702e-01
7.17406e+00 -1.41059e+01 -1.92652e+01 2.86026e+01 -5.15928e+01 2.77649e+01 1.95479e+02 -9.98801e-01
7.18406e+00 -1.45795e+01 -1.88567e+01 3.05529e+01 -4.27725e+01 5.60770e+01 1.93447e+02 -9.98733e-01
7.19406e+00 -1.49553e+01 -1.81620e+01 3.24516e+01 -3.20672e+01 8.47376e+01 1.85081e+02 -9.98402e-01
7.20407e+00 -1.52155e+01 -1.71859e+01 3.42340e+01 -1.97042e+01 1.12039e+02 1.70202e+02 -9.97498e-01
7.21407e+00 -1.53452e+01 -1.59509e+01 3.58363e+01 -6.05702e+00 1.36202e+02 1.49207e+02 -9.95005e-01
7.22407e+00 -1.53341e+01 -1.44968e+01 3.72020e+01 8.37269e+00 1.55601e+02 1.23090e+02 -9.87163e-01
7.23408e+00 -1.51771e+01 -1.28776e+01 3.82868e+01 2.29945e+01 1.69002e+02 9.33467e+01 -9.58400e-01
7.24408e+00 -1.48755e+01 -1.11569e+01 3.90635e+01 3.71861e+01 1.75732e+02 6.17941e+01 -8.42080e-01
7.25408e+00 -1.44365e+01 -9.40011e+00 3.95234e+01 5.03639e+01 1.75757e+02 3.03091e+01 -4.28425e-01
7.26409e+00 -1.38729e+01 -7.66831e+00 3.96758e+01 6.20454e+01 1.69645e+02 5.79300e-01 3.34804e-01
7.27409e+00 -1.32015e+01 -6.01749e+00 3.95455e+01 7.18400e+01 1.58435e+02 -2.60147e+01 8.16953e-01
7.28409e+00 -1.24428e+01 -4.49590e+00 3.91690e+01 7.94691e+01 1.43470e+02 -4.85091e+01 9.55899e-01
7.29410e+00 -1.16192e+01 -3.13607e+00 3.85901e+01 8.48308e+01 1.26184e+02 -6.64686e+01 9.88050e-01
7.30410e+00 -1.07530e+01 -1.95492e+00 3.78543e+01 8.79810e+01 1.07918e+02 -7.99234e+01 9.95987e-01
7.31410e+00 -9.86576e+00 -9.56559e-01 3.70049e+01 8.90920e+01 8.97972e+01 -8.92427e+01 9.98264e-01
7.32411e+00 -8.97655e+00 -1.35061e-01 3.60807e+01 8.84149e+01 7.26721e+01 -9.50029e+01 9.99022e-01
7.33411e+00 -8.10185e+00 5.22603e-01 3.51139e+01 8.62445e+01 5.71131e+01 -9.78711e+01 9.99289e-01
7.34411e+00 -7.25504e+00 1.03388e+00 3.41301e+01 8.28892e+01 4.34399e+01 -9.85144e+01 9.99349e-01
7.35412e+00 -6.44646e+00 1.41838e+00 3.31483e+01 7.86484e+01 3.17702e+01 -9.75391e+01 9.99271e-01
7.36412e+00 -5.68358e+00 1.69608e+00 3.21823e+01 7.37966e+01 2.20743e+01 -9.54593e+01 9.99036e-01
7.37412e+00 -4.97127e+00 1.88616e+00 3.12408e+01 6.85743e+01 1.42248e+01 -9.26855e+01 9.98552e-01
7.38413e+00 -4.31219e+00 2.00620e+00 3.03292e+01 6.31839e+01 8.03790e+00 -8.95291e+01 9.97609e-01
7.39413e+00 -3.70718e+00 2.07178e+00 2.94502e+01 5.77895e+01 3.30424e+00 -8.62142e+01 9.95796e-01
7.40413e+00 -3.15560e+00 2.09636e+00 2.86044e+01 5.25195e+01 -1.89157e-01 -8.28936e+01 9.92342e-01
7.41414e+00 -2.65570e+00 2.09129e+00 2.77914e+01 4.74699e+01 -2.64519e+00 -7.96643e+01 9.85877e-01
7.42414e+00 -2.20492e+00 2.06598e+00 2.70101e+01 4.27090e+01 -4.24868e+00 -7.65822e+01 9.74124e-01
7.43414e+00 -1.80012e+00 2.02805e+00 2.62587e+01 3.82817e+01 -5.16261e+00 -7.36739e+01 9.53629e-01
7.44415e+00 -1.43783e+00 1.98356e+00 2.55355e+01 3.42139e+01 -5.52708e+00 -7.09467e+01 9.19749e-01
7.45415e+00 -1.11438e+00 1.93724e+00 2.48387e+01 3.05162e+01 -5.46013e+00 -6.83954e+01 8.67230e-01
7.46415e+00 -8.26067e-01 1.89270e+00 2.41666e+01 2.71877e+01 -5.05936e+00 -6.60077e+01 7.91634e-01
7.47416e+00 -5.69244e-01 1.85263e+00 2.35176e+01 2.42187e+01 -4.40420e+00 -6.37682e+01 6.91350e-01
7.48416e+00 -3.40385e-01 1.81898e+00 2.28904e+01 2.15937e+01 -3.55823e+00 -6.16601e+01 5.69235e-01
7.49416e+00 -1.36141e-01 1.79324e+00 2.22836e+01 1.92939e+01 -2.57148e+00 -5.96671e+01 4.32651e-01
7.50417e+00 4.66376e-02 1.77652e+00 2.16963e+01 1.72988e+01 -1.48253e+00 -5.77739e+01 2.91531e-01
7.51417e+00 2.10897e-01 1.76968e+00 2.11275e+01 1.55878e+01 -3.20279e-01 -5.59667e+01 1.55537e-01
7.52417e+00 3.59377e-01 1.77344e+00 2.05763e+01 1.41406e+01 8.94457e-01 -5.42329e+01 3.18639e-02
7.53418e+00 4.94618e-01 1.78839e+00 2.00422e+01 1.29377e+01 2.14766e+00 -5.25614e+01 -7.55163e-02
7.54418e+00 6.18972e-01 1.81505e+00 1.95246e+01 1.19608e+01 3.43099e+00 -5.09421e+01 -1.65410e-01
7.55418e+00 7.34610e-01 1.85387e+00 1.90229e+01 1.11926e+01 4.74079e+00 -4.93659e+01 -2.38463e-01
7.56419e+00 8.43541e-01 1.90527e+00 1.85368e+01 1.06173e+01 6.07731e+00 -4.78244e+01 -2.96262e-01
7.57419e+00 9.47622e-01 1.96967e+00 1.80660e+01 1.02205e+01 7.44398e+00 -4.63095e+01 -3.40692e-01
7.58419e+00 1.04857e+00 2.04754e+00 1.76103e+01 9.98968e+00 8.84686e+00 -4.48137e+01 -3.73571e-01
7.59420e+00 1.14800e+00 2.13938e+00 1.71694e+01 9.91379e+00 1.02941e+01 -4.33291e+01 -3.96472e-01
7.60420e+00 1.24740e+00 2.24577e+00 1.67434e+01 9.98370e+00 1.17957e+01 -4.18476e+01 -4.10662e-01
7.61420e+00 1.34820e+00 2.36740e+00 1.63322e+01 1.01920e+01 1.33631e+01 -4.03608e+01 -4.17099e-01
7.62421e+00 1.45175e+00 2.50506e+00 1.59359e+01 1.05331e+01 1.50090e+01 -3.88591e+01 -4.16461e-01
7.63421e+00 1.55936e+00 2.65968e+00 1.55548e+01 1.10031e+01 1.67468e+01 -3.73322e+01 -4.09169e-01
7.64421e+00 1.67231e+00 2.83230e+00 1.51892e+01 1.15999e+01 1.85914e+01 -3.57680e+01 -3.95417e-01
7.65422e+00 1.79186e+00 3.02415e+00 1.48394e+01 1.23229e+01 2.05578e+01 -3.41529e+01 -3.75201e-01
7.66422e+00 1.91927e+00 3.23657e+00 1.45061e+01 1.31730e+01 2.26619e+01 -3.24711e+01 -3.48332e-01
7.67422e+00 2.05584e+00 3.47110e+00 1.41901e+01 1.41526e+01 2.49199e+01 -3.07041e+01 -3.14456e-01
7.68423e+00 2.20287e+00 3.72944e+00 1.38922e+01 1.52657e+01 2.73482e+01 -2.88304e+01 -2.73081e-01
7.69423e+00 2.36172e+00 4.01343e+00 1.36137e+01 1.65172e+01 2.99629e+01 -2.68246e+01 -2.23607e-01
7.70423e+00 2.53380e+00 4.32512e+00 1.33560e+01 1.79132e+01 3.27797e+01 -2.46571e+01 -1.65382e-01
7.71424e+00 2.72060e+00 4.66669e+00 1.31210e+01 1.94609e+01 3.58131e+01 -2.22932e+01 -9.77899e-02
7.72424e+00 2.92368e+00 5.04046e+00 1.29108e+01 2.11678e+01 3.90754e+01 -1.96922e+01 -2.03912e-02
7.73424e+00 3.14466e+00 5.44888e+00 1.27280e+01 2.30422e+01 4.25763e+01 -1.68065e+01 6.68809e-02
7.74425e+00 3.38526e+00 5.89446e+00 1.25757e+01 2.50919e+01 4.63208e+01 -1.35810e+01 1.63460e-01
7.75425e+00 3.64728e+00 6.37971e+00 1.24576e+01 2.73244e+01 5.03075e+01 -9.95182e+00 2.67860e-01
7.76425e+00 3.93256e+00 6.90709e+00 1.23782e+01 2.97453e+01 5.45266e+01 -5.84597e+00 3.77434e-01
7.77426e+00 4.24302e+00 7.47887e+00 1.23426e+01 3.23584e+01 5.89560e+01 -1.18049e+00 4.88320e-01
7.78426e+00 4.58059e+00 8.09694e+00 1.23568e+01 3.51636e+01 6.35583e+01 4.13740e+00 5.95706e-01
7.79426e+00 4.94715e+00 8.76273e+00 1.24278e+01 3.81558e+01 6.82751e+01 1.02096e+01 6.94497e-01
7.80427e+00 5.34454e+00 9.47686e+00 1.25639e+01 4.13232e+01 7.30220e+01 1.71457e+01 7.80266e-01
7.81427e+00 5.77441e+00 1.02389e+01 1.27741e+01 4.46452e+01 7.76815e+01 2.50594e+01 8.50167e-01
7.82427e+00 6.23815e+00 1.10471e+01 1.30689e+01 4.80899e+01 8.20954e+01 3.40634e+01 9.03445e-01
7.83428e+00 6.73678e+00 1.18979e+01 1.34596e+01 5.16112e+01 8.60576e+01 4.42613e+01 9.41330e-01
7.84428e+00 7.27077e+00 1.27853e+01 1.39587e+01 5.51452e+01 8.93059e+01 5.57357e+01 9.66432e-01
7.85428e+00 7.83982e+00 1.37005e+01 1.45791e+01 5.86065e+01 9.15169e+01 6.85316e+01 9.81919e-01
7.86429e+00 8.44268e+00 1.46311e+01 1.53341e+01 6.18843e+01 9.23028e+01 8.26348e+01 9.90817e-01
7.87429e+00 9.07684e+00 1.55607e+01 1.62364e+01 6.48387e+01 9.12157e+01 9.79451e+01 9.95584e-01
7.88429e+00 9.73824e+00 1.64681e+01 1.72970e+01 6.72981e+01 8.77603e+01 1.14244e+02 9.97973e-01
7.89430e+00 1.04209e+01 1.73268e+01 1.85241e+01 6.90592e+01 8.14205e+01 1.31164e+02 9.99098e-01
7.90430e+00 1.11168e+01 1.81057e+01 1.99214e+01 6.98894e+01 7.17022e+01 1.48154e+02 9.99603e-01
7.91430e+00 1.18152e+01 1.87687e+01 2.14859e+01 6.95349e+01 5.81964e+01 1.64461e+02 9.99821e-01
7.92431e+00 1.25031e+01 1.92766e+01 2.32063e+01 6.77345e+01 4.06597e+01 1.79134e+02 9.99914e-01
7.93431e+00 1.31647e+01 1.95888e+01 2.50606e+01 6.42404e+01 1.91071e+01 1.91052e+02 9.99953e-01
7.94431e+00 1.37820e+01 1.96666e+01 2.70154e+01 5.88461e+01 -6.09665e+00 1.99005e+02 9.99969e-01
7.95432e+00 1.43352e+01 1.94772e+01 2.90249e+01 5.14193e+01 -3.41690e+01 2.01810e+02 9.99974e-01
7.96432e+00 1.48039e+01 1.89975e+01 3.10324e+01 4.19361e+01 -6.38894e+01 1.98483e+02 9.99969e-01
7.97432e+00 1.51678e+01 1.82188e+01 3.29733e+01 3.05104e+01 -9.36526e+01 1.88409e+02 9.99945e-01
7.98433e+00 1.54087e+01 1.71498e+01 3.47791e+01 1.74115e+01 -1.21606e+02 1.71512e+02 9.99847e-01
7.99433e+00 1.55119e+01 1.58182e+01 3.63837e+01 3.06287e+00 -1.45866e+02 1.48347e+02 9.99336e-01
8.00433e+00 1.54676e+01 1.42694e+01 3.77300e+01 -1.19819e+01 -1.64769e+02 1.20101e+02 9.95608e-01
8.01434e+00 1.52720e+01 1.25635e+01 3.87752e+01 -2.70854e+01 -1.77123e+02 8.84686e+01 9.59306e-01
8.02434e+00 1.49277e+01 1.07678e+01 3.94952e+01 -4.15989e+01 -1.82366e+02 5.54185e+01 5.98118e-01
8.03434e+00 1.44436e+01 8.94703e+00 3.98856e+01 -5.49655e+01 -1.80618e+02 2.28654e+01 -5.52039e-01
8.04435e+00 1.38336e+01 7.16725e+00 3.99603e+01 -6.66636e+01 -1.72622e+02 -7.41185e+00 -9.58517e-01
8.05435e+00 1.31169e+01 5.49209e+00 3.97499e+01 -7.62484e+01 -1.59614e+02 -3.39602e+01 -9.96371e-01
8.06435e+00 1.23159e+01 3.96580e+00 3.92962e+01 -8.35013e+01 -1.43089e+02 -5.59472e+01 -9.99591e-01
8.07436e+00 1.14543e+01 2.61602e+00 3.86467e+01 -8.83826e+01 -1.24567e+02 -7.30934e+01 -9.99935e-01
8.08436e+00 1.05553e+01 1.45569e+00 3.78494e+01 -9.09958e+01 -1.05419e+02 -8.55666e+01 -9.99985e-01
8.09436e+00 9.64061e+00 4.85273e-01 3.69488e+01 -9.15534e+01 -8.67573e+01 -9.38518e+01 -9.99995e-01
8.10437e+00 8.72950e+00 -3.04383e-01 3.59835e+01 -9.03388e+01 -6.93878e+01 -9.86132e+01 -9.99997e-01
8.11437e+00 7.83808e+00 -9.28994e-01 3.49852e+01 -8.76708e+01 -5.38217e+01 -1.00575e+02 -9.99998e-01
8.12437e+00 6.97927e+00 -1.40808e+00 3.39783e+01 -8.38734e+01 -4.03164e+01 -1.00436e+02 -9.99998e-01
8.13438e+00 6.16279e+00 -1.76269e+00 3.29808e+01 -7.92548e+01 -2.89327e+01 -9.88118e+01 -9.99998e-01
8.14438e+00 5.39545e+00 -2.01376e+00 3.20047e+01 -7.40921e+01 -1.95934e+01 -9.62110e+01 -9.99996e-01
8.15438e+00 4.68147e+00 -2.18096e+00 3.10578e+01 -6.86243e+01 -1.21341e+01 -9.30310e+01 -9.99993e-01
8.16439e+00 4.02286e+00 -2.28209e+00 3.01444e+01 -6.30495e+01 -6.34450e+00 -8.95656e+01 -9.99988e-01
8.17439e+00 3.41988e+00 -2.33271e+00 2.92662e+01 -5.75259e+01 -1.99743e+00 -8.60207e+01 -9.99975e-01
8.18439e+00 2.87138e+00 -2.34612e+00 2.84232e+01 -5.21750e+01 1.13092e+00 -8.25318e+01 -9.99947e-01
8.19440e+00 2.37515e+00 -2.33346e+00 2.76145e+01 -4.70861e+01 3.24904e+00 -7.91810e+01 -9.99890e-01
8.20440e+00 1.92826e+00 -2.30387e+00 2.68385e+01 -4.23213e+01 4.54363e+00 -7.60117e+01 -9.99774e-01
8.21440e+00 1.52723e+00 -2.26476e+00 2.60931e+01 -3.79199e+01 5.17702e+00 -7.30405e+01 -9.99549e-01
8.22441e+00 1.16832e+00 -2.22203e+00 2.53765e+01 -3.39036e+01 5.28713e+00 -7.02667e+01 -9.99134e-01
8.23441e+00 8.47626e-01 -2.18033e+00 2.46867e+01 -3.02796e+01 4.98878e+00 -6.76793e+01 -9.98409e-01
8.24441e+00 5.61230e-01 -2.14324e+00 2.40219e+01 -2.70447e+01 4.37588e+00 -6.52612e+01 -9.97215e-01
8.25442e+00 3.05289e-01 -2.11353e+00 2.33805e+01 -2.41882e+01 3.52380e+00 -6.29933e+01 -9.95363e-01
8.26442e+00 7.60981e-02 -2.09325e+00 2.27612e+01 -2.16935e+01 2.49192e+00 -6.08558e+01 -9.92656e-01
8.27442e+00 -1.29867e-01 -2.08398e+00 2.21626e+01 -1.95411e+01 1.32589e+00 -5.88297e+01 -9.88921e-01
8.28443e+00 -3.15923e-01 -2.08684e+00 2.15839e+01 -1.77092e+01 5.98422e-02 -5.68977e+01 -9.84050e-01
8.29443e+00 -4.85163e-01 -2.10271e+00 2.10240e+01 -1.61755e+01 -1.28177e+00 -5.50439e+01 -9.78027e-01
8.30443e+00 -6.40461e-01 -2.13225e+00 2.04824e+01 -1.49178e+01 -2.68247e+00 -5.32542e+01 -9.70952e-01
8.31444e+00 -7.84469e-01 -2.17597e+00 1.99584e+01 -1.39150e+01 -4.13240e+00 -5.15155e+01 -9.63034e-01
8.32444e+00 -9.19636e-01 -2.23433e+00 1.94516e+01 -1.31470e+01 -5.62705e+00 -4.98162e+01 -9.54571e-01
8.33444e+00 -1.04822e+00 -2.30779e+00 1.89617e+01 -1.25957e+01 -7.16635e+00 -4.81454e+01 -9.45918e-01
8.34445e+00 -1.17230e+00 -2.39679e+00 1.84883e+01 -1.22449e+01 -8.75375e+00 -4.64925e+01 -9.37443e-01
8.35445e+00 -1.29382e+00 -2.50186e+00 1.80315e+01 -1.20804e+01 -1.03956e+01 -4.48470e+01 -9.29498e-01
8.36445e+00 -1.41457e+00 -2.62358e+00 1.75911e+01 -1.20901e+01 -1.21005e+01 -4.31984e+01 -9.22382e-01
8.37446e+00 -1.53625e+00 -2.76266e+00 1.71673e+01 -1.22641e+01 -1.38791e+01 -4.15353e+01 -9.16336e-01
8.38446e+00 -1.66046e+00 -2.91988e+00 1.67602e+01 -1.25943e+01 -1.57433e+01 -3.98456e+01 -9.11523e-01
8.39446e+00 -1.78872e+00 -3.09620e+00 1.63702e+01 -1.30748e+01 -1.77062e+01 -3.81158e+01 -9.08041e-01
8.40447e+00 -1.92253e+00 -3.29267e+00 1.59978e+01 -1.37015e+01 -1.97818e+01 -3.63306e+01 -9.05923e-01
8.41447e+00 -2.06332e+00 -3.51052e+00 1.56436e+01 -1.44720e+01 -2.19846e+01 -3.44730e+01 -9.05147e-01
8.42447e+00 -2.21254e+00 -3.75110e+00 1.53085e+01 -1.53856e+01 -2.43294e+01 -3.25231e+01 -9.05649e-01
8.43448e+00 -2.37161e+00 -4.01591e+00 1.49933e+01 -1.64430e+01 -2.68309e+01 -3.04580e+01 -9.07330e-01
8.44448e+00 -2.54199e+00 -4.30662e+00 1.46996e+01 -1.76462e+01 -2.95030e+01 -2.82514e+01 -9.10069e-01
8.45448e+00 -2.72515e+00 -4.62499e+00 1.44287e+01 -1.89984e+01 -3.23589e+01 -2.58727e+01 -9.13727e-01
8.46449e+00 -2.92260e+00 -4.97295e+00 1.41826e+01 -2.05035e+01 -3.54097e+01 -2.32864e+01 -9.18155e-01
8.47449e+00 -3.13588e+00 -5.35247e+00 1.39636e+01 -2.21659e+01 -3.86639e+01 -2.04516e+01 -9.23201e-01
8.48449e+00 -3.36661e+00 -5.76565e+00 1.37744e+01 -2.39904e+01 -4.21262e+01 -1.73212e+01 -9.28712e-01
8.49450e+00 -3.61641e+00 -6.21455e+00 1.36183e+01 -2.59814e+01 -4.57957e+01 -1.38410e+01 -9.34537e-01
8.50450e+00 -3.88697e+00 -6.70123e+00 1.34989e+01 -2.81425e+01 -4.96642e+01 -9.94955e+00 -9.40534e-01
8.51450e+00 -4.18002e+00 -7.22759e+00 1.34208e+01 -3.04757e+01 -5.37137e+01 -5.57735e+00 -9.46571e-01
8.52451e+00 -4.49726e+00 -7.79530e+00 1.33892e+01 -3.29804e+01 -5.79134e+01 -6.46934e-01 -9.52527e-01
8.53451e+00 -4.84041e+00 -8.40565e+00 1.34100e+01 -3.56524e+01 -6.22158e+01 4.92672e+00 -9.58297e-01
8.54451e+00 -5.21108e+00 -9.05932e+00 1.34902e+01 -3.84824e+01 -6.65524e+01 1.12350e+01 -9.63791e-01
8.55452e+00 -5.61079e+00 -9.75622e+00 1.36375e+01 -4.14543e+01 -7.08284e+01 1.83733e+01 -9.68936e-01
8.56452e+00 -6.04083e+00 -1.04951e+01 1.38609e+01 -4.45429e+01 -7.49170e+01 2.64370e+01 -9.73680e-01
8.57452e+00 -6.50221e+00 -1.12734e+01 1.41699e+01 -4.77116e+01 -7.86532e+01 3.55155e+01 -9.77983e-01
8.58453e+00 -6.99548e+00 -1.20864e+01 1.45750e+01 -5.09093e+01 -8.18276e+01 4.56834e+01 -9.81825e-01
8.59453e+00 -7.52061e+00 -1.29274e+01 1.50876e+01 -5.40677e+01 -8.41816e+01 5.69881e+01 -9.85199e-01
8.60453e+00 -8.07677e+00 -1.37865e+01 1.57190e+01 -5.70978e+01 -8.54043e+01 6.94334e+01 -9.88112e-01
8.61454e+00 -8.66214e+00 -1.46508e+01 1.64804e+01 -5.98868e+01 -8.51339e+01 8.29599e+01 -9.90581e-01
8.62454e+00 -9.27364e+00 -1.55033e+01 1.73819e+01 -6.22964e+01 -8.29654e+01 9.74202e+01 -9.92631e-01
8.63454e+00 -9.90667e+00 -1.63228e+01 1.84317e+01 -6.41611e+01 -7.84674e+01 1.12553e+02 -9.94296e-01
8.64455e+00 -1.05548e+01 -1.70838e+01 1.96346e+01 -6.52900e+01 -7.12114e+01 1.27958e+02 -9.95613e-01
8.65455e+00 -1.12098e+01 -1.77569e+01 2.09908e+01 -6.54717e+01 -6.08150e+01 1.43075e+02 -9.96625e-01
8.66455e+00 -1.18608e+01 -1.83091e+01 2.24937e+01 -6.44826e+01 -4.70000e+01 1.57177e+02 -9.97375e-01
8.67456e+00 -1.24952e+01 -1.87054e+01 2.41290e+01 -6.21022e+01 -2.96630e+01 1.69384e+02 -9.97903e-01
8.68456e+00 -1.30980e+01 -1.89112e+01 2.58729e+01 -5.81324e+01 -8.94958e+00 1.78704e+02 -9.98241e-01
8.69456e+00 -1.36524e+01 -1.88947e+01 2.76913e+01 -5.24226e+01 1.46797e+01 1.84115e+02 -9.98406e-01
8.70457e+00 -1.41407e+01 -1.86304e+01 2.95402e+01 -4.48974e+01 4.04101e+01 1.84673e+02 -9.98387e-01
8.71457e+00 -1.45447e+01 -1.81030e+01 3.13673e+01 -3.55833e+01 6.70798e+01 1.79656e+02 -9.98109e-01
8.72457e+00 -1.48471e+01 -1.73100e+01 3.31147e+01 -2.46290e+01 9.32481e+01 1.68698e+02 -9.97338e-01
8.73458e+00 -1.50329e+01 -1.62643e+01 3.47229e+01 -1.23146e+01 1.17329e+02 1.51905e+02 -9.95363e-01
8.74458e+00 -1.50903e+01 -1.49947e+01 3.61364e+01 9.55884e-01 1.37775e+02 1.29911e+02 -9.89851e-01
8.75458e+00 -1.50122e+01 -1.35442e+01 3.73083e+01 1.46804e+01 1.53283e+02 1.03840e+02 -9.72261e-01
8.76459e+00 -1.47969e+01 -1.19668e+01 3.82053e+01 2.83015e+01 1.62973e+02 7.51910e+01 -9.09095e-01
8.77459e+00 -1.44482e+01 -1.03219e+01 3.88097e+01 4.12631e+01 1.66502e+02 4.56408e+01 -6.81640e-01
8.78459e+00 -1.39752e+01 -8.66788e+00 3.91208e+01 5.30736e+01 1.64084e+02 1.68136e+01 -9.15677e-02
8.79460e+00 -1.33916e+01 -7.05820e+00 3.91532e+01 6.33338e+01 1.56417e+02 -9.88812e+00 5.80485e-01
8.80460e+00 -1.27144e+01 -5.54222e+00 3.89338e+01 7.17219e+01 1.44559e+02 -3.33575e+01 8.83821e-01
8.81460e+00 -1.19636e+01 -4.15888e+00 3.84989e+01 7.80467e+01 1.29763e+02 -5.29088e+01 9.68033e-01
8.82461e+00 -1.11600e+01 -2.93248e+00 3.78892e+01 8.22748e+01 1.13295e+02 -6.83114e+01 9.89772e-01
8.83461e+00 -1.03242e+01 -1.87422e+00 3.71456e+01 8.44998e+01 9.62955e+01 -7.97052e+01 9.95944e-01
8.84461e+00 -9.47546e+00 -9.84661e-01 3.63066e+01 8.49080e+01 7.96934e+01 -8.74874e+01 9.97957e-01
8.85462e+00 -8.63072e+00 -2.56230e-01 3.54055e+01 8.37449e+01 6.41712e+01 -9.22033e+01 9.98689e-01
8.86462e+00 -7.80432e+00 3.24267e-01 3.44701e+01 8.12859e+01 5.01707e+01 -9.44510e+01 9.98942e-01
8.87462e+00 -7.00784e+00 7.73373e-01 3.35222e+01 7.78121e+01 3.79250e+01 -9.48121e+01 9.98952e-01
8.88463e+00 -6.25005e+00 1.10910e+00 3.25778e+01 7.35915e+01 2.75024e+01 -9.38061e+01 9.98764e-01
8.89463e+00 -5.53719e+00 1.34951e+00 3.16485e+01 6.88670e+01 1.88530e+01 -9.18685e+01 9.98318e-01
8.90463e+00 -4.87322e+00 1.51175e+00 3.07418e+01 6.38497e+01 1.18495e+01 -8.93451e+01 9.97447e-01
8.91464e+00 -4.26016e+00 1.61145e+00 2.98621e+01 5.87161e+01 6.32130e+00 -8.64972e+01 9.95808e-01
8.92464e+00 -3.69842e+00 1.66242e+00 2.90117e+01 5.36084e+01 2.07925e+00 -8.35129e+01 9.92759e-01
8.93464e+00 -3.18717e+00 1.67656e+00 2.81913e+01 4.86373e+01 -1.06689e+00 -8.05202e+01 9.87154e-01
8.94465e+00 -2.72462e+00 1.66386e+00 2.74005e+01 4.38848e+01 -3.29727e+00 -7.76014e+01 9.77067e-01
8.95465e+00 -2.30826e+00 1.63262e+00 2.66383e+01 3.94088e+01 -4.77569e+00 -7.48041e+01 9.59499e-01
8.96465e+00 -1.93513e+00 1.58950e+00 2.59034e+01 3.52463e+01 -5.64663e+00 -7.21517e+01 9.30225e-01
8.97466e+00 -1.60198e+00 1.53981e+00 2.51943e+01 3.14179e+01 -6.03448e+00 -6.96516e+01 8.84096e-01
8.98466e+00 -1.30543e+00 1.48764e+00 2.45094e+01 2.79307e+01 -6.04431e+00 -6.73005e+01 8.16074e-01
8.99466e+00 -1.04206e+00 1.43609e+00 2.38474e+01 2.47815e+01 -5.76335e+00 -6.50895e+01 7.23061e-01
9.00467e+00 -8.08538e-01 1.38745e+00 2.32068e+01 2.19599e+01 -5.26294e+00 -6.30066e+01 6.05856e-01
9.01467e+00 -6.01669e-01 1.34340e+00 2.25864e+01 1.94507e+01 -4.60057e+00 -6.10388e+01 4.70035e-01
9.02467e+00 -4.18413e-01 1.30517e+00 2.19853e+01 1.72358e+01 -3.82181e+00 -5.91735e+01 3.24863e-01
9.03468e+00 -2.55920e-01 1.27371e+00 2.14023e+01 1.52963e+01 -2.96219e+00 -5.73987e+01 1.80638e-01
9.04468e+00 -1.11533e-01 1.24973e+00 2.08366e+01 1.36126e+01 -2.04868e+00 -5.57038e+01 4.59870e-02
9.05468e+00 1.72134e-02 1.23380e+00 2.02876e+01 1.21659e+01 -1.10105e+00 -5.40790e+01 -7.36035e-02
9.06469e+00 1.32595e-01 1.22636e+00 1.97545e+01 1.09376e+01 -1.33045e-01 -5.25160e+01 -1.75823e-01
9.07469e+00 2.36708e-01 1.22772e+00 1.92367e+01 9.91012e+00 8.46611e-01 -5.10074e+01 -2.60719e-01
9.08469e+00 3.31477e-01 1.23815e+00 1.87338e+01 9.06677e+00 1.83336e+00 -4.95465e+01 -3.29703e-01
9.09470e+00 4.18666e-01 1.25787e+00 1.82453e+01 8.39203e+00 2.82607e+00 -4.81276e+01 -3.84759e-01
9.10470e+00 4.99889e-01 1.28706e+00 1.77709e+01 7.87172e+00 3.82637e+00 -4.67456e+01 -4.27949e-01
9.11470e+00 5.76625e-01 1.32593e+00 1.73100e+01 7.49307e+00 4.83818e+00 -4.53955e+01 -4.61151e-01
9.12471e+00 6.50235e-01 1.37472e+00 1.68625e+01 7.24482e+00 5.86724e+00 -4.40729e+01 -4.85960e-01
9.13471e+00 7.21972e-01 1.43370e+00 1.64282e+01 7.11727e+00 6.92082e+00 -4.27734e+01 -5.03670e-01
9.14471e+00 7.93003e-01 1.50323e+00 1.60067e+01 7.10230e+00 8.00746e+00 -4.14926e+01 -5.15298e-01
9.15472e+00 8.64419e-01 1.58375e+00 1.55980e+01 7.19333e+00 9.13675e+00 -4.02257e+01 -5.21613e-01
9.16472e+00 9.37254e-01 1.67579e+00 1.52019e+01 7.38532e+00 1.03193e+01 -3.89678e+01 -5.23180e-01
9.17472e+00 1.01250e+00 1.77997e+00 1.48184e+01 7.67470e+00 1.15664e+01 -3.77135e+01 -5.20385e-01
9.18473e+00 1.09112e+00 1.89705e+00 1.44474e+01 8.05933e+00 1.28904e+01 -3.64565e+01 -5.13464e-01
9.19473e+00 1.17405e+00 2.02790e+00 1.40890e+01 8.53849e+00 1.43043e+01 -3.51899e+01 -5.02518e-01
9.20473e+00 1.26226e+00 2.17354e+00 1.37434e+01 9.11277e+00 1.58220e+01 -3.39056e+01 -4.87523e-01
9.21474e+00 1.35669e+00 2.33510e+00 1.34108e+01 9.78409e+00 1.74580e+01 -3.25941e+01 -4.68341e-01
9.22474e+00 1.45834e+00 2.51390e+00 1.30915e+01 1.05556e+01 1.92278e+01 -3.12444e+01 -4.44719e-01
9.23474e+00 1.56823e+00 2.71141e+00 1.27859e+01 1.14318e+01 2.11478e+01 -2.98436e+01 -4.16291e-01
9.24475e+00 1.68742e+00 2.92925e+00 1.24946e+01 1.24183e+01 2.32349e+01 -2.83761e+01 -3.82576e-01
9.25475e+00 1.81706e+00 3.16924e+00 1.22184e+01 1.35218e+01 2.55069e+01 -2.68238e+01 -3.42977e-01
9.26475e+00 1.95836e+00 3.43339e+00 1.19583e+01 1.47503e+01 2.79821e+01 -2.51650e+01 -2.96796e-01
9.27476e+00 2.11261e+00 3.72390e+00 1.17154e+01 1.61128e+01 3.06792e+01 -2.33740e+01 -2.43248e-01
9.28476e+00 2.28121e+00 4.04314e+00 1.14912e+01 1.76194e+01 3.36168e+01 -2.14200e+01 -1.81509e-01
9.29476e+00 2.46564e+00 4.39372e+00 1.12875e+01 1.92808e+01 3.68131e+01 -1.92668e+01 -1.10795e-01
9.30477e+00 2.66751e+00 4.77838e+00 1.11066e+01 2.11088e+01 4.02850e+01 -1.68711e+01 -3.05031e-02
9.31477e+00 2.88855e+00 5.20007e+00 1.09510e+01 2.31153e+01 4.40468e+01 -1.41820e+01 5.95924e-02
9.32477e+00 3.13060e+00 5.66184e+00 1.08240e+01 2.53124e+01 4.81094e+01 -1.11391e+01 1.59059e-01
9.33478e+00 3.39564e+00 6.16681e+00 1.07295e+01 2.77117e+01 5.24774e+01 -7.67184e+00 2.66486e-01
9.34478e+00 3.68573e+00 6.71810e+00 1.06722e+01 3.03237e+01 5.71475e+01 -3.69813e+00 3.79209e-01
9.35478e+00 4.00305e+00 7.31869e+00 1.06576e+01 3.31564e+01 6.21040e+01 8.76938e-01 4.93207e-01
9.36479e+00 4.34983e+00 7.97130e+00 1.06921e+01 3.62147e+01 6.73151e+01 6.16149e+00 6.03376e-01
9.37479e+00 4.72834e+00 8.67815e+00 1.07836e+01 3.94982e+01 7.27268e+01 1.22770e+01 7.04255e-01
9.38479e+00 5.14079e+00 9.44076e+00 1.09410e+01 4.29997e+01 7.82562e+01 1.93570e+01 7.91102e-01
9.39480e+00 5.58929e+00 1.02596e+01 1.11746e+01 4.67027e+01 8.37827e+01 2.75449e+01 8.60944e-01
9.40480e+00 6.07573e+00 1.11336e+01 1.14962e+01 5.05784e+01 8.91389e+01 3.69880e+01 9.13155e-01
9.41480e+00 6.60163e+00 1.20598e+01 1.19192e+01 5.45821e+01 9.40994e+01 4.78299e+01 9.49306e-01
9.42481e+00 7.16795e+00 1.30328e+01 1.24582e+01 5.86490e+01 9.83698e+01 6.01969e+01 9.72427e-01
9.43481e+00 7.77491e+00 1.40438e+01 1.31290e+01 6.26887e+01 1.01577e+02 7.41786e+01 9.86057e-01
9.44481e+00 8.42165e+00 1.50797e+01 1.39478e+01 6.65806e+01 1.03263e+02 8.98020e+01 9.93449e-01
9.45482e+00 9.10595e+00 1.61227e+01 1.49309e+01 7.01677e+01 1.02884e+02 1.06997e+02 9.97134e-01
9.46482e+00 9.82381e+00 1.71491e+01 1.60930e+01 7.32528e+01 9.98230e+01 1.25555e+02 9.98825e-01
9.47482e+00 1.05690e+01 1.81287e+01 1.74460e+01 7.55964e+01 9.34165e+01 1.45080e+02 9.99542e-01
9.48483e+00 1.13328e+01 1.90247e+01 1.89967e+01 7.69185e+01 8.30079e+01 1.64946e+02 9.99826e-01
9.49483e+00 1.21035e+01 1.97941e+01 2.07442e+01 7.69065e+01 6.80257e+01 1.84259e+02 9.99934e-01
9.50483e+00 1.28659e+01 2.03891e+01 2.26774e+01 7.52317e+01 4.80907e+01 2.01852e+02 9.99973e-01
9.51484e+00 1.36020e+01 2.07595e+01 2.47722e+01 7.15751e+01 2.31451e+01 2.16311e+02 9.99988e-01
9.52484e+00 1.42904e+01 2.08567e+01 2.69895e+01 6.56633e+01 -6.41565e+00 2.26079e+02 9.99993e-01
9.53484e+00 1.49075e+01 2.06389e+01 2.92745e+01 5.73132e+01 -3.96379e+01 2.29610e+02 9.99995e-01
9.54485e+00 1.54287e+01 2.00766e+01 3.15580e+01 4.64787e+01 -7.49718e+01 2.25602e+02 9.99994e-01
9.55485e+00 1.58296e+01 1.91588e+01 3.37601e+01 3.32923e+01 -1.10338e+02 2.13249e+02 9.99988e-01
9.56485e+00 1.60880e+01 1.78970e+01 3.57962e+01 1.80899e+01 -1.43323e+02 1.92472e+02 9.99962e-01
9.57486e+00 1.61865e+01 1.63275e+01 3.75852e+01 1.40985e+00 -1.71480e+02 1.64059e+02 9.99786e-01
9.58486e+00 1.61137e+01 1.45095e+01 3.90584e+01 -1.60416e+01 -1.92701e+02 1.29646e+02 9.97968e-01
9.59486e+00 1.58657e+01 1.25201e+01 4.01666e+01 -3.34559e+01 -2.05553e+02 9.15299e+01 9.70898e-01
9.60487e+00 1.54472e+01 1.04452e+01 4.08860e+01 -5.00196e+01 -2.09497e+02 5.23201e+01 5.56476e-01
9.61487e+00 1.48701e+01 8.36455e+00 4.12179e+01 -6.50554e+01 -2.04917e+02 1.44672e+01 -7.23737e-01
9.62487e+00 1.41529e+01 6.35979e+00 4.11874e+01 -7.79308e+01 -1.92999e+02 -1.98237e+01 -9.84617e-01
9.63488e+00 1.33198e+01 4.50285e+00 4.08387e+01 -8.81693e+01 -1.75512e+02 -4.89263e+01 -9.99053e-01
9.64488e+00 1.23984e+01 2.84033e+00 4.02285e+01 -9.55802e+01 -1.54453e+02 -7.20606e+01 -9.99917e-01
9.65488e+00 1.14169e+01 1.39821e+00 3.94173e+01 -1.00187e+02 -1.31748e+02 -8.91495e+01 -9.99989e-01
9.66489e+00 1.04027e+01 1.84469e-01 3.84636e+01 -1.02182e+02 -1.09034e+02 -1.00651e+02 -9.99997e-01
9.67489e+00 9.38027e+00 -8.07351e-01 3.74196e+01 -1.01876e+02 -8.75507e+01 -1.07359e+02 -9.99999e-01
9.68489e+00 8.37087e+00 -1.59403e+00 3.63285e+01 -9.96490e+01 -6.81229e+01 -1.10219e+02 -9.99999e-01
9.69490e+00 7.39168e+00 -2.19865e+00 3.52241e+01 -9.59034e+01 -5.11996e+01 -1.10183e+02 -1.00000e+00
9.70490e+00 6.45591e+00 -2.64725e+00 3.41309e+01 -9.10317e+01 -3.69334e+01 -1.08106e+02 -9.99999e-01
9.71490e+00 5.57300e+00 -2.96625e+00 3.30656e+01 -8.53925e+01 -2.52646e+01 -1.04706e+02 -9.99999e-01
9.72491e+00 4.74901e+00 -3.18074e+00 3.20386e+01 -7.92975e+01 -1.59987e+01 -1.00542e+02 -9.99999e-01
9.73491e+00 3.98717e+00 -3.31346e+00 3.10553e+01 -7.30063e+01 -8.86854e+00 -9.60255e+01 -9.99997e-01
9.74491e+00 3.28835e+00 -3.38432e+00 3.01177e+01 -6.67267e+01 -3.57938e+00 -9.14426e+01 -9.99994e-01
9.75492e+00 2.65161e+00 -3.41024e+00 2.92254e+01 -6.06185e+01 1.60850e-01 -8.69771e+01 -9.99986e-01
9.76492e+00 2.07461e+00 -3.40536e+00 2.83768e+01 -5.47997e+01 2.62363e+00 -8.27363e+01 -9.99967e-01
9.77492e+00 1.55401e+00 -3.38121e+00 2.75692e+01 -4.93522e+01 4.05062e+00 -7.87724e+01 -9.99925e-01
9.78493e+00 1.08582e+00 -3.34708e+00 2.67999e+01 -4.43290e+01 4.65022e+00 -7.51006e+01 -9.99833e-01
9.79493e+00 6.65620e-01 -3.31035e+00 2.60658e+01 -3.97597e+01 4.59781e+00 -7.17122e+01 -9.99644e-01
9.80493e+00 2.88806e-01 -3.27678e+00 2.53643e+01 -3.56559e+01 4.03800e+00 -6.85844e+01 -9.99281e-01
9.81494e+00 -4.92818e-02 -3.25085e+00 2.46929e+01 -3.20157e+01 3.08787e+00 -6.56874e+01 -9.98631e-01
9.82494e+00 -3.53229e-01 -3.23597e+00 2.40494e+01 -2.88274e+01 1.84051e+00 -6.29887e+01 -9.97543e-01
9.83494e+00 -6.27468e-01 -3.23473e+00 2.34321e+01 -2.60726e+01 3.68527e-01 -6.04559e+01 -9.95842e-01
9.84495e+00 -8.76225e-01 -3.24908e+00 2.28394e+01 -2.37286e+01 -1.27273e+00 -5.80583e+01 -9.93360e-01
9.85495e+00 -1.10348e+00 -3.28049e+00 2.22702e+01 -2.17701e+01 -3.04224e+00 -5.57672e+01 -9.89969e-01
9.86495e+00 -1.31297e+00 -3.33008e+00 2.17235e+01 -2.01711e+01 -4.91083e+00 -5.35569e+01 -9.85619e-01
9.87496e+00 -1.50815e+00 -3.39872e+00 2.11985e+01 -1.89057e+01 -6.85894e+00 -5.14036e+01 -9.80368e-01
9.88496e+00 -1.69224e+00 -3.48714e+00 2.06949e+01 -1.79490e+01 -8.87479e+00 -4.92854e+01 -9.74384e-01
9.89496e+00 -1.86820e+00 -3.59597e+00 2.02124e+01 -1.72777e+01 -1.09528e+01 -4.71818e+01 -9.67934e-01
9.90497e+00 -2.03879e+00 -3.72584e+00 1.97510e+01 -1.68705e+01 -1.30921e+01 -4.50731e+01 -9.61346e-01
9.91497e+00 -2.20654e+00 -3.87735e+00 1.93108e+01 -1.67081e+01 -1.52958e+01 -4.29398e+01 -9.54971e-01
9.92497e+00 -2.37382e+00 -4.05120e+00 1.88921e+01 -1.67737e+01 -1.75694e+01 -4.07620e+01 -9.49141e-01
9.93498e+00 -2.54284e+00 -4.24811e+00 1.84955e+01 -1.70527e+01 -1.99204e+01 -3.85190e+01 -9.44133e-01
9.94498e+00 -2.71566e+00 -4.46892e+00 1.81217e+01 -1.75326e+01 -2.23571e+01 -3.61885e+01 -9.40154e-01
9.95498e+00 -2.89424e+00 -4.71453e+00 1.77718e+01 -1.82029e+01 -2.48883e+01 -3.37465e+01 -9.37330e-01
9.96499e+00 -3.08044e+00 -4.98595e+00 1.74470e+01 -1.90550e+01 -2.75219e+01 -3.11665e+01 -9.35710e-01
9.97499e+00 -3.27605e+00 -5.28424e+00 1.71488e+01 -2.00819e+01 -3.02647e+01 -2.84188e+01 -9.35273e-01
9.98499e+00 -3.48278e+00 -5.61054e+00 1.68791e+01 -2.12776e+01 -3.31210e+01 -2.54707e+01 -9.35944e-01
9.99500e+00 -3.70229e+00 -5.96599e+00 1.66400e+01 -2.26370e+01 -3.60919e+01 -2.22856e+01 -9.37605e-01
1.00050e+01 -3.93620e+00 -6.35175e+00 1.64342e+01 -2.41555e+01 -3.91736e+01 -1.88227e+01 -9.40115e-01
1.00150e+01 -4.18607e+00 -6.76887e+00 1.62645e+01 -2.58280e+01 -4.23566e+01 -1.50371e+01 -9.43313e-01
1.00250e+01 -4.45343e+00 -7.21832e+00 1.61346e+01 -2.76489e+01 -4.56235e+01 -1.08793e+01 -9.47037e-01
1.00350e+01 -4.73971e+00 -7.70079e+00 1.60483e+01 -2.96108e+01 -4.89468e+01 -6.29600e+00 -9.51128e-01
1.00450e+01 -5.04628e+00 -8.21667e+00 1.60102e+01 -3.17039e+01 -5.22871e+01 -1.23036e+00 -9.55438e-01
1.00550e+01 -5.37439e+00 -8.76587e+00 1.60255e+01 -3.39148e+01 -5.55898e+01 4.37655e+00 -9.59831e-01
1.00650e+01 -5.72513e+00 -9.34767e+00 1.60998e+01 -3.62254e+01 -5.87826e+01 1.05839e+01 -9.64190e-01
1.00750e+01 -6.09939e+00 -9.96053e+00 1.62394e+01 -3.86113e+01 -6.17718e+01 1.74480e+01 -9.68417e-01
1.00850e+01 -6.49776e+00 -1.06018e+01 1.64512e+01 -4.10406e+01 -6.44394e+01 2.50182e+01 -9.72433e-01
1.00950e+01 -6.92048e+00 -1.12676e+01 1.67424e+01 -4.34716e+01 -6.66401e+01 3.33310e+01 -9.76178e-01
1.01050e+01 -7.36732e+00 -1.19525e+01 1.71206e+01 -4.58515e+01 -6.81995e+01 4.24027e+01 -9.79608e-01
1.01150e+01 -7.83743e+00 -1.26489e+01 1.75933e+01 -4.81144e+01 -6.89132e+01 5.22193e+01 -9.82696e-01
1.01250e+01 -8.32927e+00 -1.33473e+01 1.81676e+01 -5.01799e+01 -6.85491e+01 6.27258e+01 -9.85427e-01
1.01350e+01 -8.84039e+00 -1.40356e+01 1.88501e+01 -5.19520e+01 -6.68527e+01 7.38129e+01 -9.87801e-01
1.01450e+01 -9.36730e+00 -1.46992e+01 1.96457e+01 -5.33188e+01 -6.35577e+01 8.53031e+01 -9.89822e-01
1.01551e+01 -9.90535e+00 -1.53208e+01 2.05573e+01 -5.41541e+01 -5.84021e+01 9.69380e+01 -9.91505e-01
1.01651e+01 -1.04485e+01 -1.58805e+01 2.15845e+01 -5.43195e+01 -5.11522e+01 1.08369e+02 -9.92869e-01
1.01751e+01 -1.09894e+01 -1.63564e+01 2.27232e+01 -5.36704e+01 -4.16322e+01 1.19152e+02 -9.93934e-01
1.01851e+01 -1.15191e+01 -1.67254e+01 2.39644e+01 -5.20633e+01 -2.97611e+01 1.28756e+02 -9.94716e-01
1.01951e+01 -1.20274e+01 -1.69641e+01 2.52933e+01 -4.93669e+01 -1.55907e+01 1.36584e+02 -9.95223e-01
1.02051e+01 -1.25028e+01 -1.70503e+01 2.66890e+01 -4.54753e+01 6.58643e-01 1.42005e+02 -9.95444e-01
1.02151e+01 -1.29330e+01 -1.69652e+01 2.81243e+01 -4.03226e+01 1.85724e+01 1.44412e+02 -9.95326e-01
1.02251e+01 -1.33052e+01 -1.66951e+01 2.95664e+01 -3.38987e+01 3.75361e+01 1.43289e+02 -9.94733e-01
1.02351e+01 -1.36071e+01 -1.62333e+01 3.09780e+01 -2.62617e+01 5.67555e+01 1.38280e+02 -9.93340e-01
1.02451e+01 -1.38270e+01 -1.55817e+01 3.23195e+01 -1.75466e+01 7.53077e+01 1.29264e+02 -9.90376e-01
1.02551e+01 -1.39553e+01 -1.47519e+01 3.35513e+01 -7.96632e+00 9.22215e+01 1.16397e+02 -9.83915e-01
1.02651e+01 -1.39845e+01 -1.37649e+01 3.46368e+01 2.19611e+00 1.06578e+02 1.00130e+02 -9.68841e-01
1.02751e+01 -1.39105e+01 -1.26500e+01 3.55456e+01 1.26046e+01 1.17613e+02 8.11803e+01 -9.31009e-01
1.02851e+01 -1.37327e+01 -1.14431e+01 3.62551e+01 2.28960e+01 1.24808e+02 6.04642e+01 -8.32218e-01
1.02951e+01 -1.34540e+01 -1.01828e+01 3.67527e+01 3.27122e+01 1.27942e+02 3.89923e+01 -5.88977e-01
1.03051e+01 -1.30809e+01 -8.90769e+00 3.70360e+01 4.17320e+01 1.27107e+02 1.77578e+01 -1.26670e-01
1.03151e+01 -1.26227e+01 -7.65414e+00 3.71118e+01 4.96852e+01 1.22669e+02 -2.34910e+00 4.04249e-01
1.03251e+01 -1.20912e+01 -6.45613e+00 3.69952e+01 5.63503e+01 1.15219e+02 -2.05919e+01 7.47641e-01
1.03351e+01 -1.15001e+01 -5.34231e+00 3.67078e+01 6.15777e+01 1.05483e+02 -3.64504e+01 8.98710e-01
1.03451e+01 -1.08642e+01 -4.33314e+00 3.62749e+01 6.53105e+01 9.42327e+01 -4.96570e+01 9.56475e-01
1.03551e+01 -1.01983e+01 -3.44059e+00 3.57233e+01 6.75774e+01 8.22055e+01 -6.01739e+01 9.78692e-01
1.03651e+01 -9.51676e+00 -2.66937e+00 3.50795e+01 6.84739e+01 7.00432e+01 -6.81415e+01 9.87775e-01
1.03751e+01 -8.83250e+00 -2.01823e+00 3.43677e+01 6.81426e+01 5.82606e+01 -7.38211e+01 9.91705e-01
1.03851e+01 -8.15698e+00 -1.48140e+00 3.36091e+01 6.67557e+01 4.72348e+01 -7.75406e+01 9.93363e-01
1.03951e+01 -7.49984e+00 -1.04999e+00 3.28217e+01 6.44985e+01 3.72120e+01 -7.96498e+01 9.93810e-01
1.04051e+01 -6.86886e+00 -7.13236e-01 3.20198e+01 6.15562e+01 2.83249e+01 -8.04871e+01 9.93386e-01
1.04151e+01 -6.27000e+00 -4.59502e-01 3.12146e+01 5.81050e+01 2.06153e+01 -8.03580e+01 9.92068e-01
1.04251e+01 -5.70754e+00 -2.77102e-01 3.04145e+01 5.43043e+01 1.40578e+01 -7.95237e+01 9.89551e-01
1.04351e+01 -5.18425e+00 -1.54855e-01 2.96253e+01 5.02939e+01 8.58068e+00 -7.81979e+01 9.85207e-01
1.04451e+01 -4.70163e+00 -8.24595e-02 2.88511e+01 4.61917e+01 4.08389e+00 -7.65485e+01 9.77949e-01
1.04552e+01 -4.26009e+00 -5.07117e-02 2.80944e+01 4.20938e+01 4.53058e-01 -7.47025e+01 9.66038e-01
1.04652e+01 -3.85920e+00 -5.16004e-02 2.73569e+01 3.80760e+01 -2.43037e+00 -7.27525e+01 9.46861e-01
1.04752e+01 -3.49786e+00 -7.83226e-02 2.66390e+01 3.41953e+01 -4.68213e+00 -7.07635e+01 9.16782e-01
1.04852e+01 -3.17447e+00 -1.25240e-01 2.59411e+01 3.04923e+01 -6.41064e+00 -6.87787e+01 8.71264e-01
1.04952e+01 -2.88713e+00 -1.87800e-01 2.52629e+01 2.69933e+01 -7.71456e+00 -6.68255e+01 8.05485e-01
1.05052e+01 -2.63370e+00 -2.62426e-01 2.46040e+01 2.37127e+01 -8.68162e+00 -6.49195e+01 7.15632e-01
1.05152e+01 -2.41197e+00 -3.46391e-01 2.39639e+01 2.06558e+01 -9.38857e+00 -6.30682e+01 6.00637e-01
1.05252e+01 -2.21970e+00 -4.37672e-01 2.33420e+01 1.78203e+01 -9.90166e+00 -6.12739e+01 4.63584e-01
1.05352e+01 -2.05473e+00 -5.34809e-01 2.27378e+01 1.51992e+01 -1.02775e+01 -5.95353e+01 3.11791e-01
1.05452e+01 -1.91494e+00 -6.36773e-01 2.21507e+01 1.27817e+01 -1.05642e+01 -5.78493e+01 1.55145e-01
1.05552e+01 -1.79837e+00 -7.42881e-01 2.15803e+01 1.05549e+01 -1.08021e+01 -5.62115e+01 3.45699e-03
1.05652e+01 -1.70318e+00 -8.52728e-01 2.10260e+01 8.50455e+00 -1.10253e+01 -5.46170e+01 -1.35786e-01
1.05752e+01 -1.62769e+00 -9.66166e-01 2.04875e+01 6.61521e+00 -1.12619e+01 -5.30606e+01 -2.58369e-01
1.05852e+01 -1.57035e+00 -1.08327e+00 1.99643e+01 4.87077e+00 -1.15356e+01 -5.15371e+01 -3.63056e-01
1.05952e+01 -1.52981e+00 -1.20435e+00 1.94563e+01 3.25461e+00 -1.18659e+01 -5.00410e+01 -4.50676e-01
1.06052e+01 -1.50487e+00 -1.32988e+00 1.89631e+01 1.74984e+00 -1.22695e+01 -4.85670e+01 -5.23164e-01
1.06152e+01 -1.49449e+00 -1.46054e+00 1.84846e+01 3.39518e-01 -1.27602e+01 -4.71094e+01 -5.82844e-01
1.06252e+01 -1.49782e+00 -1.59713e+00 1.80206e+01 -9.93134e-01 -1.33502e+01 -4.56626e+01 -6.31998e-01
1.06352e+01 -1.51415e+00 -1.74061e+00 1.75710e+01 -2.26460e+00 -1.40505e+01 -4.42204e+01 -6.72664e-01
1.06452e+01 -1.54297e+00 -1.89207e+00 1.71359e+01 -3.49097e+00 -1.48710e+01 -4.27762e+01 -7.06564e-01
1.06552e+01 -1.58390e+00 -2.05268e+00 1.67152e+01 -4.68786e+00 -1.58213e+01 -4.13227e+01 -7.35108e-01
1.06652e+01 -1.63671e+00 -2.22376e+00 1.63092e+01 -5.87044e+00 -1.69107e+01 -3.98515e+01 -7.59431e-01
1.06752e+01 -1.70135e+00 -2.40669e+00 1.59180e+01 -7.05343e+00 -1.81490e+01 -3.83534e+01 -7.80437e-01
1.06852e+01 -1.77788e+00 -2.60299e+00 1.55420e+01 -8.25114e+00 -1.95458e+01 -3.68175e+01 -7.98841e-01
1.06952e+01 -1.86652e+00 -2.81428e+00 1.51816e+01 -9.47754e+00 -2.11116e+01 -3.52313e+01 -8.15205e-01
1.07052e+01 -1.96763e+00 -3.04227e+00 1.48373e+01 -1.07463e+01 -2.28570e+01 -3.35802e+01 -8.29972e-01
1.07152e+01 -2.08171e+00 -3.28880e+00 1.45100e+01 -1.20710e+01 -2.47934e+01 -3.18471e+01 -8.43484e-01
1.07252e+01 -2.20936e+00 -3.55585e+00 1.42005e+01 -1.34648e+01 -2.69322e+01 -3.00119e+01 -8.56007e-01
1.07352e+01 -2.35137e+00 -3.84547e+00 1.39100e+01 -1.49410e+01 -2.92853e+01 -2.80512e+01 -8.67740e-01
1.07452e+01 -2.50860e+00 -4.15986e+00 1.36398e+01 -1.65126e+01 -3.18641e+01 -2.59374e+01 -8.78831e-01
1.07553e+01 -2.68209e+00 -4.50133e+00 1.33917e+01 -1.81924e+01 -3.46794e+01 -2.36382e+01 -8.89382e-01
1.07653e+01 -2.87297e+00 -4.87229e+00 1.31677e+01 -1.99932e+01 -3.77407e+01 -2.11158e+01 -8.99461e-01
1.07753e+01 -3.08253e+00 -5.27523e+00 1.29701e+01 -2.19270e+01 -4.10548e+01 -1.83260e+01 -9.09104e-01
1.07853e+01 -3.31214e+00 -5.71270e+00 1.28021e+01 -2.40056e+01 -4.46250e+01 -1.52176e+01 -9.18324e-01
1.07953e+01 -3.56332e+00 -6.18725e+00 1.26669e+01 -2.62393e+01 -4.84493e+01 -1.17314e+01 -9.27115e-01
1.08053e+01 -3.83765e+00 -6.70137e+00 1.25688e+01 -2.86372e+01 -5.25180e+01 -7.79939e+00 -9.35461e-01
1.08153e+01 -4.13682e+00 -7.25742e+00 1.25126e+01 -3.12060e+01 -5.68110e+01 -3.34437e+00 -9.43333e-01
1.08253e+01 -4.46256e+00 -7.85748e+00 1.25040e+01 -3.39492e+01 -6.12945e+01 1.72057e+00 -9.50702e-01
1.08353e+01 -4.81661e+00 -8.50320e+00 1.25494e+01 -3.68659e+01 -6.59163e+01 7.49153e+00 -9.57538e-01
1.08453e+01 -5.20068e+00 -9.19561e+00 1.26566e+01 -3.99493e+01 -7.06008e+01 1.40727e+01 -9.63816e-01
1.08553e+01 -5.61637e+00 -9.93483e+00 1.28340e+01 -4.31846e+01 -7.52429e+01 2.15737e+01 -9.69518e-01
1.08653e+01 -6.06509e+00 -1.07198e+01 1.30916e+01 -4.65467e+01 -7.97009e+01 3.01053e+01 -9.74636e-01
1.08753e+01 -6.54792e+00 -1.15477e+01 1.34401e+01 -4.99974e+01 -8.37892e+01 3.97727e+01 -9.79170e-01
1.08853e+01 -7.06548e+00 -1.24137e+01 1.38914e+01 -5.34819e+01 -8.72703e+01 5.06648e+01 -9.83132e-01
1.08953e+01 -7.61778e+00 -1.33103e+01 1.44580e+01 -5.69253e+01 -8.98493e+01 6.28401e+01 -9.86541e-01
1.09053e+01 -8.20391e+00 -1.42268e+01 1.51530e+01 -6.02289e+01 -9.11692e+01 7.63075e+01 -9.89426e-01
1.09153e+01 -8.82187e+00 -1.51485e+01 1.59888e+01 -6.32664e+01 -9.08127e+01 9.10014e+01 -9.91822e-01
1.09253e+01 -9.46825e+00 -1.60564e+01 1.69771e+01 -6.58810e+01 -8.83109e+01 1.06753e+02 -9.93771e-01
1.09353e+01 -1.01379e+01 -1.69264e+01 1.81271e+01 -6.78848e+01 -8.31639e+01 1.23259e+02 -9.95318e-01
1.09453e+01 -1.08236e+01 -1.77296e+01 1.94441e+01 -6.90598e+01 -7.48764e+01 1.40048e+02 -9.96514e-01
1.09553e+01 -1.15160e+01 -1.84324e+01 2.09278e+01 -6.91641e+01 -6.30113e+01 1.56460e+02 -9.97408e-01
1.09653e+01 -1.22030e+01 -1.89972e+01 2.25702e+01 -6.79428e+01 -4.72620e+01 1.71635e+02 -9.98053e-01
1.09753e+01 -1.28700e+01 -1.93846e+01 2.43541e+01 -6.51460e+01 -2.75388e+01 1.84537e+02 -9.98494e-01
1.09853e+01 -1.35003e+01 -1.95556e+01 2.62508e+01 -6.05529e+01 -4.05971e+00 1.94005e+02 -9.98769e-01
1.09953e+01 -1.40750e+01 -1.94753e+01 2.82201e+01 -5.40031e+01 2.25726e+01 1.98860e+02 -9.98900e-01
1.10053e+01 -1.45740e+01 -1.91169e+01 3.02104e+01 -4.54288e+01 5.13306e+01 1.98048e+02 -9.98882e-01
1.10153e+01 -1.49773e+01 -1.84659e+01 3.21608e+01 -3.48868e+01 8.07841e+01 1.90807e+02 -9.98649e-01
1.10253e+01 -1.52660e+01 -1.75241e+01 3.40053e+01 -2.25802e+01 1.09201e+02 1.76842e+02 -9.97978e-01
1.10353e+01 -1.54243e+01 -1.63108e+01 3.56773e+01 -8.86501e+00 1.34729e+02 1.56443e+02 -9.96126e-01
1.10453e+01 -1.54403e+01 -1.48640e+01 3.71167e+01 5.76371e+00 1.55630e+02 1.30527e+02 -9.90362e-01
1.10554e+01 -1.53079e+01 -1.32370e+01 3.82752e+01 2.07091e+01 1.70529e+02 1.00564e+02 -9.69287e-01
1.10654e+01 -1.50271e+01 -1.14942e+01 3.91213e+01 3.53288e+01 1.78616e+02 6.84015e+01 -8.82047e-01
1.10754e+01 -1.46043e+01 -9.70363e+00 3.96429e+01 4.90065e+01 1.79740e+02 3.60000e+01 -5.42590e-01
1.10854e+01 -1.40515e+01 -7.92919e+00 3.98468e+01 6.12235e+01 1.74395e+02 5.15910e+00 2.10621e-01
1.10954e+01 -1.33857e+01 -6.22930e+00 3.97564e+01 7.15637e+01 1.63596e+02 -2.26336e+01 7.76586e-01
1.11054e+01 -1.26271e+01 -4.65566e+00 3.94078e+01 7.97145e+01 1.48704e+02 -4.63000e+01 9.48303e-01
1.11154e+01 -1.17986e+01 -3.24435e+00 3.88456e+01 8.55425e+01 1.31208e+02 -6.53095e+01 9.86829e-01
1.11254e+01 -1.09233e+01 -2.01491e+00 3.81169e+01 8.90842e+01 1.12525e+02 -7.96354e+01 9.95855e-01
1.11354e+01 -1.00234e+01 -9.73118e-01 3.72669e+01 9.05030e+01 9.38589e+01 -8.96244e+01 9.98313e-01
1.11454e+01 -9.11891e+00 -1.13976e-01 3.63363e+01 9.00494e+01 7.61320e+01 -9.58575e+01 9.99100e-01
1.11554e+01 -8.22707e+00 5.75267e-01 3.53593e+01 8.80234e+01 5.99704e+01 -9.90243e+01 9.99374e-01
1.11654e+01 -7.36204e+00 1.11226e+00 3.43630e+01 8.47430e+01 4.57328e+01 -9.98233e+01 9.99446e-01
1.11754e+01 -6.53479e+00 1.51713e+00 3.33679e+01 8.05192e+01 3.35612e+01 -9.88953e+01 9.99394e-01
1.11854e+01 -5.75331e+00 1.81055e+00 3.23884e+01 7.56385e+01 2.34373e+01 -9.67857e+01 9.99212e-01
1.11954e+01 -5.02286e+00 2.01244e+00 3.14340e+01 7.03530e+01 1.52363e+01 -9.39323e+01 9.98824e-01
1.12054e+01 -4.34641e+00 2.14114e+00 3.05105e+01 6.48756e+01 8.77053e+00 -9.06676e+01 9.98060e-01
1.12154e+01 -3.72498e+00 2.21294e+00 2.96206e+01 5.93792e+01 3.82392e+00 -8.72315e+01 9.96574e-01
1.12254e+01 -3.15804e+00 2.24191e+00 2.87653e+01 5.39995e+01 1.74966e-01 -8.37875e+01 9.93708e-01
1.12354e+01 -2.64390e+00 2.23993e+00 2.79440e+01 4.88383e+01 -2.38797e+00 -8.04395e+01 9.88266e-01
1.12454e+01 -2.17997e+00 2.21686e+00 2.71555e+01 4.39684e+01 -4.05794e+00 -7.72473e+01 9.78221e-01
1.12554e+01 -1.76310e+00 2.18070e+00 2.63979e+01 3.94380e+01 -5.00531e+00 -7.42393e+01 9.60414e-01
1.12654e+01 -1.38972e+00 2.13782e+00 2.56695e+01 3.52754e+01 -5.37652e+00 -7.14231e+01 9.30458e-01
1.12754e+01 -1.05609e+00 2.09320e+00 2.49684e+01 3.14929e+01 -5.29486e+00 -6.87929e+01 8.83162e-01
1.12854e+01 -7.58388e-01 2.05065e+00 2.42926e+01 2.80903e+01 -4.86226e+00 -6.63356e+01 8.13773e-01
1.12954e+01 -4.92857e-01 2.01301e+00 2.36407e+01 2.50587e+01 -4.16152e+00 -6.40340e+01 7.19927e-01
1.13054e+01 -2.55861e-01 1.98239e+00 2.30111e+01 2.23825e+01 -3.25886e+00 -6.18701e+01 6.03465e-01
1.13154e+01 -4.39365e-02 1.96033e+00 2.24025e+01 2.00427e+01 -2.20627e+00 -5.98261e+01 4.70871e-01
1.13254e+01 1.46178e-01 1.94801e+00 2.18138e+01 1.80183e+01 -1.04373e+00 -5.78854e+01 3.31708e-01
1.13354e+01 3.17532e-01 1.94636e+00 2.12441e+01 1.62883e+01 1.98851e-01 -5.60329e+01 1.95843e-01
1.13454e+01 4.72964e-01 1.95614e+00 2.06925e+01 1.48318e+01 1.50003e+00 -5.42549e+01 7.10381e-02
1.13555e+01 6.15111e-01 1.97799e+00 2.01584e+01 1.36288e+01 2.84544e+00 -5.25391e+01 -3.80902e-02
1.13655e+01 7.46414e-01 2.01248e+00 1.96412e+01 1.26607e+01 4.22662e+00 -5.08745e+01 -1.29823e-01
1.13755e+01 8.69134e-01 2.06012e+00 1.91405e+01 1.19099e+01 5.64000e+00 -4.92507e+01 -2.04459e-01
1.13855e+01 9.85362e-01 2.12139e+00 1.86558e+01 1.13603e+01 7.08605e+00 -4.76584e+01 -2.63386e-01
1.13955e+01 1.09704e+00 2.19679e+00 1.81869e+01 1.09975e+01 8.56855e+00 -4.60885e+01 -3.08394e-01
1.14055e+01 1.20597e+00 2.28683e+00 1.77337e+01 1.08087e+01 1.00940e+01 -4.45319e+01 -3.41260e-01
1.14155e+01 1.31383e+00 2.39211e+00 1.72960e+01 1.07829e+01 1.16712e+01 -4.29797e+01 -3.63538e-01
1.14255e+01 1.42221e+00 2.51330e+00 1.68738e+01 1.09109e+01 1.33105e+01 -4.14224e+01 -3.76480e-01
1.14355e+01 1.53261e+00 2.65116e+00 1.64673e+01 1.11855e+01 1.50240e+01 -3.98496e+01 -3.81021e-01
1.14455e+01 1.64646e+00 2.80657e+00 1.60766e+01 1.16011e+01 1.68248e+01 -3.82501e+01 -3.77800e-01
1.14555e+01 1.76516e+00 2.98057e+00 1.57022e+01 1.21540e+01 1.87271e+01 -3.66112e+01 -3.67188e-01
1.14655e+01 1.89007e+00 3.17431e+00 1.53443e+01 1.28423e+01 2.07458e+01 -3.49186e+01 -3.49316e-01
1.14755e+01 2.02255e+00 3.38910e+00 1.50038e+01 1.36655e+01 2.28963e+01 -3.31555e+01 -3.24103e-01
1.14855e+01 2.16393e+00 3.62642e+00 1.46813e+01 1.46249e+01 2.51943e+01 -3.13028e+01 -2.91280e-01
1.14955e+01 2.31560e+00 3.88790e+00 1.43779e+01 1.57229e+01 2.76555e+01 -2.93382e+01 -2.50426e-01
1.15055e+01 2.47897e+00 4.17533e+00 1.40948e+01 1.69636e+01 3.02952e+01 -2.72356e+01 -2.01007e-01
1.15155e+01 2.65548e+00 4.49066e+00 1.38336e+01 1.83518e+01 3.31280e+01 -2.49647e+01 -1.42443e-01
1.15255e+01 2.84664e+00 4.83598e+00 1.35960e+01 1.98934e+01 3.61669e+01 -2.24898e+01 -7.42124e-02
1.15355e+01 3.05401e+00 5.21351e+00 1.33844e+01 2.15949e+01 3.94226e+01 -1.97697e+01 3.99921e-03
1.15455e+01 3.27924e+00 5.62555e+00 1.32015e+01 2.34632e+01 4.29023e+01 -1.67564e+01 9.20859e-02
1.15555e+01 3.52401e+00 6.07447e+00 1.30504e+01 2.55046e+01 4.66082e+01 -1.33945e+01 1.89258e-01
1.15655e+01 3.79010e+00 6.56258e+00 1.29349e+01 2.77248e+01 5.05357e+01 -9.62019e+00 2.93767e-01
1.15755e+01 4.07930e+00 7.09210e+00 1.28595e+01 3.01280e+01 5.46706e+01 -5.36117e+00 4.02704e-01
1.15855e+01 4.39347e+00 7.66502e+00 1.28295e+01 3.27155e+01 5.89861e+01 -5.35958e-01 5.12014e-01
1.15955e+01 4.73444e+00 8.28291e+00 1.28510e+01 3.54847e+01 6.34392e+01 4.94567e+00 6.16845e-01
1.16055e+01 5.10398e+00 8.94678e+00 1.29310e+01 3.84280e+01 6.79654e+01 1.11817e+01 7.12273e-01
1.16155e+01 5.50378e+00 9.65682e+00 1.30775e+01 4.15303e+01 7.24732e+01 1.82756e+01 7.94235e-01
1.16255e+01 5.93532e+00 1.04121e+01 1.32998e+01 4.47678e+01 7.68382e+01 2.63329e+01 8.60351e-01
1.16355e+01 6.39977e+00 1.12102e+01 1.36079e+01 4.81046e+01 8.08958e+01 3.54551e+01 9.10286e-01
1.16455e+01 6.89790e+00 1.20470e+01 1.40130e+01 5.14909e+01 8.44340e+01 4.57309e+01 9.45534e-01
1.16556e+01 7.42987e+00 1.29157e+01 1.45269e+01 5.48587e+01 8.71876e+01 5.72239e+01 9.68772e-01
1.16656e+01 7.99508e+00 1.38070e+01 1.51620e+01 5.81190e+01 8.88339e+01 6.99560e+01 9.83079e-01
1.16756e+01 8.59191e+00 1.47077e+01 1.59305e+01 6.11580e+01 8.89923e+01 8.38859e+01 9.91313e-01
1.16856e+01 9.21744e+00 1.56008e+01 1.68438e+01 6.38340e+01 8.72304e+01 9.88830e+01 9.95750e-01
1.16956e+01 9.86724e+00 1.64648e+01 1.79116e+01 6.59761e+01 8.30801e+01 1.14698e+02 9.98000e-01
1.17056e+01 1.05350e+01 1.72734e+01 1.91400e+01 6.73845e+01 7.60664e+01 1.30935e+02 9.99079e-01
1.17156e+01 1.12122e+01 1.79957e+01 2.05307e+01 6.78347e+01 6.57520e+01 1.47022e+02 9.99576e-01
1.17256e+01 1.18881e+01 1.85967e+01 2.20784e+01 6.70863e+01 5.17996e+01 1.62204e+02 9.99798e-01
1.17356e+01 1.25496e+01 1.90393e+01 2.37697e+01 6.48975e+01 3.40489e+01 1.75549e+02 9.99896e-01
1.17456e+01 1.31809e+01 1.92856e+01 2.55809e+01 6.10464e+01 1.26006e+01 1.85987e+02 9.99938e-01
1.17556e+01 1.37647e+01 1.93005e+01 2.74772e+01 5.53575e+01 -1.21048e+01 1.92394e+02 9.99956e-01
1.17656e+01 1.42820e+01 1.90553e+01 2.94131e+01 4.77328e+01 -3.92365e+01 1.93713e+02 9.99958e-01
1.17756e+01 1.47133e+01 1.85315e+01 3.13330e+01 3.81818e+01 -6.75705e+01 1.89104e+02 9.99946e-01
1.17856e+01 1.50399e+01 1.77246e+01 3.31750e+01 2.68463e+01 -9.55568e+01 1.78109e+02 9.99896e-01
1.17956e+01 1.52454e+01 1.66466e+01 3.48752e+01 1.40126e+01 -1.21461e+02 1.60784e+02 9.99695e-01
1.18056e+01 1.53167e+01 1.53272e+01 3.63728e+01 1.05294e-01 -1.43570e+02 1.37768e+02 9.98641e-01
1.18156e+01 1.52457e+01 1.38118e+01 3.76164e+01 -1.43386e+01 -1.60421e+02 1.10260e+02 9.91127e-01
1.18256e+01 1.50300e+01 1.21583e+01 3.85691e+01 -2.87171e+01 -1.71012e+02 7.98888e+01 9.23180e-01
1.18356e+01 1.46734e+01 1.04297e+01 3.92113e+01 -4.24363e+01 -1.74937e+02 4.84759e+01 3.85995e-01
1.18456e+01 1.41849e+01 8.68542e+00 3.95413e+01 -5.49946e+01 -1.72397e+02 1.77583e+01 -6.89087e-01
1.18556e+01 1.35786e+01 6.98903e+00 3.95744e+01 -6.58962e+01 -1.64153e+02 -1.06301e+01 -9.69405e-01
1.18656e+01 1.28733e+01 5.39770e+00 3.93407e+01 -7.47565e+01 -1.51390e+02 -3.54220e+01 -9.96910e-01
1.18756e+01 1.20904e+01 3.95078e+00 3.88801e+01 -8.13966e+01 -1.35496e+02 -5.59135e+01 -9.99598e-01
1.18856e+01 1.12524e+01 2.67266e+00 3.82371e+01 -8.57970e+01 -1.17864e+02 -7.18919e+01 -9.99927e-01
1.18956e+01 1.03810e+01 1.57432e+00 3.74562e+01 -8.80672e+01 -9.97400e+01 -8.35402e+01 -9.99981e-01
1.19056e+01 9.49685e+00 6.55455e-01 3.65787e+01 -8.84139e+01 -8.21258e+01 -9.13184e+01 -9.99993e-01
1.19156e+01 8.61770e+00 -9.29007e-02 3.56401e+01 -8.71060e+01 -6.57474e+01 -9.58409e+01 -9.99996e-01
1.19256e+01 7.75866e+00 -6.85614e-01 3.46699e+01 -8.44428e+01 -5.10636e+01 -9.77724e+01 -9.99997e-01
1.19356e+01 6.93178e+00 -1.14096e+00 3.36905e+01 -8.07274e+01 -3.83046e+01 -9.77503e+01 -9.99997e-01
1.19456e+01 6.14613e+00 -1.47858e+00 3.27188e+01 -7.62470e+01 -2.75239e+01 -9.63377e+01 -9.99996e-01
1.19557e+01 5.40802e+00 -1.71799e+00 3.17662e+01 -7.12601e+01 -1.86497e+01 -9.40008e+01 -9.99994e-01
1.19657e+01 4.72139e+00 -1.87756e+00 3.08400e+01 -6.59895e+01 -1.15313e+01 -9.11048e+01 -9.99990e-01
1.19757e+01 4.08811e+00 -1.97391e+00 2.99445e+01 -6.06203e+01 -5.97524e+00 -8.79215e+01 -9.99982e-01
1.19857e+01 3.50841e+00 -2.02163e+00 2.90813e+01 -5.53004e+01 -1.77212e+00 -8.46429e+01 -9.99964e-01
1.19957e+01 2.98119e+00 -2.03319e+00 2.82509e+01 -5.01438e+01 1.28516e+00 -8.13971e+01 -9.99927e-01
1.20057e+01 2.50437e+00 -2.01909e+00 2.74525e+01 -4.52346e+01 3.39032e+00 -7.82631e+01 -9.99853e-01
1.20157e+01 2.07517e+00 -1.98796e+00 2.66846e+01 -4.06313e+01 4.71761e+00 -7.52843e+01 -9.99706e-01
1.20257e+01 1.69033e+00 -1.94679e+00 2.59457e+01 -3.63712e+01 5.41924e+00 -7.24792e+01 -9.99429e-01
1.20357e+01 1.34629e+00 -1.90118e+00 2.52340e+01 -3.24747e+01 5.62509e+00 -6.98501e+01 -9.98931e-01
1.20457e+01 1.03938e+00 -1.85553e+00 2.45477e+01 -2.89491e+01 5.44381e+00 -6.73890e+01 -9.98080e-01
1.20557e+01 7.65891e-01 -1.81323e+00 2.38852e+01 -2.57912e+01 4.96471e+00 -6.50826e+01 -9.96704e-01
1.20657e+01 5.22192e-01 -1.77689e+00 2.32451e+01 -2.29908e+01 4.25985e+00 -6.29149e+01 -9.94605e-01
1.20757e+01 3.04781e-01 -1.74846e+00 2.26261e+01 -2.05324e+01 3.38633e+00 -6.08691e+01 -9.91575e-01
1.20857e+01 1.10330e-01 -1.72939e+00 2.20270e+01 -1.83972e+01 2.38839e+00 -5.89294e+01 -9.87438e-01
1.20957e+01 -6.42929e-02 -1.72073e+00 2.14468e+01 -1.65644e+01 1.29940e+00 -5.70808e+01 -9.82082e-01
1.21057e+01 -2.22005e-01 -1.72326e+00 2.08847e+01 -1.50125e+01 1.43630e-01 -5.53100e+01 -9.75490e-01
1.21157e+01 -3.65509e-01 -1.73753e+00 2.03400e+01 -1.37203e+01 -1.06226e+00 -5.36050e+01 -9.67761e-01
1.21257e+01 -4.97298e-01 -1.76400e+00 1.98121e+01 -1.26670e+01 -2.30784e+00 -5.19550e+01 -9.59102e-01
1.21357e+01 -6.19665e-01 -1.80301e+00 1.93004e+01 -1.18334e+01 -3.58782e+00 -5.03505e+01 -9.49810e-01
1.21457e+01 -7.34718e-01 -1.85489e+00 1.88046e+01 -1.12017e+01 -4.90113e+00 -4.87828e+01 -9.40240e-01
1.21557e+01 -8.44394e-01 -1.91999e+00 1.83243e+01 -1.07560e+01 -6.25008e+00 -4.72437e+01 -9.30763e-01
1.21657e+01 -9.50482e-01 -1.99869e+00 1.78594e+01 -1.04821e+01 -7.63981e+00 -4.57252e+01 -9.21735e-01
1.21757e+01 -1.05464e+00 -2.09144e+00 1.74095e+01 -1.03680e+01 -9.07772e+00 -4.42196e+01 -9.13470e-01
1.21857e+01 -1.15841e+00 -2.19878e+00 1.69747e+01 -1.04037e+01 -1.05731e+01 -4.27186e+01 -9.06221e-01
1.21957e+01 -1.26325e+00 -2.32134e+00 1.65548e+01 -1.05808e+01 -1.21368e+01 -4.12138e+01 -9.00174e-01
1.22057e+01 -1.37055e+00 -2.45988e+00 1.61501e+01 -1.08933e+01 -1.37809e+01 -3.96957e+01 -8.95452e-01
1.22157e+01 -1.48163e+00 -2.61528e+00 1.57607e+01 -1.13365e+01 -1.55187e+01 -3.81538e+01 -8.92112e-01
1.22257e+01 -1.59778e+00 -2.78857e+00 1.53869e+01 -1.19079e+01 -1.73644e+01 -3.65763e+01 -8.90164e-01
1.22357e+01 -1.72029e+00 -2.98091e+00 1.50291e+01 -1.26062e+01 -1.93327e+01 -3.49497e+01 -8.89571e-01
1.22457e+01 -1.85041e+00 -3.19361e+00 1.46879e+01 -1.34320e+01 -2.14393e+01 -3.32583e+01 -8.90267e-01
1.22558e+01 -1.98945e+00 -3.42816e+00 1.43640e+01 -1.43872e+01 -2.36999e+01 -3.14839e+01 -8.92157e-01
1.22658e+01 -2.13870e+00 -3.68619e+00 1.40584e+01 -1.54749e+01 -2.61307e+01 -2.96054e+01 -8.95129e-01
1.22758e+01 -2.29951e+00 -3.96948e+00 1.37722e+01 -1.66998e+01 -2.87476e+01 -2.75979e+01 -8.99058e-01
1.22858e+01 -2.47328e+00 -4.27999e+00 1.35068e+01 -1.80672e+01 -3.15658e+01 -2.54324e+01 -9.03808e-01
1.22958e+01 -2.66147e+00 -4.61981e+00 1.32640e+01 -1.95835e+01 -3.45996e+01 -2.30751e+01 -9.09239e-01
1.23058e+01 -2.86560e+00 -4.99117e+00 1.30459e+01 -2.12557e+01 -3.78613e+01 -2.04863e+01 -9.15211e-01
1.23158e+01 -3.08727e+00 -5.39640e+00 1.28550e+01 -2.30913e+01 -4.13602e+01 -1.76200e+01 -9.21578e-01
1.23258e+01 -3.32815e+00 -5.83790e+00 1.26945e+01 -2.50975e+01 -4.51012e+01 -1.44225e+01 -9.28202e-01
1.23358e+01 -3.58998e+00 -6.31809e+00 1.25678e+01 -2.72812e+01 -4.90832e+01 -1.08323e+01 -9.34948e-01
1.23458e+01 -3.87456e+00 -6.83936e+00 1.24793e+01 -2.96480e+01 -5.32966e+01 -6.77857e+00 -9.41687e-01
1.23558e+01 -4.18376e+00 -7.40392e+00 1.24340e+01 -3.22017e+01 -5.77205e+01 -2.18108e+00 -9.48301e-01
1.23658e+01 -4.51944e+00 -8.01371e+00 1.24378e+01 -3.49428e+01 -6.23188e+01 3.05008e+00 -9.54687e-01
1.23758e+01 -4.88346e+00 -8.67021e+00 1.24975e+01 -3.78675e+01 -6.70358e+01 9.01409e+00 -9.60752e-01
1.23858e+01 -5.27762e+00 -9.37423e+00 1.26209e+01 -4.09661e+01 -7.17908e+01 1.58178e+01 -9.66424e-01
1.23958e+01 -5.70357e+00 -1.01256e+01 1.28171e+01 -4.42202e+01 -7.64713e+01 2.35732e+01 -9.71647e-01
1.24058e+01 -6.16274e+00 -1.09229e+01 1.30961e+01 -4.76011e+01 -8.09262e+01 3.23919e+01 -9.76380e-01
1.24158e+01 -6.65619e+00 -1.17628e+01 1.34690e+01 -5.10659e+01 -8.49581e+01 4.23780e+01 -9.80602e-01
1.24258e+01 -7.18448e+00 -1.26400e+01 1.39481e+01 -5.45547e+01 -8.83157e+01 5.36166e+01 -9.84308e-01
1.24358e+01 -7.74747e+00 -1.35461e+01 1.45461e+01 -5.79864e+01 -9.06877e+01 6.61584e+01 -9.87504e-01
1.24458e+01 -8.34406e+00 -1.44695e+01 1.52760e+01 -6.12549e+01 -9.16999e+01 7.99986e+01 -9.90210e-01
1.24558e+01 -8.97198e+00 -1.53945e+01 1.61506e+01 -6.42256e+01 -9.09177e+01 9.50512e+01 -9.92454e-01
1.24658e+01 -9.62746e+00 -1.63008e+01 1.71811e+01 -6.67331e+01 -8.78577e+01 1.11119e+02 -9.94274e-01
1.24758e+01 -1.03049e+01 -1.71629e+01 1.83760e+01 -6.85799e+01 -8.20112e+01 1.27859e+02 -9.95713e-01
1.24858e+01 -1.09966e+01 -1.79505e+01 1.97397e+01 -6.95395e+01 -7.28846e+01 1.44755e+02 -9.96817e-01
1.24958e+01 -1.16924e+01 -1.86287e+01 2.12702e+01 -6.93629e+01 -6.00581e+01 1.61092e+02 -9.97636e-01
1.25058e+01 -1.23796e+01 -1.91588e+01 2.29577e+01 -6.77915e+01 -4.32629e+01 1.75958e+02 -9.98220e-01
1.25158e+01 -1.30432e+01 -1.95008e+01 2.47821e+01 -6.45765e+01 -2.24713e+01 1.88267e+02 -9.98613e-01
1.25258e+01 -1.36654e+01 -1.96160e+01 2.67118e+01 -5.95058e+01 2.01222e+00 1.96829e+02 -9.98850e-01
1.25358e+01 -1.42270e+01 -1.94705e+01 2.87035e+01 -5.24354e+01 2.94791e+01 2.00464e+02 -9.98947e-01
1.25458e+01 -1.47076e+01 -1.90400e+01 3.07026e+01 -4.33236e+01 5.87885e+01 1.98160e+02 -9.98892e-01
1.25559e+01 -1.50872e+01 -1.83133e+01 3.26459e+01 -3.22607e+01 8.84070e+01 1.89241e+02 -9.98597e-01
1.25659e+01 -1.53473e+01 -1.72962e+01 3.44660e+01 -1.94887e+01 1.16532e+02 1.73542e+02 -9.97774e-01
1.25759e+01 -1.54727e+01 -1.60131e+01 3.60967e+01 -5.40342e+00 1.41291e+02 1.51508e+02 -9.95445e-01
1.25859e+01 -1.54528e+01 -1.45063e+01 3.74796e+01 9.46564e+00 1.60992e+02 1.24217e+02 -9.87863e-01
1.25959e+01 -1.52828e+01 -1.28330e+01 3.85696e+01 2.44979e+01 1.74367e+02 9.32723e+01 -9.58827e-01
1.26059e+01 -1.49643e+01 -1.10600e+01 3.93399e+01 3.90430e+01 1.80753e+02 6.05996e+01 -8.35863e-01
1.26159e+01 -1.45053e+01 -9.25570e+00 3.97829e+01 5.24964e+01 1.80170e+02 2.81695e+01 -3.87978e-01
1.26259e+01 -1.39194e+01 -7.48302e+00 3.99101e+01 6.43633e+01 1.73264e+02 -2.26816e+00 3.99751e-01
1.26359e+01 -1.32243e+01 -5.79989e+00 3.97489e+01 7.42439e+01 1.61171e+02 -2.92977e+01 8.47088e-01
1.26459e+01 -1.24415e+01 -4.25520e+00 3.93386e+01 8.18634e+01 1.45325e+02 -5.19616e+01 9.64859e-01
1.26559e+01 -1.15943e+01 -2.88088e+00 3.87253e+01 8.71344e+01 1.27233e+02 -6.98655e+01 9.90724e-01
1.26659e+01 -1.07059e+01 -1.69276e+00 3.79564e+01 9.01311e+01 1.08285e+02 -8.30947e+01 9.96920e-01
1.26759e+01 -9.79805e+00 -6.93517e-01 3.70770e+01 9.10453e+01 8.96304e+01 -9.20769e+01 9.98666e-01
1.26859e+01 -8.89040e+00 1.24277e-01 3.61264e+01 9.01468e+01 7.21223e+01 -9.74418e+01 9.99241e-01
1.26959e+01 -7.99952e+00 7.75114e-01 3.51372e+01 8.77464e+01 5.63191e+01 -9.98997e+01 9.99438e-01
1.27059e+01 -7.13882e+00 1.27773e+00 3.41351e+01 8.41656e+01 4.25194e+01 -1.00148e+02 9.99473e-01
1.27159e+01 -6.31855e+00 1.65279e+00 3.31388e+01 7.97134e+01 3.08172e+01 -9.88135e+01 9.99395e-01
1.27259e+01 -5.54599e+00 1.92110e+00 3.21617e+01 7.46709e+01 2.11594e+01 -9.64188e+01 9.99179e-01
1.27359e+01 -4.82579e+00 2.10244e+00 3.12120e+01 6.92822e+01 1.33978e+01 -9.33778e+01 9.98734e-01
1.27459e+01 -4.16035e+00 2.21478e+00 3.02946e+01 6.37514e+01 7.33150e+00 -8.99998e+01 9.97860e-01
1.27559e+01 -3.55026e+00 2.27399e+00 2.94117e+01 5.82424e+01 2.73806e+00 -8.65046e+01 9.96158e-01
1.27659e+01 -2.99461e+00 2.29365e+00 2.85638e+01 5.28827e+01 -6.05251e-01 -8.30388e+01 9.92873e-01
1.27759e+01 -2.49143e+00 2.28520e+00 2.77500e+01 4.77664e+01 -2.90804e+00 -7.96934e+01 9.86651e-01
1.27859e+01 -2.03793e+00 2.25803e+00 2.69688e+01 4.29597e+01 -4.35946e+00 -7.65186e+01 9.75233e-01
1.27959e+01 -1.63078e+00 2.21975e+00 2.62185e+01 3.85053e+01 -5.12501e+00 -7.35359e+01 9.55175e-01
1.28059e+01 -1.26631e+00 2.17638e+00 2.54970e+01 3.44269e+01 -5.34599e+00 -7.07479e+01 9.21848e-01
1.28159e+01 -9.40726e-01 2.13259e+00 2.48024e+01 3.07332e+01 -5.14063e+00 -6.81460e+01 8.70026e-01
1.28259e+01 -6.50172e-01 2.09196e+00 2.41330e+01 2.74213e+01 -4.60614e+00 -6.57149e+01 7.95338e-01
1.28359e+01 -3.90882e-01 2.05711e+00 2.34872e+01 2.44799e+01 -3.82108e+00 -6.34366e+01 6.96281e-01
1.28459e+01 -1.59231e-01 2.02999e+00 2.28634e+01 2.18922e+01 -2.84789e+00 -6.12924e+01 5.75825e-01
1.28560e+01 4.82221e-02 2.01207e+00 2.22605e+01 1.96384e+01 -1.73530e+00 -5.92644e+01 4.41375e-01
1.28660e+01 2.34711e-01 2.00443e+00 2.16774e+01 1.76972e+01 -5.20453e-01 -5.73360e+01 3.02803e-01
1.28760e+01 4.03255e-01 2.00798e+00 2.11132e+01 1.60472e+01 7.69178e-01 -5.54920e+01 1.69627e-01
1.28860e+01 5.56664e-01 2.02344e+00 2.05670e+01 1.46678e+01 2.11426e+00 -5.37189e+01 4.88865e-02
1.28960e+01 6.97544e-01 2.05145e+00 2.00382e+01 1.35391e+01 3.50224e+00 -5.20043e+01 -5.55508e-02
1.29060e+01 8.28310e-01 2.09257e+00 1.95264e+01 1.26426e+01 4.92621e+00 -5.03371e+01 -1.42523e-01
1.29160e+01 9.51199e-01 2.14733e+00 1.90310e+01 1.19613e+01 6.38395e+00 -4.87069e+01 -2.12644e-01
1.29260e+01 1.06828e+00 2.21621e+00 1.85518e+01 1.14793e+01 7.87708e+00 -4.71040e+01 -2.67426e-01
1.29360e+01 1.18148e+00 2.29975e+00 1.80886e+01 1.11827e+01 9.41040e+00 -4.55191e+01 -3.08659e-01
1.29460e+01 1.29259e+00 2.39850e+00 1.76411e+01 1.10592e+01 1.09912e+01 -4.39427e+01 -3.38053e-01
1.29560e+01 1.40328e+00 2.51311e+00 1.72094e+01 1.10983e+01 1.26291e+01 -4.23652e+01 -3.57066e-01
1.29660e+01 1.51514e+00 2.64428e+00 1.67936e+01 1.12914e+01 1.43350e+01 -4.07764e+01 -3.66846e-01
1.29760e+01 1.62967e+00 2.79286e+00 1.63937e+01 1.16319e+01 1.61216e+01 -3.91651e+01 -3.68224e-01
1.29860e+01 1.74833e+00 2.95980e+00 1.60101e+01 1.21147e+01 1.80025e+01 -3.75190e+01 -3.61740e-01
1.29960e+01 1.87251e+00 3.14618e+00 1.56432e+01 1.27367e+01 1.99920e+01 -3.58240e+01 -3.47672e-01
1.30060e+01 2.00361e+00 3.35325e+00 1.52936e+01 1.34965e+01 2.21053e+01 -3.40644e+01 -3.26061e-01
1.30160e+01 2.14299e+00 3.58240e+00 1.49620e+01 1.43941e+01 2.43579e+01 -3.22216e+01 -2.96742e-01
1.30260e+01 2.29205e+00 3.83518e+00 1.46493e+01 1.54313e+01 2.67653e+01 -3.02744e+01 -2.59379e-01
1.30360e+01 2.45219e+00 4.11329e+00 1.43567e+01 1.66110e+01 2.93426e+01 -2.81980e+01 -2.13499e-01
1.30460e+01 2.62487e+00 4.41860e+00 1.40857e+01 1.79373e+01 3.21046e+01 -2.59636e+01 -1.58558e-01
1.30560e+01 2.81157e+00 4.75312e+00 1.38379e+01 1.94155e+01 3.50645e+01 -2.35374e+01 -9.40266e-02
1.30660e+01 3.01383e+00 5.11898e+00 1.36156e+01 2.10514e+01 3.82334e+01 -2.08804e+01 -1.95271e-02
1.30760e+01 3.23328e+00 5.51841e+00 1.34211e+01 2.28513e+01 4.16193e+01 -1.79470e+01 6.49741e-02
1.30860e+01 3.47158e+00 5.95371e+00 1.32576e+01 2.48213e+01 4.52257e+01 -1.46848e+01 1.58918e-01
1.30960e+01 3.73046e+00 6.42716e+00 1.31286e+01 2.69670e+01 4.90500e+01 -1.10334e+01 2.60879e-01
1.31060e+01 4.01170e+00 6.94096e+00 1.30384e+01 2.92926e+01 5.30806e+01 -6.92397e+00 3.68328e-01
1.31160e+01 4.31711e+00 7.49711e+00 1.29919e+01 3.18000e+01 5.72947e+01 -2.27911e+00 4.77567e-01
1.31260e+01 4.64851e+00 8.09727e+00 1.29949e+01 3.44876e+01 6.16543e+01 2.98731e+00 5.83964e-01
1.31360e+01 5.00767e+00 8.74256e+00 1.30540e+01 3.73489e+01 6.61020e+01 8.96918e+00 6.82556e-01
1.31460e+01 5.39628e+00 9.43339e+00 1.31770e+01 4.03711e+01 7.05555e+01 1.57665e+01 7.68935e-01
1.31561e+01 5.81583e+00 1.01691e+01 1.33725e+01 4.35329e+01 7.49019e+01 2.34819e+01 8.40135e-01
1.31661e+01 6.26759e+00 1.09478e+01 1.36502e+01 4.68024e+01 7.89907e+01 3.22159e+01 8.95159e-01
1.31761e+01 6.75240e+00 1.17658e+01 1.40207e+01 5.01342e+01 8.26277e+01 4.20589e+01 9.34945e-01
1.31861e+01 7.27061e+00 1.26173e+01 1.44956e+01 5.34667e+01 8.55679e+01 5.30803e+01 9.61837e-01
1.31961e+01 7.82182e+00 1.34936e+01 1.50868e+01 5.67182e+01 8.75115e+01 6.53136e+01 9.78828e-01
1.32061e+01 8.40473e+00 1.43831e+01 1.58063e+01 5.97841e+01 8.81018e+01 7.87364e+01 9.88868e-01
1.32161e+01 9.01685e+00 1.52702e+01 1.66656e+01 6.25332e+01 8.69300e+01 9.32471e+01 9.94427e-01
1.32261e+01 9.65423e+00 1.61348e+01 1.76748e+01 6.48061e+01 8.35471e+01 1.08637e+02 9.97321e-01
1.32361e+01 1.03112e+01 1.69527e+01 1.88409e+01 6.64150e+01 7.74886e+01 1.24560e+02 9.98746e-01
1.32461e+01 1.09800e+01 1.76947e+01 2.01669e+01 6.71465e+01 6.83128e+01 1.40510e+02 9.99416e-01
1.32561e+01 1.16509e+01 1.83278e+01 2.16499e+01 6.67690e+01 5.56568e+01 1.55802e+02 9.99722e-01
1.32661e+01 1.23114e+01 1.88159e+01 2.32789e+01 6.50448e+01 3.93068e+01 1.69572e+02 9.99858e-01
1.32761e+01 1.29470e+01 1.91219e+01 2.50340e+01 6.17492e+01 1.92786e+01 1.80813e+02 9.99919e-01
1.32861e+01 1.35409e+01 1.92103e+01 2.68843e+01 5.66944e+01 -4.10329e+00 1.88434e+02 9.99945e-01
1.32961e+01 1.40749e+01 1.90509e+01 2.87883e+01 4.97593e+01 -3.01464e+01 1.91371e+02 9.99953e-01
1.33061e+01 1.45301e+01 1.86219e+01 3.06944e+01 4.09186e+01 -5.77715e+01 1.88726e+02 9.99944e-01
1.33161e+01 1.48875e+01 1.79145e+01 3.25435e+01 3.02696e+01 -8.55560e+01 1.79920e+02 9.99906e-01
1.33261e+01 1.51304e+01 1.69352e+01 3.42730e+01 1.80480e+01 -1.11848e+02 1.64841e+02 9.99762e-01
1.33361e+01 1.52446e+01 1.57075e+01 3.58219e+01 4.62834e+00 -1.34949e+02 1.43929e+02 9.99090e-01
1.33461e+01 1.52206e+01 1.42711e+01 3.71364e+01 -9.49570e+00 -1.53333e+02 1.18184e+02 9.94851e-01
1.33561e+01 1.50542e+01 1.26792e+01 3.81751e+01 -2.37501e+01 -1.65858e+02 8.90747e+01 9.59973e-01
1.33661e+01 1.47470e+01 1.09928e+01 3.89131e+01 -3.75421e+01 -1.71928e+02 5.83429e+01 6.58463e-01
1.33761e+01 1.43064e+01 9.27125e+00 3.93428e+01 -5.03515e+01 -1.71545e+02 2.77241e+01 -4.08214e-01
1.33861e+01 1.37445e+01 7.57461e+00 3.94736e+01 -6.16992e+01 -1.65273e+02 -1.15342e+00 -9.30676e-01
1.33961e+01 1.30784e+01 5.96372e+00 3.93302e+01 -7.11464e+01 -1.54145e+02 -2.68849e+01 -9.93091e-01
1.34061e+01 1.23283e+01 4.48282e+00 3.89491e+01 -7.84546e+01 -1.39467e+02 -4.85989e+01 -9.99158e-01
1.34161e+01 1.15161e+01 3.16073e+00 3.83726e+01 -8.35540e+01 -1.22613e+02 -6.59276e+01 -9.99861e-01
1.34261e+01 1.06638e+01 2.01271e+00 3.76446e+01 -8.65108e+01 -1.04861e+02 -7.89226e+01 -9.99967e-01
1.34361e+01 9.79191e+00 1.04221e+00 3.68069e+01 -8.74971e+01 -8.72786e+01 -8.79465e+01 -9.99989e-01
1.34461e+01 8.91903e+00 2.43262e-01 3.58965e+01 -8.67576e+01 -7.06724e+01 -9.35544e+01 -9.99995e-01
1.34562e+01 8.06099e+00 -3.96802e-01 3.49445e+01 -8.45779e+01 -5.55823e+01 -9.63838e+01 -9.99996e-01
1.34662e+01 7.23071e+00 -8.94848e-01 3.39753e+01 -8.12556e+01 -4.23110e+01 -9.70712e+01 -9.99997e-01
1.34762e+01 6.43818e+00 -1.26976e+00 3.30076e+01 -7.70794e+01 -3.09699e+01 -9.61952e+01 -9.99996e-01
1.34862e+01 5.69057e+00 -1.54081e+00 3.20543e+01 -7.23138e+01 -2.15307e+01 -9.42463e+01 -9.99994e-01
1.34962e+01 4.99261e+00 -1.72647e+00 3.11243e+01 -6.71908e+01 -1.38719e+01 -9.16177e+01 -9.99991e-01
1.35062e+01 4.34685e+00 -1.84370e+00 3.02226e+01 -6.19055e+01 -7.81777e+00 -8.86080e+01 -9.99984e-01
1.35162e+01 3.75409e+00 -1.90757e+00 2.93521e+01 -5.66166e+01 -3.16825e+00 -8.54334e+01 -9.99969e-01
1.35262e+01 3.21373e+00 -1.93109e+00 2.85135e+01 -5.14483e+01 2.80995e-01 -8.22419e+01 -9.99939e-01
1.35362e+01 2.72407e+00 -1.92530e+00 2.77064e+01 -4.64937e+01 2.72502e+00 -7.91285e+01 -9.99877e-01
1.35462e+01 2.28261e+00 -1.89934e+00 2.69299e+01 -4.18195e+01 4.34194e+00 -7.61485e+01 -9.99754e-01
1.35562e+01 1.88632e+00 -1.86067e+00 2.61824e+01 -3.74698e+01 5.28922e+00 -7.33296e+01 -9.99521e-01
1.35662e+01 1.53179e+00 -1.81529e+00 2.54623e+01 -3.34708e+01 5.70258e+00 -7.06800e+01 -9.99097e-01
1.35762e+01 1.21547e+00 -1.76796e+00 2.47678e+01 -2.98343e+01 5.69661e+00 -6.81963e+01 -9.98362e-01
1.35862e+01 9.33698e-01 -1.72237e+00 2.40974e+01 -2.65607e+01 5.36626e+00 -6.58678e+01 -9.97157e-01
1.35962e+01 6.82889e-01 -1.68137e+00 2.34495e+01 -2.36426e+01 4.78884e+00 -6.36802e+01 -9.95286e-01
1.36062e+01 4.59548e-01 -1.64709e+00 2.28229e+01 -2.10664e+01 4.02621e+00 -6.16180e+01 -9.92539e-01
1.36162e+01 2.60339e-01 -1.62113e+00 2.22164e+01 -1.88146e+01 3.12683e+00 -5.96657e+01 -9.88720e-01
1.36262e+01 8.21137e-02 -1.60464e+00 2.16289e+01 -1.68675e+01 2.12780e+00 -5.78088e+01 -9.83686e-01
1.36362e+01 -7.80700e-02 -1.59847e+00 2.10595e+01 -1.52040e+01 1.05663e+00 -5.60340e+01 -9.77380e-01
1.36462e+01 -2.22943e-01 -1.60322e+00 2.05076e+01 -1.38028e+01 -6.71508e-02 -5.43295e+01 -9.69854e-01
1.36562e+01 -3.55024e-01 -1.61935e+00 1.99724e+01 -1.26432e+01 -1.23065e+00 -5.26848e+01 -9.61272e-01
1.36662e+01 -4.76631e-01 -1.64718e+00 1.94534e+01 -1.17055e+01 -2.42640e+00 -5.10906e+01 -9.51899e-01
1.36762e+01 -5.89891e-01 -1.68703e+00 1.89501e+01 -1.09714e+01 -3.65142e+00 -4.95384e+01 -9.42071e-01
1.36862e+01 -6.96756e-01 -1.73918e+00 1.84622e+01 -1.04243e+01 -4.90636e+00 -4.80207e+01 -9.32156e-01
1.36962e+01 -7.99020e-01 -1.80395e+00 1.79893e+01 -1.00493e+01 -6.19481e+00 -4.65300e+01 -9.22521e-01
1.37062e+01 -8.98340e-01 -1.88171e+00 1.75312e+01 -9.83370e+00 -7.52284e+00 -4.50594e+01 -9.13501e-01
1.37162e+01 -9.96254e-01 -1.97290e+00 1.70877e+01 -9.76643e+00 -8.89848e+00 -4.36018e+01 -9.05378e-01
1.37262e+01 -1.09420e+00 -2.07805e+00 1.66588e+01 -9.83849e+00 -1.03314e+01 -4.21498e+01 -8.98371e-01
1.37362e+01 -1.19353e+00 -2.19780e+00 1.62445e+01 -1.00427e+01 -1.18328e+01 -4.06955e+01 -8.92633e-01
1.37462e+01 -1.29554e+00 -2.33291e+00 1.58447e+01 -1.03737e+01 -1.34148e+01 -3.92301e+01 -8.88254e-01
1.37563e+01 -1.40148e+00 -2.48427e+00 1.54597e+01 -1.08279e+01 -1.50908e+01 -3.77441e+01 -8.85273e-01
1.37663e+01 -1.51258e+00 -2.65291e+00 1.50897e+01 -1.14033e+01 -1.68749e+01 -3.62264e+01 -8.83678e-01
1.37763e+01 -1.63003e+00 -2.83998e+00 1.47351e+01 -1.20995e+01 -1.87823e+01 -3.46642e+01 -8.83426e-01
1.37863e+01 -1.75505e+00 -3.04682e+00 1.43964e+01 -1.29176e+01 -2.08283e+01 -3.30429e+01 -8.84441e-01
1.37963e+01 -1.88888e+00 -3.27490e+00 1.40742e+01 -1.38602e+01 -2.30292e+01 -3.13454e+01 -8.86629e-01
1.38063e+01 -2.03278e+00 -3.52587e+00 1.37696e+01 -1.49309e+01 -2.54014e+01 -2.95515e+01 -8.89879e-01
1.38163e+01 -2.18804e+00 -3.80153e+00 1.34834e+01 -1.61349e+01 -2.79614e+01 -2.76378e+01 -8.94070e-01
1.38263e+01 -2.35605e+00 -4.10385e+00 1.32171e+01 -1.74781e+01 -3.07253e+01 -2.55767e+01 -8.99072e-01
1.38363e+01 -2.53821e+00 -4.43496e+00 1.29723e+01 -1.89675e+01 -3.37085e+01 -2.33359e+01 -9.04751e-01
1.38463e+01 -2.73604e+00 -4.79713e+00 1.27510e+01 -2.06109e+01 -3.69248e+01 -2.08774e+01 -9.10968e-01
1.38563e+01 -2.95111e+00 -5.19275e+00 1.25555e+01 -2.24164e+01 -4.03857e+01 -1.81569e+01 -9.17586e-01
1.38663e+01 -3.18508e+00 -5.62431e+00 1.23887e+01 -2.43923e+01 -4.40988e+01 -1.51227e+01 -9.24467e-01
1.38763e+01 -3.43971e+00 -6.09437e+00 1.22542e+01 -2.65466e+01 -4.80667e+01 -1.17149e+01 -9.31478e-01
1.38863e+01 -3.71681e+00 -6.60544e+00 1.21558e+01 -2.88863e+01 -5.22843e+01 -7.86443e+00 -9.38490e-01
1.38963e+01 -4.01827e+00 -7.15996e+00 1.20986e+01 -3.14169e+01 -5.67362e+01 -3.49224e+00 -9.45385e-01
1.39063e+01 -4.34600e+00 -7.76014e+00 1.20880e+01 -3.41414e+01 -6.13934e+01 1.49090e+00 -9.52055e-01
1.39163e+01 -4.70196e+00 -8.40781e+00 1.21308e+01 -3.70585e+01 -6.62087e+01 7.18452e+00 -9.58407e-01
1.39263e+01 -5.08804e+00 -9.10422e+00 1.22345e+01 -4.01618e+01 -7.11114e+01 1.36974e+01 -9.64361e-01
1.39363e+01 -5.50604e+00 -9.84977e+00 1.24079e+01 -4.34372e+01 -7.60009e+01 2.11454e+01 -9.69857e-01
1.39463e+01 -5.95757e+00 -1.06437e+01 1.26610e+01 -4.68608e+01 -8.07393e+01 2.96475e+01 -9.74853e-01
1.39563e+01 -6.44394e+00 -1.14835e+01 1.30050e+01 -5.03954e+01 -8.51436e+01 3.93190e+01 -9.79322e-01
1.39663e+01 -6.96601e+00 -1.23648e+01 1.34519e+01 -5.39877e+01 -8.89773e+01 5.02614e+01 -9.83255e-01
1.39763e+01 -7.52401e+00 -1.32804e+01 1.40150e+01 -5.75640e+01 -9.19427e+01 6.25485e+01 -9.86657e-01
1.39863e+01 -8.11730e+00 -1.42199e+01 1.47079e+01 -6.10259e+01 -9.36761e+01 7.62060e+01 -9.89547e-01
1.39963e+01 -8.74413e+00 -1.51688e+01 1.55441e+01 -6.42468e+01 -9.37474e+01 9.11872e+01 -9.91953e-01
1.40063e+01 -9.40133e+00 -1.61081e+01 1.65362e+01 -6.70681e+01 -9.16672e+01 1.07342e+02 -9.93912e-01
1.40163e+01 -1.00840e+01 -1.70137e+01 1.76946e+01 -6.92974e+01 -8.69057e+01 1.24380e+02 -9.95466e-01
1.40263e+01 -1.07850e+01 -1.78560e+01 1.90260e+01 -7.07100e+01 -7.89284e+01 1.41841e+02 -9.96665e-01
1.40363e+01 -1.14951e+01 -1.86004e+01 2.05316e+01 -7.10531e+01 -6.72496e+01 1.59062e+02 -9.97560e-01
1.40463e+01 -1.22021e+01 -1.92078e+01 2.22046e+01 -7.00575e+01 -5.15078e+01 1.75164e+02 -9.98204e-01
1.40564e+01 -1.28913e+01 -1.96368e+01 2.40287e+01 -6.74546e+01 -3.15583e+01 1.89068e+02 -9.98644e-01
1.40664e+01 -1.35455e+01 -1.98457e+01 2.59758e+01 -6.30023e+01 -7.57245e+00 1.99550e+02 -9.98923e-01
1.40764e+01 -1.41450e+01 -1.97967e+01 2.80054e+01 -5.65168e+01 1.98732e+01 2.05343e+02 -9.99068e-01
1.40864e+01 -1.46691e+01 -1.94599e+01 3.00645e+01 -4.79086e+01 4.97449e+01 2.05288e+02 -9.99084e-01
1.40964e+01 -1.50965e+01 -1.88182e+01 3.20901e+01 -3.72171e+01 8.05643e+01 1.98517e+02 -9.98927e-01
1.41064e+01 -1.54074e+01 -1.78710e+01 3.40125e+01 -2.46365e+01 1.10507e+02 1.84645e+02 -9.98433e-01
1.41164e+01 -1.55843e+01 -1.66369e+01 3.57613e+01 -1.05257e+01 1.37591e+02 1.63911e+02 -9.97038e-01
1.41264e+01 -1.56145e+01 -1.51541e+01 3.72719e+01 4.60453e+00 1.59930e+02 1.37232e+02 -9.92620e-01
1.41364e+01 -1.54909e+01 -1.34780e+01 3.84921e+01 2.01289e+01 1.76009e+02 1.06140e+02 -9.75981e-01
1.41464e+01 -1.52128e+01 -1.16761e+01 3.93872e+01 3.53667e+01 1.84907e+02 7.25935e+01 -9.03472e-01
1.41564e+01 -1.47865e+01 -9.82064e+00 3.99433e+01 4.96583e+01 1.86419e+02 3.86972e+01 -5.95846e-01
1.41664e+01 -1.42243e+01 -7.97977e+00 4.01667e+01 6.24454e+01 1.81043e+02 6.39534e+00 1.66682e-01
1.41764e+01 -1.35436e+01 -6.21529e+00 4.00819e+01 7.32836e+01 1.69849e+02 -2.27074e+01 7.73186e-01
1.41864e+01 -1.27658e+01 -4.58225e+00 3.97271e+01 8.18355e+01 1.54288e+02 -4.74428e+01 9.51150e-01
1.41964e+01 -1.19145e+01 -3.11914e+00 3.91493e+01 8.79539e+01 1.35958e+02 -6.72350e+01 9.88403e-01
1.42064e+01 -1.10141e+01 -1.84664e+00 3.83985e+01 9.16750e+01 1.16378e+02 -8.20569e+01 9.96565e-01
1.42164e+01 -1.00878e+01 -7.70725e-01 3.75229e+01 9.31712e+01 9.68368e+01 -9.22862e+01 9.98667e-01
1.42264e+01 -9.15664e+00 1.14152e-01 3.65654e+01 9.27079e+01 7.83164e+01 -9.85531e+01 9.99312e-01
1.42364e+01 -8.23855e+00 8.21756e-01 3.55620e+01 9.06030e+01 6.14778e+01 -1.01602e+02 9.99531e-01
1.42464e+01 -7.34832e+00 1.37099e+00 3.45409e+01 8.71931e+01 4.66939e+01 -1.02184e+02 9.99588e-01
1.42564e+01 -6.49736e+00 1.78328e+00 3.35235e+01 8.28064e+01 3.41051e+01 -1.00983e+02 9.99549e-01
1.42664e+01 -5.69389e+00 2.08055e+00 3.25246e+01 7.77444e+01 2.36820e+01 -9.85787e+01 9.99407e-01
1.42764e+01 -4.94332e+00 2.28383e+00 3.15538e+01 7.22715e+01 1.52835e+01 -9.54331e+01 9.99101e-01
1.42864e+01 -4.24860e+00 2.41238e+00 3.06166e+01 6.66098e+01 8.70454e+00 -9.18935e+01 9.98489e-01
1.42964e+01 -3.61070e+00 2.48325e+00 2.97158e+01 6.09394e+01 3.71184e+00 -8.82083e+01 9.97275e-01
1.43064e+01 -3.02896e+00 2.51109e+00 2.88518e+01 5.54006e+01 6.89108e-02 -8.45441e+01 9.94887e-01
1.43164e+01 -2.50153e+00 2.50827e+00 2.80239e+01 5.00980e+01 -2.44851e+00 -8.10049e+01 9.90260e-01
1.43264e+01 -2.02563e+00 2.48498e+00 2.72305e+01 4.51061e+01 -4.04365e+00 -7.76484e+01 9.81553e-01
1.43364e+01 -1.59790e+00 2.44946e+00 2.64697e+01 4.04737e+01 -4.89472e+00 -7.44999e+01 9.65831e-01
1.43464e+01 -1.21459e+00 2.40831e+00 2.57393e+01 3.62290e+01 -5.15411e+00 -7.15633e+01 9.38922e-01
1.43565e+01 -8.71749e-01 2.36662e+00 2.50373e+01 3.23837e+01 -4.94936e+00 -6.88292e+01 8.95744e-01
1.43665e+01 -5.65372e-01 2.32833e+00 2.43617e+01 2.89370e+01 -4.38535e+00 -6.62808e+01 8.31435e-01
1.43765e+01 -2.91520e-01 2.29636e+00 2.37107e+01 2.58787e+01 -3.54678e+00 -6.38979e+01 7.43230e-01
1.43865e+01 -4.63841e-02 2.27285e+00 2.30828e+01 2.31924e+01 -2.50094e+00 -6.16595e+01 6.32353e-01
1.43965e+01 1.73656e-01 2.25943e+00 2.24767e+01 2.08577e+01 -1.30027e+00 -5.95454e+01 5.04674e-01
1.44065e+01 3.72009e-01 2.25729e+00 2.18911e+01 1.88528e+01 1.52593e-02 -5.75366e+01 3.69377e-01
1.44165e+01 5.51864e-01 2.26742e+00 2.13253e+01 1.71555e+01 1.41614e+00 -5.56160e+01 2.36296e-01
1.44265e+01 7.16188e-01 2.29060e+00 2.07782e+01 1.57442e+01 2.88156e+00 -5.37680e+01 1.13432e-01
1.44365e+01 8.67737e-01 2.32756e+00 2.02493e+01 1.45982e+01 4.39798e+00 -5.19785e+01 5.76198e-03
1.44465e+01 1.00907e+00 2.37891e+00 1.97381e+01 1.36984e+01 5.95788e+00 -5.02345e+01 -8.46406e-02
1.44565e+01 1.14256e+00 2.44525e+00 1.92442e+01 1.30270e+01 7.55875e+00 -4.85240e+01 -1.57781e-01
1.44665e+01 1.27040e+00 2.52717e+00 1.87673e+01 1.25677e+01 9.20213e+00 -4.68355e+01 -2.14829e-01
1.44765e+01 1.39465e+00 2.62527e+00 1.83071e+01 1.23061e+01 1.08929e+01 -4.51577e+01 -2.57409e-01
1.44865e+01 1.51722e+00 2.74018e+00 1.78638e+01 1.22296e+01 1.26387e+01 -4.34793e+01 -2.87165e-01
1.44965e+01 1.63991e+00 2.87263e+00 1.74373e+01 1.23272e+01 1.44492e+01 -4.17886e+01 -3.05531e-01
1.45065e+01 1.76440e+00 3.02344e+00 1.70278e+01 1.25903e+01 1.63359e+01 -4.00730e+01 -3.13640e-01
1.45165e+01 1.89233e+00 3.19351e+00 1.66357e+01 1.30119e+01 1.83114e+01 -3.83187e+01 -3.12299e-01
1.45265e+01 2.02524e+00 3.38391e+00 1.62614e+01 1.35867e+01 2.03896e+01 -3.65105e+01 -3.02011e-01
1.45365e+01 2.16465e+00 3.59582e+00 1.59055e+01 1.43116e+01 2.25846e+01 -3.46310e+01 -2.82998e-01
1.45465e+01 2.31206e+00 3.83056e+00 1.55688e+01 1.51850e+01 2.49110e+01 -3.26604e+01 -2.55243e-01
1.45565e+01 2.46895e+00 4.08961e+00 1.52524e+01 1.62067e+01 2.73834e+01 -3.05762e+01 -2.18530e-01
1.45665e+01 2.63680e+00 4.37460e+00 1.49576e+01 1.73780e+01 3.00157e+01 -2.83519e+01 -1.72503e-01
1.45765e+01 2.81713e+00 4.68728e+00 1.46858e+01 1.87015e+01 3.28206e+01 -2.59574e+01 -1.16743e-01
1.45865e+01 3.01147e+00 5.02954e+00 1.44389e+01 2.01807e+01 3.58092e+01 -2.33575e+01 -5.08798e-02
1.45965e+01 3.22141e+00 5.40336e+00 1.42193e+01 2.18195e+01 3.89899e+01 -2.05117e+01 2.52453e-02
1.46065e+01 3.44856e+00 5.81080e+00 1.40295e+01 2.36224e+01 4.23671e+01 -1.73733e+01 1.11367e-01
1.46165e+01 3.69458e+00 6.25390e+00 1.38729e+01 2.55932e+01 4.59399e+01 -1.38888e+01 2.06537e-01
1.46265e+01 3.96116e+00 6.73468e+00 1.37530e+01 2.77352e+01 4.96999e+01 -9.99758e+00 3.08869e-01
1.46365e+01 4.25004e+00 7.25499e+00 1.36744e+01 3.00495e+01 5.36292e+01 -5.63117e+00 4.15370e-01
1.46465e+01 4.56292e+00 7.81640e+00 1.36422e+01 3.25347e+01 5.76971e+01 -7.13593e-01 5.21990e-01
1.46566e+01 4.90150e+00 8.42005e+00 1.36623e+01 3.51855e+01 6.18564e+01 4.83818e+00 6.24000e-01
1.46666e+01 5.26738e+00 9.06647e+00 1.37414e+01 3.79909e+01 6.60390e+01 1.11128e+01 7.16697e-01
1.46766e+01 5.66203e+00 9.75533e+00 1.38873e+01 4.09330e+01 7.01511e+01 1.82022e+01 7.96282e-01
1.46866e+01 6.08669e+00 1.04852e+01 1.41086e+01 4.39851e+01 7.40674e+01 2.61971e+01 8.60589e-01
1.46966e+01 6.54227e+00 1.12532e+01 1.44147e+01 4.71088e+01 7.76252e+01 3.51818e+01 9.09375e-01
1.47066e+01 7.02924e+00 1.20545e+01 1.48160e+01 5.02524e+01 8.06191e+01 4.52246e+01 9.44085e-01
1.47166e+01 7.54749e+00 1.28822e+01 1.53232e+01 5.33471e+01 8.27958e+01 5.63664e+01 9.67248e-01
1.47266e+01 8.09609e+00 1.37265e+01 1.59474e+01 5.63046e+01 8.38526e+01 6.86050e+01 9.81755e-01
1.47366e+01 8.67313e+00 1.45745e+01 1.66992e+01 5.90140e+01 8.34387e+01 8.18756e+01 9.90298e-01
1.47466e+01 9.27549e+00 1.54095e+01 1.75884e+01 6.13399e+01 8.11634e+01 9.60280e+01 9.95042e-01
1.47566e+01 9.89853e+00 1.62107e+01 1.86225e+01 6.31213e+01 7.66128e+01 1.10802e+02 9.97538e-01
1.47666e+01 1.05359e+01 1.69532e+01 1.98059e+01 6.41734e+01 6.93787e+01 1.25802e+02 9.98793e-01
1.47766e+01 1.11793e+01 1.76085e+01 2.11383e+01 6.42920e+01 5.91003e+01 1.40482e+02 9.99401e-01
1.47866e+01 1.18183e+01 1.81446e+01 2.26131e+01 6.32626e+01 4.55196e+01 1.54138e+02 9.99689e-01
1.47966e+01 1.24405e+01 1.85279e+01 2.42159e+01 6.08742e+01 2.85484e+01 1.65919e+02 9.99825e-01
1.48066e+01 1.30311e+01 1.87249e+01 2.59232e+01 5.69386e+01 8.33815e+00 1.74877e+02 9.99887e-01
1.48166e+01 1.35740e+01 1.87054e+01 2.77019e+01 5.13140e+01 -1.46590e+01 1.80034e+02 9.99911e-01
1.48266e+01 1.40518e+01 1.84450e+01 2.95094e+01 4.39314e+01 -3.96546e+01 1.80494e+02 9.99911e-01
1.48366e+01 1.44471e+01 1.79290e+01 3.12950e+01 3.48194e+01 -6.55321e+01 1.75569e+02 9.99878e-01
1.48466e+01 1.47431e+01 1.71555e+01 3.30028e+01 2.41238e+01 -9.09125e+01 1.64919e+02 9.99762e-01
1.48566e+01 1.49254e+01 1.61369e+01 3.45757e+01 1.21155e+01 -1.14281e+02 1.48647e+02 9.99323e-01
1.48666e+01 1.49824e+01 1.49008e+01 3.59599e+01 -8.16535e-01 -1.34160e+02 1.27357e+02 9.97208e-01
1.48766e+01 1.49075e+01 1.34886e+01 3.71105e+01 -1.41898e+01 -1.49303e+02 1.02120e+02 9.83919e-01
1.48866e+01 1.46989e+01 1.19518e+01 3.79946e+01 -2.74702e+01 -1.58861e+02 7.43596e+01 8.83601e-01
1.48966e+01 1.43600e+01 1.03461e+01 3.85950e+01 -4.01388e+01 -1.62490e+02 4.56504e+01 2.76072e-01
1.49066e+01 1.38993e+01 8.72415e+00 3.89098e+01 -5.17518e+01 -1.60363e+02 1.75005e+01 -7.00690e-01
1.49166e+01 1.33297e+01 7.14356e+00 3.89518e+01 -6.18609e+01 -1.53128e+02 -8.65040e+00 -9.64340e-01
1.49266e+01 1.26679e+01 5.65565e+00 3.87472e+01 -7.01224e+01 -1.41799e+02 -3.16807e+01 -9.95668e-01
1.49366e+01 1.19335e+01 4.29644e+00 3.83306e+01 -7.63703e+01 -1.27576e+02 -5.09436e+01 -9.99342e-01
1.49466e+01 1.11468e+01 3.08887e+00 3.77413e+01 -8.05791e+01 -1.11673e+02 -6.62125e+01 -9.99866e-01
1.49567e+01 1.03279e+01 2.04414e+00 3.70189e+01 -8.28372e+01 -9.51898e+01 -7.76054e+01 -9.99962e-01
1.49667e+01 9.49541e+00 1.16333e+00 3.62004e+01 -8.33207e+01 -7.90295e+01 -8.54881e+01 -9.99985e-01
1.49767e+01 8.66603e+00 4.39677e-01 3.53185e+01 -8.22636e+01 -6.38624e+01 -9.03725e+01 -9.99992e-01
1.49867e+01 7.85384e+00 -1.39151e-01 3.44005e+01 -7.99299e+01 -5.01290e+01 -9.28274e+01 -9.99994e-01
1.49967e+01 7.07025e+00 -5.88840e-01 3.34676e+01 -7.65909e+01 -3.80686e+01 -9.34102e+01 -9.99994e-01
1.50067e+01 6.32400e+00 -9.26637e-01 3.25362e+01 -7.25064e+01 -2.77602e+01 -9.26232e+01 -9.99993e-01
1.50167e+01 5.62133e+00 -1.16996e+00 3.16177e+01 -6.79129e+01 -1.91662e+01 -9.08905e+01 -9.99990e-01
1.50267e+01 4.96629e+00 -1.33543e+00 3.07198e+01 -6.30172e+01 -1.21718e+01 -8.85516e+01 -9.99984e-01
1.50367e+01 4.36099e+00 -1.43829e+00 2.98472e+01 -5.79928e+01 -6.61736e+00 -8.58649e+01 -9.99971e-01
1.50467e+01 3.80600e+00 -1.49203e+00 2.90024e+01 -5.29804e+01 -2.32323e+00 -8.30185e+01 -9.99946e-01
1.50567e+01 3.30062e+00 -1.50837e+00 2.81864e+01 -4.80899e+01 8.93214e-01 -8.01422e+01 -9.99897e-01
1.50667e+01 2.84320e+00 -1.49718e+00 2.73989e+01 -4.34038e+01 3.20631e+00 -7.73204e+01 -9.99801e-01
1.50767e+01 2.43138e+00 -1.46670e+00 2.66391e+01 -3.89808e+01 4.77557e+00 -7.46037e+01 -9.99619e-01
1.50867e+01 2.06232e+00 -1.42364e+00 2.59059e+01 -3.48596e+01 5.74243e+00 -7.20183e+01 -9.99286e-01
1.50967e+01 1.73287e+00 -1.37340e+00 2.51978e+01 -3.10627e+01 6.22929e+00 -6.95740e+01 -9.98703e-01
1.51067e+01 1.43974e+00 -1.32024e+00 2.45134e+01 -2.75999e+01 6.33998e+00 -6.72700e+01 -9.97727e-01
1.51167e+01 1.17958e+00 -1.26748e+00 2.38515e+01 -2.44706e+01 6.16098e+00 -6.50991e+01 -9.96177e-01
1.51267e+01 9.49079e-01 -1.21764e+00 2.32106e+01 -2.16672e+01 5.76314e+00 -6.30506e+01 -9.93836e-01
1.51367e+01 7.45046e-01 -1.17260e+00 2.25897e+01 -1.91765e+01 5.20354e+00 -6.11128e+01 -9.90478e-01
1.51467e+01 5.64434e-01 -1.13373e+00 2.19876e+01 -1.69817e+01 4.52732e+00 -5.92736e+01 -9.85902e-01
1.51567e+01 4.04376e-01 -1.10201e+00 2.14035e+01 -1.50639e+01 3.76947e+00 -5.75217e+01 -9.79962e-01
1.51667e+01 2.62199e-01 -1.07810e+00 2.08366e+01 -1.34030e+01 2.95635e+00 -5.58468e+01 -9.72602e-01
1.51767e+01 1.35437e-01 -1.06244e+00 2.02860e+01 -1.19788e+01 2.10720e+00 -5.42399e+01 -9.63880e-01
1.51867e+01 2.18213e-02 -1.05530e+00 1.97512e+01 -1.07712e+01 1.23530e+00 -5.26929e+01 -9.53961e-01
1.51967e+01 -8.07188e-02 -1.05686e+00 1.92316e+01 -9.76138e+00 3.49082e-01 -5.11990e+01 -9.43110e-01
1.52067e+01 -1.74071e-01 -1.06722e+00 1.87267e+01 -8.93145e+00 -5.46994e-01 -4.97521e+01 -9.31655e-01
1.52167e+01 -2.59953e-01 -1.08647e+00 1.82361e+01 -8.26514e+00 -1.45169e+00 -4.83471e+01 -9.19962e-01
1.52267e+01 -3.39925e-01 -1.11470e+00 1.77593e+01 -7.74773e+00 -2.36637e+00 -4.69793e+01 -9.08393e-01
1.52367e+01 -4.15412e-01 -1.15203e+00 1.72961e+01 -7.36618e+00 -3.29451e+00 -4.56443e+01 -8.97281e-01
1.52467e+01 -4.87713e-01 -1.19863e+00 1.68460e+01 -7.10914e+00 -4.24131e+00 -4.43382e+01 -8.86914e-01
1.52568e+01 -5.58025e-01 -1.25472e+00 1.64089e+01 -6.96692e+00 -5.21338e+00 -4.30570e+01 -8.77522e-01
1.52668e+01 -6.27454e-01 -1.32060e+00 1.59845e+01 -6.93146e+00 -6.21854e+00 -4.17968e+01 -8.69276e-01
1.52768e+01 -6.97035e-01 -1.39666e+00 1.55727e+01 -6.99629e+00 -7.26562e+00 -4.05536e+01 -8.62291e-01
1.52868e+01 -7.67744e-01 -1.48339e+00 1.51732e+01 -7.15645e+00 -8.36434e+00 -3.93229e+01 -8.56634e-01
1.52968e+01 -8.40517e-01 -1.58136e+00 1.47859e+01 -7.40840e+00 -9.52530e+00 -3.81000e+01 -8.52331e-01
1.53068e+01 -9.16260e-01 -1.69126e+00 1.44109e+01 -7.75000e+00 -1.07599e+01 -3.68794e+01 -8.49378e-01
1.53168e+01 -9.95865e-01 -1.81391e+00 1.40481e+01 -8.18045e+00 -1.20803e+01 -3.56552e+01 -8.47744e-01
1.53268e+01 -1.08022e+00 -1.95024e+00 1.36976e+01 -8.70020e+00 -1.34995e+01 -3.44202e+01 -8.47384e-01
1.53368e+01 -1.17023e+00 -2.10132e+00 1.33595e+01 -9.31093e+00 -1.50314e+01 -3.31664e+01 -8.48237e-01
1.53468e+01 -1.26682e+00 -2.26837e+00 1.30341e+01 -1.00155e+01 -1.66906e+01 -3.18841e+01 -8.50235e-01
1.53568e+01 -1.37093e+00 -2.45274e+00 1.27218e+01 -1.08180e+01 -1.84927e+01 -3.05622e+01 -8.53303e-01
1.53668e+01 -1.48359e+00 -2.65595e+00 1.24229e+01 -1.17236e+01 -2.04541e+01 -2.91873e+01 -8.57360e-01
1.53768e+01 -1.60585e+00 -2.87970e+00 1.21381e+01 -1.27385e+01 -2.25922e+01 -2.77438e+01 -8.62319e-01
1.53868e+01 -1.73884e+00 -3.12585e+00 1.18681e+01 -1.38701e+01 -2.49249e+01 -2.62129e+01 -8.68090e-01
1.53968e+01 -1.88376e+00 -3.39645e+00 1.16140e+01 -1.51269e+01 -2.74709e+01 -2.45725e+01 -8.74576e-01
1.54068e+01 -2.04192e+00 -3.69373e+00 1.13769e+01 -1.65180e+01 -3.02493e+01 -2.27962e+01 -8.81676e-01
1.54168e+01 -2.21471e+00 -4.02011e+00 1.11585e+01 -1.80540e+01 -3.32791e+01 -2.08525e+01 -8.89280e-01
1.54268e+01 -2.40364e+00 -4.37822e+00 1.09604e+01 -1.97458e+01 -3.65788e+01 -1.87041e+01 -8.97275e-01
1.54368e+01 -2.61032e+00 -4.77084e+00 1.07851e+01 -2.16052e+01 -4.01656e+01 -1.63068e+01 -9.05542e-01
1.54468e+01 -2.83649e+00 -5.20093e+00 1.06352e+01 -2.36444e+01 -4.40542e+01 -1.36081e+01 -9.13959e-01
1.54568e+01 -3.08401e+00 -5.67155e+00 1.05140e+01 -2.58754e+01 -4.82552e+01 -1.05464e+01 -9.22400e-01
1.54668e+01 -3.35485e+00 -6.18587e+00 1.04256e+01 -2.83102e+01 -5.27735e+01 -7.04906e+00 -9.30743e-01
1.54768e+01 -3.65111e+00 -6.74704e+00 1.03747e+01 -3.09592e+01 -5.76047e+01 -3.03181e+00 -9.38871e-01
1.54868e+01 -3.97498e+00 -7.35812e+00 1.03670e+01 -3.38313e+01 -6.27326e+01 1.60296e+00 -9.46674e-01
1.54968e+01 -4.32873e+00 -8.02192e+00 1.04092e+01 -3.69320e+01 -6.81237e+01 6.96673e+00 -9.54055e-01
1.55068e+01 -4.71464e+00 -8.74082e+00 1.05093e+01 -4.02619e+01 -7.37216e+01 1.31851e+01 -9.60933e-01
1.55168e+01 -5.13498e+00 -9.51648e+00 1.06763e+01 -4.38150e+01 -7.94401e+01 2.03967e+01 -9.67243e-01
1.55268e+01 -5.59192e+00 -1.03495e+01 1.09211e+01 -4.75757e+01 -8.51541e+01 2.87505e+01 -9.72943e-01
1.55368e+01 -6.08741e+00 -1.12390e+01 1.12559e+01 -5.15159e+01 -9.06894e+01 3.84008e+01 -9.78008e-01
1.55468e+01 -6.62303e+00 -1.21821e+01 1.16942e+01 -5.55905e+01 -9.58115e+01 4.94977e+01 -9.82434e-01
1.55569e+01 -7.19982e+00 -1.31731e+01 1.22514e+01 -5.97331e+01 -1.00214e+02 6.21737e+01 -9.86232e-01
1.55669e+01 -7.81801e+00 -1.42031e+01 1.29437e+01 -6.38506e+01 -1.03507e+02 7.65232e+01 -9.89429e-01
1.55769e+01 -8.47676e+00 -1.52585e+01 1.37881e+01 -6.78171e+01 -1.05213e+02 9.25742e+01 -9.92062e-01
1.55869e+01 -9.17377e+00 -1.63207e+01 1.48013e+01 -7.14692e+01 -1.04761e+02 1.10252e+02 -9.94179e-01
1.55969e+01 -9.90489e+00 -1.73650e+01 1.59986e+01 -7.46006e+01 -1.01508e+02 1.29335e+02 -9.95834e-01
1.56069e+01 -1.06637e+01 -1.83598e+01 1.73921e+01 -7.69608e+01 -9.47593e+01 1.49404e+02 -9.97087e-01
1.56169e+01 -1.14411e+01 -1.92668e+01 1.89888e+01 -7.82570e+01 -8.38315e+01 1.69796e+02 -9.98002e-01
1.56269e+01 -1.22247e+01 -2.00410e+01 2.07871e+01 -7.81628e+01 -6.81342e+01 1.89564e+02 -9.98642e-01
1.56369e+01 -1.29991e+01 -2.06327e+01 2.27751e+01 -7.63360e+01 -4.72858e+01 2.07472e+02 -9.99071e-01
1.56469e+01 -1.37451e+01 -2.09897e+01 2.49268e+01 -7.24461e+01 -2.12513e+01 2.22033e+02 -9.99343e-01
1.56569e+01 -1.44407e+01 -2.10620e+01 2.72007e+01 -6.62132e+01 9.51903e+00 2.31614e+02 -9.99501e-01
1.56669e+01 -1.50613e+01 -2.08069e+01 2.95387e+01 -5.74551e+01 4.39812e+01 2.34610e+02 -9.99571e-01
1.56769e+01 -1.55816e+01 -2.01953e+01 3.18680e+01 -4.61367e+01 8.04644e+01 2.29693e+02 -9.99559e-01
1.56869e+01 -1.59763e+01 -1.92176e+01 3.41050e+01 -3.24130e+01 1.16753e+02 2.16081e+02 -9.99419e-01
1.56969e+01 -1.62232e+01 -1.78885e+01 3.61620e+01 -1.66531e+01 1.50302e+02 1.93778e+02 -9.98966e-01
1.57069e+01 -1.63046e+01 -1.62482e+01 3.79558e+01 5.64136e-01 1.78574e+02 1.63706e+02 -9.97413e-01
1.57169e+01 -1.62096e+01 -1.43606e+01 3.94172e+01 1.84895e+01 1.99429e+02 1.27667e+02 -9.90838e-01
1.57269e+01 -1.59352e+01 -1.23076e+01 4.04983e+01 3.62763e+01 2.11470e+02 8.81277e+01 -9.55972e-01
1.57369e+01 -1.54871e+01 -1.01794e+01 4.11779e+01 5.30775e+01 2.14266e+02 4.78413e+01 -7.52057e-01
1.57469e+01 -1.48790e+01 -8.06295e+00 4.14617e+01 6.81609e+01 2.08360e+02 9.40437e+00 1.85134e-02
1.57569e+01 -1.41311e+01 -6.03504e+00 4.13793e+01 8.09603e+01 1.95099e+02 -2.50632e+01 7.75600e-01
1.57669e+01 -1.32684e+01 -4.16441e+00 4.09787e+01 9.10398e+01 1.76371e+02 -5.40216e+01 9.64419e-01
1.57769e+01 -1.23194e+01 -2.49888e+00 4.03194e+01 9.82053e+01 1.54267e+02 -7.67338e+01 9.93673e-01
1.57869e+01 -1.13132e+01 -1.06287e+00 3.94644e+01 1.02503e+02 1.30762e+02 -9.32139e+01 9.98527e-01
1.57969e+01 -1.02775e+01 1.38066e-01 3.84735e+01 1.04156e+02 1.07503e+02 -1.04015e+02 9.99523e-01
1.58069e+01 -9.23711e+00 1.11285e+00 3.73994e+01 1.03500e+02 8.57105e+01 -1.10011e+02 9.99782e-01
1.58169e+01 -8.21317e+00 1.88039e+00 3.62852e+01 1.00936e+02 6.61675e+01 -1.12205e+02 9.99861e-01
1.58269e+01 -7.22269e+00 2.46552e+00 3.51640e+01 9.68821e+01 4.92775e+01 -1.11578e+02 9.99879e-01
1.58369e+01 -6.27851e+00 2.89551e+00 3.40594e+01 9.17402e+01 3.51484e+01 -1.09004e+02 9.99864e-01
1.58469e+01 -5.38968e+00 3.19762e+00 3.29872e+01 8.58730e+01 2.36820e+01 -1.05200e+02 9.99811e-01
1.58570e+01 -4.56185e+00 3.39744e+00 3.19569e+01 7.95929e+01 1.46535e+01 -1.00717e+02 9.99692e-01
1.58670e+01 -3.79781e+00 3.51795e+00 3.09731e+01 7.31576e+01 7.77343e+00 -9.59555e+01 9.99435e-01
1.58770e+01 -3.09804e+00 3.57909e+00 3.00372e+01 6.67713e+01 2.73220e+00 -9.11873e+01 9.98883e-01
1.58870e+01 -2.46125e+00 3.59772e+00 2.91482e+01 6.05897e+01 -7.71661e-01 -8.65835e+01 9.97704e-01
1.58970e+01 -1.88478e+00 3.58781e+00 2.83041e+01 5.47259e+01 -3.01471e+00 -8.22397e+01 9.95229e-01
1.59070e+01 -1.36504e+00 3.56070e+00 2.75019e+01 4.92574e+01 -4.24067e+00 -7.81988e+01 9.90201e-01
1.59170e+01 -8.97821e-01 3.52545e+00 2.67385e+01 4.42327e+01 -4.65802e+00 -7.44680e+01 9.80461e-01
1.59270e+01 -4.78527e-01 3.48920e+00 2.60110e+01 3.96773e+01 -4.44098e+00 -7.10324e+01 9.62686e-01
1.59370e+01 -1.02418e-01 3.45746e+00 2.53165e+01 3.55988e+01 -3.73230e+00 -6.78648e+01 9.32456e-01
1.59470e+01 2.35257e-01 3.43439e+00 2.46525e+01 3.19913e+01 -2.64686e+00 -6.49320e+01 8.84989e-01
1.59570e+01 5.39141e-01 3.42309e+00 2.40168e+01 2.88395e+01 -1.27557e+00 -6.21992e+01 8.16690e-01
1.59670e+01 8.13687e-01 3.42585e+00 2.34075e+01 2.61216e+01 3.10976e-01 -5.96325e+01 7.27057e-01
1.59770e+01 1.06311e+00 3.44434e+00 2.28233e+01 2.38123e+01 2.05909e+00 -5.72004e+01 6.19876e-01
1.59870e+01 1.29136e+00 3.47982e+00 2.22628e+01 2.18845e+01 3.92899e+00 -5.48738e+01 5.02679e-01
1.59970e+01 1.50213e+00 3.53331e+00 2.17252e+01 2.03118e+01 5.89230e+00 -5.26263e+01 3.84636e-01
1.60070e+01 1.69883e+00 3.60567e+00 2.12097e+01 1.90684e+01 7.92985e+00 -5.04339e+01 2.74080e-01
1.60170e+01 1.88464e+00 3.69769e+00 2.07161e+01 1.81305e+01 1.00300e+01 -4.82740e+01 1.76946e-01
1.60270e+01 2.06251e+00 3.81012e+00 2.02439e+01 1.74761e+01 1.21869e+01 -4.61253e+01 9.64661e-02
1.60370e+01 2.23516e+00 3.94369e+00 1.97933e+01 1.70853e+01 1.43997e+01 -4.39673e+01 3.37197e-02
1.60470e+01 2.40515e+00 4.09914e+00 1.93644e+01 1.69399e+01 1.66708e+01 -4.17793e+01 -1.15548e-02
1.60570e+01 2.57484e+00 4.27725e+00 1.89576e+01 1.70241e+01 1.90055e+01 -3.95403e+01 -4.02537e-02
1.60670e+01 2.74646e+00 4.47886e+00 1.85735e+01 1.73239e+01 2.14106e+01 -3.72284e+01 -5.34326e-02
1.60770e+01 2.92211e+00 4.70484e+00 1.82131e+01 1.78273e+01 2.38936e+01 -3.48201e+01 -5.20477e-02
1.60870e+01 3.10377e+00 4.95618e+00 1.78773e+01 1.85241e+01 2.64623e+01 -3.22900e+01 -3.68541e-02
1.60970e+01 3.29333e+00 5.23388e+00 1.75676e+01 1.94055e+01 2.91236e+01 -2.96099e+01 -8.41244e-03
1.61070e+01 3.49260e+00 5.53904e+00 1.72855e+01 2.04644e+01 3.18824e+01 -2.67490e+01 3.28322e-02
1.61170e+01 3.70333e+00 5.87278e+00 1.70331e+01 2.16945e+01 3.47412e+01 -2.36729e+01 8.64118e-02
1.61270e+01 3.92719e+00 6.23619e+00 1.68127e+01 2.30901e+01 3.76983e+01 -2.03433e+01 1.51650e-01
1.61370e+01 4.16581e+00 6.63037e+00 1.66271e+01 2.46455e+01 4.07470e+01 -1.67181e+01 2.27441e-01
1.61470e+01 4.42078e+00 7.05625e+00 1.64794e+01 2.63547e+01 4.38737e+01 -1.27510e+01 3.12029e-01
1.61571e+01 4.69357e+00 7.51459e+00 1.63733e+01 2.82101e+01 4.70561e+01 -8.39191e+00 4.02846e-01
1.61671e+01 4.98562e+00 8.00583e+00 1.63130e+01 3.02021e+01 5.02611e+01 -3.58729e+00 4.96495e-01
1.61771e+01 5.29823e+00 8.52999e+00 1.63032e+01 3.23177e+01 5.34423e+01 1.71863e+00 5.88960e-01
1.61871e+01 5.63255e+00 9.08651e+00 1.63492e+01 3.45396e+01 5.65369e+01 7.58221e+00 6.76067e-01
1.61971e+01 5.98953e+00 9.67405e+00 1.64569e+01 3.68452e+01 5.94634e+01 1.40578e+01 7.54110e-01
1.62071e+01 6.36988e+00 1.02903e+01 1.66327e+01 3.92044e+01 6.21180e+01 2.11942e+01 8.20461e-01
1.62171e+01 6.77393e+00 1.09319e+01 1.68833e+01 4.15793e+01 6.43719e+01 2.90296e+01 8.73936e-01
1.62271e+01 7.20163e+00 1.15938e+01 1.72159e+01 4.39215e+01 6.60694e+01 3.75851e+01 9.14803e-01
1.62371e+01 7.65235e+00 1.22695e+01 1.76376e+01 4.61714e+01 6.70269e+01 4.68567e+01 9.44460e-01
1.62471e+01 8.12482e+00 1.29505e+01 1.81556e+01 4.82564e+01 6.70335e+01 5.68052e+01 9.64948e-01
1.62571e+01 8.61696e+00 1.36259e+01 1.87761e+01 5.00898e+01 6.58560e+01 6.73446e+01 9.78468e-01
1.62671e+01 9.12577e+00 1.42828e+01 1.95044e+01 5.15703e+01 6.32458e+01 7.83298e+01 9.87025e-01
1.62771e+01 9.64715e+00 1.49054e+01 2.03440e+01 5.25825e+01 5.89532e+01 8.95441e+01 9.92249e-01
1.62871e+01 1.01758e+01 1.54757e+01 2.12957e+01 5.29992e+01 5.27460e+01 1.00689e+02 9.95343e-01
1.62971e+01 1.07051e+01 1.59736e+01 2.23569e+01 5.26851e+01 4.44356e+01 1.11379e+02 9.97133e-01
1.63071e+01 1.12269e+01 1.63773e+01 2.35209e+01 5.15032e+01 3.39089e+01 1.21144e+02 9.98149e-01
1.63171e+01 1.17321e+01 1.66645e+01 2.47758e+01 4.93239e+01 2.11628e+01 1.29442e+02 9.98711e-01
1.63271e+01 1.22101e+01 1.68137e+01 2.61038e+01 4.60364e+01 6.33911e+00 1.35686e+02 9.99000e-01
1.63371e+01 1.26492e+01 1.68054e+01 2.74816e+01 4.15622e+01 -1.02477e+01 1.39291e+02 9.99105e-01
1.63471e+01 1.30375e+01 1.66244e+01 2.88800e+01 3.58692e+01 -2.80970e+01 1.39728e+02 9.99042e-01
1.63571e+01 1.33628e+01 1.62613e+01 3.02651e+01 2.89848e+01 -4.65298e+01 1.36591e+02 9.98733e-01
1.63671e+01 1.36137e+01 1.57143e+01 3.16000e+01 2.10055e+01 -6.47241e+01 1.29664e+02 9.97880e-01
1.63771e+01 1.37800e+01 1.49902e+01 3.28467e+01 1.21017e+01 -8.17775e+01 1.18974e+02 9.95449e-01
1.63871e+01 1.38536e+01 1.41049e+01 3.39687e+01 2.51339e+00 -9.67928e+01 1.04820e+02 9.87504e-01
1.63971e+01 1.38290e+01 1.30828e+01 3.49341e+01 -7.46165e+00 -1.08974e+02 8.77650e+01 9.57292e-01
1.64071e+01 1.37041e+01 1.19550e+01 3.57175e+01 -1.74906e+01 -1.17716e+02 6.85864e+01 8.31552e-01
1.64171e+01 1.34800e+01 1.07559e+01 3.63022e+01 -2.72406e+01 -1.22669e+02 4.81844e+01 3.80950e-01
1.64271e+01 1.31610e+01 9.52006e+00 3.66805e+01 -3.64098e+01 -1.23764e+02 2.74792e+01 -4.09366e-01
1.64371e+01 1.27545e+01 8.28513e+00 3.68540e+01 -4.46939e+01 -1.21214e+02 7.39546e+00 -8.56429e-01
1.64471e+01 1.22708e+01 7.08957e+00 3.68334e+01 -5.18119e+01 -1.15482e+02 -1.12278e+01 -9.70182e-01
1.64572e+01 1.17224e+01 5.96410e+00 3.66363e+01 -5.75834e+01 -1.07203e+02 -2.77831e+01 -9.93316e-01
1.64672e+01 1.11235e+01 4.93108e+00 3.62856e+01 -6.19242e+01 -9.70962e+01 -4.19108e+01 -9.98232e-01
1.64772e+01 1.04883e+01 4.00526e+00 3.58064e+01 -6.48307e+01 -8.58813e+01 -5.34753e+01 -9.99425e-01
1.64872e+01 9.83102e+00 3.19438e+00 3.52242e+01 -6.63664e+01 -7.42153e+01 -6.25271e+01 -9.99765e-01
1.64972e+01 9.16475e+00 2.50010e+00 3.45632e+01 -6.66465e+01 -6.26501e+01 -6.92557e+01 -9.99879e-01
1.65072e+01 8.50134e+00 1.91918e+00 3.38454e+01 -6.58216e+01 -5.16130e+01 -7.39388e+01 -9.99922e-01
1.65172e+01 7.85099e+00 1.44472e+00 3.30897e+01 -6.40627e+01 -4.14038e+01 -7.68966e+01 -9.99938e-01
1.65272e+01 7.22218e+00 1.06744e+00 3.23116e+01 -6.15474e+01 -3.22068e+01 -7.84551e+01 -9.99941e-01
1.65372e+01 6.62158e+00 7.76693e-01 3.15237e+01 -5.84489e+01 -2.41091e+01 -7.89203e+01 -9.99934e-01
1.65472e+01 6.05422e+00 5.61379e-01 3.07354e+01 -5.49284e+01 -1.71223e+01 -7.85624e+01 -9.99917e-01
1.65572e+01 5.52357e+00 4.10564e-01 2.99539e+01 -5.11301e+01 -1.12031e+01 -7.76093e+01 -9.99885e-01
1.65672e+01 5.03178e+00 3.13941e-01 2.91841e+01 -4.71784e+01 -6.27206e+00 -7.62446e+01 -9.99827e-01
1.65772e+01 4.57985e+00 2.62117e-01 2.84294e+01 -4.31773e+01 -2.22867e+00 -7.46113e+01 -9.99726e-01
1.65872e+01 4.16783e+00 2.46760e-01 2.76919e+01 -3.92107e+01 1.03731e+00 -7.28166e+01 -9.99553e-01
1.65972e+01 3.79504e+00 2.60653e-01 2.69729e+01 -3.53439e+01 3.63742e+00 -7.09384e+01 -9.99260e-01
1.66072e+01 3.46022e+00 2.97679e-01 2.62728e+01 -3.16254e+01 5.67894e+00 -6.90307e+01 -9.98770e-01
1.66172e+01 3.16171e+00 3.52759e-01 2.55918e+01 -2.80895e+01 7.26142e+00 -6.71294e+01 -9.97972e-01
1.66272e+01 2.89756e+00 4.21762e-01 2.49296e+01 -2.47580e+01 8.47482e+00 -6.52569e+01 -9.96708e-01
1.66372e+01 2.66566e+00 5.01409e-01 2.42860e+01 -2.16425e+01 9.39876e+00 -6.34262e+01 -9.94768e-01
1.66472e+01 2.46383e+00 5.89168e-01 2.36605e+01 -1.87466e+01 1.01026e+01 -6.16431e+01 -9.91891e-01
1.66572e+01 2.28988e+00 6.83153e-01 2.30526e+01 -1.60673e+01 1.06458e+01 -5.99093e+01 -9.87770e-01
1.66672e+01 2.14168e+00 7.82033e-01 2.24618e+01 -1.35965e+01 1.10791e+01 -5.82232e+01 -9.82076e-01
1.66772e+01 2.01721e+00 8.84943e-01 2.18876e+01 -1.13226e+01 1.14450e+01 -5.65818e+01 -9.74476e-01
1.66872e+01 1.91455e+00 9.91416e-01 2.13296e+01 -9.23131e+00 1.17793e+01 -5.49809e+01 -9.64670e-01
1.66972e+01 1.83196e+00 1.10131e+00 2.07875e+01 -7.30651e+00 1.21117e+01 -5.34158e+01 -9.52413e-01
1.67072e+01 1.76787e+00 1.21476e+00 2.02609e+01 -5.53108e+00 1.24670e+01 -5.18814e+01 -9.37535e-01
1.67172e+01 1.72086e+00 1.33213e+00 1.97494e+01 -3.88732e+00 1.28660e+01 -5.03727e+01 -9.19949e-01
1.67272e+01 1.68972e+00 1.45398e+00 1.92530e+01 -2.35743e+00 1.33260e+01 -4.88845e+01 -8.99647e-01
1.67372e+01 1.67338e+00 1.58100e+00 1.87714e+01 -9.23749e-01 1.38620e+01 -4.74114e+01 -8.76676e-01
1.67472e+01 1.67097e+00 1.71407e+00 1.83044e+01 4.31000e-01 1.44870e+01 -4.59476e+01 -8.51117e-01
1.67573e+01 1.68180e+00 1.85416e+00 1.78521e+01 1.72361e+00 1.52125e+01 -4.44873e+01 -8.23051e-01
1.67673e+01 1.70530e+00 2.00234e+00 1.74144e+01 2.97034e+00 1.60493e+01 -4.30238e+01 -7.92529e-01
1.67773e+01 1.74112e+00 2.15981e+00 1.69914e+01 4.18686e+00 1.70075e+01 -4.15498e+01 -7.59545e-01
1.67873e+01 1.78902e+00 2.32785e+00 1.65832e+01 5.38834e+00 1.80971e+01 -4.00572e+01 -7.24013e-01
1.67973e+01 1.84892e+00 2.50786e+00 1.61901e+01 6.58942e+00 1.93278e+01 -3.85366e+01 -6.85754e-01
1.68073e+01 1.92090e+00 2.70133e+00 1.58123e+01 7.80435e+00 2.07100e+01 -3.69772e+01 -6.44475e-01
1.68173e+01 2.00515e+00 2.90986e+00 1.54504e+01 9.04705e+00 2.22540e+01 -3.53664e+01 -5.99768e-01
1.68273e+01 2.10204e+00 3.13515e+00 1.51050e+01 1.03311e+01 2.39707e+01 -3.36897e+01 -5.51105e-01
1.68373e+01 2.21203e+00 3.37904e+00 1.47767e+01 1.16701e+01 2.58713e+01 -3.19300e+01 -4.97836e-01
1.68473e+01 2.33574e+00 3.64346e+00 1.44665e+01 1.30772e+01 2.79673e+01 -3.00672e+01 -4.39202e-01
1.68573e+01 2.47393e+00 3.93049e+00 1.41756e+01 1.45656e+01 3.02702e+01 -2.80778e+01 -3.74359e-01
1.68673e+01 2.62747e+00 4.24233e+00 1.39053e+01 1.61486e+01 3.27911e+01 -2.59342e+01 -3.02420e-01
1.68773e+01 2.79737e+00 4.58127e+00 1.36573e+01 1.78390e+01 3.55404e+01 -2.36041e+01 -2.22540e-01
1.68873e+01 2.98477e+00 4.94974e+00 1.34338e+01 1.96497e+01 3.85270e+01 -2.10496e+01 -1.34042e-01
1.68973e+01 3.19094e+00 5.35023e+00 1.32371e+01 2.15929e+01 4.17572e+01 -1.82267e+01 -3.66072e-02
1.69073e+01 3.41725e+00 5.78528e+00 1.30702e+01 2.36803e+01 4.52336e+01 -1.50841e+01 6.94712e-02
1.69173e+01 3.66521e+00 6.25743e+00 1.29366e+01 2.59222e+01 4.89533e+01 -1.15627e+01 1.82994e-01
1.69273e+01 3.93641e+00 6.76913e+00 1.28404e+01 2.83272e+01 5.29055e+01 -7.59486e+00 3.01598e-01
1.69373e+01 4.23251e+00 7.32264e+00 1.27864e+01 3.09013e+01 5.70692e+01 -3.10384e+00 4.21646e-01
1.69473e+01 4.55522e+00 7.91991e+00 1.27803e+01 3.36469e+01 6.14092e+01 1.99613e+00 5.38434e-01
1.69573e+01 4.90624e+00 8.56239e+00 1.28287e+01 3.65615e+01 6.58719e+01 7.79937e+00 6.46792e-01
1.69673e+01 5.28722e+00 9.25083e+00 1.29390e+01 3.96361e+01 7.03800e+01 1.44072e+01 7.42015e-01
1.69773e+01 5.69970e+00 9.98505e+00 1.31199e+01 4.28535e+01 7.48269e+01 2.19253e+01 8.20836e-01
1.69873e+01 6.14497e+00 1.07636e+01 1.33810e+01 4.61859e+01 7.90694e+01 3.04589e+01 8.82048e-01
1.69973e+01 6.62398e+00 1.15833e+01 1.37330e+01 4.95928e+01 8.29209e+01 4.01058e+01 9.26542e-01
1.70073e+01 7.13721e+00 1.24389e+01 1.41874e+01 5.30172e+01 8.61444e+01 5.09462e+01 9.56774e-01
1.70173e+01 7.68448e+00 1.33228e+01 1.47564e+01 5.63828e+01 8.84472e+01 6.30280e+01 9.75970e-01
1.70273e+01 8.26472e+00 1.42237e+01 1.54525e+01 5.95901e+01 8.94776e+01 7.63484e+01 9.87362e-01
1.70373e+01 8.87574e+00 1.51270e+01 1.62878e+01 6.25131e+01 8.88274e+01 9.08296e+01 9.93689e-01
1.70473e+01 9.51394e+00 1.60136e+01 1.72730e+01 6.49969e+01 8.60423e+01 1.06291e+02 9.96986e-01
1.70574e+01 1.01740e+01 1.68597e+01 1.84166e+01 6.68566e+01 8.06424e+01 1.22420e+02 9.98606e-01
1.70674e+01 1.08487e+01 1.76367e+01 1.97229e+01 6.78797e+01 7.21594e+01 1.38741e+02 9.99364e-01
1.70774e+01 1.15285e+01 1.83117e+01 2.11908e+01 6.78320e+01 6.01883e+01 1.54598e+02 9.99705e-01
1.70874e+01 1.22014e+01 1.88483e+01 2.28115e+01 6.64688e+01 4.44584e+01 1.69146e+02 9.99856e-01
1.70974e+01 1.28531e+01 1.92084e+01 2.45671e+01 6.35528e+01 2.49149e+01 1.81376e+02 9.99922e-01
1.71074e+01 1.34670e+01 1.93548e+01 2.64288e+01 5.88780e+01 1.80414e+00 1.90176e+02 9.99950e-01
1.71174e+01 1.40247e+01 1.92546e+01 2.83567e+01 5.22990e+01 -2.42573e+01 1.94423e+02 9.99960e-01
1.71274e+01 1.45068e+01 1.88831e+01 3.03001e+01 4.37623e+01 -5.22502e+01 1.93133e+02 9.99957e-01
1.71374e+01 1.48940e+01 1.82275e+01 3.21998e+01 3.33352e+01 -8.07795e+01 1.85613e+02 9.99933e-01
1.71474e+01 1.51681e+01 1.72907e+01 3.39920e+01 2.12257e+01 -1.08177e+02 1.71622e+02 9.99845e-01
1.71574e+01 1.53142e+01 1.60929e+01 3.56128e+01 7.78718e+00 -1.32677e+02 1.51481e+02 9.99447e-01
1.71674e+01 1.53211e+01 1.46714e+01 3.70051e+01 -6.49666e+00 -1.52639e+02 1.26102e+02 9.97024e-01
1.71774e+01 1.51833e+01 1.30785e+01 3.81230e+01 -2.10483e+01 -1.66779e+02 9.69127e+01 9.77271e-01
1.71874e+01 1.49011e+01 1.13758e+01 3.89371e+01 -3.52537e+01 -1.74352e+02 6.56798e+01 7.91547e-01
1.71974e+01 1.44810e+01 9.62570e+00 3.94363e+01 -4.85532e+01 -1.75235e+02 3.42265e+01 -1.62177e-01
1.72074e+01 1.39344e+01 7.88846e+00 3.96268e+01 -6.04594e+01 -1.69901e+02 4.24935e+00 -8.90383e-01
1.72174e+01 1.32777e+01 6.22828e+00 3.95314e+01 -7.04941e+01 -1.59339e+02 -2.27199e+01 -9.89755e-01
1.72274e+01 1.25313e+01 4.69412e+00 3.91857e+01 -7.83713e+01 -1.44865e+02 -4.56720e+01 -9.98865e-01
1.72374e+01 1.17173e+01 3.31833e+00 3.86327e+01 -8.39896e+01 -1.27905e+02 -6.41386e+01 -9.99830e-01
1.72474e+01 1.08583e+01 2.11894e+00 3.79176e+01 -8.73936e+01 -1.09807e+02 -7.81054e+01 -9.99964e-01
1.72574e+01 9.97570e+00 1.10139e+00 3.70840e+01 -8.87431e+01 -9.17204e+01 -8.79035e+01 -9.99989e-01
1.72674e+01 9.08889e+00 2.60910e-01 3.61710e+01 -8.82798e+01 -7.45261e+01 -9.40846e+01 -9.99995e-01
1.72774e+01 8.21460e+00 -4.14647e-01 3.52115e+01 -8.62925e+01 -5.88252e+01 -9.73036e+01 -9.99997e-01
1.72874e+01 7.36653e+00 -9.42156e-01 3.42319e+01 -8.30869e+01 -4.49655e+01 -9.82255e+01 -9.99997e-01
1.72974e+01 6.55537e+00 -1.34089e+00 3.32520e+01 -7.89626e+01 -3.30878e+01 -9.74620e+01 -9.99997e-01
1.73074e+01 5.78889e+00 -1.63072e+00 3.22859e+01 -7.41961e+01 -2.31799e+01 -9.55358e+01 -9.99996e-01
1.73174e+01 5.07228e+00 -1.83084e+00 3.13431e+01 -6.90311e+01 -1.51262e+01 -9.28681e+01 -9.99993e-01
1.73274e+01 4.40844e+00 -1.95895e+00 3.04293e+01 -6.36739e+01 -8.75050e+00 -8.97807e+01 -9.99987e-01
1.73374e+01 3.79845e+00 -2.03082e+00 2.95475e+01 -5.82927e+01 -3.84724e+00 -8.65073e+01 -9.99976e-01
1.73474e+01 3.24184e+00 -2.06013e+00 2.86987e+01 -5.30197e+01 -2.04810e-01 -8.32084e+01 -9.99951e-01
1.73575e+01 2.73700e+00 -2.05845e+00 2.78825e+01 -4.79546e+01 2.38004e+00 -7.99873e+01 -9.99901e-01
1.73675e+01 2.28149e+00 -2.03542e+00 2.70979e+01 -4.31691e+01 4.09352e+00 -7.69049e+01 -9.99800e-01
1.73775e+01 1.87224e+00 -1.99891e+00 2.63433e+01 -3.87115e+01 5.10059e+00 -7.39913e+01 -9.99605e-01
1.73875e+01 1.50581e+00 -1.95525e+00 2.56170e+01 -3.46106e+01 5.54360e+00 -7.12562e+01 -9.99243e-01
1.73975e+01 1.17856e+00 -1.90947e+00 2.49171e+01 -3.08803e+01 5.54280e+00 -6.86961e+01 -9.98606e-01
1.74075e+01 8.86758e-01 -1.86548e+00 2.42421e+01 -2.75224e+01 5.19785e+00 -6.62997e+01 -9.97544e-01
1.74175e+01 6.26709e-01 -1.82631e+00 2.35902e+01 -2.45301e+01 4.58996e+00 -6.40518e+01 -9.95871e-01
1.74275e+01 3.94815e-01 -1.79423e+00 2.29602e+01 -2.18905e+01 3.78403e+00 -6.19355e+01 -9.93382e-01
1.74375e+01 1.87636e-01 -1.77096e+00 2.23507e+01 -1.95860e+01 2.83097e+00 -5.99342e+01 -9.89880e-01
1.74475e+01 1.91455e-03 -1.75775e+00 2.17608e+01 -1.75967e+01 1.76970e+00 -5.80320e+01 -9.85215e-01
1.74575e+01 -1.65395e-01 -1.75552e+00 2.11894e+01 -1.59013e+01 6.29084e-01 -5.62147e+01 -9.79318e-01
1.74675e+01 -3.17125e-01 -1.76495e+00 2.06358e+01 -1.44783e+01 -5.70410e-01 -5.44692e+01 -9.72227e-01
1.74775e+01 -4.55894e-01 -1.78653e+00 2.00994e+01 -1.33064e+01 -1.81528e+00 -5.27841e+01 -9.64093e-01
1.74875e+01 -5.84113e-01 -1.82068e+00 1.95796e+01 -1.23657e+01 -3.09776e+00 -5.11489e+01 -9.55170e-01
1.74975e+01 -7.03998e-01 -1.86773e+00 1.90760e+01 -1.16374e+01 -4.41475e+00 -4.95544e+01 -9.45788e-01
1.75075e+01 -8.17589e-01 -1.92804e+00 1.85881e+01 -1.11045e+01 -5.76701e+00 -4.79920e+01 -9.36313e-01
1.75175e+01 -9.26764e-01 -2.00198e+00 1.81158e+01 -1.07521e+01 -7.15839e+00 -4.64533e+01 -9.27115e-01
1.75275e+01 -1.03326e+00 -2.08996e+00 1.76587e+01 -1.05670e+01 -8.59531e+00 -4.49304e+01 -9.18530e-01
1.75375e+01 -1.13869e+00 -2.19250e+00 1.72168e+01 -1.05380e+01 -1.00863e+01 -4.34149e+01 -9.10843e-01
1.75475e+01 -1.24458e+00 -2.31019e+00 1.67901e+01 -1.06561e+01 -1.16414e+01 -4.18984e+01 -9.04276e-01
1.75575e+01 -1.35235e+00 -2.44375e+00 1.63786e+01 -1.09140e+01 -1.32725e+01 -4.03715e+01 -8.98980e-01
1.75675e+01 -1.46338e+00 -2.59402e+00 1.59825e+01 -1.13063e+01 -1.49922e+01 -3.88239e+01 -8.95045e-01
1.75775e+01 -1.57899e+00 -2.76195e+00 1.56020e+01 -1.18296e+01 -1.68144e+01 -3.72442e+01 -8.92502e-01
1.75875e+01 -1.70048e+00 -2.94867e+00 1.52375e+01 -1.24819e+01 -1.87538e+01 -3.56192e+01 -8.91333e-01
1.75975e+01 -1.82914e+00 -3.15543e+00 1.48896e+01 -1.32629e+01 -2.08254e+01 -3.39338e+01 -8.91484e-01
1.76075e+01 -1.96626e+00 -3.38365e+00 1.45589e+01 -1.41739e+01 -2.30452e+01 -3.21705e+01 -8.92871e-01
1.76175e+01 -2.11316e+00 -3.63490e+00 1.42463e+01 -1.52174e+01 -2.54289e+01 -3.03089e+01 -8.95388e-01
1.76275e+01 -2.27117e+00 -3.91091e+00 1.39529e+01 -1.63975e+01 -2.79925e+01 -2.83253e+01 -8.98912e-01
1.76375e+01 -2.44169e+00 -4.21357e+00 1.36801e+01 -1.77189e+01 -3.07512e+01 -2.61919e+01 -9.03310e-01
1.76475e+01 -2.62615e+00 -4.54492e+00 1.34295e+01 -1.91876e+01 -3.37195e+01 -2.38763e+01 -9.08443e-01
1.76576e+01 -2.82608e+00 -4.90711e+00 1.32031e+01 -2.08103e+01 -3.69101e+01 -2.13404e+01 -9.14168e-01
1.76676e+01 -3.04304e+00 -5.30243e+00 1.30034e+01 -2.25939e+01 -4.03328e+01 -1.85403e+01 -9.20340e-01
1.76776e+01 -3.27867e+00 -5.73324e+00 1.28332e+01 -2.45457e+01 -4.39936e+01 -1.54246e+01 -9.26817e-01
1.76876e+01 -3.53470e+00 -6.20193e+00 1.26961e+01 -2.66724e+01 -4.78929e+01 -1.19342e+01 -9.33461e-01
1.76976e+01 -3.81290e+00 -6.71086e+00 1.25959e+01 -2.89797e+01 -5.20232e+01 -8.00135e+00 -9.40142e-01
1.77076e+01 -4.11510e+00 -7.26227e+00 1.25377e+01 -3.14717e+01 -5.63666e+01 -3.54894e+00 -9.46738e-01
1.77176e+01 -4.44316e+00 -7.85812e+00 1.25270e+01 -3.41496e+01 -6.08911e+01 1.50965e+00 -9.53140e-01
1.77276e+01 -4.79893e+00 -8.50000e+00 1.25703e+01 -3.70107e+01 -6.55463e+01 7.27024e+00 -9.59253e-01
1.77376e+01 -5.18421e+00 -9.18887e+00 1.26751e+01 -4.00466e+01 -7.02585e+01 1.38367e+01 -9.64998e-01
1.77476e+01 -5.60066e+00 -9.92479e+00 1.28501e+01 -4.32413e+01 -7.49245e+01 2.13184e+01 -9.70313e-01
1.77576e+01 -6.04976e+00 -1.07067e+01 1.31050e+01 -4.65689e+01 -7.94044e+01 2.98260e+01 -9.75155e-01
1.77676e+01 -6.53266e+00 -1.15317e+01 1.34506e+01 -4.99903e+01 -8.35145e+01 3.94643e+01 -9.79495e-01
1.77776e+01 -7.05003e+00 -1.23951e+01 1.38987e+01 -5.34505e+01 -8.70199e+01 5.03227e+01 -9.83324e-01
1.77876e+01 -7.60191e+00 -1.32894e+01 1.44617e+01 -5.68744e+01 -8.96278e+01 6.24600e+01 -9.86646e-01
1.77976e+01 -8.18746e+00 -1.42038e+01 1.51526e+01 -6.01635e+01 -9.09839e+01 7.58862e+01 -9.89474e-01
1.78076e+01 -8.80472e+00 -1.51239e+01 1.59840e+01 -6.31917e+01 -9.06735e+01 9.05375e+01 -9.91837e-01
1.78176e+01 -9.45032e+00 -1.60306e+01 1.69675e+01 -6.58029e+01 -8.82303e+01 1.06248e+02 -9.93767e-01
1.78276e+01 -1.01192e+01 -1.69002e+01 1.81122e+01 -6.78099e+01 -8.31563e+01 1.22717e+02 -9.95305e-01
1.78376e+01 -1.08042e+01 -1.77038e+01 1.94236e+01 -6.89954e+01 -7.49573e+01 1.39480e+02 -9.96497e-01
1.78476e+01 -1.14960e+01 -1.84079e+01 2.09016e+01 -6.91185e+01 -6.31960e+01 1.55880e+02 -9.97392e-01
1.78576e+01 -1.21827e+01 -1.89751e+01 2.25382e+01 -6.79247e+01 -4.75636e+01 1.71066e+02 -9.98038e-01
1.78676e+01 -1.28497e+01 -1.93662e+01 2.43165e+01 -6.51643e+01 -2.79653e+01 1.84006e+02 -9.98481e-01
1.78776e+01 -1.34804e+01 -1.95420e+01 2.62083e+01 -6.06162e+01 -4.61125e+00 1.93546e+02 -9.98759e-01
1.78876e+01 -1.40560e+01 -1.94678e+01 2.81735e+01 -5.41185e+01 2.19064e+01 1.98510e+02 -9.98893e-01
1.78976e+01 -1.45564e+01 -1.91165e+01 3.01610e+01 -4.56013e+01 5.05725e+01 1.97839e+02 -9.98877e-01
1.79076e+01 -1.49617e+01 -1.84735e+01 3.21102e+01 -3.51181e+01 7.99692e+01 1.90769e+02 -9.98649e-01
1.79176e+01 -1.52531e+01 -1.75399e+01 3.39552e+01 -2.28680e+01 1.08375e+02 1.76991e+02 -9.97988e-01
1.79276e+01 -1.54145e+01 -1.63348e+01 3.56297e+01 -9.20255e+00 1.33942e+02 1.56780e+02 -9.96170e-01
1.79376e+01 -1.54341e+01 -1.48954e+01 3.70733e+01 5.38745e+00 1.54934e+02 1.31035e+02 -9.90541e-01
1.79476e+01 -1.53056e+01 -1.32747e+01 3.82376e+01 2.03086e+01 1.69967e+02 1.01211e+02 -9.70077e-01
1.79577e+01 -1.50288e+01 -1.15368e+01 3.90907e+01 3.49205e+01 1.78217e+02 6.91428e+01 -8.85712e-01
1.79677e+01 -1.46101e+01 -9.74938e+00 3.96200e+01 4.86068e+01 1.79518e+02 3.67859e+01 -5.56340e-01
1.79777e+01 -1.40612e+01 -7.97649e+00 3.98317e+01 6.08473e+01 1.74345e+02 5.94114e+00 1.89718e-01
1.79877e+01 -1.33989e+01 -6.27647e+00 3.97489e+01 7.12246e+01 1.63699e+02 -2.18991e+01 7.67411e-01
1.79977e+01 -1.26435e+01 -4.70120e+00 3.94073e+01 7.94234e+01 1.48930e+02 -4.56464e+01 9.45996e-01
1.80077e+01 -1.18177e+01 -3.28717e+00 3.88512e+01 8.53051e+01 1.31523e+02 -6.47565e+01 9.86267e-01
1.80177e+01 -1.09445e+01 -2.05428e+00 3.81274e+01 8.89022e+01 1.12894e+02 -7.91900e+01 9.95697e-01
1.80277e+01 -1.00461e+01 -1.00866e+00 3.72813e+01 9.03748e+01 9.42503e+01 -8.92838e+01 9.98259e-01
1.80377e+01 -9.14266e+00 -1.45597e-01 3.63537e+01 8.99707e+01 7.65206e+01 -9.56121e+01 9.99077e-01
1.80477e+01 -8.25139e+00 5.47438e-01 3.53787e+01 8.79883e+01 6.03374e+01 -9.88604e+01 9.99362e-01
1.80577e+01 -7.38652e+00 1.08795e+00 3.43838e+01 8.47446e+01 4.60659e+01 -9.97262e+01 9.99439e-01
1.80677e+01 -6.55910e+00 1.49594e+00 3.33893e+01 8.05504e+01 3.38533e+01 -9.88503e+01 9.99390e-01
1.80777e+01 -5.77718e+00 1.79206e+00 3.24101e+01 7.56924e+01 2.36857e+01 -9.67799e+01 9.99210e-01
1.80877e+01 -5.04611e+00 1.99622e+00 3.14556e+01 7.04233e+01 1.54412e+01 -9.39548e+01 9.98826e-01
1.80977e+01 -4.36890e+00 2.12677e+00 3.05317e+01 6.49567e+01 8.93416e+00 -9.07096e+01 9.98068e-01
1.81077e+01 -3.74662e+00 2.20001e+00 2.96414e+01 5.94663e+01 3.94968e+00 -8.72863e+01 9.96597e-01
1.81177e+01 -3.17880e+00 2.23006e+00 2.87855e+01 5.40886e+01 2.66790e-01 -8.38502e+01 9.93761e-01
1.81277e+01 -2.66377e+00 2.22885e+00 2.79635e+01 4.89262e+01 -2.32602e+00 -8.05065e+01 9.88379e-01
1.81377e+01 -2.19898e+00 2.20627e+00 2.71743e+01 4.40525e+01 -4.02200e+00 -7.73163e+01 9.78441e-01
1.81477e+01 -1.78129e+00 2.17035e+00 2.64161e+01 3.95165e+01 -4.99180e+00 -7.43089e+01 9.60815e-01
1.81577e+01 -1.40716e+00 2.12751e+00 2.56870e+01 3.53468e+01 -5.38232e+00 -7.14924e+01 9.31136e-01
1.81677e+01 -1.07286e+00 2.08276e+00 2.49851e+01 3.15562e+01 -5.31729e+00 -6.88615e+01 8.84221e-01
1.81777e+01 -7.74565e-01 2.03992e+00 2.43087e+01 2.81449e+01 -4.89907e+00 -6.64033e+01 8.15284e-01
1.81877e+01 -5.08535e-01 2.00187e+00 2.36561e+01 2.51041e+01 -4.21090e+00 -6.41009e+01 7.21884e-01
1.81977e+01 -2.71131e-01 1.97072e+00 2.30258e+01 2.24185e+01 -3.31938e+00 -6.19365e+01 6.05756e-01
1.82077e+01 -5.88933e-02 1.94803e+00 2.24166e+01 2.00692e+01 -2.27686e+00 -5.98922e+01 4.73291e-01
1.82177e+01 1.31439e-01 1.93498e+00 2.18272e+01 1.80354e+01 -1.12364e+00 -5.79516e+01 3.34015e-01
1.82277e+01 3.02917e-01 1.93251e+00 2.12568e+01 1.62959e+01 1.10107e-01 -5.60995e+01 1.97826e-01
1.82377e+01 4.58379e-01 1.94138e+00 2.07046e+01 1.48300e+01 1.40268e+00 -5.43224e+01 7.25565e-02
1.82477e+01 6.00461e-01 1.96222e+00 2.01698e+01 1.36176e+01 2.73949e+00 -5.26079e+01 -3.71033e-02
1.82578e+01 7.31605e-01 1.99562e+00 1.96519e+01 1.26401e+01 4.11188e+00 -5.09451e+01 -1.29379e-01
1.82678e+01 8.54072e-01 2.04206e+00 1.91504e+01 1.18799e+01 5.51610e+00 -4.93238e+01 -2.04537e-01
1.82778e+01 9.69953e-01 2.10204e+00 1.86650e+01 1.13209e+01 6.95246e+00 -4.77345e+01 -2.63954e-01
1.82878e+01 1.08119e+00 2.17604e+00 1.81954e+01 1.09486e+01 8.42462e+00 -4.61682e+01 -3.09424e-01
1.82978e+01 1.18958e+00 2.26458e+00 1.77413e+01 1.07501e+01 9.93895e+00 -4.46162e+01 -3.42733e-01
1.83078e+01 1.29680e+00 2.36824e+00 1.73027e+01 1.07143e+01 1.15040e+01 -4.30694e+01 -3.65447e-01
1.83178e+01 1.40445e+00 2.48766e+00 1.68796e+01 1.08322e+01 1.31303e+01 -4.15185e+01 -3.78830e-01
1.83278e+01 1.51401e+00 2.62362e+00 1.64721e+01 1.10962e+01 1.48297e+01 -3.99535e+01 -3.83833e-01
1.83378e+01 1.62691e+00 2.77699e+00 1.60804e+01 1.15008e+01 1.66152e+01 -3.83631e+01 -3.81109e-01
1.83478e+01 1.74455e+00 2.94877e+00 1.57047e+01 1.20422e+01 1.85010e+01 -3.67350e+01 -3.71042e-01
1.83578e+01 1.86829e+00 3.14012e+00 1.53456e+01 1.27183e+01 2.05019e+01 -3.50550e+01 -3.53777e-01
1.83678e+01 1.99945e+00 3.35233e+00 1.50036e+01 1.35288e+01 2.26333e+01 -3.33068e+01 -3.29246e-01
1.83778e+01 2.13940e+00 3.58686e+00 1.46795e+01 1.44746e+01 2.49110e+01 -3.14717e+01 -2.97192e-01
1.83878e+01 2.28950e+00 3.84533e+00 1.43743e+01 1.55583e+01 2.73506e+01 -2.95277e+01 -2.57203e-01
1.83978e+01 2.45115e+00 4.12953e+00 1.40892e+01 1.67838e+01 2.99678e+01 -2.74492e+01 -2.08750e-01
1.84078e+01 2.62578e+00 4.44138e+00 1.38257e+01 1.81561e+01 3.27771e+01 -2.52065e+01 -1.51247e-01
1.84178e+01 2.81490e+00 4.78298e+00 1.35856e+01 1.96809e+01 3.57921e+01 -2.27647e+01 -8.41525e-02
1.84278e+01 3.02006e+00 5.15654e+00 1.33711e+01 2.13648e+01 3.90237e+01 -2.00831e+01 -7.10960e-03
1.84378e+01 3.24289e+00 5.56436e+00 1.31848e+01 2.32147e+01 4.24798e+01 -1.71148e+01 7.98480e-02
1.84478e+01 3.48508e+00 6.00881e+00 1.30298e+01 2.52372e+01 4.61636e+01 -1.38049e+01 1.76038e-01
1.84578e+01 3.74840e+00 6.49223e+00 1.29099e+01 2.74384e+01 5.00714e+01 -1.00910e+01 2.79850e-01
1.84678e+01 4.03464e+00 7.01689e+00 1.28295e+01 2.98225e+01 5.41907e+01 -5.90135e+00 3.88530e-01
1.84778e+01 4.34566e+00 7.58481e+00 1.27937e+01 3.23915e+01 5.84966e+01 -1.15552e+00 4.98153e-01
1.84878e+01 4.68330e+00 8.19765e+00 1.28085e+01 3.51436e+01 6.29485e+01 4.23598e+00 6.03931e-01
1.84978e+01 5.04936e+00 8.85654e+00 1.28809e+01 3.80718e+01 6.74850e+01 1.03707e+01 7.00889e-01
1.85078e+01 5.44553e+00 9.56178e+00 1.30188e+01 4.11625e+01 7.20186e+01 1.73521e+01 7.84795e-01
1.85178e+01 5.87335e+00 1.03126e+01 1.32313e+01 4.43929e+01 7.64293e+01 2.52863e+01 8.53019e-01
1.85278e+01 6.33404e+00 1.11069e+01 1.35283e+01 4.77291e+01 8.05577e+01 3.42765e+01 9.04966e-01
1.85378e+01 6.82844e+00 1.19408e+01 1.39208e+01 5.11232e+01 8.41979e+01 4.44145e+01 9.41934e-01
1.85478e+01 7.35682e+00 1.28078e+01 1.44209e+01 5.45097e+01 8.70912e+01 5.57689e+01 9.66501e-01
1.85579e+01 7.91869e+00 1.36989e+01 1.50408e+01 5.78024e+01 8.89213e+01 6.83689e+01 9.81744e-01
1.85679e+01 8.51257e+00 1.46016e+01 1.57928e+01 6.08906e+01 8.93132e+01 8.21834e+01 9.90581e-01
1.85779e+01 9.13577e+00 1.54994e+01 1.66886e+01 6.36361e+01 8.78385e+01 9.70956e+01 9.95376e-01
1.85879e+01 9.78402e+00 1.63711e+01 1.77383e+01 6.58710e+01 8.40300e+01 1.12873e+02 9.97820e-01
1.85979e+01 1.04513e+01 1.71911e+01 1.89485e+01 6.73984e+01 7.74084e+01 1.29140e+02 9.98998e-01
1.86079e+01 1.11293e+01 1.79289e+01 2.03217e+01 6.79956e+01 6.75252e+01 1.45346e+02 9.99540e-01
1.86179e+01 1.18077e+01 1.85500e+01 2.18538e+01 6.74224e+01 5.40231e+01 1.60756e+02 9.99783e-01
1.86279e+01 1.24735e+01 1.90170e+01 2.35322e+01 6.54348e+01 3.67117e+01 1.74456e+02 9.99890e-01
1.86379e+01 1.31114e+01 1.92919e+01 2.53348e+01 6.18054e+01 1.56523e+01 1.85384e+02 9.99937e-01
1.86479e+01 1.37039e+01 1.93389e+01 2.72281e+01 5.63498e+01 -8.76152e+00 1.92411e+02 9.99956e-01
1.86579e+01 1.42323e+01 1.91280e+01 2.91677e+01 4.89573e+01 -3.57469e+01 1.94455e+02 9.99960e-01
1.86679e+01 1.46769e+01 1.86391e+01 3.10989e+01 3.96216e+01 -6.41221e+01 1.90634e+02 9.99950e-01
1.86779e+01 1.50189e+01 1.78656e+01 3.29603e+01 2.84668e+01 -9.23637e+01 1.80427e+02 9.99909e-01
1.86879e+01 1.52413e+01 1.68174e+01 3.46873e+01 1.57615e+01 -1.18740e+02 1.63819e+02 9.99748e-01
1.86979e+01 1.53304e+01 1.55220e+01 3.62182e+01 1.91608e+00 -1.41511e+02 1.41377e+02 9.98931e-01
1.87079e+01 1.52775e+01 1.40233e+01 3.75001e+01 -1.25420e+01 -1.59161e+02 1.14242e+02 9.93285e-01
1.87179e+01 1.50795e+01 1.23782e+01 3.84935e+01 -2.70124e+01 -1.70614e+02 8.40076e+01 9.42866e-01
1.87279e+01 1.47391e+01 1.06500e+01 3.91765e+01 -4.08911e+01 -1.75382e+02 5.25004e+01 5.12509e-01
1.87379e+01 1.42651e+01 8.89874e+00 3.95455e+01 -5.36631e+01 -1.73596e+02 2.14863e+01 -5.97321e-01
1.87479e+01 1.36708e+01 7.18759e+00 3.96136e+01 -6.48325e+01 -1.65956e+02 -7.37604e+00 -9.59193e-01
1.87579e+01 1.29747e+01 5.57600e+00 3.94096e+01 -7.39871e+01 -1.53613e+02 -3.27453e+01 -9.96002e-01
1.87679e+01 1.21980e+01 4.10554e+00 3.89728e+01 -8.09247e+01 -1.37952e+02 -5.38480e+01 -9.99502e-01
1.87779e+01 1.13632e+01 2.80241e+00 3.83475e+01 -8.56081e+01 -1.20383e+02 -7.04157e+01 -9.99914e-01
1.87879e+01 1.04925e+01 1.67915e+00 3.75787e+01 -8.81334e+01 -1.02183e+02 -8.25914e+01 -9.99979e-01
1.87979e+01 9.60650e+00 7.36654e-01 3.67083e+01 -8.86985e+01 -8.43931e+01 -9.08122e+01 -9.99992e-01
1.88079e+01 8.72358e+00 -3.32238e-02 3.57730e+01 -8.75681e+01 -6.77752e+01 -9.56845e+01 -9.99996e-01
1.88179e+01 7.85921e+00 -6.44883e-01 3.48029e+01 -8.50410e+01 -5.28208e+01 -9.78761e+01 -9.99997e-01
1.88279e+01 7.02583e+00 -1.11642e+00 3.38216e+01 -8.14225e+01 -3.97852e+01 -9.80347e+01 -9.99997e-01
1.88379e+01 6.23288e+00 -1.46751e+00 3.28464e+01 -7.70039e+01 -2.87397e+01 -9.67373e+01 -9.99996e-01
1.88479e+01 5.48703e+00 -1.71785e+00 3.18895e+01 -7.20488e+01 -1.96237e+01 -9.44644e+01 -9.99995e-01
1.88580e+01 4.79245e+00 -1.88608e+00 3.09585e+01 -6.67853e+01 -1.22923e+01 -9.15949e+01 -9.99991e-01
1.88680e+01 4.15126e+00 -1.98910e+00 3.00580e+01 -6.14037e+01 -6.55413e+00 -8.84119e+01 -9.99984e-01
1.88780e+01 3.56385e+00 -2.04182e+00 2.91900e+01 -5.60567e+01 -2.19924e+00 -8.51168e+01 -9.99968e-01
1.88880e+01 3.02924e+00 -2.05702e+00 2.83550e+01 -5.08626e+01 9.81648e-01 -8.18445e+01 -9.99935e-01
1.88980e+01 2.54545e+00 -2.04544e+00 2.75522e+01 -4.59090e+01 3.18524e+00 -7.86792e+01 -9.99867e-01
1.89080e+01 2.10975e+00 -2.01596e+00 2.67804e+01 -4.12571e+01 4.58907e+00 -7.56675e+01 -9.99733e-01
1.89180e+01 1.71890e+00 -1.97578e+00 2.60378e+01 -3.69467e+01 5.34862e+00 -7.28303e+01 -9.99479e-01
1.89280e+01 1.36935e+00 -1.93065e+00 2.53227e+01 -3.30001e+01 5.59684e+00 -7.01709e+01 -9.99017e-01
1.89380e+01 1.05743e+00 -1.88512e+00 2.46333e+01 -2.94255e+01 5.44515e+00 -6.76823e+01 -9.98223e-01
1.89480e+01 7.79412e-01 -1.84271e+00 2.39681e+01 -2.62212e+01 4.98524e+00 -6.53511e+01 -9.96930e-01
1.89580e+01 5.31631e-01 -1.80610e+00 2.33254e+01 -2.33774e+01 4.29127e+00 -6.31613e+01 -9.94941e-01
1.89680e+01 3.10556e-01 -1.77734e+00 2.27040e+01 -2.08790e+01 3.42204e+00 -6.10960e+01 -9.92050e-01
1.89780e+01 1.12823e-01 -1.75792e+00 2.21027e+01 -1.87074e+01 2.42326e+00 -5.91389e+01 -9.88075e-01
1.89880e+01 -6.47370e-02 -1.74894e+00 2.15205e+01 -1.68420e+01 1.32948e+00 -5.72748e+01 -9.82895e-01
1.89980e+01 -2.25079e-01 -1.75121e+00 2.09566e+01 -1.52613e+01 1.65883e-01 -5.54900e+01 -9.76484e-01
1.90080e+01 -3.70942e-01 -1.76532e+00 2.04101e+01 -1.39438e+01 -1.05008e+00 -5.37722e+01 -9.68925e-01
1.90180e+01 -5.04857e-01 -1.79174e+00 1.98806e+01 -1.28688e+01 -2.30740e+00 -5.21103e+01 -9.60416e-01
1.90280e+01 -6.29148e-01 -1.83082e+00 1.93674e+01 -1.20167e+01 -3.60035e+00 -5.04946e+01 -9.51245e-01
1.90380e+01 -7.45954e-01 -1.88291e+00 1.88702e+01 -1.13696e+01 -4.92748e+00 -4.89160e+01 -9.41762e-01
1.90480e+01 -8.57244e-01 -1.94836e+00 1.83887e+01 -1.09112e+01 -6.29089e+00 -4.73663e+01 -9.32339e-01
1.90580e+01 -9.64833e-01 -2.02756e+00 1.79225e+01 -1.06273e+01 -7.69552e+00 -4.58371e+01 -9.23334e-01
1.90680e+01 -1.07040e+00 -2.12096e+00 1.74716e+01 -1.05056e+01 -9.14867e+00 -4.43206e+01 -9.15066e-01
1.90780e+01 -1.17552e+00 -2.22910e+00 1.70358e+01 -1.05358e+01 -1.06595e+01 -4.28084e+01 -9.07795e-01
1.90880e+01 -1.28167e+00 -2.35262e+00 1.66151e+01 -1.07095e+01 -1.22390e+01 -4.12918e+01 -9.01714e-01
1.90980e+01 -1.39024e+00 -2.49227e+00 1.62097e+01 -1.10204e+01 -1.38990e+01 -3.97611e+01 -8.96947e-01
1.91080e+01 -1.50259e+00 -2.64895e+00 1.58197e+01 -1.14637e+01 -1.56530e+01 -3.82057e+01 -8.93561e-01
1.91180e+01 -1.62002e+00 -2.82368e+00 1.54455e+01 -1.20366e+01 -1.75149e+01 -3.66135e+01 -8.91564e-01
1.91280e+01 -1.74383e+00 -3.01762e+00 1.50874e+01 -1.27379e+01 -1.94997e+01 -3.49708e+01 -8.90925e-01
1.91380e+01 -1.87529e+00 -3.23210e+00 1.47461e+01 -1.35680e+01 -2.16229e+01 -3.32617e+01 -8.91577e-01
1.91480e+01 -2.01571e+00 -3.46858e+00 1.44222e+01 -1.45287e+01 -2.39003e+01 -3.14676e+01 -8.93424e-01
1.91581e+01 -2.16641e+00 -3.72871e+00 1.41169e+01 -1.56230e+01 -2.63479e+01 -2.95670e+01 -8.96355e-01
1.91681e+01 -2.32874e+00 -4.01427e+00 1.38311e+01 -1.68553e+01 -2.89813e+01 -2.75348e+01 -9.00243e-01
1.91781e+01 -2.50411e+00 -4.32721e+00 1.35665e+01 -1.82310e+01 -3.18158e+01 -2.53416e+01 -9.04952e-01
1.91881e+01 -2.69398e+00 -4.66962e+00 1.33248e+01 -1.97564e+01 -3.48651e+01 -2.29529e+01 -9.10341e-01
1.91981e+01 -2.89989e+00 -5.04372e+00 1.31081e+01 -2.14383e+01 -3.81412e+01 -2.03287e+01 -9.16266e-01
1.92081e+01 -3.12343e+00 -5.45182e+00 1.29190e+01 -2.32838e+01 -4.16527e+01 -1.74223e+01 -9.22585e-01
1.92181e+01 -3.36629e+00 -5.89631e+00 1.27606e+01 -2.53002e+01 -4.54038e+01 -1.41797e+01 -9.29155e-01
1.92281e+01 -3.63020e+00 -6.37958e+00 1.26366e+01 -2.74938e+01 -4.93924e+01 -1.05386e+01 -9.35842e-01
1.92381e+01 -3.91696e+00 -6.90396e+00 1.25514e+01 -2.98701e+01 -5.36077e+01 -6.42776e+00 -9.42519e-01
1.92481e+01 -4.22842e+00 -7.47163e+00 1.25099e+01 -3.24321e+01 -5.80271e+01 -1.76652e+00 -9.49067e-01
1.92581e+01 -4.56644e+00 -8.08443e+00 1.25182e+01 -3.51800e+01 -6.26124e+01 3.53531e+00 -9.55384e-01
1.92681e+01 -4.93286e+00 -8.74377e+00 1.25831e+01 -3.81091e+01 -6.73057e+01 9.57689e+00 -9.61379e-01
1.92781e+01 -5.32944e+00 -9.45031e+00 1.27126e+01 -4.12087e+01 -7.20231e+01 1.64647e+01 -9.66980e-01
1.92881e+01 -5.75781e+00 -1.02038e+01 1.29157e+01 -4.44594e+01 -7.66490e+01 2.43095e+01 -9.72133e-01
1.92981e+01 -6.21933e+00 -1.10024e+01 1.32025e+01 -4.78310e+01 -8.10282e+01 3.32212e+01 -9.76798e-01
1.93081e+01 -6.71501e+00 -1.18429e+01 1.35842e+01 -5.12791e+01 -8.49592e+01 4.33007e+01 -9.80956e-01
1.93181e+01 -7.24531e+00 -1.27195e+01 1.40730e+01 -5.47416e+01 -8.81862e+01 5.46286e+01 -9.84602e-01
1.93281e+01 -7.80998e+00 -1.36235e+01 1.46815e+01 -5.81355e+01 -9.03939e+01 6.72489e+01 -9.87743e-01
1.93381e+01 -8.40782e+00 -1.45431e+01 1.54227e+01 -6.13524e+01 -9.12049e+01 8.11483e+01 -9.90399e-01
1.93481e+01 -9.03639e+00 -1.54619e+01 1.63089e+01 -6.42555e+01 -9.01832e+01 9.62298e+01 -9.92599e-01
1.93581e+01 -9.69175e+00 -1.63595e+01 1.73511e+01 -6.66771e+01 -8.68466e+01 1.12282e+02 -9.94381e-01
1.93681e+01 -1.03681e+01 -1.72100e+01 1.85574e+01 -6.84184e+01 -8.06922e+01 1.28948e+02 -9.95787e-01
1.93781e+01 -1.10576e+01 -1.79828e+01 1.99313e+01 -6.92520e+01 -7.12377e+01 1.45695e+02 -9.96865e-01
1.93881e+01 -1.17498e+01 -1.86428e+01 2.14701e+01 -6.89300e+01 -5.80817e+01 1.61794e+02 -9.97663e-01
1.93981e+01 -1.24319e+01 -1.91516e+01 2.31630e+01 -6.71965e+01 -4.09814e+01 1.76322e+02 -9.98229e-01
1.94081e+01 -1.30886e+01 -1.94695e+01 2.49889e+01 -6.38084e+01 -1.99418e+01 1.88191e+02 -9.98608e-01
1.94181e+01 -1.37023e+01 -1.95585e+01 2.69153e+01 -5.85617e+01 4.69553e+00 1.96222e+02 -9.98832e-01
1.94281e+01 -1.42536e+01 -1.93859e+01 2.88980e+01 -5.13235e+01 3.21852e+01 1.99258e+02 -9.98914e-01
1.94381e+01 -1.47224e+01 -1.89289e+01 3.08818e+01 -4.20652e+01 6.13565e+01 1.96326e+02 -9.98835e-01
1.94481e+01 -1.50888e+01 -1.81779e+01 3.28038e+01 -3.08914e+01 9.06609e+01 1.86806e+02 -9.98492e-01
1.94582e+01 -1.53348e+01 -1.71406e+01 3.45968e+01 -1.80573e+01 1.18302e+02 1.70590e+02 -9.97552e-01
1.94682e+01 -1.54458e+01 -1.58428e+01 3.61960e+01 -3.96912e+00 1.42437e+02 1.48182e+02 -9.94875e-01
1.94782e+01 -1.54118e+01 -1.43280e+01 3.75445e+01 1.08386e+01 1.61426e+02 1.20702e+02 -9.86084e-01
1.94882e+01 -1.52287e+01 -1.26541e+01 3.85993e+01 2.57462e+01 1.74067e+02 8.97729e+01 -9.52249e-01
1.94982e+01 -1.48986e+01 -1.08874e+01 3.93354e+01 4.01115e+01 1.79769e+02 5.73122e+01 -8.10453e-01
1.95082e+01 -1.44300e+01 -9.09547e+00 3.97473e+01 5.33449e+01 1.78608e+02 2.52544e+01 -3.19967e-01
1.95182e+01 -1.38367e+01 -7.33998e+00 3.98477e+01 6.49670e+01 1.71273e+02 -4.69957e+00 4.58704e-01
1.95282e+01 -1.31369e+01 -5.67786e+00 3.96649e+01 7.45900e+01 1.58918e+02 -3.11838e+01 8.63849e-01
1.95382e+01 -1.23519e+01 -4.15625e+00 3.92385e+01 8.19568e+01 1.42973e+02 -5.32983e+01 9.68124e-01
1.95482e+01 -1.15050e+01 -2.80533e+00 3.86144e+01 8.69963e+01 1.24923e+02 -7.06964e+01 9.91344e-01
1.95582e+01 -1.06189e+01 -1.63964e+00 3.78395e+01 8.97927e+01 1.06124e+02 -8.34940e+01 9.97037e-01
1.95682e+01 -9.71533e+00 -6.60964e-01 3.69578e+01 9.05437e+01 8.76890e+01 -9.21327e+01 9.98678e-01
1.95782e+01 -8.81336e+00 1.38680e-01 3.60080e+01 8.95204e+01 7.04383e+01 -9.72435e+01 9.99227e-01
1.95882e+01 -7.92921e+00 7.74009e-01 3.50217e+01 8.70322e+01 5.49026e+01 -9.95285e+01 9.99415e-01
1.95982e+01 -7.07596e+00 1.26376e+00 3.40239e+01 8.33972e+01 4.13608e+01 -9.96726e+01 9.99441e-01
1.96082e+01 -6.26352e+00 1.62843e+00 3.30327e+01 7.89195e+01 2.98939e+01 -9.82869e+01 9.99349e-01
1.96182e+01 -5.49893e+00 1.88856e+00 3.20609e+01 7.38749e+01 2.04418e+01 -9.58807e+01 9.99109e-01
1.96282e+01 -4.78662e+00 2.06361e+00 3.11165e+01 6.85023e+01 1.28538e+01 -9.28550e+01 9.98619e-01
1.96382e+01 -4.12885e+00 2.17125e+00 3.02042e+01 6.30010e+01 6.92952e+00 -8.95093e+01 9.97660e-01
1.96482e+01 -3.52607e+00 2.22702e+00 2.93261e+01 5.75309e+01 2.44874e+00 -8.60554e+01 9.95800e-01
1.96582e+01 -2.97733e+00 2.24424e+00 2.84824e+01 5.22157e+01 -8.08004e-01 -8.26349e+01 9.92227e-01
1.96682e+01 -2.48059e+00 2.23409e+00 2.76724e+01 4.71467e+01 -3.04673e+00 -7.93349e+01 9.85499e-01
1.96782e+01 -2.03304e+00 2.20575e+00 2.68946e+01 4.23880e+01 -4.45308e+00 -7.62033e+01 9.73232e-01
1.96882e+01 -1.63137e+00 2.16667e+00 2.61472e+01 3.79804e+01 -5.18929e+00 -7.32605e+01 9.51842e-01
1.96982e+01 -1.27193e+00 2.12270e+00 2.54283e+01 3.39463e+01 -5.39378e+00 -7.05086e+01 9.16585e-01
1.97082e+01 -9.50945e-01 2.07841e+00 2.47359e+01 3.02936e+01 -5.18236e+00 -6.79390e+01 8.62234e-01
1.97182e+01 -6.64600e-01 2.03726e+00 2.40685e+01 2.70186e+01 -4.65015e+00 -6.55366e+01 7.84613e-01
1.97282e+01 -4.09172e-01 2.00181e+00 2.34243e+01 2.41098e+01 -3.87406e+00 -6.32838e+01 6.82627e-01
1.97382e+01 -1.81078e-01 1.97395e+00 2.28019e+01 2.15503e+01 -2.91520e+00 -6.11626e+01 5.59748e-01
1.97482e+01 2.30757e-02 1.95509e+00 2.22002e+01 1.93201e+01 -1.82125e+00 -5.91555e+01 4.23773e-01
1.97583e+01 2.06481e-01 1.94631e+00 2.16181e+01 1.73983e+01 -6.28568e-01 -5.72464e+01 2.84691e-01
1.97683e+01 3.72114e-01 1.94847e+00 2.10546e+01 1.57635e+01 6.35998e-01 -5.54207e+01 1.51868e-01
1.97783e+01 5.22745e-01 1.96229e+00 2.05091e+01 1.43954e+01 1.95355e+00 -5.36651e+01 3.20372e-02
1.97883e+01 6.60942e-01 1.98838e+00 1.99808e+01 1.32744e+01 3.31185e+00 -5.19679e+01 -7.12460e-02
1.97983e+01 7.89084e-01 2.02729e+00 1.94692e+01 1.23821e+01 4.70421e+00 -5.03182e+01 -1.57059e-01
1.98083e+01 9.09373e-01 2.07952e+00 1.89740e+01 1.17015e+01 6.12851e+00 -4.87062e+01 -2.26164e-01
1.98183e+01 1.02385e+00 2.14554e+00 1.84947e+01 1.12170e+01 7.58643e+00 -4.71224e+01 -2.80150e-01
1.98283e+01 1.13439e+00 2.22586e+00 1.80311e+01 1.09147e+01 9.08275e+00 -4.55580e+01 -3.20837e-01
1.98383e+01 1.24278e+00 2.32103e+00 1.75832e+01 1.07825e+01 1.06248e+01 -4.40040e+01 -3.49942e-01
1.98483e+01 1.35065e+00 2.43165e+00 1.71508e+01 1.08100e+01 1.22219e+01 -4.24511e+01 -3.68920e-01
1.98583e+01 1.45955e+00 2.55842e+00 1.67339e+01 1.09886e+01 1.38851e+01 -4.08896e+01 -3.78913e-01
1.98683e+01 1.57098e+00 2.70215e+00 1.63328e+01 1.13117e+01 1.56268e+01 -3.93090e+01 -3.80755e-01
1.98783e+01 1.68633e+00 2.86377e+00 1.59476e+01 1.17744e+01 1.74606e+01 -3.76976e+01 -3.74990e-01
1.98883e+01 1.80700e+00 3.04435e+00 1.55787e+01 1.23736e+01 1.94009e+01 -3.60421e+01 -3.61904e-01
1.98983e+01 1.93433e+00 3.24511e+00 1.52267e+01 1.31077e+01 2.14628e+01 -3.43274e+01 -3.41552e-01
1.99083e+01 2.06969e+00 3.46740e+00 1.48922e+01 1.39771e+01 2.36617e+01 -3.25360e+01 -3.13786e-01
1.99183e+01 2.21443e+00 3.71276e+00 1.45761e+01 1.49833e+01 2.60135e+01 -3.06479e+01 -2.78283e-01
1.99283e+01 2.36992e+00 3.98287e+00 1.42794e+01 1.61294e+01 2.85339e+01 -2.86394e+01 -2.34575e-01
1.99383e+01 2.53760e+00 4.27957e+00 1.40036e+01 1.74197e+01 3.12378e+01 -2.64830e+01 -1.82106e-01
1.99483e+01 2.71893e+00 4.60488e+00 1.37502e+01 1.88595e+01 3.41394e+01 -2.41468e+01 -1.20302e-01
1.99583e+01 2.91544e+00 4.96092e+00 1.35212e+01 2.04548e+01 3.72511e+01 -2.15933e+01 -4.86908e-02
1.99683e+01 3.12871e+00 5.34994e+00 1.33190e+01 2.22124e+01 4.05825e+01 -1.87791e+01 3.29247e-02
1.99783e+01 3.36039e+00 5.77428e+00 1.31465e+01 2.41388e+01 4.41392e+01 -1.56536e+01 1.24237e-01
1.99883e+01 3.61223e+00 6.23629e+00 1.30071e+01 2.62406e+01 4.79215e+01 -1.21587e+01 2.24160e-01
1.99983e+01 3.88598e+00 6.73826e+00 1.29047e+01 2.85228e+01 5.19217e+01 -8.22785e+00 3.30564e-01
2.00083e+01 4.18349e+00 7.28236e+00 1.28442e+01 3.09887e+01 5.61218e+01 -3.78552e+00 4.40134e-01
2.00183e+01 4.50658e+00 7.87044e+00 1.28310e+01 3.36386e+01 6.04899e+01 1.25278e+00 5.48485e-01
2.00283e+01 4.85708e+00 8.50391e+00 1.28715e+01 3.64683e+01 6.49762e+01 6.98006e+00 6.50641e-01
2.00383e+01 5.23675e+00 9.18353e+00 1.29733e+01 3.94678e+01 6.95078e+01 1.34965e+01 7.41867e-01
2.00483e+01 5.64721e+00 9.90914e+00 1.31445e+01 4.26193e+01 7.39827e+01 2.09068e+01 8.18597e-01
2.00584e+01 6.08984e+00 1.06794e+01 1.33949e+01 4.58952e+01 7.82635e+01 2.93159e+01 8.79137e-01
2.00684e+01 6.56570e+00 1.14912e+01 1.37347e+01 4.92552e+01 8.21703e+01 3.88220e+01 9.23825e-01
2.00784e+01 7.07537e+00 1.23397e+01 1.41755e+01 5.26437e+01 8.54737e+01 4.95069e+01 9.54645e-01
2.00884e+01 7.61877e+00 1.32174e+01 1.47293e+01 5.59860e+01 8.78891e+01 6.14221e+01 9.74495e-01
2.00984e+01 8.19499e+00 1.41135e+01 1.54085e+01 5.91850e+01 8.90739e+01 7.45706e+01 9.86437e-01
2.01084e+01 8.80198e+00 1.50137e+01 1.62251e+01 6.21175e+01 8.86287e+01 8.88837e+01 9.93156e-01
2.01184e+01 9.43636e+00 1.58996e+01 1.71901e+01 6.46322e+01 8.61067e+01 1.04194e+02 9.96700e-01
2.01284e+01 1.00931e+01 1.67479e+01 1.83120e+01 6.65481e+01 8.10334e+01 1.20205e+02 9.98462e-01
2.01384e+01 1.07651e+01 1.75307e+01 1.95958e+01 6.76562e+01 7.29408e+01 1.36464e+02 9.99294e-01
2.01484e+01 1.14432e+01 1.82157e+01 2.10410e+01 6.77254e+01 6.14179e+01 1.52336e+02 9.99672e-01
2.01584e+01 1.21158e+01 1.87670e+01 2.26396e+01 6.65128e+01 4.61785e+01 1.67005e+02 9.99840e-01
2.01684e+01 1.27688e+01 1.91469e+01 2.43749e+01 6.37809e+01 2.71416e+01 1.79483e+02 9.99914e-01
2.01784e+01 1.33860e+01 1.93181e+01 2.62195e+01 5.93202e+01 4.51595e+00 1.88674e+02 9.99946e-01
2.01884e+01 1.39493e+01 1.92471e+01 2.81349e+01 5.29782e+01 -2.11290e+01 1.93458e+02 9.99958e-01
2.01984e+01 1.44395e+01 1.89085e+01 3.00719e+01 4.46901e+01 -4.88253e+01 1.92836e+02 9.99956e-01
2.02084e+01 1.48371e+01 1.82879e+01 3.19724e+01 3.45084e+01 -7.72269e+01 1.86080e+02 9.99935e-01
2.02184e+01 1.51242e+01 1.73865e+01 3.37732e+01 2.26234e+01 -1.04702e+02 1.72894e+02 9.99856e-01
2.02284e+01 1.52851e+01 1.62221e+01 3.54108e+01 9.37013e+00 -1.29497e+02 1.53529e+02 9.99515e-01
2.02384e+01 1.53086e+01 1.48302e+01 3.68270e+01 -4.78434e+00 -1.49959e+02 1.28824e+02 9.97524e-01
2.02484e+01 1.51883e+01 1.32608e+01 3.79748e+01 -1.92747e+01 -1.64761e+02 1.00143e+02 9.81915e-01
2.02584e+01 1.49239e+01 1.15748e+01 3.88230e+01 -3.34914e+01 -1.73096e+02 6.92125e+01 8.36517e-01
2.02684e+01 1.45211e+01 9.83433e+00 3.93581e+01 -4.68673e+01 -1.74766e+02 3.78499e+01 -1.72903e-02
2.02784e+01 1.39906e+01 8.09893e+00 3.95844e+01 -5.89171e+01 -1.70173e+02 7.75077e+00 -8.54561e-01
2.02884e+01 1.33484e+01 6.43291e+00 3.95227e+01 -6.91548e+01 -1.60242e+02 -1.95247e+01 -9.86272e-01
2.02984e+01 1.26142e+01 4.88718e+00 3.92069e+01 -7.72700e+01 -1.46253e+02 -4.29039e+01 -9.98508e-01
2.03084e+01 1.18100e+01 3.49576e+00 3.86791e+01 -8.31422e+01 -1.29616e+02 -6.18594e+01 -9.99784e-01
2.03184e+01 1.09582e+01 2.27829e+00 3.79843e+01 -8.67990e+01 -1.11688e+02 -7.63255e+01 -9.99956e-01
2.03284e+01 1.00803e+01 1.24163e+00 3.71661e+01 -8.83870e+01 -9.36389e+01 -8.65936e+01 -9.99987e-01
2.03384e+01 9.19599e+00 3.82217e-01 3.62641e+01 -8.81377e+01 -7.63786e+01 -9.31894e+01 -9.99994e-01
2.03484e+01 8.32217e+00 -3.11225e-01 3.53118e+01 -8.63339e+01 -6.05388e+01 -9.67549e+01 -9.99996e-01
2.03585e+01 7.47291e+00 -8.54982e-01 3.43362e+01 -8.32789e+01 -4.64951e+01 -9.79525e+01 -9.99997e-01
2.03685e+01 6.65921e+00 -1.26800e+00 3.33579e+01 -7.92720e+01 -3.44115e+01 -9.73983e+01 -9.99997e-01
2.03785e+01 5.88918e+00 -1.57001e+00 3.23917e+01 -7.45919e+01 -2.42933e+01 -9.56239e+01 -9.99996e-01
2.03885e+01 5.16829e+00 -1.78025e+00 3.14474e+01 -6.94854e+01 -1.60371e+01 -9.30606e+01 -9.99993e-01
2.03985e+01 4.49972e+00 -1.91652e+00 3.05313e+01 -6.41624e+01 -9.47386e+00 -9.00407e+01 -9.99988e-01
2.04085e+01 3.88476e+00 -1.99477e+00 2.96467e+01 -5.87952e+01 -4.40233e+00 -8.68071e+01 -9.99977e-01
2.04185e+01 3.32312e+00 -2.02887e+00 2.87948e+01 -5.35199e+01 -6.12252e-01 -8.35282e+01 -9.99954e-01
2.04285e+01 2.81335e+00 -2.03062e+00 2.79754e+01 -4.84396e+01 2.09989e+00 -8.03138e+01 -9.99908e-01
2.04385e+01 2.35310e+00 -2.00983e+00 2.71875e+01 -4.36293e+01 3.92167e+00 -7.72294e+01 -9.99813e-01
2.04485e+01 1.93940e+00 -1.97457e+00 2.64297e+01 -3.91397e+01 5.01996e+00 -7.43087e+01 -9.99631e-01
2.04585e+01 1.56887e+00 -1.93132e+00 2.57003e+01 -3.50019e+01 5.53931e+00 -7.15640e+01 -9.99290e-01
2.04685e+01 1.23790e+00 -1.88526e+00 2.49974e+01 -3.12316e+01 5.60220e+00 -6.89935e+01 -9.98688e-01
2.04785e+01 9.42792e-01 -1.84040e+00 2.43194e+01 -2.78320e+01 5.31045e+00 -6.65868e+01 -9.97679e-01
2.04885e+01 6.79858e-01 -1.79987e+00 2.36647e+01 -2.47973e+01 4.74726e+00 -6.43295e+01 -9.96081e-01
2.04985e+01 4.45504e-01 -1.76603e+00 2.30319e+01 -2.21154e+01 3.97933e+00 -6.22052e+01 -9.93687e-01
2.05085e+01 2.36283e-01 -1.74064e+00 2.24198e+01 -1.97693e+01 3.05915e+00 -6.01974e+01 -9.90297e-01
2.05185e+01 4.89319e-02 -1.72501e+00 2.18272e+01 -1.77394e+01 2.02706e+00 -5.82904e+01 -9.85753e-01
2.05285e+01 -1.19608e-01 -1.72008e+00 2.12533e+01 -1.60047e+01 9.13122e-01 -5.64698e+01 -9.79972e-01
2.05385e+01 -2.72181e-01 -1.72654e+00 2.06972e+01 -1.45436e+01 -2.61136e-01 -5.47227e+01 -9.72976e-01
2.05485e+01 -4.11419e-01 -1.74492e+00 2.01583e+01 -1.33350e+01 -1.48131e+00 -5.30375e+01 -9.64901e-01
2.05585e+01 -5.39745e-01 -1.77561e+00 1.96359e+01 -1.23586e+01 -2.73885e+00 -5.14041e+01 -9.55989e-01
2.05685e+01 -6.59385e-01 -1.81895e+00 1.91297e+01 -1.15956e+01 -4.02998e+00 -4.98132e+01 -9.46560e-01
2.05785e+01 -7.72389e-01 -1.87528e+00 1.86392e+01 -1.10289e+01 -5.35487e+00 -4.82562e+01 -9.36979e-01
2.05885e+01 -8.80640e-01 -1.94495e+00 1.81642e+01 -1.06431e+01 -6.71686e+00 -4.67250e+01 -9.27616e-01
2.05985e+01 -9.85881e-01 -2.02837e+00 1.77044e+01 -1.04249e+01 -8.12190e+00 -4.52119e+01 -9.18815e-01
2.06085e+01 -1.08973e+00 -2.12600e+00 1.72596e+01 -1.03627e+01 -9.57809e+00 -4.37089e+01 -9.10870e-01
2.06185e+01 -1.19369e+00 -2.23842e+00 1.68299e+01 -1.04473e+01 -1.10953e+01 -4.22077e+01 -9.04012e-01
2.06285e+01 -1.29921e+00 -2.36631e+00 1.64152e+01 -1.06710e+01 -1.26847e+01 -4.06995e+01 -8.98405e-01
2.06385e+01 -1.40763e+00 -2.51046e+00 1.60157e+01 -1.10283e+01 -1.43590e+01 -3.91747e+01 -8.94149e-01
2.06485e+01 -1.52028e+00 -2.67181e+00 1.56315e+01 -1.15153e+01 -1.61317e+01 -3.76222e+01 -8.91284e-01
2.06586e+01 -1.63844e+00 -2.85142e+00 1.52631e+01 -1.21298e+01 -1.80172e+01 -3.60298e+01 -8.89802e-01
2.06686e+01 -1.76338e+00 -3.05051e+00 1.49109e+01 -1.28713e+01 -2.00306e+01 -3.43832e+01 -8.89657e-01
2.06786e+01 -1.89638e+00 -3.27044e+00 1.45755e+01 -1.37407e+01 -2.21875e+01 -3.26659e+01 -8.90770e-01
2.06886e+01 -2.03872e+00 -3.51276e+00 1.42576e+01 -1.47404e+01 -2.45040e+01 -3.08589e+01 -8.93042e-01
2.06986e+01 -2.19173e+00 -3.77914e+00 1.39585e+01 -1.58742e+01 -2.69961e+01 -2.89397e+01 -8.96353e-01
2.07086e+01 -2.35677e+00 -4.07144e+00 1.36791e+01 -1.71467e+01 -2.96796e+01 -2.68822e+01 -9.00577e-01
2.07186e+01 -2.53526e+00 -4.39164e+00 1.34212e+01 -1.85638e+01 -3.25694e+01 -2.46559e+01 -9.05574e-01
2.07286e+01 -2.72868e+00 -4.74190e+00 1.31865e+01 -2.01322e+01 -3.56793e+01 -2.22250e+01 -9.11206e-01
2.07386e+01 -2.93857e+00 -5.12447e+00 1.29774e+01 -2.18590e+01 -3.90205e+01 -1.95477e+01 -9.17328e-01
2.07486e+01 -3.16655e+00 -5.54172e+00 1.27964e+01 -2.37517e+01 -4.26012e+01 -1.65756e+01 -9.23798e-01
2.07586e+01 -3.41434e+00 -5.99607e+00 1.26469e+01 -2.58174e+01 -4.64245e+01 -1.32525e+01 -9.30479e-01
2.07686e+01 -3.68367e+00 -6.48994e+00 1.25327e+01 -2.80626e+01 -5.04867e+01 -9.51365e+00 -9.37237e-01
2.07786e+01 -3.97639e+00 -7.02565e+00 1.24582e+01 -3.04926e+01 -5.47746e+01 -5.28517e+00 -9.43946e-01
2.07886e+01 -4.29435e+00 -7.60535e+00 1.24288e+01 -3.31099e+01 -5.92627e+01 -4.83530e-01 -9.50495e-01
2.07986e+01 -4.63943e+00 -8.23084e+00 1.24508e+01 -3.59141e+01 -6.39089e+01 4.98443e+00 -9.56781e-01
2.08086e+01 -5.01348e+00 -8.90341e+00 1.25311e+01 -3.88993e+01 -6.86495e+01 1.12207e+01 -9.62721e-01
2.08186e+01 -5.41824e+00 -9.62356e+00 1.26782e+01 -4.20532e+01 -7.33938e+01 1.83344e+01 -9.68247e-01
2.08286e+01 -5.85531e+00 -1.03907e+01 1.29012e+01 -4.53543e+01 -7.80173e+01 2.64378e+01 -9.73307e-01
2.08386e+01 -6.32601e+00 -1.12029e+01 1.32108e+01 -4.87694e+01 -8.23539e+01 3.56413e+01 -9.77869e-01
2.08486e+01 -6.83125e+00 -1.20563e+01 1.36183e+01 -5.22502e+01 -8.61887e+01 4.60439e+01 -9.81916e-01
2.08586e+01 -7.37136e+00 -1.29444e+01 1.41362e+01 -5.57301e+01 -8.92507e+01 5.77211e+01 -9.85447e-01
2.08686e+01 -7.94592e+00 -1.38579e+01 1.47775e+01 -5.91199e+01 -9.12073e+01 7.07073e+01 -9.88475e-01
2.08786e+01 -8.55347e+00 -1.47839e+01 1.55551e+01 -6.23043e+01 -9.16632e+01 8.49735e+01 -9.91021e-01
2.08886e+01 -9.19126e+00 -1.57051e+01 1.64814e+01 -6.51384e+01 -9.01654e+01 1.00399e+02 -9.93117e-01
2.08986e+01 -9.85493e+00 -1.65995e+01 1.75668e+01 -6.74459e+01 -8.62185e+01 1.16742e+02 -9.94803e-01
2.09086e+01 -1.05382e+01 -1.74401e+01 1.88188e+01 -6.90190e+01 -7.93135e+01 1.33603e+02 -9.96122e-01
2.09186e+01 -1.12325e+01 -1.81948e+01 2.02396e+01 -6.96225e+01 -6.89741e+01 1.50401e+02 -9.97124e-01
2.09286e+01 -1.19270e+01 -1.88272e+01 2.18250e+01 -6.90023e+01 -5.48222e+01 1.66353e+02 -9.97858e-01
2.09386e+01 -1.26081e+01 -1.92982e+01 2.35617e+01 -6.69005e+01 -3.66602e+01 1.80482e+02 -9.98373e-01
2.09486e+01 -1.32597e+01 -1.95675e+01 2.54260e+01 -6.30777e+01 -1.45632e+01 1.91657e+02 -9.98710e-01
2.09587e+01 -1.38637e+01 -1.95978e+01 2.73823e+01 -5.73409e+01 1.10339e+01 1.98678e+02 -9.98898e-01
2.09687e+01 -1.44002e+01 -1.93579e+01 2.93832e+01 -4.95771e+01 3.92760e+01 2.00401e+02 -9.98948e-01
2.09787e+01 -1.48488e+01 -1.88274e+01 3.13709e+01 -3.97861e+01 6.88806e+01 1.95908e+02 -9.98827e-01
2.09887e+01 -1.51898e+01 -1.80007e+01 3.32801e+01 -2.81085e+01 9.82051e+01 1.84681e+02 -9.98404e-01
2.09987e+01 -1.54058e+01 -1.68897e+01 3.50433e+01 -1.48391e+01 1.25397e+02 1.66751e+02 -9.97246e-01
2.10087e+01 -1.54829e+01 -1.55251e+01 3.65961e+01 -4.22443e-01 1.48617e+02 1.42784e+02 -9.93835e-01
2.10187e+01 -1.54123e+01 -1.39548e+01 3.78840e+01 1.45752e+01 1.66290e+02 1.14052e+02 -9.82090e-01
2.10287e+01 -1.51915e+01 -1.22399e+01 3.88678e+01 2.95155e+01 1.77337e+02 8.22951e+01 -9.34953e-01
2.10387e+01 -1.48242e+01 -1.04487e+01 3.95269e+01 4.37544e+01 1.81326e+02 4.94882e+01 -7.36764e-01
2.10487e+01 -1.43203e+01 -8.64831e+00 3.98608e+01 5.67204e+01 1.78499e+02 1.75513e+01 -1.28234e-01
2.10587e+01 -1.36952e+01 -6.89961e+00 3.98865e+01 6.79554e+01 1.69687e+02 -1.18727e+01 6.07975e-01
2.10687e+01 -1.29678e+01 -5.25864e+00 3.96360e+01 7.70917e+01 1.56152e+02 -3.75029e+01 9.07632e-01
2.10787e+01 -1.21605e+01 -3.76892e+00 3.91515e+01 8.39161e+01 1.39377e+02 -5.85718e+01 9.78114e-01
2.10887e+01 -1.12967e+01 -2.45661e+00 3.84801e+01 8.84013e+01 1.20848e+02 -7.48620e+01 9.93796e-01
2.10987e+01 -1.03993e+01 -1.33274e+00 3.76690e+01 9.06660e+01 1.01883e+02 -8.65910e+01 9.97752e-01
2.11087e+01 -9.48948e+00 -3.96215e-01 3.67612e+01 9.09327e+01 8.35359e+01 -9.42701e+01 9.98932e-01
2.11187e+01 -8.58578e+00 3.63116e-01 3.57942e+01 8.94890e+01 6.65562e+01 -9.85689e+01 9.99334e-01
2.11287e+01 -7.70375e+00 9.61485e-01 3.47981e+01 8.66524e+01 5.14093e+01 -1.00202e+02 9.99464e-01
2.11387e+01 -6.85573e+00 1.41852e+00 3.37961e+01 8.27425e+01 3.83181e+01 -9.98479e+01 9.99459e-01
2.11487e+01 -6.05092e+00 1.75509e+00 3.28051e+01 7.80602e+01 2.73202e+01 -9.81002e+01 9.99340e-01
2.11587e+01 -5.29568e+00 1.99178e+00 3.18365e+01 7.28746e+01 1.83249e+01 -9.54451e+01 9.99061e-01
2.11687e+01 -4.59385e+00 2.14781e+00 3.08973e+01 6.74166e+01 1.11620e+01 -9.22596e+01 9.98501e-01
2.11787e+01 -3.94717e+00 2.24048e+00 2.99915e+01 6.18765e+01 5.62030e+00 -8.88209e+01 9.97406e-01
2.11887e+01 -3.35567e+00 2.28487e+00 2.91205e+01 5.64054e+01 1.47518e+00 -8.53219e+01 9.95276e-01
2.11987e+01 -2.81807e+00 2.29382e+00 2.82843e+01 5.11189e+01 -1.49274e+00 -8.18888e+01 9.91186e-01
2.12087e+01 -2.33206e+00 2.27806e+00 2.74817e+01 4.61012e+01 -3.48675e+00 -7.85971e+01 9.83512e-01
2.12187e+01 -1.89464e+00 2.24636e+00 2.67112e+01 4.14100e+01 -4.68819e+00 -7.54859e+01 9.69617e-01
2.12287e+01 -1.50237e+00 2.20575e+00 2.59708e+01 3.70812e+01 -5.25430e+00 -7.25694e+01 9.45633e-01
2.12387e+01 -1.15150e+00 2.16178e+00 2.52587e+01 3.31328e+01 -5.31842e+00 -6.98458e+01 9.06622e-01
2.12487e+01 -8.38207e-01 2.11872e+00 2.45728e+01 2.95693e+01 -4.99138e+00 -6.73035e+01 8.47444e-01
2.12588e+01 -5.58656e-01 2.07979e+00 2.39116e+01 2.63845e+01 -4.36380e+00 -6.49262e+01 7.64469e-01
2.12688e+01 -3.09122e-01 2.04739e+00 2.32734e+01 2.35651e+01 -3.50848e+00 -6.26953e+01 6.57590e-01
2.12788e+01 -8.60387e-02 2.02326e+00 2.26569e+01 2.10930e+01 -2.48297e+00 -6.05924e+01 5.31387e-01
2.12888e+01 1.13967e-01 2.00872e+00 2.20608e+01 1.89476e+01 -1.33185e+00 -5.85998e+01 3.94400e-01
2.12988e+01 2.94057e-01 2.00481e+00 2.14842e+01 1.71075e+01 -8.87768e-02 -5.67016e+01 2.56688e-01
2.13088e+01 4.57178e-01 2.01233e+00 2.09261e+01 1.55516e+01 1.22170e+00 -5.48830e+01 1.27101e-01
2.13188e+01 6.06071e-01 2.03201e+00 2.03859e+01 1.42593e+01 2.58267e+00 -5.31309e+01 1.16092e-02
2.13288e+01 7.43275e-01 2.06443e+00 1.98630e+01 1.32115e+01 3.98364e+00 -5.14334e+01 -8.69260e-02
2.13388e+01 8.71144e-01 2.11014e+00 1.93568e+01 1.23900e+01 5.41937e+00 -4.97798e+01 -1.68053e-01
2.13488e+01 9.91855e-01 2.16965e+00 1.88669e+01 1.17780e+01 6.88905e+00 -4.81598e+01 -2.32779e-01
2.13588e+01 1.10743e+00 2.24348e+00 1.83932e+01 1.13605e+01 8.39543e+00 -4.65639e+01 -2.82762e-01
2.13688e+01 1.21974e+00 2.33215e+00 1.79353e+01 1.11240e+01 9.94424e+00 -4.49828e+01 -3.19796e-01
2.13788e+01 1.33055e+00 2.43624e+00 1.74932e+01 1.10569e+01 1.15436e+01 -4.34069e+01 -3.45517e-01
2.13888e+01 1.44149e+00 2.55642e+00 1.70669e+01 1.11493e+01 1.32036e+01 -4.18266e+01 -3.61281e-01
2.13988e+01 1.55411e+00 2.69344e+00 1.66564e+01 1.13933e+01 1.49358e+01 -4.02312e+01 -3.68126e-01
2.14088e+01 1.66991e+00 2.84818e+00 1.62621e+01 1.17827e+01 1.67532e+01 -3.86093e+01 -3.66783e-01
2.14188e+01 1.79032e+00 3.02163e+00 1.58841e+01 1.23132e+01 1.86697e+01 -3.69479e+01 -3.57699e-01
2.14288e+01 1.91672e+00 3.21495e+00 1.55230e+01 1.29822e+01 2.06999e+01 -3.52326e+01 -3.41066e-01
2.14388e+01 2.05051e+00 3.42940e+00 1.51795e+01 1.37890e+01 2.28592e+01 -3.34465e+01 -3.16854e-01
2.14488e+01 2.19305e+00 3.66645e+00 1.48542e+01 1.47340e+01 2.51630e+01 -3.15704e+01 -2.84835e-01
2.14588e+01 2.34575e+00 3.92769e+00 1.45482e+01 1.58194e+01 2.76269e+01 -2.95818e+01 -2.44622e-01
2.14688e+01 2.51003e+00 4.21489e+00 1.42628e+01 1.70487e+01 3.02658e+01 -2.74547e+01 -1.95709e-01
2.14788e+01 2.68733e+00 4.52996e+00 1.39995e+01 1.84262e+01 3.30941e+01 -2.51585e+01 -1.37545e-01
2.14888e+01 2.87919e+00 4.87495e+00 1.37602e+01 1.99576e+01 3.61242e+01 -2.26579e+01 -6.96362e-02
2.14988e+01 3.08715e+00 5.25203e+00 1.35470e+01 2.16488e+01 3.93666e+01 -1.99115e+01 8.30311e-03
2.15088e+01 3.31286e+00 5.66347e+00 1.33628e+01 2.35061e+01 4.28277e+01 -1.68718e+01 9.61336e-02
2.15188e+01 3.55801e+00 6.11156e+00 1.32106e+01 2.55355e+01 4.65091e+01 -1.34834e+01 1.93030e-01
2.15288e+01 3.82433e+00 6.59857e+00 1.30944e+01 2.77423e+01 5.04055e+01 -9.68323e+00 2.97210e-01
2.15388e+01 4.11364e+00 7.12663e+00 1.30185e+01 3.01299e+01 5.45018e+01 -5.39960e+00 4.05740e-01
2.15488e+01 4.42774e+00 7.69766e+00 1.29882e+01 3.26992e+01 5.87705e+01 -5.52039e-01 5.14557e-01
2.15589e+01 4.76844e+00 8.31315e+00 1.30096e+01 3.54471e+01 6.31675e+01 4.94836e+00 6.18830e-01
2.15689e+01 5.13749e+00 8.97399e+00 1.30897e+01 3.83651e+01 6.76273e+01 1.11978e+01 7.13679e-01
2.15789e+01 5.53651e+00 9.68028e+00 1.32365e+01 4.14377e+01 7.20580e+01 1.82977e+01 7.95101e-01
2.15889e+01 5.96695e+00 1.04310e+01 1.34590e+01 4.46403e+01 7.63346e+01 2.63505e+01 8.60773e-01
2.15989e+01 6.42993e+00 1.12236e+01 1.37672e+01 4.79366e+01 8.02923e+01 3.54544e+01 9.10390e-01
2.16089e+01 6.92615e+00 1.20538e+01 1.41721e+01 5.12762e+01 8.37204e+01 4.56939e+01 9.45451e-01
2.16189e+01 7.45572e+00 1.29148e+01 1.46854e+01 5.45908e+01 8.63553e+01 5.71281e+01 9.68608e-01
2.16289e+01 8.01795e+00 1.37971e+01 1.53191e+01 5.77914e+01 8.78779e+01 6.97736e+01 9.82906e-01
2.16389e+01 8.61117e+00 1.46876e+01 1.60852e+01 6.07646e+01 8.79128e+01 8.35839e+01 9.91167e-01
2.16489e+01 9.23242e+00 1.55694e+01 1.69948e+01 6.33696e+01 8.60356e+01 9.84238e+01 9.95644e-01
2.16589e+01 9.87720e+00 1.64209e+01 1.80569e+01 6.54373e+01 8.17887e+01 1.14041e+02 9.97929e-01
2.16689e+01 1.05392e+01 1.72162e+01 1.92776e+01 6.67706e+01 7.47102e+01 1.30037e+02 9.99035e-01
2.16789e+01 1.12099e+01 1.79248e+01 2.06579e+01 6.71488e+01 6.43787e+01 1.45846e+02 9.99549e-01
2.16889e+01 1.18786e+01 1.85123e+01 2.21924e+01 6.63367e+01 5.04736e+01 1.60721e+02 9.99781e-01
2.16989e+01 1.25323e+01 1.89421e+01 2.38673e+01 6.40985e+01 3.28504e+01 1.73742e+02 9.99885e-01
2.17089e+01 1.31555e+01 1.91775e+01 2.56588e+01 6.02192e+01 1.16225e+01 1.83866e+02 9.99931e-01
2.17189e+01 1.37310e+01 1.91841e+01 2.75325e+01 5.45306e+01 -1.27649e+01 1.89998e+02 9.99949e-01
2.17289e+01 1.42402e+01 1.89343e+01 2.94432e+01 4.69409e+01 -3.94863e+01 1.91112e+02 9.99952e-01
2.17389e+01 1.46639e+01 1.84103e+01 3.13365e+01 3.74645e+01 -6.73370e+01 1.86402e+02 9.99936e-01
2.17489e+01 1.49839e+01 1.76083e+01 3.31516e+01 2.62447e+01 -9.47995e+01 1.75437e+02 9.99877e-01
2.17589e+01 1.51841e+01 1.65406e+01 3.48258e+01 1.35657e+01 -1.20183e+02 1.58285e+02 9.99640e-01
2.17689e+01 1.52518e+01 1.52364e+01 3.62998e+01 -1.54098e-01 -1.41823e+02 1.35583e+02 9.98419e-01
2.17789e+01 1.51792e+01 1.37404e+01 3.75237e+01 -1.43882e+01 -1.58303e+02 1.08506e+02 9.89911e-01
2.17889e+01 1.49642e+01 1.21094e+01 3.84613e+01 -2.85480e+01 -1.68655e+02 7.86435e+01 9.15568e-01
2.17989e+01 1.46103e+01 1.04048e+01 3.90937e+01 -4.20548e+01 -1.72487e+02 4.77673e+01 3.59372e-01
2.18089e+01 1.41266e+01 8.68466e+00 3.94193e+01 -5.44194e+01 -1.70000e+02 1.75668e+01 -6.94801e-01
2.18189e+01 1.35270e+01 7.01145e+00 3.94528e+01 -6.51554e+01 -1.61933e+02 -1.03637e+01 -9.68847e-01
2.18289e+01 1.28298e+01 5.44105e+00 3.92237e+01 -7.38872e+01 -1.49438e+02 -3.47891e+01 -9.96734e-01
2.18389e+01 1.20560e+01 4.01208e+00 3.87708e+01 -8.04395e+01 -1.33865e+02 -5.50191e+01 -9.99561e-01
2.18489e+01 1.12278e+01 2.74858e+00 3.81377e+01 -8.47922e+01 -1.16572e+02 -7.08400e+01 -9.99918e-01
2.18590e+01 1.03666e+01 1.66152e+00 3.73677e+01 -8.70510e+01 -9.87729e+01 -8.24229e+01 -9.99978e-01
2.18690e+01 9.49251e+00 7.50835e-01 3.65013e+01 -8.74168e+01 -8.14498e+01 -9.02096e+01 -9.99992e-01
2.18790e+01 8.62314e+00 7.97582e-03 3.55736e+01 -8.61516e+01 -6.53162e+01 -9.47941e+01 -9.99995e-01
2.18890e+01 7.77337e+00 -5.81437e-01 3.46133e+01 -8.35480e+01 -5.08264e+01 -9.68219e+01 -9.99996e-01
2.18990e+01 6.95509e+00 -1.03517e+00 3.36430e+01 -7.99026e+01 -3.82121e+01 -9.69143e+01 -9.99997e-01
2.19090e+01 6.17731e+00 -1.37240e+00 3.26790e+01 -7.54971e+01 -2.75313e+01 -9.56218e+01 -9.99996e-01
2.19190e+01 5.44633e+00 -1.61223e+00 3.17330e+01 -7.05856e+01 -1.87187e+01 -9.34020e+01 -9.99994e-01
2.19290e+01 4.76608e+00 -1.77266e+00 3.08122e+01 -6.53874e+01 -1.16306e+01 -9.06146e+01 -9.99989e-01
2.19390e+01 4.13849e+00 -1.87005e+00 2.99211e+01 -6.00854e+01 -6.08022e+00 -8.75287e+01 -9.99980e-01
2.19490e+01 3.56383e+00 -1.91876e+00 2.90614e+01 -5.48259e+01 -1.86397e+00 -8.43353e+01 -9.99961e-01
2.19590e+01 3.04108e+00 -1.93112e+00 2.82337e+01 -4.97220e+01 1.22038e+00 -8.11626e+01 -9.99922e-01
2.19690e+01 2.56825e+00 -1.91749e+00 2.74373e+01 -4.48574e+01 3.36267e+00 -7.80907e+01 -9.99844e-01
2.19790e+01 2.14264e+00 -1.88642e+00 2.66709e+01 -4.02906e+01 4.73422e+00 -7.51643e+01 -9.99690e-01
2.19890e+01 1.76105e+00 -1.84484e+00 2.59329e+01 -3.60590e+01 5.48503e+00 -7.24034e+01 -9.99403e-01
2.19990e+01 1.42003e+00 -1.79831e+00 2.52218e+01 -3.21834e+01 5.74348e+00 -6.98117e+01 -9.98887e-01
2.20090e+01 1.11596e+00 -1.75120e+00 2.45357e+01 -2.86716e+01 5.61720e+00 -6.73828e+01 -9.98011e-01
2.20190e+01 8.45203e-01 -1.70688e+00 2.38732e+01 -2.55209e+01 5.19489e+00 -6.51044e+01 -9.96601e-01
2.20290e+01 6.04199e-01 -1.66795e+00 2.32327e+01 -2.27215e+01 4.54833e+00 -6.29617e+01 -9.94454e-01
2.20390e+01 3.89501e-01 -1.63633e+00 2.26131e+01 -2.02583e+01 3.73453e+00 -6.09390e+01 -9.91360e-01
2.20490e+01 1.97836e-01 -1.61347e+00 2.20132e+01 -1.81131e+01 2.79788e+00 -5.90211e+01 -9.87137e-01
2.20590e+01 2.61267e-02 -1.60040e+00 2.14320e+01 -1.62653e+01 1.77200e+00 -5.71938e+01 -9.81669e-01
2.20690e+01 -1.28498e-01 -1.59787e+00 2.08687e+01 -1.46937e+01 6.81506e-01 -5.54445e+01 -9.74932e-01
2.20790e+01 -2.68696e-01 -1.60642e+00 2.03225e+01 -1.33773e+01 -4.56487e-01 -5.37617e+01 -9.67019e-01
2.20890e+01 -3.96915e-01 -1.62647e+00 1.97929e+01 -1.22955e+01 -1.63106e+00 -5.21355e+01 -9.58131e-01
2.20990e+01 -5.15407e-01 -1.65832e+00 1.92793e+01 -1.14292e+01 -2.83638e+00 -5.05568e+01 -9.48560e-01
2.21090e+01 -6.26234e-01 -1.70229e+00 1.87813e+01 -1.07605e+01 -4.07078e+00 -4.90174e+01 -9.38657e-01
2.21190e+01 -7.31294e-01 -1.75865e+00 1.82985e+01 -1.02735e+01 -5.33599e+00 -4.75100e+01 -9.28795e-01
2.21290e+01 -8.32332e-01 -1.82774e+00 1.78307e+01 -9.95411e+00 -6.63650e+00 -4.60272e+01 -9.19331e-01
2.21390e+01 -9.30961e-01 -1.90996e+00 1.73776e+01 -9.78998e+00 -7.97907e+00 -4.45622e+01 -9.10586e-01
2.21490e+01 -1.02868e+00 -2.00577e+00 1.69391e+01 -9.77087e+00 -9.37234e+00 -4.31077e+01 -9.02819e-01
2.21591e+01 -1.12690e+00 -2.11574e+00 1.65152e+01 -9.88839e+00 -1.08265e+01 -4.16562e+01 -8.96228e-01
2.21691e+01 -1.22695e+00 -2.24055e+00 1.61057e+01 -1.01360e+01 -1.23531e+01 -4.01996e+01 -8.90943e-01
2.21791e+01 -1.33010e+00 -2.38099e+00 1.57109e+01 -1.05089e+01 -1.39647e+01 -3.87289e+01 -8.87036e-01
2.21891e+01 -1.43760e+00 -2.53801e+00 1.53310e+01 -1.10041e+01 -1.56750e+01 -3.72339e+01 -8.84527e-01
2.21991e+01 -1.55066e+00 -2.71268e+00 1.49661e+01 -1.16202e+01 -1.74984e+01 -3.57032e+01 -8.83394e-01
2.22091e+01 -1.67049e+00 -2.90621e+00 1.46168e+01 -1.23572e+01 -1.94502e+01 -3.41235e+01 -8.83581e-01
2.22191e+01 -1.79830e+00 -3.11997e+00 1.42837e+01 -1.32168e+01 -2.15461e+01 -3.24791e+01 -8.85005e-01
2.22291e+01 -1.93533e+00 -3.35552e+00 1.39673e+01 -1.42019e+01 -2.38023e+01 -3.07521e+01 -8.87566e-01
2.22391e+01 -2.08286e+00 -3.61453e+00 1.36688e+01 -1.53167e+01 -2.62355e+01 -2.89214e+01 -8.91149e-01
2.22491e+01 -2.24222e+00 -3.89888e+00 1.33891e+01 -1.65666e+01 -2.88619e+01 -2.69622e+01 -8.95630e-01
2.22591e+01 -2.41478e+00 -4.21058e+00 1.31299e+01 -1.79580e+01 -3.16975e+01 -2.48453e+01 -9.00877e-01
2.22691e+01 -2.60199e+00 -4.55181e+00 1.28927e+01 -1.94982e+01 -3.47573e+01 -2.25367e+01 -9.06754e-01
2.22791e+01 -2.80539e+00 -4.92489e+00 1.26797e+01 -2.11950e+01 -3.80544e+01 -1.99964e+01 -9.13124e-01
2.22891e+01 -3.02658e+00 -5.33225e+00 1.24936e+01 -2.30567e+01 -4.15993e+01 -1.71777e+01 -9.19848e-01
2.22991e+01 -3.26726e+00 -5.77640e+00 1.23372e+01 -2.50915e+01 -4.53980e+01 -1.40262e+01 -9.26789e-01
2.23091e+01 -3.52918e+00 -6.25990e+00 1.22143e+01 -2.73072e+01 -4.94509e+01 -1.04790e+01 -9.33816e-01
2.23191e+01 -3.81421e+00 -6.78525e+00 1.21291e+01 -2.97105e+01 -5.37497e+01 -6.46387e+00 -9.40804e-01
2.23291e+01 -4.12423e+00 -7.35483e+00 1.20868e+01 -3.23060e+01 -5.82750e+01 -1.89835e+00 -9.47637e-01
2.23391e+01 -4.46119e+00 -7.97074e+00 1.20933e+01 -3.50955e+01 -6.29923e+01 3.31033e+00 -9.54212e-01
2.23491e+01 -4.82701e+00 -8.63465e+00 1.21555e+01 -3.80764e+01 -6.78471e+01 9.26496e+00 -9.60440e-01
2.23591e+01 -5.22358e+00 -9.34755e+00 1.22815e+01 -4.12397e+01 -7.27594e+01 1.60771e+01 -9.66249e-01
2.23691e+01 -5.65264e+00 -1.01095e+01 1.24804e+01 -4.45684e+01 -7.76173e+01 2.38642e+01 -9.71582e-01
2.23791e+01 -6.11571e+00 -1.09192e+01 1.27626e+01 -4.80346e+01 -8.22685e+01 3.27449e+01 -9.76405e-01
2.23891e+01 -6.61397e+00 -1.17736e+01 1.31395e+01 -5.15961e+01 -8.65131e+01 4.28313e+01 -9.80695e-01
2.23991e+01 -7.14809e+00 -1.26674e+01 1.36238e+01 -5.51933e+01 -9.00949e+01 5.42177e+01 -9.84450e-01
2.24091e+01 -7.71805e+00 -1.35925e+01 1.42288e+01 -5.87445e+01 -9.26945e+01 6.69642e+01 -9.87679e-01
2.24191e+01 -8.32287e+00 -1.45371e+01 1.49681e+01 -6.21426e+01 -9.39256e+01 8.10757e+01 -9.90405e-01
2.24291e+01 -8.96035e+00 -1.54854e+01 1.58551e+01 -6.52504e+01 -9.33369e+01 9.64742e+01 -9.92657e-01
2.24391e+01 -9.62678e+00 -1.64166e+01 1.69019e+01 -6.78982e+01 -9.04224e+01 1.12967e+02 -9.94475e-01
2.24491e+01 -1.03166e+01 -1.73048e+01 1.81178e+01 -6.98824e+01 -8.46459e+01 1.30212e+02 -9.95905e-01
2.24592e+01 -1.10219e+01 -1.81187e+01 1.95078e+01 -7.09680e+01 -7.54817e+01 1.47682e+02 -9.96997e-01
2.24692e+01 -1.17325e+01 -1.88221e+01 2.10707e+01 -7.08952e+01 -6.24761e+01 1.64642e+02 -9.97802e-01
2.24792e+01 -1.24355e+01 -1.93748e+01 2.27969e+01 -6.93925e+01 -4.53288e+01 1.80143e+02 -9.98372e-01
2.24892e+01 -1.31152e+01 -1.97349e+01 2.46661e+01 -6.61969e+01 -2.39893e+01 1.93051e+02 -9.98755e-01
2.24992e+01 -1.37535e+01 -1.98617e+01 2.66463e+01 -6.10818e+01 1.24415e+00 2.02110e+02 -9.98987e-01
2.25092e+01 -1.43303e+01 -1.97194e+01 2.86927e+01 -5.38906e+01 2.96455e+01 2.06071e+02 -9.99090e-01
2.25192e+01 -1.48245e+01 -1.92819e+01 3.07485e+01 -4.45734e+01 6.00268e+01 2.03849e+02 -9.99056e-01
2.25292e+01 -1.52153e+01 -1.85371e+01 3.27479e+01 -3.32189e+01 9.07780e+01 1.94720e+02 -9.98816e-01
2.25392e+01 -1.54832e+01 -1.74908e+01 3.46204e+01 -2.00764e+01 1.19996e+02 1.78492e+02 -9.98121e-01
2.25492e+01 -1.56123e+01 -1.61681e+01 3.62968e+01 -5.55816e+00 1.45700e+02 1.55631e+02 -9.96110e-01
2.25592e+01 -1.55916e+01 -1.46135e+01 3.77157e+01 9.78118e+00 1.66097e+02 1.27273e+02 -9.89370e-01
2.25692e+01 -1.54161e+01 -1.28871e+01 3.88304e+01 2.52900e+01 1.79849e+02 9.51200e+01 -9.62510e-01
2.25792e+01 -1.50874e+01 -1.10588e+01 3.96129e+01 4.02853e+01 1.86266e+02 6.12144e+01 -8.42764e-01
2.25892e+01 -1.46139e+01 -9.20062e+00 4.00562e+01 5.41330e+01 1.85389e+02 2.76407e+01 -3.83924e-01
2.25992e+01 -1.40099e+01 -7.37817e+00 4.01732e+01 6.63173e+01 1.77923e+02 -3.76097e+00 4.28162e-01
2.26092e+01 -1.32941e+01 -5.65178e+00 3.99932e+01 7.64230e+01 1.65090e+02 -3.15132e+01 8.63853e-01
2.26192e+01 -1.24888e+01 -4.07187e+00 3.95582e+01 8.41695e+01 1.48420e+02 -5.46356e+01 9.70403e-01
2.26292e+01 -1.16183e+01 -2.67071e+00 3.89169e+01 8.94758e+01 1.29506e+02 -7.27493e+01 9.92501e-01
2.26392e+01 -1.07066e+01 -1.46368e+00 3.81190e+01 9.24288e+01 1.09804e+02 -8.59797e+01 9.97578e-01
2.26492e+01 -9.77625e+00 -4.52567e-01 3.72114e+01 9.32369e+01 9.05055e+01 -9.48060e+01 9.98967e-01
2.26592e+01 -8.84741e+00 3.71307e-01 3.62347e+01 9.21872e+01 7.24845e+01 -9.99110e+01 9.99414e-01
2.26692e+01 -7.93700e+00 1.02376e+00 3.52224e+01 8.96075e+01 5.63004e+01 -1.02052e+02 9.99564e-01
2.26792e+01 -7.05864e+00 1.52480e+00 3.42004e+01 8.58344e+01 4.22416e+01 -1.01964e+02 9.99586e-01
2.26892e+01 -6.22264e+00 1.89623e+00 3.31877e+01 8.11887e+01 3.03848e+01 -1.00300e+02 9.99516e-01
2.26992e+01 -5.43626e+00 2.15980e+00 3.21972e+01 7.59606e+01 2.06571e+01 -9.76004e+01 9.99329e-01
2.27092e+01 -4.70403e+00 2.33605e+00 3.12370e+01 7.04007e+01 1.28911e+01 -9.42876e+01 9.98943e-01
2.27192e+01 -4.02819e+00 2.44351e+00 3.03118e+01 6.47170e+01 6.86878e+00 -9.06743e+01 9.98174e-01
2.27292e+01 -3.40911e+00 2.49846e+00 2.94232e+01 5.90757e+01 2.35346e+00 -8.69794e+01 9.96652e-01
2.27392e+01 -2.84571e+00 2.51477e+00 2.85714e+01 5.36048e+01 -8.88734e-01 -8.33467e+01 9.93668e-01
2.27492e+01 -2.33577e+00 2.50407e+00 2.77552e+01 4.83984e+01 -3.07579e+00 -7.98629e+01 9.87936e-01
2.27593e+01 -1.87631e+00 2.47585e+00 2.69730e+01 4.35217e+01 -4.40290e+00 -7.65734e+01 9.77279e-01
2.27693e+01 -1.46381e+00 2.43780e+00 2.62225e+01 3.90161e+01 -5.03966e+00 -7.34953e+01 9.58352e-01
2.27793e+01 -1.09442e+00 2.39598e+00 2.55019e+01 3.49039e+01 -5.12998e+00 -7.06272e+01 9.26608e-01
2.27893e+01 -7.64160e-01 2.35507e+00 2.48089e+01 3.11923e+01 -4.79360e+00 -6.79566e+01 8.76871e-01
2.27993e+01 -4.69043e-01 2.31863e+00 2.41417e+01 2.78768e+01 -4.12835e+00 -6.54654e+01 8.04744e-01
2.28093e+01 -2.05159e-01 2.28932e+00 2.34986e+01 2.49448e+01 -3.21283e+00 -6.31326e+01 7.08620e-01
2.28193e+01 3.12398e-02 2.26909e+00 2.28781e+01 2.23785e+01 -2.10908e+00 -6.09375e+01 5.91294e-01
2.28293e+01 2.43708e-01 2.25938e+00 2.22790e+01 2.01567e+01 -8.65134e-01 -5.88602e+01 4.59983e-01
2.28393e+01 4.35583e-01 2.26131e+00 2.17002e+01 1.82573e+01 4.82764e-01 -5.68823e+01 3.24406e-01
2.28493e+01 6.09978e-01 2.27580e+00 2.11407e+01 1.66582e+01 1.90819e+00 -5.49871e+01 1.94010e-01
2.28593e+01 7.69789e-01 2.30361e+00 2.05999e+01 1.53382e+01 3.39292e+00 -5.31597e+01 7.58442e-02
2.28693e+01 9.17707e-01 2.34541e+00 2.00770e+01 1.42771e+01 4.92556e+00 -5.13863e+01 -2.61467e-02
2.28793e+01 1.05623e+00 2.40183e+00 1.95717e+01 1.34560e+01 6.50038e+00 -4.96543e+01 -1.10688e-01
2.28893e+01 1.18766e+00 2.47344e+00 1.90835e+01 1.28578e+01 8.11632e+00 -4.79517e+01 -1.78268e-01
2.28993e+01 1.31416e+00 2.56084e+00 1.86123e+01 1.24668e+01 9.77614e+00 -4.62673e+01 -2.30272e-01
2.29093e+01 1.43772e+00 2.66464e+00 1.81578e+01 1.22691e+01 1.14857e+01 -4.45899e+01 -2.68368e-01
2.29193e+01 1.56023e+00 2.78550e+00 1.77202e+01 1.22527e+01 1.32534e+01 -4.29078e+01 -2.94144e-01
2.29293e+01 1.68343e+00 2.92417e+00 1.72994e+01 1.24074e+01 1.50895e+01 -4.12092e+01 -3.08940e-01
2.29393e+01 1.80900e+00 3.08151e+00 1.68958e+01 1.27251e+01 1.70060e+01 -3.94811e+01 -3.13777e-01
2.29493e+01 1.93854e+00 3.25847e+00 1.65097e+01 1.31993e+01 1.90159e+01 -3.77092e+01 -3.09359e-01
2.29593e+01 2.07358e+00 3.45615e+00 1.61416e+01 1.38257e+01 2.11333e+01 -3.58776e+01 -2.96088e-01
2.29693e+01 2.21564e+00 3.67579e+00 1.57922e+01 1.46014e+01 2.33724e+01 -3.39682e+01 -2.74103e-01
2.29793e+01 2.36620e+00 3.91875e+00 1.54623e+01 1.55255e+01 2.57479e+01 -3.19603e+01 -2.43313e-01
2.29893e+01 2.52675e+00 4.18658e+00 1.51532e+01 1.65983e+01 2.82742e+01 -2.98300e+01 -2.03448e-01
2.29993e+01 2.69878e+00 4.48094e+00 1.48660e+01 1.78215e+01 3.09648e+01 -2.75497e+01 -1.54122e-01
2.30093e+01 2.88381e+00 4.80362e+00 1.46026e+01 1.91981e+01 3.38320e+01 -2.50875e+01 -9.49177e-02
2.30193e+01 3.08340e+00 5.15656e+00 1.43648e+01 2.07317e+01 3.68860e+01 -2.24065e+01 -2.55194e-02
2.30293e+01 3.29912e+00 5.54176e+00 1.41552e+01 2.24264e+01 4.01340e+01 -1.94642e+01 5.41112e-02
2.30393e+01 3.53262e+00 5.96128e+00 1.39765e+01 2.42866e+01 4.35786e+01 -1.62116e+01 1.43502e-01
2.30493e+01 3.78558e+00 6.41717e+00 1.38321e+01 2.63159e+01 4.72167e+01 -1.25928e+01 2.41405e-01
2.30594e+01 4.05969e+00 6.91139e+00 1.37259e+01 2.85170e+01 5.10368e+01 -8.54444e+00 3.45560e-01
2.30694e+01 4.35668e+00 7.44570e+00 1.36628e+01 3.08902e+01 5.50170e+01 -3.99551e+00 4.52589e-01
2.30794e+01 4.67827e+00 8.02156e+00 1.36479e+01 3.34329e+01 5.91212e+01 1.13248e+00 5.58145e-01
2.30894e+01 5.02611e+00 8.63990e+00 1.36877e+01 3.61380e+01 6.32955e+01 6.92467e+00 6.57416e-01
2.30994e+01 5.40177e+00 9.30099e+00 1.37890e+01 3.89923e+01 6.74635e+01 1.34711e+01 7.45914e-01
2.31094e+01 5.80664e+00 1.00041e+01 1.39600e+01 4.19750e+01 7.15212e+01 2.08638e+01 8.20343e-01
2.31194e+01 6.24187e+00 1.07474e+01 1.42095e+01 4.50556e+01 7.53309e+01 2.91920e+01 8.79196e-01
2.31294e+01 6.70824e+00 1.15274e+01 1.45474e+01 4.81915e+01 7.87158e+01 3.85354e+01 9.22868e-01
2.31394e+01 7.20602e+00 1.23385e+01 1.49841e+01 5.13252e+01 8.14544e+01 4.89542e+01 9.53258e-01
2.31494e+01 7.73483e+00 1.31730e+01 1.55305e+01 5.43817e+01 8.32765e+01 6.04762e+01 9.73096e-01
2.31594e+01 8.29344e+00 1.40200e+01 1.61976e+01 5.72651e+01 8.38623e+01 7.30799e+01 9.85258e-01
2.31694e+01 8.87954e+00 1.48652e+01 1.69959e+01 5.98562e+01 8.28462e+01 8.66735e+01 9.92273e-01
2.31794e+01 9.48951e+00 1.56906e+01 1.79344e+01 6.20108e+01 7.98273e+01 1.01071e+02 9.96095e-01
2.31894e+01 1.01182e+01 1.64741e+01 1.90197e+01 6.35595e+01 7.43902e+01 1.15968e+02 9.98073e-01
2.31994e+01 1.07585e+01 1.71895e+01 2.02547e+01 6.43100e+01 6.61380e+01 1.30920e+02 9.99054e-01
2.32094e+01 1.14014e+01 1.78068e+01 2.16371e+01 6.40536e+01 5.47390e+01 1.45324e+02 9.99525e-01
2.32194e+01 1.20359e+01 1.82934e+01 2.31578e+01 6.25752e+01 3.99866e+01 1.58423e+02 9.99748e-01
2.32294e+01 1.26486e+01 1.86155e+01 2.47993e+01 5.96694e+01 2.18682e+01 1.69328e+02 9.99852e-01
2.32394e+01 1.32243e+01 1.87405e+01 2.65350e+01 5.51616e+01 6.33595e-01 1.77070e+02 9.99898e-01
2.32494e+01 1.37464e+01 1.86397e+01 2.83282e+01 4.89323e+01 -2.31508e+01 1.80687e+02 9.99913e-01
2.32594e+01 1.41974e+01 1.82918e+01 3.01333e+01 4.09438e+01 -4.85797e+01 1.79341e+02 9.99904e-01
2.32694e+01 1.45599e+01 1.76863e+01 3.18977e+01 3.12637e+01 -7.44359e+01 1.72451e+02 9.99851e-01
2.32794e+01 1.48179e+01 1.68260e+01 3.35643e+01 2.00809e+01 -9.92773e+01 1.59820e+02 9.99670e-01
2.32894e+01 1.49577e+01 1.57286e+01 3.50768e+01 7.70861e+00 -1.21582e+02 1.41725e+02 9.98933e-01
2.32994e+01 1.49695e+01 1.44267e+01 3.63841e+01 -5.42832e+00 -1.39932e+02 1.18937e+02 9.95032e-01
2.33094e+01 1.48482e+01 1.29658e+01 3.74447e+01 -1.88242e+01 -1.53203e+02 9.26668e+01 9.68505e-01
2.33194e+01 1.45939e+01 1.13997e+01 3.82314e+01 -3.19413e+01 -1.60715e+02 6.44160e+01 7.67817e-01
2.33294e+01 1.42118e+01 9.78315e+00 3.87321e+01 -4.42863e+01 -1.62306e+02 3.57504e+01 -1.13509e-01
2.33394e+01 1.37119e+01 8.16953e+00 3.89502e+01 -5.54233e+01 -1.58317e+02 8.15236e+00 -8.52982e-01
2.33494e+01 1.31084e+01 6.61675e+00 3.89034e+01 -6.49170e+01 -1.49544e+02 -1.70071e+01 -9.83097e-01
2.33595e+01 1.24195e+01 5.17064e+00 3.86213e+01 -7.24888e+01 -1.37082e+02 -3.87733e+01 -9.97807e-01
2.33695e+01 1.16650e+01 3.86249e+00 3.81407e+01 -7.80250e+01 -1.22154e+02 -5.66526e+01 -9.99633e-01
2.33795e+01 1.08652e+01 2.71102e+00 3.75012e+01 -8.15423e+01 -1.05944e+02 -7.05474e+01 -9.99916e-01
2.33895e+01 1.00399e+01 1.72369e+00 3.67419e+01 -8.31625e+01 -8.94915e+01 -8.06726e+01 -9.99973e-01
2.33995e+01 9.20711e+00 8.98621e-01 3.58984e+01 -8.30848e+01 -7.36198e+01 -8.74553e+01 -9.99988e-01
2.34095e+01 8.38253e+00 2.26871e-01 3.50015e+01 -8.15565e+01 -5.89173e+01 -9.14356e+01 -9.99993e-01
2.34195e+01 7.57937e+00 -3.05267e-01 3.40765e+01 -7.88464e+01 -4.57507e+01 -9.31844e+01 -9.99994e-01
2.34295e+01 6.80811e+00 -7.14189e-01 3.31428e+01 -7.52230e+01 -3.42989e+01 -9.32432e+01 -9.99994e-01
2.34395e+01 6.07661e+00 -1.01732e+00 3.22150e+01 -7.09393e+01 -2.45958e+01 -9.20886e+01 -9.99992e-01
2.34495e+01 5.39030e+00 -1.23189e+00 3.13032e+01 -6.62218e+01 -1.65732e+01 -9.01154e+01 -9.99988e-01
2.34595e+01 4.75252e+00 -1.37407e+00 3.04138e+01 -6.12659e+01 -1.00977e+01 -8.76338e+01 -9.99980e-01
2.34695e+01 4.16482e+00 -1.45851e+00 2.95508e+01 -5.62333e+01 -5.00041e+00 -8.48766e+01 -9.99964e-01
2.34795e+01 3.62730e+00 -1.49810e+00 2.87161e+01 -5.12540e+01 -1.09932e+00 -8.20103e+01 -9.99933e-01
2.34895e+01 3.13889e+00 -1.50389e+00 2.79101e+01 -4.64278e+01 1.78621e+00 -7.91474e+01 -9.99870e-01
2.34995e+01 2.69767e+00 -1.48519e+00 2.71323e+01 -4.18286e+01 3.82583e+00 -7.63595e+01 -9.99750e-01
2.35095e+01 2.30111e+00 -1.44966e+00 2.63820e+01 -3.75077e+01 5.17292e+00 -7.36877e+01 -9.99524e-01
2.35195e+01 1.94623e+00 -1.40355e+00 2.56576e+01 -3.34978e+01 5.96231e+00 -7.11520e+01 -9.99117e-01
2.35295e+01 1.62983e+00 -1.35183e+00 2.49580e+01 -2.98167e+01 6.30981e+00 -6.87579e+01 -9.98416e-01
2.35395e+01 1.34858e+00 -1.29843e+00 2.42816e+01 -2.64701e+01 6.31304e+00 -6.65019e+01 -9.97263e-01
2.35495e+01 1.09915e+00 -1.24636e+00 2.36271e+01 -2.34550e+01 6.05285e+00 -6.43754e+01 -9.95463e-01
2.35595e+01 8.78252e-01 -1.19790e+00 2.29932e+01 -2.07616e+01 5.59510e+00 -6.23674e+01 -9.92793e-01
2.35695e+01 6.82752e-01 -1.15476e+00 2.23790e+01 -1.83751e+01 4.99254e+00 -6.04656e+01 -9.89032e-01
2.35795e+01 5.09662e-01 -1.11815e+00 2.17832e+01 -1.62781e+01 4.28661e+00 -5.86584e+01 -9.83992e-01
2.35895e+01 3.56182e-01 -1.08892e+00 2.12051e+01 -1.44510e+01 3.50913e+00 -5.69348e+01 -9.77557e-01
2.35995e+01 2.19713e-01 -1.06765e+00 2.06439e+01 -1.28736e+01 2.68388e+00 -5.52849e+01 -9.69707e-01
2.36095e+01 9.78581e-02 -1.05472e+00 2.00988e+01 -1.15258e+01 1.82791e+00 -5.37001e+01 -9.60539e-01
2.36195e+01 -1.15792e-02 -1.05036e+00 1.95693e+01 -1.03878e+01 9.52737e-01 -5.21727e+01 -9.50254e-01
2.36295e+01 -1.10604e-01 -1.05471e+00 1.90549e+01 -9.44104e+00 6.53359e-02 -5.06963e+01 -9.39142e-01
2.36395e+01 -2.01043e-01 -1.06787e+00 1.85549e+01 -8.66825e+00 -8.30998e-01 -4.92651e+01 -9.27549e-01
2.36495e+01 -2.84554e-01 -1.08992e+00 1.80691e+01 -8.05364e+00 -1.73596e+00 -4.78741e+01 -9.15842e-01
2.36596e+01 -3.62649e-01 -1.12096e+00 1.75970e+01 -7.58308e+00 -2.65169e+00 -4.65188e+01 -9.04377e-01
2.36696e+01 -4.36705e-01 -1.16111e+00 1.71383e+01 -7.24410e+00 -3.58225e+00 -4.51951e+01 -8.93472e-01
2.36796e+01 -5.07982e-01 -1.21057e+00 1.66927e+01 -7.02591e+00 -4.53333e+00 -4.38989e+01 -8.83396e-01
2.36896e+01 -5.77642e-01 -1.26958e+00 1.62599e+01 -6.91938e+00 -5.51197e+00 -4.26265e+01 -8.74358e-01
2.36996e+01 -6.46763e-01 -1.33846e+00 1.58398e+01 -6.91702e+00 -6.52629e+00 -4.13739e+01 -8.66511e-01
2.37096e+01 -7.16356e-01 -1.41764e+00 1.54321e+01 -7.01284e+00 -7.58542e+00 -4.01369e+01 -8.59951e-01
2.37196e+01 -7.87379e-01 -1.50762e+00 1.50368e+01 -7.20237e+00 -8.69935e+00 -3.89110e+01 -8.54731e-01
2.37296e+01 -8.60753e-01 -1.60901e+00 1.46536e+01 -7.48255e+00 -9.87891e+00 -3.76914e+01 -8.50867e-01
2.37396e+01 -9.37376e-01 -1.72254e+00 1.42827e+01 -7.85168e+00 -1.11357e+01 -3.64725e+01 -8.48343e-01
2.37496e+01 -1.01813e+00 -1.84907e+00 1.39240e+01 -8.30938e+00 -1.24822e+01 -3.52480e+01 -8.47124e-01
2.37596e+01 -1.10392e+00 -1.98957e+00 1.35775e+01 -8.85650e+00 -1.39316e+01 -3.40105e+01 -8.47160e-01
2.37696e+01 -1.19563e+00 -2.14514e+00 1.32436e+01 -9.49513e+00 -1.54980e+01 -3.27515e+01 -8.48386e-01
2.37796e+01 -1.29420e+00 -2.31705e+00 1.29224e+01 -1.02285e+01 -1.71964e+01 -3.14610e+01 -8.50734e-01
2.37896e+01 -1.40060e+00 -2.50670e+00 1.26143e+01 -1.10610e+01 -1.90424e+01 -3.01273e+01 -8.54125e-01
2.37996e+01 -1.51584e+00 -2.71566e+00 1.23198e+01 -1.19982e+01 -2.10530e+01 -2.87364e+01 -8.58478e-01
2.38096e+01 -1.64101e+00 -2.94568e+00 1.20396e+01 -1.30467e+01 -2.32455e+01 -2.72718e+01 -8.63705e-01
2.38196e+01 -1.77726e+00 -3.19868e+00 1.17745e+01 -1.42142e+01 -2.56382e+01 -2.57139e+01 -8.69715e-01
2.38296e+01 -1.92582e+00 -3.47675e+00 1.15256e+01 -1.55093e+01 -2.82500e+01 -2.40393e+01 -8.76409e-01
2.38396e+01 -2.08801e+00 -3.78220e+00 1.12941e+01 -1.69419e+01 -3.10999e+01 -2.22203e+01 -8.83685e-01
2.38496e+01 -2.26526e+00 -4.11750e+00 1.10816e+01 -1.85224e+01 -3.42070e+01 -2.02238e+01 -8.91431e-01
2.38596e+01 -2.45911e+00 -4.48532e+00 1.08902e+01 -2.02621e+01 -3.75896e+01 -1.80106e+01 -8.99533e-01
2.38696e+01 -2.67121e+00 -4.88851e+00 1.07222e+01 -2.21730e+01 -4.12642e+01 -1.55342e+01 -9.07871e-01
2.38796e+01 -2.90333e+00 -5.33006e+00 1.05805e+01 -2.42673e+01 -4.52446e+01 -1.27396e+01 -9.16321e-01
2.38896e+01 -3.15737e+00 -5.81309e+00 1.04686e+01 -2.65572e+01 -4.95401e+01 -9.56210e+00 -9.24759e-01
2.38996e+01 -3.43534e+00 -6.34076e+00 1.03907e+01 -2.90542e+01 -5.41533e+01 -5.92581e+00 -9.33064e-01
2.39096e+01 -3.73937e+00 -6.91622e+00 1.03518e+01 -3.17685e+01 -5.90768e+01 -1.74257e+00 -9.41120e-01
2.39196e+01 -4.07167e+00 -7.54248e+00 1.03580e+01 -3.47081e+01 -6.42901e+01 3.08926e+00 -9.48820e-01
2.39296e+01 -4.43453e+00 -8.22227e+00 1.04162e+01 -3.78774e+01 -6.97537e+01 8.68541e+00 -9.56072e-01
2.39396e+01 -4.83024e+00 -8.95777e+00 1.05347e+01 -4.12754e+01 -7.54037e+01 1.51756e+01 -9.62799e-01
2.39496e+01 -5.26105e+00 -9.75041e+00 1.07232e+01 -4.48936e+01 -8.11434e+01 2.27020e+01 -9.68943e-01
2.39597e+01 -5.72908e+00 -1.06004e+01 1.09929e+01 -4.87133e+01 -8.68348e+01 3.14163e+01 -9.74466e-01
2.39697e+01 -6.23620e+00 -1.15064e+01 1.13563e+01 -5.27018e+01 -9.22874e+01 4.14728e+01 -9.79351e-01
2.39797e+01 -6.78387e+00 -1.24647e+01 1.18276e+01 -5.68086e+01 -9.72468e+01 5.30189e+01 -9.83596e-01
2.39897e+01 -7.37291e+00 -1.34689e+01 1.24224e+01 -6.09601e+01 -1.01383e+02 6.61787e+01 -9.87219e-01
2.39997e+01 -8.00329e+00 -1.45087e+01 1.31572e+01 -6.50542e+01 -1.04282e+02 8.10314e+01 -9.90250e-01
2.40097e+01 -8.67378e+00 -1.55693e+01 1.40492e+01 -6.89547e+01 -1.05437e+02 9.75798e+01 -9.92730e-01
2.40197e+01 -9.38162e+00 -1.66302e+01 1.51148e+01 -7.24860e+01 -1.04254e+02 1.15712e+02 -9.94708e-01
2.40297e+01 -1.01220e+01 -1.76649e+01 1.63686e+01 -7.54289e+01 -1.00068e+02 1.35155e+02 -9.96241e-01
2.40397e+01 -1.08879e+01 -1.86398e+01 1.78216e+01 -7.75198e+01 -9.21814e+01 1.55424e+02 -9.97389e-01
2.40497e+01 -1.16691e+01 -1.95145e+01 1.94784e+01 -7.84544e+01 -7.99243e+01 1.75774e+02 -9.98217e-01
2.40597e+01 -1.24525e+01 -2.02424e+01 2.13351e+01 -7.78991e+01 -6.27522e+01 1.95175e+02 -9.98790e-01
2.40697e+01 -1.32215e+01 -2.07726e+01 2.33757e+01 -7.55107e+01 -4.03674e+01 2.12309e+02 -9.99167e-01
2.40797e+01 -1.39560e+01 -2.10529e+01 2.55700e+01 -7.09684e+01 -1.28604e+01 2.25628e+02 -9.99402e-01
2.40897e+01 -1.46333e+01 -2.10347e+01 2.78715e+01 -6.40147e+01 1.91550e+01 2.33483e+02 -9.99532e-01
2.40997e+01 -1.52282e+01 -2.06786e+01 3.02178e+01 -5.45042e+01 5.44511e+01 2.34318e+02 -9.99580e-01
2.41097e+01 -1.57152e+01 -1.99605e+01 3.25320e+01 -4.24529e+01 9.11816e+01 2.26932e+02 -9.99539e-01
2.41197e+01 -1.60698e+01 -1.88774e+01 3.47285e+01 -2.80762e+01 1.27002e+02 2.10746e+02 -9.99342e-01
2.41297e+01 -1.62706e+01 -1.74513e+01 3.67197e+01 -1.18068e+01 1.59327e+02 1.86023e+02 -9.98710e-01
2.41397e+01 -1.63018e+01 -1.57297e+01 3.84256e+01 5.72051e+00 1.85685e+02 1.53954e+02 -9.96424e-01
2.41497e+01 -1.61546e+01 -1.37828e+01 3.97821e+01 2.37180e+01 2.04117e+02 1.16569e+02 -9.86044e-01
2.41597e+01 -1.58286e+01 -1.16959e+01 4.07487e+01 4.13263e+01 2.13489e+02 7.64666e+01 -9.27967e-01
2.41697e+01 -1.53318e+01 -9.56008e+00 4.13121e+01 5.77177e+01 2.13659e+02 3.64081e+01 -6.01367e-01
2.41797e+01 -1.46802e+01 -7.45925e+00 4.14856e+01 7.22092e+01 2.05430e+02 -1.12499e+00 3.04384e-01
2.41897e+01 -1.38953e+01 -5.46835e+00 4.13046e+01 8.42695e+01 1.90340e+02 -3.41614e+01 8.68063e-01
2.41997e+01 -1.30036e+01 -3.65157e+00 4.08216e+01 9.35206e+01 1.70379e+02 -6.13740e+01 9.79038e-01
2.42097e+01 -1.20340e+01 -2.04958e+00 4.00979e+01 9.98447e+01 1.47636e+02 -8.22631e+01 9.96017e-01
2.42197e+01 -1.10155e+01 -6.80861e-01 3.91963e+01 1.03346e+02 1.24014e+02 -9.70234e+01 9.98985e-01
2.42297e+01 -9.97498e+00 4.53724e-01 3.81750e+01 1.04287e+02 1.01042e+02 -1.06326e+02 9.99638e-01
2.42397e+01 -8.93639e+00 1.36651e+00 3.70842e+01 1.03029e+02 7.98132e+01 -1.11103e+02 9.99817e-01
2.42497e+01 -7.91968e+00 2.07859e+00 3.59639e+01 9.99827e+01 6.09933e+01 -1.12366e+02 9.99872e-01
2.42598e+01 -6.94064e+00 2.61588e+00 3.48446e+01 9.55652e+01 4.48901e+01 -1.11075e+02 9.99880e-01
2.42698e+01 -6.01100e+00 3.00591e+00 3.37474e+01 9.01690e+01 3.15419e+01 -1.08062e+02 9.99855e-01
2.42798e+01 -5.13875e+00 3.27565e+00 3.26861e+01 8.41440e+01 2.08053e+01 -1.03996e+02 9.99788e-01
2.42898e+01 -4.32866e+00 3.45003e+00 3.16686e+01 7.77869e+01 1.24302e+01 -9.93837e+01 9.99639e-01
2.42998e+01 -3.58279e+00 3.55121e+00 3.06984e+01 7.13399e+01 6.11664e+00 -9.45857e+01 9.99321e-01
2.43098e+01 -2.90105e+00 3.59824e+00 2.97761e+01 6.49928e+01 1.55428e+00 -8.98416e+01 9.98637e-01
2.43198e+01 -2.28168e+00 3.60713e+00 2.89003e+01 5.88881e+01 -1.55291e+00 -8.52978e+01 9.97179e-01
2.43298e+01 -1.72174e+00 3.59107e+00 2.80686e+01 5.31280e+01 -3.47290e+00 -8.10326e+01 9.94140e-01
2.43398e+01 -1.21739e+00 3.56070e+00 2.72781e+01 4.77809e+01 -4.43955e+00 -7.70763e+01 9.88040e-01
2.43498e+01 -7.64283e-01 3.52451e+00 2.65256e+01 4.28879e+01 -4.65140e+00 -7.34286e+01 9.76404e-01
2.43598e+01 -3.57763e-01 3.48911e+00 2.58081e+01 3.84687e+01 -4.27331e+00 -7.00698e+01 9.55569e-01
2.43698e+01 6.93994e-03 3.45960e+00 2.51228e+01 3.45266e+01 -3.43963e+00 -6.69702e+01 9.20903e-01
2.43798e+01 3.34561e-01 3.43982e+00 2.44675e+01 3.10525e+01 -2.25796e+00 -6.40957e+01 8.67779e-01
2.43898e+01 6.29701e-01 3.43259e+00 2.38399e+01 2.80289e+01 -8.12948e-01 -6.14114e+01 7.93308e-01
2.43998e+01 8.96752e-01 3.44001e+00 2.32383e+01 2.54326e+01 8.30054e-01 -5.88840e+01 6.98167e-01
2.44098e+01 1.13986e+00 3.46361e+00 2.26614e+01 2.32375e+01 2.62169e+00 -5.64823e+01 5.87353e-01
2.44198e+01 1.36290e+00 3.50456e+00 2.21079e+01 2.14166e+01 4.52574e+00 -5.41781e+01 4.69129e-01
2.44298e+01 1.56949e+00 3.56383e+00 2.15772e+01 1.99434e+01 6.51671e+00 -5.19458e+01 3.52644e-01
2.44398e+01 1.76298e+00 3.64226e+00 2.10685e+01 1.87928e+01 8.57779e+00 -4.97615e+01 2.45639e-01
2.44498e+01 1.94647e+00 3.74061e+00 2.05816e+01 1.79414e+01 1.06992e+01 -4.76031e+01 1.53249e-01
2.44598e+01 2.12285e+00 3.85963e+00 2.01161e+01 1.73677e+01 1.28767e+01 -4.54496e+01 7.80117e-02
2.44698e+01 2.29480e+00 4.00004e+00 1.96723e+01 1.70523e+01 1.51104e+01 -4.32802e+01 2.05393e-02
2.44798e+01 2.46482e+00 4.16260e+00 1.92504e+01 1.69778e+01 1.74037e+01 -4.10742e+01 -1.96702e-02
2.44898e+01 2.63523e+00 4.34811e+00 1.88507e+01 1.71288e+01 1.97622e+01 -3.88104e+01 -4.35923e-02
2.44998e+01 2.80821e+00 4.55740e+00 1.84742e+01 1.74918e+01 2.21932e+01 -3.64663e+01 -5.22683e-02
2.45098e+01 2.98585e+00 4.79139e+00 1.81215e+01 1.80554e+01 2.47042e+01 -3.40177e+01 -4.65985e-02
2.45198e+01 3.17008e+00 5.05105e+00 1.77940e+01 1.88097e+01 2.73027e+01 -3.14385e+01 -2.72774e-02
2.45298e+01 3.36278e+00 5.33743e+00 1.74931e+01 1.97466e+01 2.99950e+01 -2.86996e+01 5.17558e-03
2.45398e+01 3.56573e+00 5.65162e+00 1.72205e+01 2.08590e+01 3.27852e+01 -2.57691e+01 5.03174e-02
2.45498e+01 3.78066e+00 5.99474e+00 1.69783e+01 2.21408e+01 3.56746e+01 -2.26114e+01 1.07627e-01
2.45599e+01 4.00924e+00 6.36787e+00 1.67690e+01 2.35863e+01 3.86599e+01 -1.91870e+01 1.76305e-01
2.45699e+01 4.25307e+00 6.77204e+00 1.65954e+01 2.51898e+01 4.17323e+01 -1.54526e+01 2.55052e-01
2.45799e+01 4.51370e+00 7.20816e+00 1.64610e+01 2.69445e+01 4.48754e+01 -1.13606e+01 3.41854e-01
2.45899e+01 4.79262e+00 7.67686e+00 1.63695e+01 2.88424e+01 4.80636e+01 -6.85981e+00 4.33865e-01
2.45999e+01 5.09119e+00 8.17846e+00 1.63253e+01 3.08728e+01 5.12595e+01 -1.89610e+00 5.27449e-01
2.46099e+01 5.41067e+00 8.71279e+00 1.63333e+01 3.30212e+01 5.44118e+01 3.58655e+00 6.18482e-01
2.46199e+01 5.75216e+00 9.27904e+00 1.63990e+01 3.52688e+01 5.74519e+01 9.64391e+00 7.02875e-01
2.46299e+01 6.11653e+00 9.87557e+00 1.65284e+01 3.75904e+01 6.02911e+01 1.63286e+01 7.77224e-01
2.46399e+01 6.50436e+00 1.04997e+01 1.67279e+01 3.99537e+01 6.28180e+01 2.36863e+01 8.39353e-01
2.46499e+01 6.91587e+00 1.11476e+01 1.70046e+01 4.23173e+01 6.48952e+01 3.17499e+01 8.88568e-01
2.46599e+01 7.35082e+00 1.18138e+01 1.73655e+01 4.46294e+01 6.63583e+01 4.05328e+01 9.25553e-01
2.46699e+01 7.80838e+00 1.24910e+01 1.78179e+01 4.68263e+01 6.70149e+01 5.00202e+01 9.51968e-01
2.46799e+01 8.28702e+00 1.31701e+01 1.83684e+01 4.88309e+01 6.66468e+01 6.01585e+01 9.69947e-01
2.46899e+01 8.78438e+00 1.38396e+01 1.90233e+01 5.05519e+01 6.50154e+01 7.08432e+01 9.81653e-01
2.46999e+01 9.29710e+00 1.44854e+01 1.97871e+01 5.18834e+01 6.18711e+01 8.19070e+01 9.88976e-01
2.47099e+01 9.82070e+00 1.50913e+01 2.06624e+01 5.27062e+01 5.69688e+01 9.31074e+01 9.93404e-01
2.47199e+01 1.03494e+01 1.56385e+01 2.16492e+01 5.28902e+01 5.00888e+01 1.04118e+02 9.96008e-01
2.47299e+01 1.08763e+01 1.61062e+01 2.27435e+01 5.22992e+01 4.10651e+01 1.14526e+02 9.97506e-01
2.47399e+01 1.13927e+01 1.64726e+01 2.39368e+01 5.07982e+01 2.98181e+01 1.23836e+02 9.98352e-01
2.47499e+01 1.18891e+01 1.67154e+01 2.52155e+01 4.82631e+01 1.63897e+01 1.31490e+02 9.98813e-01
2.47599e+01 1.23545e+01 1.68138e+01 2.65600e+01 4.45927e+01 9.76392e-01 1.36900e+02 9.99036e-01
2.47699e+01 1.27773e+01 1.67496e+01 2.79450e+01 3.97229e+01 -1.60471e+01 1.39494e+02 9.99087e-01
2.47799e+01 1.31452e+01 1.65092e+01 2.93398e+01 3.36402e+01 -3.41209e+01 1.38778e+02 9.98955e-01
2.47899e+01 1.34464e+01 1.60858e+01 3.07093e+01 2.63941e+01 -5.25160e+01 1.34405e+02 9.98509e-01
2.47999e+01 1.36698e+01 1.54803e+01 3.20161e+01 1.81052e+01 -7.03793e+01 1.26236e+02 9.97295e-01
2.48099e+01 1.38058e+01 1.47025e+01 3.32225e+01 8.96712e+00 -8.68039e+01 1.14386e+02 9.93703e-01
2.48199e+01 1.38472e+01 1.37712e+01 3.42936e+01 -7.60030e-01 -1.00920e+02 9.92433e+01 9.81374e-01
2.48299e+01 1.37897e+01 1.27131e+01 3.51992e+01 -1.07651e+01 -1.11988e+02 8.14454e+01 9.32667e-01
2.48399e+01 1.36320e+01 1.15608e+01 3.59169e+01 -2.07121e+01 -1.19484e+02 6.18191e+01 7.32552e-01
2.48499e+01 1.33766e+01 1.03487e+01 3.64329e+01 -3.02784e+01 -1.23152e+02 4.12756e+01 1.25835e-01
2.48600e+01 1.30285e+01 9.11167e+00 3.67427e+01 -3.91684e+01 -1.23016e+02 2.07310e+01 -6.13442e-01
2.48700e+01 1.25962e+01 7.88861e+00 3.68508e+01 -4.70759e+01 -1.19375e+02 1.09794e+00 -9.14026e-01
2.48800e+01 1.20908e+01 6.71579e+00 3.67703e+01 -5.37502e+01 -1.12756e+02 -1.68548e+01 -9.81893e-01
2.48900e+01 1.15255e+01 5.62097e+00 3.65209e+01 -5.90448e+01 -1.03828e+02 -3.26048e+01 -9.95726e-01
2.49000e+01 1.09143e+01 4.62392e+00 3.61263e+01 -6.29039e+01 -9.33167e+01 -4.58698e+01 -9.98790e-01
2.49100e+01 1.02717e+01 3.73698e+00 3.56118e+01 -6.53471e+01 -8.19225e+01 -5.65796e+01 -9.99575e-01
2.49200e+01 9.61139e+00 2.96578e+00 3.50025e+01 -6.64561e+01 -7.02696e+01 -6.48348e+01 -9.99812e-01
2.49300e+01 8.94615e+00 2.31026e+00 3.43221e+01 -6.63589e+01 -5.88685e+01 -7.08576e+01 -9.99896e-01
2.49400e+01 8.28726e+00 1.76588e+00 3.35914e+01 -6.52138e+01 -4.81029e+01 -7.49426e+01 -9.99928e-01
2.49500e+01 7.64435e+00 1.32488e+00 3.28281e+01 -6.31947e+01 -3.82326e+01 -7.74138e+01 -9.99939e-01
2.49600e+01 7.02527e+00 9.77469e-01 3.20469e+01 -6.04780e+01 -2.94078e+01 -7.85913e+01 -9.99939e-01
2.49700e+01 6.43615e+00 7.12826e-01 3.12591e+01 -5.72332e+01 -2.16887e+01 -7.87697e+01 -9.99929e-01
2.49800e+01 5.88147e+00 5.19880e-01 3.04734e+01 -5.36159e+01 -1.50672e+01 -7.82048e+01 -9.99907e-01
2.49900e+01 5.36425e+00 3.87901e-01 2.96962e+01 -4.97635e+01 -9.48690e+00 -7.71091e+01 -9.99867e-01
2.50000e+01 4.88625e+00 3.06892e-01 2.89319e+01 -4.57936e+01 -4.86052e+00 -7.56523e+01 -9.99797e-01


==> data/lorenz_oscillator_plot_end.dat <==
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 6.48426e+00 1.59315e+01 -3.68871e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17929e+00 1.45026e+01 7.43375e+00 1.72018e+01 -3.55444e+01 -6.07442e-01
1.16706e-02 1.51494e+00 2.35243e+00 1.41538e+01 8.37497e+00 1.86236e+01 -3.41798e+01 -5.74429e-01
2.16739e-02 1.60365e+00 2.54092e+00 1.38189e+01 9.37263e+00 2.02006e+01 -3.27757e+01 -5.38614e-01
3.16772e-02 1.70267e+00 2.74638e+00 1.34983e+01 1.04370e+01 2.19453e+01 -3.13193e+01 -4.99417e-01
4.16806e-02 1.81272e+00 2.97059e+00 1.31926e+01 1.15787e+01 2.38712e+01 -2.97953e+01 -4.56170e-01
5.16839e-02 1.93462e+00 3.21550e+00 1.29025e+01 1.28088e+01 2.59925e+01 -2.81858e+01 -4.08115e-01
6.16872e-02 2.06931e+00 3.48317e+00 1.26290e+01 1.41386e+01 2.83243e+01 -2.64696e+01 -3.54409e-01
7.16906e-02 2.21786e+00 3.77586e+00 1.23733e+01 1.55800e+01 3.08819e+01 -2.46213e+01 -2.94143e-01
8.16939e-02 2.38143e+00 4.09596e+00 1.21370e+01 1.71453e+01 3.36808e+01 -2.26110e+01 -2.26387e-01
9.16972e-02 2.56133e+00 4.44605e+00 1.19216e+01 1.88472e+01 3.67360e+01 -2.04032e+01 -1.50273e-01
1.01701e-01 2.75900e+00 4.82885e+00 1.17296e+01 2.06985e+01 4.00613e+01 -1.79560e+01 -6.51251e-02
1.11704e-01 2.97598e+00 5.24721e+00 1.15634e+01 2.27123e+01 4.36680e+01 -1.52200e+01 2.93316e-02
1.21707e-01 3.21398e+00 5.70408e+00 1.14262e+01 2.49010e+01 4.75638e+01 -1.21371e+01 1.32704e-01
1.31711e-01 3.47479e+00 6.20246e+00 1.13219e+01 2.72766e+01 5.17505e+01 -8.63950e+00 2.43613e-01
1.41714e-01 3.76035e+00 6.74528e+00 1.12550e+01 2.98493e+01 5.62218e+01 -4.64872e+00 3.59431e-01
1.51717e-01 4.07266e+00 7.33535e+00 1.12308e+01 3.26269e+01 6.09597e+01 -7.45166e-02 4.76187e-01
1.61721e-01 4.41380e+00 7.97517e+00 1.12558e+01 3.56137e+01 6.59305e+01 5.18540e+00 5.88846e-01
1.71724e-01 4.78587e+00 8.66675e+00 1.13373e+01 3.88088e+01 7.10790e+01 1.12452e+01 6.92027e-01
1.81727e-01 5.19091e+00 9.41134e+00 1.14839e+01 4.22044e+01 7.63224e+01 1.82298e+01 7.81049e-01
1.91731e-01 5.63085e+00 1.02092e+01 1.17055e+01 4.57835e+01 8.15427e+01 2.62718e+01 8.52958e-01
2.01734e-01 6.10740e+00 1.10591e+01 1.20134e+01 4.95173e+01 8.65772e+01 3.55067e+01 9.07090e-01
2.11737e-01 6.62190e+00 1.19581e+01 1.24203e+01 5.33618e+01 9.12092e+01 4.60644e+01 9.44946e-01
2.21741e-01 7.17515e+00 1.29005e+01 1.29398e+01 5.72536e+01 9.51585e+01 5.80570e+01 9.69484e-01
2.31744e-01 7.76722e+00 1.38778e+01 1.35869e+01 6.11058e+01 9.80723e+01 7.15604e+01 9.84202e-01
2.41747e-01 8.39716e+00 1.48774e+01 1.43766e+01 6.48025e+01 9.95204e+01 8.65904e+01 9.92361e-01
2.51751e-01 9.06269e+00 1.58821e+01 1.53241e+01 6.81945e+01 9.89957e+01 1.03071e+02 9.96541e-01
2.61754e-01 9.75987e+00 1.68694e+01 1.64429e+01 7.10956e+01 9.59265e+01 1.20796e+02 9.98523e-01
2.71757e-01 1.04827e+01 1.78108e+01 1.77437e+01 7.32807e+01 8.97026e+01 1.39388e+02 9.99397e-01
2.81761e-01 1.12227e+01 1.86715e+01 1.92325e+01 7.44883e+01 7.97232e+01 1.58259e+02 9.99759e-01
2.91764e-01 1.19687e+01 1.94115e+01 2.09081e+01 7.44276e+01 6.54690e+01 1.76576e+02 9.99903e-01
3.01767e-01 1.27065e+01 1.99859e+01 2.27598e+01 7.27942e+01 4.65986e+01 1.93259e+02 9.99958e-01
3.11771e-01 1.34189e+01 2.03482e+01 2.47649e+01 6.92931e+01 2.30638e+01 2.07010e+02 9.99980e-01
3.21774e-01 1.40858e+01 2.04530e+01 2.68868e+01 6.36721e+01 -4.77330e+00 2.16398e+02 9.99988e-01
3.31777e-01 1.46851e+01 2.02612e+01 2.90750e+01 5.57609e+01 -3.60469e+01 2.20004e+02 9.99991e-01
3.41781e-01 1.51936e+01 1.97450e+01 3.12650e+01 4.55142e+01 -6.93525e+01 2.16623e+02 9.99989e-01
3.51784e-01 1.55883e+01 1.88931e+01 3.33829e+01 3.30489e+01 -1.02804e+02 2.05490e+02 9.99981e-01
3.61787e-01 1.58483e+01 1.77151e+01 3.53499e+01 1.86673e+01 -1.34199e+02 1.86488e+02 9.99943e-01
3.71791e-01 1.59569e+01 1.62427e+01 3.70898e+01 2.85725e+00 -1.61288e+02 1.60277e+02 9.99713e-01
3.81794e-01 1.59029e+01 1.45292e+01 3.85372e+01 -1.37366e+01 -1.82101e+02 1.28291e+02 9.97660e-01
3.91797e-01 1.56820e+01 1.26450e+01 3.96440e+01 -3.03699e+01 -1.95246e+02 9.25812e+01 9.71698e-01
4.01801e-01 1.52977e+01 1.06692e+01 4.03849e+01 -4.62852e+01 -2.00130e+02 5.55204e+01 6.22397e-01
4.11804e-01 1.47605e+01 8.67653e+00 4.07579e+01 -6.08399e+01 -1.96990e+02 1.93823e+01 -6.24350e-01
4.21807e-01 1.40870e+01 6.74293e+00 4.07827e+01 -7.34408e+01 -1.86813e+02 -1.37662e+01 -9.74663e-01
4.31811e-01 1.32994e+01 4.93875e+00 4.04979e+01 -8.36061e+01 -1.71153e+02 -4.23122e+01 -9.98265e-01
4.41814e-01 1.24232e+01 3.31104e+00 3.99544e+01 -9.11215e+01 -1.51823e+02 -6.54114e+01 -9.99837e-01
4.51817e-01 1.14852e+01 1.88751e+00 3.92081e+01 -9.59770e+01 -1.30615e+02 -8.28765e+01 -9.99977e-01
4.61821e-01 1.05114e+01 6.78871e-01 3.83141e+01 -9.83252e+01 -1.09094e+02 -9.50350e+01 -9.99995e-01
4.71824e-01 9.52552e+00 -3.18173e-01 3.73223e+01 -9.84369e+01 -8.84812e+01 -1.02557e+02 -9.99998e-01
4.81827e-01 8.54831e+00 -1.11723e+00 3.62749e+01 -9.66554e+01 -6.96193e+01 -1.06283e+02 -9.99999e-01
4.91831e-01 7.59684e+00 -1.73854e+00 3.52056e+01 -9.33538e+01 -5.30013e+01 -1.07089e+02 -9.99999e-01
5.01834e-01 6.68444e+00 -2.20580e+00 3.41394e+01 -8.89025e+01 -3.88329e+01 -1.05783e+02 -9.99999e-01
5.11837e-01 5.82088e+00 -2.54363e+00 3.30940e+01 -8.36451e+01 -2.71077e+01 -1.03057e+02 -9.99999e-01
5.21841e-01 5.01265e+00 -2.77581e+00 3.20805e+01 -7.78846e+01 -1.76783e+01 -9.94622e+01 -9.99998e-01
5.31844e-01 4.26348e+00 -2.92422e+00 3.11056e+01 -7.18770e+01 -1.03162e+01 -9.54155e+01 -9.99996e-01
5.41847e-01 3.57476e+00 -3.00822e+00 3.01721e+01 -6.58298e+01 -4.75639e+00 -9.12125e+01 -9.99993e-01
5.51851e-01 2.94603e+00 -3.04449e+00 2.92805e+01 -5.99052e+01 -7.28046e-01 -8.70506e+01 -9.99984e-01
5.61854e-01 2.37544e+00 -3.04704e+00 2.84299e+01 -5.42248e+01 2.02578e+00 -8.30512e+01 -9.99963e-01
5.71857e-01 1.86007e+00 -3.02744e+00 2.76182e+01 -4.88751e+01 3.73760e+00 -7.92798e+01 -9.99918e-01
5.81861e-01 1.39631e+00 -2.99506e+00 2.68429e+01 -4.39137e+01 4.61067e+00 -7.57632e+01 -9.99823e-01
5.91864e-01 9.80092e-01 -2.95741e+00 2.61016e+01 -3.93750e+01 4.81804e+00 -7.25027e+01 -9.99630e-01
6.01867e-01 6.07086e-01 -2.92040e+00 2.53916e+01 -3.52749e+01 4.50393e+00 -6.94839e+01 -9.99264e-01
6.11871e-01 2.72889e-01 -2.88864e+00 2.47107e+01 -3.16153e+01 3.78625e+00 -6.66835e+01 -9.98611e-01
6.21874e-01 -2.68719e-02 -2.86566e+00 2.40568e+01 -2.83879e+01 2.75970e+00 -6.40746e+01 -9.97519e-01
6.31877e-01 -2.96447e-01 -2.85416e+00 2.34282e+01 -2.55771e+01 1.49887e+00 -6.16292e+01 -9.95811e-01
6.41881e-01 -5.39907e-01 -2.85618e+00 2.28234e+01 -2.31627e+01 6.12961e-02 -5.93203e+01 -9.93308e-01
6.51884e-01 -7.61100e-01 -2.87325e+00 2.22411e+01 -2.11215e+01 -1.50988e+00 -5.71227e+01 -9.89866e-01
6.61887e-01 -9.63639e-01 -2.90653e+00 2.16803e+01 -1.94289e+01 -3.18341e+00 -5.50132e+01 -9.85412e-01
6.71891e-01 -1.15089e+00 -2.95692e+00 2.11402e+01 -1.80603e+01 -4.93792e+00 -5.29708e+01 -9.79978e-01
6.81894e-01 -1.32597e+00 -3.02515e+00 2.06203e+01 -1.69918e+01 -6.76003e+00 -5.09763e+01 -9.73706e-01
6.91897e-01 -1.49176e+00 -3.11184e+00 2.01203e+01 -1.62008e+01 -8.64287e+00 -4.90119e+01 -9.66843e-01
7.01901e-01 -1.65095e+00 -3.21760e+00 1.96397e+01 -1.56665e+01 -1.05848e+01 -4.70605e+01 -9.59712e-01
7.11904e-01 -1.80599e+00 -3.34301e+00 1.91787e+01 -1.53702e+01 -1.25881e+01 -4.51058e+01 -9.52666e-01
7.21907e-01 -1.95919e+00 -3.48873e+00 1.87374e+01 -1.52954e+01 -1.46585e+01 -4.31313e+01 -9.46056e-01
7.31911e-01 -2.11269e+00 -3.65546e+00 1.83159e+01 -1.54277e+01 -1.68039e+01 -4.11197e+01 -9.40189e-01
7.41914e-01 -2.26850e+00 -3.84402e+00 1.79149e+01 -1.57552e+01 -1.90340e+01 -3.90529e+01 -9.35308e-01
7.51917e-01 -2.42852e+00 -4.05530e+00 1.75349e+01 -1.62679e+01 -2.13594e+01 -3.69113e+01 -9.31580e-01
7.61921e-01 -2.59456e+00 -4.29034e+00 1.71767e+01 -1.69579e+01 -2.37912e+01 -3.46731e+01 -9.29093e-01
7.71924e-01 -2.76836e+00 -4.55027e+00 1.68416e+01 -1.78191e+01 -2.63402e+01 -3.23141e+01 -9.27864e-01
7.81927e-01 -2.95161e+00 -4.83632e+00 1.65307e+01 -1.88470e+01 -2.90165e+01 -2.98070e+01 -9.27850e-01
7.91931e-01 -3.14597e+00 -5.14981e+00 1.62458e+01 -2.00384e+01 -3.18284e+01 -2.71211e+01 -9.28960e-01
8.01934e-01 -3.35305e+00 -5.49216e+00 1.59889e+01 -2.13911e+01 -3.47819e+01 -2.42214e+01 -9.31068e-01
8.11937e-01 -3.57447e+00 -5.86479e+00 1.57621e+01 -2.29033e+01 -3.78792e+01 -2.10688e+01 -9.34027e-01
8.21941e-01 -3.81180e+00 -6.26915e+00 1.55683e+01 -2.45736e+01 -4.11179e+01 -1.76188e+01 -9.37677e-01
8.31944e-01 -4.06662e+00 -6.70663e+00 1.54108e+01 -2.64001e+01 -4.44891e+01 -1.38220e+01 -9.41856e-01
8.41947e-01 -4.34049e+00 -7.17846e+00 1.52931e+01 -2.83798e+01 -4.79755e+01 -9.62367e+00 -9.46404e-01
8.51951e-01 -4.63490e+00 -7.68569e+00 1.52198e+01 -3.05079e+01 -5.15495e+01 -4.96363e+00 -9.51171e-01
8.61954e-01 -4.95132e+00 -8.22898e+00 1.51956e+01 -3.27767e+01 -5.51697e+01 2.22743e-01 -9.56021e-01
8.71957e-01 -5.29108e+00 -8.80854e+00 1.52262e+01 -3.51746e+01 -5.87787e+01 6.00353e+00 -9.60834e-01
8.81961e-01 -5.65542e+00 -9.42388e+00 1.53179e+01 -3.76846e+01 -6.22987e+01 1.24482e+01 -9.65507e-01
8.91964e-01 -6.04532e+00 -1.00736e+01 1.54777e+01 -4.02829e+01 -6.56278e+01 1.96244e+01 -9.69957e-01
9.01967e-01 -6.46153e+00 -1.07552e+01 1.57132e+01 -4.29368e+01 -6.86365e+01 2.75933e+01 -9.74117e-01
9.11971e-01 -6.90439e+00 -1.14647e+01 1.60325e+01 -4.56030e+01 -7.11633e+01 3.64032e+01 -9.77942e-01
9.21974e-01 -7.37375e+00 -1.21963e+01 1.64444e+01 -4.82251e+01 -7.30120e+01 4.60805e+01 -9.81398e-01
9.31977e-01 -7.86883e+00 -1.29420e+01 1.69573e+01 -5.07319e+01 -7.39508e+01 5.66189e+01 -9.84471e-01
9.41981e-01 -8.38805e+00 -1.36915e+01 1.75798e+01 -5.30350e+01 -7.37133e+01 6.79658e+01 -9.87156e-01
9.51984e-01 -8.92885e+00 -1.44316e+01 1.83194e+01 -5.50277e+01 -7.20048e+01 8.00059e+01 -9.89460e-01
9.61987e-01 -9.48752e+00 -1.51460e+01 1.91822e+01 -5.65845e+01 -6.85135e+01 9.25452e+01 -9.91397e-01
9.71991e-01 -1.00590e+01 -1.58152e+01 2.01717e+01 -5.75621e+01 -6.29300e+01 1.05294e+02 -9.92991e-01
9.81994e-01 -1.06367e+01 -1.64169e+01 2.12881e+01 -5.78026e+01 -5.49752e+01 1.17854e+02 -9.94267e-01
9.91997e-01 -1.12124e+01 -1.69263e+01 2.25272e+01 -5.71393e+01 -4.44371e+01 1.29713e+02 -9.95253e-01
1.00200e+00 -1.17763e+01 -1.73169e+01 2.38788e+01 -5.54064e+01 -3.12150e+01 1.40252e+02 -9.95974e-01
1.01200e+00 -1.23168e+01 -1.75620e+01 2.53264e+01 -5.24516e+01 -1.53679e+01 1.48771e+02 -9.96450e-01
1.02201e+00 -1.28212e+01 -1.76364e+01 2.68461e+01 -4.81524e+01 2.84143e+00 1.54530e+02 -9.96682e-01
1.03201e+00 -1.32755e+01 -1.75188e+01 2.84065e+01 -4.24338e+01 2.29151e+01 1.56820e+02 -9.96635e-01
1.04201e+00 -1.36654e+01 -1.71941e+01 2.99699e+01 -3.52875e+01 4.41138e+01 1.55044e+02 -9.96204e-01
1.05202e+00 -1.39769e+01 -1.66556e+01 3.14935e+01 -2.67869e+01 6.54841e+01 1.48811e+02 -9.95114e-01
1.06202e+00 -1.41973e+01 -1.59070e+01 3.29319e+01 -1.70969e+01 8.59266e+01 1.38018e+02 -9.92665e-01
1.07202e+00 -1.43159e+01 -1.49633e+01 3.42403e+01 -6.47415e+00 1.04299e+02 1.22904e+02 -9.86972e-01
1.08203e+00 -1.43248e+01 -1.38505e+01 3.53783e+01 4.74356e+00 1.19544e+02 1.04064e+02 -9.72572e-01
1.09203e+00 -1.42203e+01 -1.26042e+01 3.63129e+01 1.61603e+01 1.30816e+02 8.24016e+01 -9.32762e-01
1.10203e+00 -1.40023e+01 -1.12668e+01 3.70212e+01 2.73550e+01 1.37585e+02 5.90372e+01 -8.17752e-01
1.11204e+00 -1.36751e+01 -9.88296e+00 3.74924e+01 3.79214e+01 1.39692e+02 3.51709e+01 -5.14256e-01
1.12204e+00 -1.32469e+01 -8.49628e+00 3.77270e+01 4.75060e+01 1.37349e+02 1.19437e+01 4.20594e-02
1.13204e+00 -1.27289e+01 -7.14741e+00 3.77368e+01 5.58152e+01 1.31086e+02 -9.65260e+00 5.74994e-01
1.14205e+00 -1.21352e+01 -5.87363e+00 3.75420e+01 6.26160e+01 1.21668e+02 -2.88340e+01 8.45765e-01
1.15205e+00 -1.14817e+01 -4.70443e+00 3.71696e+01 6.77725e+01 1.09987e+02 -4.51043e+01 9.44034e-01
1.16205e+00 -1.07849e+01 -3.65900e+00 3.66500e+01 7.12592e+01 9.69484e+01 -5.82713e+01 9.77258e-01
1.17206e+00 -1.00614e+01 -2.74709e+00 3.60140e+01 7.31429e+01 8.33787e+01 -6.83978e+01 9.89103e-01
1.18206e+00 -9.32647e+00 -1.97055e+00 3.52909e+01 7.35592e+01 6.99689e+01 -7.57308e+01 9.93711e-01
1.19206e+00 -8.59399e+00 -1.32506e+00 3.45070e+01 7.26893e+01 5.72460e+01 -8.06311e+01 9.95613e-01
1.20207e+00 -7.87580e+00 -8.01820e-01 3.36845e+01 7.07398e+01 4.55717e+01 -8.35103e+01 9.96332e-01
1.21207e+00 -7.18161e+00 -3.89169e-01 3.28416e+01 6.79244e+01 3.51594e+01 -8.47826e+01 9.96385e-01
1.22207e+00 -6.51905e+00 -7.39429e-02 3.19923e+01 6.44510e+01 2.61002e+01 -8.48309e+01 9.95891e-01
1.23208e+00 -5.89371e+00 1.57444e-01 3.11474e+01 6.05116e+01 1.83921e+01 -8.39875e+01 9.94746e-01
1.24208e+00 -5.30940e+00 3.18207e-01 3.03141e+01 5.62760e+01 1.19682e+01 -8.25270e+01 9.92626e-01
1.25208e+00 -4.76832e+00 4.20665e-01 2.94976e+01 5.18898e+01 6.72031e+00 -8.06661e+01 9.88914e-01
1.26209e+00 -4.27135e+00 4.75923e-01 2.87010e+01 4.74728e+01 2.51833e+00 -7.85689e+01 9.82539e-01
1.27209e+00 -3.81833e+00 4.93718e-01 2.79261e+01 4.31204e+01 -7.75994e-01 -7.63547e+01 9.71756e-01
1.28209e+00 -3.40820e+00 4.82386e-01 2.71735e+01 3.89058e+01 -3.29921e+00 -7.41068e+01 9.53890e-01
1.29210e+00 -3.03931e+00 4.48900e-01 2.64434e+01 3.48821e+01 -5.17998e+00 -7.18800e+01 9.25169e-01
1.30210e+00 -2.70956e+00 3.98959e-01 2.57352e+01 3.10852e+01 -6.53545e+00 -6.97083e+01 8.80835e-01
1.31210e+00 -2.41657e+00 3.37105e-01 2.50485e+01 2.75367e+01 -7.46963e+00 -6.76106e+01 8.15843e-01
1.32211e+00 -2.15778e+00 2.66858e-01 2.43823e+01 2.42464e+01 -8.07305e+00 -6.55953e+01 7.26279e-01
1.33211e+00 -1.93062e+00 1.90878e-01 2.37359e+01 2.12149e+01 -8.42328e+00 -6.36642e+01 6.11239e-01
1.34211e+00 -1.73250e+00 1.11116e-01 2.31083e+01 1.84362e+01 -8.58594e+00 -6.18147e+01 4.74258e-01
1.35212e+00 -1.56096e+00 2.89838e-02 2.24989e+01 1.58995e+01 -8.61599e+00 -6.00423e+01 3.23193e-01
1.36212e+00 -1.41364e+00 -5.45186e-02 2.19068e+01 1.35912e+01 -8.55903e+00 -5.83412e+01 1.68284e-01
1.37212e+00 -1.28833e+00 -1.38703e-01 2.13315e+01 1.14963e+01 -8.45259e+00 -5.67052e+01 1.93390e-02
1.38213e+00 -1.18298e+00 -2.23133e-01 2.07722e+01 9.59850e+00 -8.32727e+00 -5.51285e+01 -1.16447e-01
1.39213e+00 -1.09570e+00 -3.07596e-01 2.02284e+01 7.88103e+00 -8.20779e+00 -5.36053e+01 -2.35254e-01
1.40213e+00 -1.02477e+00 -3.92077e-01 1.96995e+01 6.32689e+00 -8.11394e+00 -5.21303e+01 -3.36183e-01
1.41214e+00 -9.68632e-01 -4.76737e-01 1.91853e+01 4.91895e+00 -8.06150e+00 -5.06989e+01 -4.20268e-01
1.42214e+00 -9.25923e-01 -5.61899e-01 1.86851e+01 3.64023e+00 -8.06298e+00 -4.93066e+01 -4.89525e-01
1.43214e+00 -8.95428e-01 -6.48016e-01 1.81987e+01 2.47411e+00 -8.12836e+00 -4.79496e+01 -5.46278e-01
1.44215e+00 -8.76102e-01 -7.35656e-01 1.77257e+01 1.40447e+00 -8.26570e+00 -4.66240e+01 -5.92765e-01
1.45215e+00 -8.67059e-01 -8.25479e-01 1.72658e+01 4.15797e-01 -8.48171e+00 -4.53264e+01 -6.30967e-01
1.46215e+00 -8.67563e-01 -9.18230e-01 1.68188e+01 -5.06669e-01 -8.78219e+00 -4.40534e+01 -6.62551e-01
1.47216e+00 -8.77022e-01 -1.01472e+00 1.63844e+01 -1.37697e+00 -9.17245e+00 -4.28017e+01 -6.88883e-01
1.48216e+00 -8.94982e-01 -1.11582e+00 1.59624e+01 -2.20843e+00 -9.65762e+00 -4.15677e+01 -7.11068e-01
1.49216e+00 -9.21118e-01 -1.22249e+00 1.55527e+01 -3.01367e+00 -1.02430e+01 -4.03478e+01 -7.29993e-01
1.50217e+00 -9.55228e-01 -1.33570e+00 1.51551e+01 -3.80473e+00 -1.09341e+01 -3.91378e+01 -7.46369e-01
1.51217e+00 -9.97229e-01 -1.45654e+00 1.47696e+01 -4.59310e+00 -1.17372e+01 -3.79332e+01 -7.60766e-01
1.52217e+00 -1.04715e+00 -1.58613e+00 1.43962e+01 -5.38985e+00 -1.26591e+01 -3.67290e+01 -7.73646e-01
1.53218e+00 -1.10513e+00 -1.72570e+00 1.40348e+01 -6.20575e+00 -1.37076e+01 -3.55191e+01 -7.85378e-01
1.54218e+00 -1.17140e+00 -1.87654e+00 1.36856e+01 -7.05133e+00 -1.48914e+01 -3.42968e+01 -7.96263e-01
1.55218e+00 -1.24633e+00 -2.04004e+00 1.33487e+01 -7.93706e+00 -1.62203e+01 -3.30541e+01 -8.06543e-01
1.56219e+00 -1.33037e+00 -2.21771e+00 1.30244e+01 -8.87340e+00 -1.77053e+01 -3.17815e+01 -8.16412e-01
1.57219e+00 -1.42406e+00 -2.41116e+00 1.27130e+01 -9.87093e+00 -1.93585e+01 -3.04678e+01 -8.26023e-01
1.58219e+00 -1.52809e+00 -2.62214e+00 1.24151e+01 -1.09404e+01 -2.11931e+01 -2.90999e+01 -8.35493e-01
1.59220e+00 -1.64322e+00 -2.85253e+00 1.21311e+01 -1.20931e+01 -2.32237e+01 -2.76622e+01 -8.44910e-01
1.60220e+00 -1.77035e+00 -3.10437e+00 1.18619e+01 -1.33402e+01 -2.54657e+01 -2.61360e+01 -8.54330e-01
1.61220e+00 -1.91047e+00 -3.37986e+00 1.16086e+01 -1.46939e+01 -2.79355e+01 -2.44990e+01 -8.63788e-01
1.62221e+00 -2.06472e+00 -3.68137e+00 1.13722e+01 -1.61665e+01 -3.06503e+01 -2.27250e+01 -8.73291e-01
1.63221e+00 -2.23435e+00 -4.01142e+00 1.11545e+01 -1.77707e+01 -3.36274e+01 -2.07823e+01 -8.82826e-01
1.64221e+00 -2.42074e+00 -4.37273e+00 1.09571e+01 -1.95200e+01 -3.68836e+01 -1.86338e+01 -8.92360e-01
1.65222e+00 -2.62541e+00 -4.76818e+00 1.07825e+01 -2.14277e+01 -4.04348e+01 -1.62349e+01 -9.01844e-01
1.66222e+00 -2.85001e+00 -5.20077e+00 1.06333e+01 -2.35076e+01 -4.42944e+01 -1.35333e+01 -9.11213e-01
1.67222e+00 -3.09633e+00 -5.67365e+00 1.05130e+01 -2.57732e+01 -4.84721e+01 -1.04670e+01 -9.20392e-01
1.68223e+00 -3.36631e+00 -6.19002e+00 1.04254e+01 -2.82372e+01 -5.29715e+01 -6.96351e+00 -9.29301e-01
1.69223e+00 -3.66197e+00 -6.75308e+00 1.03754e+01 -3.09112e+01 -5.77877e+01 -2.93813e+00 -9.37857e-01
1.70223e+00 -3.98547e+00 -7.36592e+00 1.03687e+01 -3.38045e+01 -6.29032e+01 1.70687e+00 -9.45979e-01
1.71224e+00 -4.33903e+00 -8.03137e+00 1.04120e+01 -3.69234e+01 -6.82837e+01 7.08317e+00 -9.53593e-01
1.72224e+00 -4.72494e+00 -8.75182e+00 1.05132e+01 -4.02689e+01 -7.38721e+01 1.33165e+01 -9.60638e-01
1.73224e+00 -5.14542e+00 -9.52893e+00 1.06817e+01 -4.38351e+01 -7.95809e+01 2.05458e+01 -9.67066e-01
1.74225e+00 -5.60262e+00 -1.03633e+01 1.09281e+01 -4.76069e+01 -8.52840e+01 2.89200e+01 -9.72846e-01
1.75225e+00 -6.09847e+00 -1.12540e+01 1.12646e+01 -5.15558e+01 -9.08060e+01 3.85934e+01 -9.77964e-01
1.76225e+00 -6.63452e+00 -1.21982e+01 1.17051e+01 -5.56369e+01 -9.59109e+01 4.97158e+01 -9.82423e-01
1.77226e+00 -7.21180e+00 -1.31901e+01 1.22646e+01 -5.97835e+01 -1.00291e+02 6.24192e+01 -9.86239e-01
1.78226e+00 -7.83050e+00 -1.42207e+01 1.29594e+01 -6.39021e+01 -1.03554e+02 7.67968e+01 -9.89446e-01
1.79226e+00 -8.48975e+00 -1.52764e+01 1.38067e+01 -6.78665e+01 -1.05221e+02 9.28751e+01 -9.92082e-01
1.80227e+00 -9.18723e+00 -1.63385e+01 1.48230e+01 -7.15125e+01 -1.04722e+02 1.10577e+02 -9.94199e-01
1.81227e+00 -9.91873e+00 -1.73820e+01 1.60237e+01 -7.46332e+01 -1.01408e+02 1.29678e+02 -9.95852e-01
1.82227e+00 -1.06778e+01 -1.83755e+01 1.74207e+01 -7.69774e+01 -9.45880e+01 1.49755e+02 -9.97101e-01
1.83228e+00 -1.14552e+01 -1.92804e+01 1.90208e+01 -7.82518e+01 -8.35783e+01 1.70139e+02 -9.98012e-01
1.84228e+00 -1.22387e+01 -2.00517e+01 2.08225e+01 -7.81297e+01 -6.77914e+01 1.89880e+02 -9.98650e-01
1.85228e+00 -1.30125e+01 -2.06394e+01 2.28134e+01 -7.62690e+01 -4.68512e+01 2.07736e+02 -9.99076e-01
1.86229e+00 -1.37577e+01 -2.09917e+01 2.49674e+01 -7.23398e+01 -2.07301e+01 2.22217e+02 -9.99346e-01
1.87229e+00 -1.44520e+01 -2.10584e+01 2.72425e+01 -6.60638e+01 1.01115e+01 2.31689e+02 -9.99502e-01
1.88229e+00 -1.50710e+01 -2.07971e+01 2.95806e+01 -5.72611e+01 4.46188e+01 2.34550e+02 -9.99571e-01
1.89230e+00 -1.55890e+01 -2.01790e+01 3.19086e+01 -4.58998e+01 8.11104e+01 2.29482e+02 -9.99557e-01
1.90230e+00 -1.59812e+01 -1.91951e+01 3.41427e+01 -3.21384e+01 1.17363e+02 2.15714e+02 -9.99414e-01
1.91230e+00 -1.62252e+01 -1.78603e+01 3.61953e+01 -1.63501e+01 1.50831e+02 1.93266e+02 -9.98951e-01
1.92231e+00 -1.63035e+01 -1.62152e+01 3.79834e+01 8.82883e-01 1.78980e+02 1.63076e+02 -9.97358e-01
1.93231e+00 -1.62053e+01 -1.43243e+01 3.94381e+01 1.88093e+01 1.99681e+02 1.26961e+02 -9.90588e-01
1.94231e+00 -1.59277e+01 -1.22695e+01 4.05119e+01 3.65817e+01 2.11556e+02 8.73941e+01 -9.54579e-01
1.95232e+00 -1.54767e+01 -1.01413e+01 4.11842e+01 5.33544e+01 2.14190e+02 4.71293e+01 -7.44342e-01
1.96232e+00 -1.48661e+01 -8.02623e+00 4.14612e+01 6.83983e+01 2.08141e+02 8.75523e+00 3.66569e-02
1.97232e+00 -1.41160e+01 -6.00096e+00 4.13728e+01 8.11499e+01 1.94770e+02 -2.56182e+01 7.82545e-01
1.98233e+00 -1.32516e+01 -4.13397e+00 4.09672e+01 9.11767e+01 1.75970e+02 -5.44639e+01 9.65526e-01
1.99233e+00 -1.23016e+01 -2.47265e+00 4.03040e+01 9.82891e+01 1.53832e+02 -7.70601e+01 9.93844e-01
2.00233e+00 -1.12948e+01 -1.04103e+00 3.94463e+01 1.02537e+02 1.30324e+02 -9.34319e+01 9.98558e-01
2.01234e+00 -1.02589e+01 1.55628e-01 3.84537e+01 1.04146e+02 1.07088e+02 -1.04140e+02 9.99531e-01
2.02234e+00 -9.21884e+00 1.12644e+00 3.73788e+01 1.03453e+02 8.53349e+01 -1.10061e+02 9.99784e-01
2.03234e+00 -8.19553e+00 1.89047e+00 3.62644e+01 1.00860e+02 6.58404e+01 -1.12198e+02 9.99861e-01
2.04235e+00 -7.20591e+00 2.47258e+00 3.51434e+01 9.67849e+01 4.90020e+01 -1.11533e+02 9.99879e-01
2.05235e+00 -6.26279e+00 2.90007e+00 3.40394e+01 9.16285e+01 3.49233e+01 -1.08934e+02 9.99863e-01
2.06235e+00 -5.37512e+00 3.20017e+00 3.29680e+01 8.57529e+01 2.35036e+01 -1.05116e+02 9.99810e-01
2.07236e+00 -4.54851e+00 3.39842e+00 3.19386e+01 7.94693e+01 1.45163e+01 -1.00627e+02 9.99688e-01
2.08236e+00 -3.78570e+00 3.51773e+00 3.09557e+01 7.30344e+01 7.67167e+00 -9.58656e+01 9.99427e-01
2.09236e+00 -3.08716e+00 3.57801e+00 3.00206e+01 6.66516e+01 2.66002e+00 -9.11009e+01 9.98868e-01
2.10237e+00 -2.45153e+00 3.59604e+00 2.91325e+01 6.04757e+01 -8.19650e-01 -8.65025e+01 9.97672e-01
2.11237e+00 -1.87617e+00 3.58575e+00 2.82891e+01 5.46192e+01 -3.04328e+00 -8.21652e+01 9.95162e-01
2.12237e+00 -1.35746e+00 3.55843e+00 2.74876e+01 4.91589e+01 -4.25393e+00 -7.81308e+01 9.90069e-01
2.13238e+00 -8.91180e-01 3.52311e+00 2.67250e+01 4.41429e+01 -4.65940e+00 -7.44063e+01 9.80213e-01
2.14238e+00 -4.72740e-01 3.48690e+00 2.59980e+01 3.95964e+01 -4.43330e+00 -7.09765e+01 9.62247e-01
2.15238e+00 -9.73972e-02 3.45526e+00 2.53041e+01 3.55265e+01 -3.71783e+00 -6.78140e+01 9.31738e-01
2.16239e+00 2.39598e-01 3.43235e+00 2.46405e+01 3.19275e+01 -2.62742e+00 -6.48857e+01 8.83906e-01
2.17239e+00 5.42884e-01 3.42125e+00 2.40053e+01 2.87837e+01 -1.25257e+00 -6.21567e+01 8.15195e-01
2.18239e+00 8.16909e-01 3.42424e+00 2.33964e+01 2.60733e+01 3.36464e-01 -5.95932e+01 7.25177e-01
2.19240e+00 1.06588e+00 3.44297e+00 2.28125e+01 2.37708e+01 2.08625e+00 -5.71637e+01 6.17713e-01
2.20240e+00 1.29375e+00 3.47870e+00 2.22524e+01 2.18495e+01 3.95725e+00 -5.48392e+01 5.00391e-01
2.21240e+00 1.50420e+00 3.53246e+00 2.17151e+01 2.02826e+01 5.92124e+00 -5.25935e+01 3.82386e-01
2.22241e+00 1.70064e+00 3.60509e+00 2.12000e+01 1.90445e+01 7.95921e+00 -5.04024e+01 2.72001e-01
2.23241e+00 1.88623e+00 3.69739e+00 2.07066e+01 1.81115e+01 1.00596e+01 -4.82436e+01 1.75119e-01
2.24241e+00 2.06393e+00 3.81010e+00 2.02348e+01 1.74616e+01 1.22168e+01 -4.60957e+01 9.49273e-02
2.25242e+00 2.23646e+00 3.94395e+00 1.97845e+01 1.70749e+01 1.44298e+01 -4.39381e+01 3.24736e-02
2.26242e+00 2.40636e+00 4.09969e+00 1.93558e+01 1.69333e+01 1.67013e+01 -4.17502e+01 -1.25221e-02
2.27242e+00 2.57600e+00 4.27810e+00 1.89493e+01 1.70210e+01 1.90364e+01 -3.95112e+01 -4.09633e-02
2.28243e+00 2.74761e+00 4.48001e+00 1.85656e+01 1.73240e+01 2.14421e+01 -3.71989e+01 -5.39063e-02
2.29243e+00 2.92328e+00 4.70632e+00 1.82054e+01 1.78304e+01 2.39259e+01 -3.47900e+01 -5.23047e-02
2.30243e+00 3.10498e+00 4.95798e+00 1.78700e+01 1.85299e+01 2.64956e+01 -3.22588e+01 -3.69101e-02
2.31244e+00 3.29462e+00 5.23602e+00 1.75605e+01 1.94141e+01 2.91580e+01 -2.95774e+01 -8.27954e-03
2.32244e+00 3.49399e+00 5.54153e+00 1.72788e+01 2.04755e+01 3.19181e+01 -2.67148e+01 3.31437e-02
2.33244e+00 3.70483e+00 5.87563e+00 1.70268e+01 2.17080e+01 3.47783e+01 -2.36365e+01 8.68918e-02
2.34245e+00 3.92884e+00 6.23944e+00 1.68068e+01 2.31060e+01 3.77369e+01 -2.03043e+01 1.52286e-01
2.35245e+00 4.16764e+00 6.63401e+00 1.66216e+01 2.46637e+01 4.07872e+01 -1.66760e+01 2.28215e-01
2.36245e+00 4.42279e+00 7.06031e+00 1.64743e+01 2.63752e+01 4.39155e+01 -1.27052e+01 3.12916e-01
2.37246e+00 4.69581e+00 7.51908e+00 1.63687e+01 2.82328e+01 4.70994e+01 -8.34165e+00 4.03811e-01
2.38246e+00 4.98809e+00 8.01078e+00 1.63089e+01 3.02268e+01 5.03055e+01 -3.53189e+00 4.97494e-01
2.39246e+00 5.30096e+00 8.53540e+00 1.62997e+01 3.23444e+01 5.34874e+01 1.77995e+00 5.89945e-01
2.40247e+00 5.63555e+00 9.09238e+00 1.63464e+01 3.45683e+01 5.65823e+01 7.65025e+00 6.76988e-01
2.41247e+00 5.99283e+00 9.68038e+00 1.64548e+01 3.68754e+01 5.95081e+01 1.41334e+01 7.54927e-01
2.42247e+00 6.37349e+00 1.02971e+01 1.66313e+01 3.92361e+01 6.21609e+01 2.12782e+01 8.21148e-01
2.43248e+00 6.77787e+00 1.09391e+01 1.68828e+01 4.16119e+01 6.44116e+01 2.91226e+01 8.74483e-01
2.44248e+00 7.20589e+00 1.16014e+01 1.72164e+01 4.39546e+01 6.61042e+01 3.76877e+01 9.15217e-01
2.45248e+00 7.65694e+00 1.22774e+01 1.76392e+01 4.62044e+01 6.70545e+01 4.69693e+01 9.44758e-01
2.46249e+00 8.12974e+00 1.29586e+01 1.81583e+01 4.82885e+01 6.70514e+01 5.69276e+01 9.65154e-01
2.47249e+00 8.62219e+00 1.36342e+01 1.87801e+01 5.01199e+01 6.58613e+01 6.74762e+01 9.78603e-01
2.48249e+00 9.13129e+00 1.42910e+01 1.95098e+01 5.15973e+01 6.32353e+01 7.84693e+01 9.87112e-01
2.49250e+00 9.65292e+00 1.49134e+01 2.03508e+01 5.26051e+01 5.89236e+01 8.96893e+01 9.92303e-01
2.50250e+00 1.01818e+01 1.54833e+01 2.13040e+01 5.30158e+01 5.26940e+01 1.00837e+02 9.95376e-01
2.51250e+00 1.07111e+01 1.59805e+01 2.23667e+01 5.26940e+01 4.43586e+01 1.11525e+02 9.97153e-01
2.52251e+00 1.12331e+01 1.63833e+01 2.35321e+01 5.15026e+01 3.38047e+01 1.21283e+02 9.98162e-01
2.53251e+00 1.17382e+01 1.66694e+01 2.47883e+01 4.93120e+01 2.10306e+01 1.29567e+02 9.98719e-01
2.54251e+00 1.22159e+01 1.68171e+01 2.61175e+01 4.60118e+01 6.17990e+00 1.35791e+02 9.99005e-01
2.55252e+00 1.26548e+01 1.68071e+01 2.74961e+01 4.15236e+01 -1.04310e+01 1.39368e+02 9.99108e-01
2.56252e+00 1.30426e+01 1.66242e+01 2.88951e+01 3.58159e+01 -2.82992e+01 1.39770e+02 9.99043e-01
2.57252e+00 1.33674e+01 1.62590e+01 3.02805e+01 2.89166e+01 -4.67435e+01 1.36592e+02 9.98732e-01
2.58253e+00 1.36175e+01 1.57098e+01 3.16152e+01 2.09233e+01 -6.49401e+01 1.29621e+02 9.97873e-01
2.59253e+00 1.37829e+01 1.49836e+01 3.28612e+01 1.20070e+01 -8.19853e+01 1.18887e+02 9.95419e-01
2.60253e+00 1.38554e+01 1.40963e+01 3.39822e+01 2.40879e+00 -9.69820e+01 1.04691e+02 9.87385e-01
2.61254e+00 1.38298e+01 1.30725e+01 3.49461e+01 -7.57304e+00 -1.09135e+02 8.76002e+01 9.56772e-01
2.62254e+00 1.37038e+01 1.19432e+01 3.57277e+01 -1.76051e+01 -1.17842e+02 6.83934e+01 8.29240e-01
2.63254e+00 1.34785e+01 1.07430e+01 3.63104e+01 -2.73547e+01 -1.22754e+02 4.79727e+01 3.73694e-01
2.64255e+00 1.31584e+01 9.50644e+00 3.66865e+01 -3.65199e+01 -1.23807e+02 2.72591e+01 -4.16962e-01
2.65255e+00 1.27508e+01 8.27124e+00 3.68578e+01 -4.47960e+01 -1.21216e+02 7.17773e+00 -8.58925e-01
2.66255e+00 1.22661e+01 7.07584e+00 3.68350e+01 -5.19028e+01 -1.15447e+02 -1.14337e+01 -9.70723e-01
2.67256e+00 1.17169e+01 5.95086e+00 3.66360e+01 -5.76609e+01 -1.07139e+02 -2.79702e+01 -9.93432e-01
2.68256e+00 1.11173e+01 4.91860e+00 3.62836e+01 -6.19870e+01 -9.70095e+01 -4.20747e+01 -9.98260e-01
2.69256e+00 1.04816e+01 3.99372e+00 3.58028e+01 -6.48786e+01 -8.57797e+01 -5.36137e+01 -9.99433e-01
2.70257e+00 9.82387e+00 3.18391e+00 3.52193e+01 -6.63996e+01 -7.41057e+01 -6.26399e+01 -9.99768e-01
2.71257e+00 9.15733e+00 2.49074e+00 3.45574e+01 -6.66659e+01 -6.25387e+01 -6.93444e+01 -9.99880e-01
2.72257e+00 8.49379e+00 1.91092e+00 3.38388e+01 -6.58287e+01 -5.15045e+01 -7.40058e+01 -9.99922e-01
2.73258e+00 7.84343e+00 1.43752e+00 3.30825e+01 -6.40591e+01 -4.13017e+01 -7.69449e+01 -9.99938e-01
2.74258e+00 7.21470e+00 1.06121e+00 3.23040e+01 -6.15348e+01 -3.21136e+01 -7.84878e+01 -9.99941e-01
2.75258e+00 6.61426e+00 7.71349e-01 3.15158e+01 -5.84291e+01 -2.40261e+01 -7.89404e+01 -9.99934e-01
2.76259e+00 6.04712e+00 5.56813e-01 3.07274e+01 -5.49031e+01 -1.70500e+01 -7.85727e+01 -9.99917e-01
2.77259e+00 5.51675e+00 4.06667e-01 2.99458e+01 -5.11008e+01 -1.11414e+01 -7.76121e+01 -9.99884e-01
2.78259e+00 5.02527e+00 3.10610e-01 2.91760e+01 -4.71466e+01 -6.22053e+00 -7.62419e+01 -9.99826e-01
2.79260e+00 4.57366e+00 2.59254e-01 2.84214e+01 -4.31441e+01 -2.18652e+00 -7.46046e+01 -9.99725e-01
2.80260e+00 4.16198e+00 2.44275e-01 2.76840e+01 -3.91771e+01 1.07099e+00 -7.28073e+01 -9.99552e-01
2.81260e+00 3.78952e+00 2.58467e-01 2.69650e+01 -3.53106e+01 3.66359e+00 -7.09273e+01 -9.99257e-01
2.82261e+00 3.45504e+00 2.95722e-01 2.62651e+01 -3.15931e+01 5.69857e+00 -6.90184e+01 -9.98765e-01
2.83261e+00 3.15684e+00 3.50969e-01 2.55842e+01 -2.80587e+01 7.27541e+00 -6.71165e+01 -9.97963e-01
2.84261e+00 2.89299e+00 4.20087e-01 2.49222e+01 -2.47290e+01 8.48401e+00 -6.52438e+01 -9.96694e-01
2.85262e+00 2.66137e+00 4.99806e-01 2.42787e+01 -2.16157e+01 9.40391e+00 -6.34131e+01 -9.94747e-01
2.86262e+00 2.45980e+00 5.87599e-01 2.36533e+01 -1.87220e+01 1.01043e+01 -6.16302e+01 -9.91859e-01
2.87262e+00 2.28608e+00 6.81588e-01 2.30455e+01 -1.60450e+01 1.06447e+01 -5.98966e+01 -9.87726e-01
2.88263e+00 2.13810e+00 7.80445e-01 2.24548e+01 -1.35765e+01 1.10756e+01 -5.82109e+01 -9.82015e-01
2.89263e+00 2.01381e+00 8.83311e-01 2.18808e+01 -1.13050e+01 1.14396e+01 -5.65699e+01 -9.74397e-01
2.90263e+00 1.91131e+00 9.89722e-01 2.13229e+01 -9.21592e+00 1.17722e+01 -5.49695e+01 -9.64571e-01
2.91264e+00 1.82887e+00 1.09954e+00 2.07809e+01 -7.29332e+00 1.21033e+01 -5.34048e+01 -9.52294e-01
2.92264e+00 1.76490e+00 1.21290e+00 2.02544e+01 -5.51999e+00 1.24574e+01 -5.18710e+01 -9.37396e-01
2.93264e+00 1.71800e+00 1.33017e+00 1.97431e+01 -3.87825e+00 1.28552e+01 -5.03629e+01 -9.19794e-01
2.94265e+00 1.68693e+00 1.45190e+00 1.92467e+01 -2.35027e+00 1.33143e+01 -4.88753e+01 -8.99479e-01
2.95265e+00 1.67065e+00 1.57881e+00 1.87652e+01 -9.18418e-01 1.38494e+01 -4.74028e+01 -8.76501e-01
2.96265e+00 1.66829e+00 1.71175e+00 1.82983e+01 4.34598e-01 1.44735e+01 -4.59398e+01 -8.50942e-01
2.97266e+00 1.67914e+00 1.85170e+00 1.78461e+01 1.72556e+00 1.51982e+01 -4.44802e+01 -8.22882e-01
2.98266e+00 1.70266e+00 1.99973e+00 1.74084e+01 2.97071e+00 1.60342e+01 -4.30176e+01 -7.92374e-01
2.99266e+00 1.73848e+00 2.15705e+00 1.69855e+01 4.18573e+00 1.69915e+01 -4.15446e+01 -7.59412e-01
3.00267e+00 1.78636e+00 2.32493e+00 1.65773e+01 5.38575e+00 1.80801e+01 -4.00530e+01 -7.23912e-01
3.01267e+00 1.84623e+00 2.50477e+00 1.61842e+01 6.58542e+00 1.93098e+01 -3.85336e+01 -6.85691e-01
3.02267e+00 1.91815e+00 2.69805e+00 1.58065e+01 7.79898e+00 2.06909e+01 -3.69754e+01 -6.44459e-01
3.03268e+00 2.00235e+00 2.90638e+00 1.54446e+01 9.04032e+00 2.22339e+01 -3.53661e+01 -5.99809e-01
3.04268e+00 2.09916e+00 3.13147e+00 1.50992e+01 1.03231e+01 2.39494e+01 -3.36910e+01 -5.51211e-01
3.05268e+00 2.20906e+00 3.37513e+00 1.47709e+01 1.16607e+01 2.58489e+01 -3.19331e+01 -4.98018e-01
3.06269e+00 2.33268e+00 3.63932e+00 1.44606e+01 1.30664e+01 2.79436e+01 -3.00723e+01 -4.39470e-01
3.07269e+00 2.47075e+00 3.92611e+00 1.41696e+01 1.45536e+01 3.02453e+01 -2.80853e+01 -3.74722e-01
3.08269e+00 2.62416e+00 4.23768e+00 1.38993e+01 1.61352e+01 3.27649e+01 -2.59443e+01 -3.02889e-01
3.09270e+00 2.79392e+00 4.57635e+00 1.36512e+01 1.78243e+01 3.55131e+01 -2.36172e+01 -2.23124e-01
3.10270e+00 2.98117e+00 4.94454e+00 1.34275e+01 1.96337e+01 3.84985e+01 -2.10662e+01 -1.34746e-01
3.11270e+00 3.18717e+00 5.34473e+00 1.32306e+01 2.15756e+01 4.17277e+01 -1.82471e+01 -3.74308e-02
3.12271e+00 3.41330e+00 5.77947e+00 1.30635e+01 2.36617e+01 4.52033e+01 -1.51089e+01 6.85367e-02
3.13271e+00 3.66107e+00 6.25130e+00 1.29296e+01 2.59023e+01 4.89225e+01 -1.15925e+01 1.81969e-01
3.14271e+00 3.93207e+00 6.76268e+00 1.28331e+01 2.83062e+01 5.28747e+01 -7.63017e+00 3.00516e-01
3.15272e+00 4.22795e+00 7.31588e+00 1.27787e+01 3.08793e+01 5.70390e+01 -3.14535e+00 4.20553e-01
3.16272e+00 4.55043e+00 7.91284e+00 1.27722e+01 3.36241e+01 6.13804e+01 1.94775e+00 5.37386e-01
3.17272e+00 4.90122e+00 8.55503e+00 1.28200e+01 3.65381e+01 6.58455e+01 7.74343e+00 6.45844e-01
3.18273e+00 5.28197e+00 9.24323e+00 1.29298e+01 3.96125e+01 7.03574e+01 1.43431e+01 7.41210e-01
3.19273e+00 5.69422e+00 9.97723e+00 1.31100e+01 4.28302e+01 7.48096e+01 2.18525e+01 8.20197e-01
3.20273e+00 6.13925e+00 1.07556e+01 1.33703e+01 4.61635e+01 7.90595e+01 3.03771e+01 8.81576e-01
3.21274e+00 6.61804e+00 1.15752e+01 1.37215e+01 4.95719e+01 8.29208e+01 4.00149e+01 9.26217e-01
3.22274e+00 7.13108e+00 1.24310e+01 1.41749e+01 5.29989e+01 8.61570e+01 5.08466e+01 9.56567e-01
3.23274e+00 7.67819e+00 1.33150e+01 1.47429e+01 5.63682e+01 8.84757e+01 6.29207e+01 9.75847e-01
3.24275e+00 8.25830e+00 1.42163e+01 1.54379e+01 5.95805e+01 8.95255e+01 7.62352e+01 9.87295e-01
3.25275e+00 8.86925e+00 1.51203e+01 1.62720e+01 6.25101e+01 8.88985e+01 9.07135e+01 9.93655e-01
3.26275e+00 9.50746e+00 1.60077e+01 1.72560e+01 6.50021e+01 8.61401e+01 1.06176e+02 9.96970e-01
3.27276e+00 1.01677e+01 1.68549e+01 1.83985e+01 6.68721e+01 8.07701e+01 1.22312e+02 9.98599e-01
3.28276e+00 1.08426e+01 1.76333e+01 1.97038e+01 6.79074e+01 7.23190e+01 1.38647e+02 9.99361e-01
3.29276e+00 1.15227e+01 1.83101e+01 2.11708e+01 6.78738e+01 6.03802e+01 1.54526e+02 9.99704e-01
3.30277e+00 1.21961e+01 1.88488e+01 2.27910e+01 6.65264e+01 4.46806e+01 1.69106e+02 9.99856e-01
3.31277e+00 1.28485e+01 1.92112e+01 2.45464e+01 6.36273e+01 2.51623e+01 1.81378e+02 9.99922e-01
3.32277e+00 1.34632e+01 1.93602e+01 2.64084e+01 5.89699e+01 2.06806e+00 1.90228e+02 9.99950e-01
3.33278e+00 1.40219e+01 1.92627e+01 2.83371e+01 5.24076e+01 -2.39891e+01 1.94534e+02 9.99960e-01
3.34278e+00 1.45052e+01 1.88937e+01 3.02819e+01 4.38857e+01 -5.19928e+01 1.93305e+02 9.99957e-01
3.35278e+00 1.48936e+01 1.82406e+01 3.21836e+01 3.34701e+01 -8.05500e+01 1.85845e+02 9.99934e-01
3.36279e+00 1.51692e+01 1.73059e+01 3.39784e+01 2.13676e+01 -1.07993e+02 1.71907e+02 9.99848e-01
3.37279e+00 1.53166e+01 1.61097e+01 3.56023e+01 7.93041e+00 -1.32551e+02 1.51806e+02 9.99458e-01
3.38279e+00 1.53250e+01 1.46891e+01 3.69979e+01 -6.35837e+00 -1.52582e+02 1.26449e+02 9.97095e-01
3.39280e+00 1.51885e+01 1.30964e+01 3.81193e+01 -2.09212e+01 -1.66794e+02 9.72627e+01 9.77837e-01
3.40280e+00 1.49075e+01 1.13932e+01 3.89369e+01 -3.51433e+01 -1.74436e+02 6.60131e+01 7.96308e-01
3.41280e+00 1.44884e+01 9.64208e+00 3.94393e+01 -4.84634e+01 -1.75379e+02 3.45271e+01 -1.50090e-01
3.42281e+00 1.39426e+01 7.90322e+00 3.96326e+01 -6.03935e+01 -1.70091e+02 4.50442e+00 -8.88031e-01
3.43281e+00 1.32864e+01 6.24099e+00 3.95395e+01 -7.04542e+01 -1.59559e+02 -2.25182e+01 -9.89559e-01
3.44281e+00 1.25402e+01 4.70455e+00 3.91955e+01 -7.83569e+01 -1.45099e+02 -4.55252e+01 -9.98848e-01
3.45282e+00 1.17263e+01 3.32642e+00 3.86437e+01 -8.39989e+01 -1.28137e+02 -6.40433e+01 -9.99828e-01
3.46282e+00 1.08671e+01 2.12475e+00 3.79293e+01 -8.74235e+01 -1.10027e+02 -7.80548e+01 -9.99964e-01
3.47282e+00 9.98412e+00 1.10509e+00 3.70960e+01 -8.87903e+01 -9.19207e+01 -8.78894e+01 -9.99989e-01
3.48283e+00 9.09677e+00 2.62727e-01 3.61830e+01 -8.83404e+01 -7.47017e+01 -9.40981e+01 -9.99995e-01
3.49283e+00 8.22182e+00 -4.14455e-01 3.52233e+01 -8.63627e+01 -5.89744e+01 -9.73364e+01 -9.99997e-01
3.50283e+00 7.37301e+00 -9.43325e-01 3.42433e+01 -8.31634e+01 -4.50887e+01 -9.82706e+01 -9.99997e-01
3.51284e+00 6.56107e+00 -1.34317e+00 3.32629e+01 -7.90423e+01 -3.31870e+01 -9.75137e+01 -9.99997e-01
3.52284e+00 5.79379e+00 -1.63388e+00 3.22963e+01 -7.42767e+01 -2.32578e+01 -9.55897e+01 -9.99996e-01
3.53284e+00 5.07637e+00 -1.83469e+00 3.13529e+01 -6.91105e+01 -1.51860e+01 -9.29213e+01 -9.99993e-01
3.54285e+00 4.41176e+00 -1.96332e+00 3.04386e+01 -6.37507e+01 -8.79526e+00 -8.98313e+01 -9.99988e-01
3.55285e+00 3.80101e+00 -2.03558e+00 2.95563e+01 -5.83659e+01 -3.88000e+00 -8.65541e+01 -9.99976e-01
3.56285e+00 3.24369e+00 -2.06516e+00 2.87070e+01 -5.30885e+01 -2.28248e-01 -8.32508e+01 -9.99952e-01
3.57286e+00 2.73819e+00 -2.06368e+00 2.78905e+01 -4.80187e+01 2.36357e+00 -8.00254e+01 -9.99902e-01
3.58286e+00 2.28206e+00 -2.04079e+00 2.71055e+01 -4.32285e+01 4.08202e+00 -7.69386e+01 -9.99802e-01
3.59286e+00 1.87224e+00 -2.00437e+00 2.63506e+01 -3.87661e+01 5.09239e+00 -7.40210e+01 -9.99608e-01
3.60287e+00 1.50529e+00 -1.96079e+00 2.56240e+01 -3.46607e+01 5.53732e+00 -7.12823e+01 -9.99249e-01
3.61287e+00 1.17755e+00 -1.91506e+00 2.49239e+01 -3.09262e+01 5.53731e+00 -6.87189e+01 -9.98616e-01
3.62287e+00 8.85311e-01 -1.87113e+00 2.42486e+01 -2.75644e+01 5.19226e+00 -6.63196e+01 -9.97560e-01
3.63288e+00 6.24859e-01 -1.83202e+00 2.35966e+01 -2.45688e+01 4.58353e+00 -6.40690e+01 -9.95895e-01
3.64288e+00 3.92595e-01 -1.80001e+00 2.29664e+01 -2.19261e+01 3.77618e+00 -6.19504e+01 -9.93417e-01
3.65288e+00 1.85072e-01 -1.77683e+00 2.23568e+01 -1.96190e+01 2.82123e+00 -5.99469e+01 -9.89929e-01
3.66289e+00 -9.69064e-04 -1.76373e+00 2.17667e+01 -1.76276e+01 1.75769e+00 -5.80429e+01 -9.85279e-01
3.67289e+00 -1.68580e-01 -1.76164e+00 2.11953e+01 -1.59306e+01 6.14497e-01 -5.62237e+01 -9.79399e-01
3.68289e+00 -3.20596e-01 -1.77122e+00 2.06416e+01 -1.45063e+01 -5.87842e-01 -5.44765e+01 -9.72326e-01
3.69290e+00 -4.59641e-01 -1.79300e+00 2.01052e+01 -1.33336e+01 -1.83579e+00 -5.27896e+01 -9.64210e-01
3.70290e+00 -5.88129e-01 -1.82737e+00 1.95853e+01 -1.23924e+01 -3.12155e+00 -5.11528e+01 -9.55305e-01
3.71290e+00 -7.08280e-01 -1.87468e+00 1.90816e+01 -1.16640e+01 -4.44203e+00 -4.95566e+01 -9.45940e-01
3.72291e+00 -8.22139e-01 -1.93528e+00 1.85938e+01 -1.11314e+01 -5.79796e+00 -4.79923e+01 -9.36482e-01
3.73291e+00 -9.31585e-01 -2.00954e+00 1.81214e+01 -1.07796e+01 -7.19322e+00 -4.64516e+01 -9.27299e-01
3.74291e+00 -1.03836e+00 -2.09790e+00 1.76644e+01 -1.05954e+01 -8.63423e+00 -4.49266e+01 -9.18729e-01
3.75292e+00 -1.14408e+00 -2.20085e+00 1.72225e+01 -1.05676e+01 -1.01295e+01 -4.34088e+01 -9.11057e-01
3.76292e+00 -1.25028e+00 -2.31900e+00 1.67959e+01 -1.06873e+01 -1.16892e+01 -4.18897e+01 -9.04504e-01
3.77292e+00 -1.35837e+00 -2.45307e+00 1.63845e+01 -1.09470e+01 -1.33251e+01 -4.03598e+01 -8.99223e-01
3.78293e+00 -1.46974e+00 -2.60388e+00 1.59885e+01 -1.13415e+01 -1.50499e+01 -3.88090e+01 -8.95301e-01
3.79293e+00 -1.58571e+00 -2.77242e+00 1.56082e+01 -1.18671e+01 -1.68774e+01 -3.72255e+01 -8.92771e-01
3.80293e+00 -1.70759e+00 -2.95980e+00 1.52439e+01 -1.25221e+01 -1.88224e+01 -3.55963e+01 -8.91616e-01
3.81294e+00 -1.83667e+00 -3.16728e+00 1.48962e+01 -1.33061e+01 -2.09000e+01 -3.39060e+01 -8.91779e-01
3.82294e+00 -1.97424e+00 -3.39628e+00 1.45658e+01 -1.42205e+01 -2.31260e+01 -3.21371e+01 -8.93177e-01
3.83294e+00 -2.12161e+00 -3.64838e+00 1.42536e+01 -1.52676e+01 -2.55162e+01 -3.02691e+01 -8.95703e-01
3.84295e+00 -2.28015e+00 -3.92530e+00 1.39606e+01 -1.64515e+01 -2.80865e+01 -2.82781e+01 -8.99235e-01
3.85295e+00 -2.45123e+00 -4.22894e+00 1.36883e+01 -1.77771e+01 -3.08522e+01 -2.61361e+01 -9.03638e-01
3.86295e+00 -2.63630e+00 -4.56133e+00 1.34383e+01 -1.92503e+01 -3.38275e+01 -2.38106e+01 -9.08773e-01
3.87296e+00 -2.83687e+00 -4.92464e+00 1.32127e+01 -2.08777e+01 -3.70251e+01 -2.12633e+01 -9.14497e-01
3.88296e+00 -3.05453e+00 -5.32115e+00 1.30138e+01 -2.26662e+01 -4.04545e+01 -1.84499e+01 -9.20665e-01
3.89296e+00 -3.29091e+00 -5.75321e+00 1.28446e+01 -2.46230e+01 -4.41217e+01 -1.53191e+01 -9.27135e-01
3.90297e+00 -3.54774e+00 -6.22322e+00 1.27086e+01 -2.67548e+01 -4.80266e+01 -1.18113e+01 -9.33769e-01
3.91297e+00 -3.82679e+00 -6.73352e+00 1.26098e+01 -2.90673e+01 -5.21615e+01 -7.85844e+00 -9.40436e-01
3.92297e+00 -4.12989e+00 -7.28632e+00 1.25531e+01 -3.15643e+01 -5.65076e+01 -3.38328e+00 -9.47016e-01
3.93298e+00 -4.45890e+00 -7.88359e+00 1.25442e+01 -3.42469e+01 -6.10325e+01 1.70107e+00 -9.53400e-01
3.94298e+00 -4.81567e+00 -8.52688e+00 1.25895e+01 -3.71121e+01 -6.56849e+01 7.49059e+00 -9.59492e-01
3.95298e+00 -5.20197e+00 -9.21710e+00 1.26967e+01 -4.01513e+01 -7.03902e+01 1.40892e+01 -9.65215e-01
3.96299e+00 -5.61949e+00 -9.95429e+00 1.28744e+01 -4.33480e+01 -7.50436e+01 2.16062e+01 -9.70507e-01
3.97299e+00 -6.06966e+00 -1.07372e+01 1.31324e+01 -4.66759e+01 -7.95040e+01 3.01517e+01 -9.75326e-01
3.98299e+00 -6.55362e+00 -1.15632e+01 1.34815e+01 -5.00953e+01 -8.35859e+01 3.98300e+01 -9.79644e-01
3.99300e+00 -7.07202e+00 -1.24271e+01 1.39334e+01 -5.35505e+01 -8.70526e+01 5.07290e+01 -9.83451e-01
4.00300e+00 -7.62486e+00 -1.33214e+01 1.45006e+01 -5.69657e+01 -8.96093e+01 6.29057e+01 -9.86752e-01
4.01300e+00 -8.21126e+00 -1.42354e+01 1.51962e+01 -6.02413e+01 -9.09000e+01 7.63672e+01 -9.89562e-01
4.02301e+00 -8.82920e+00 -1.51542e+01 1.60326e+01 -6.32503e+01 -9.05087e+01 9.10463e+01 -9.91907e-01
4.03301e+00 -9.47527e+00 -1.60588e+01 1.70212e+01 -6.58357e+01 -8.79681e+01 1.06772e+02 -9.93821e-01
4.04301e+00 -1.01443e+01 -1.69252e+01 1.81712e+01 -6.78092e+01 -8.27812e+01 1.23238e+02 -9.95346e-01
4.05302e+00 -1.08291e+01 -1.77245e+01 1.94877e+01 -6.89531e+01 -7.44562e+01 1.39974e+02 -9.96526e-01
4.06302e+00 -1.15203e+01 -1.84229e+01 2.09703e+01 -6.90261e+01 -6.25609e+01 1.56316e+02 -9.97411e-01
4.07302e+00 -1.22057e+01 -1.89831e+01 2.26109e+01 -6.77741e+01 -4.67943e+01 1.71407e+02 -9.98050e-01
4.08303e+00 -1.28710e+01 -1.93658e+01 2.43920e+01 -6.49486e+01 -2.70727e+01 1.84211e+02 -9.98487e-01
4.09303e+00 -1.34991e+01 -1.95322e+01 2.62849e+01 -6.03311e+01 -3.61990e+00 1.93575e+02 -9.98759e-01
4.10303e+00 -1.40715e+01 -1.94478e+01 2.82494e+01 -5.37629e+01 2.29571e+01 1.98327e+02 -9.98887e-01
4.11304e+00 -1.45680e+01 -1.90859e+01 3.02339e+01 -4.51789e+01 5.16290e+01 1.97420e+02 -9.98865e-01
4.12304e+00 -1.49688e+01 -1.84326e+01 3.21777e+01 -3.46376e+01 8.09676e+01 1.90106e+02 -9.98623e-01
4.13304e+00 -1.52551e+01 -1.74895e+01 3.40149e+01 -2.23437e+01 1.09247e+02 1.76098e+02 -9.97931e-01
4.14305e+00 -1.54112e+01 -1.62765e+01 3.56794e+01 -8.65382e+00 1.34626e+02 1.55695e+02 -9.96025e-01
4.15305e+00 -1.54253e+01 -1.48315e+01 3.71115e+01 5.93778e+00 1.55379e+02 1.29815e+02 -9.90099e-01
4.16305e+00 -1.52913e+01 -1.32077e+01 3.82632e+01 2.08362e+01 1.70146e+02 9.99282e+01 -9.68461e-01
4.17306e+00 -1.50095e+01 -1.14693e+01 3.91035e+01 3.54021e+01 1.78127e+02 6.78724e+01 -8.79236e-01
4.18306e+00 -1.45862e+01 -9.68391e+00 3.96204e+01 4.90230e+01 1.79182e+02 3.55972e+01 -5.34998e-01
4.19306e+00 -1.40336e+01 -7.91516e+00 3.98209e+01 6.11843e+01 1.73805e+02 4.88905e+00 2.18382e-01
4.20307e+00 -1.33684e+01 -6.22113e+00 3.97284e+01 7.14724e+01 1.63011e+02 -2.27759e+01 7.78565e-01
4.21307e+00 -1.26110e+01 -4.65318e+00 3.93790e+01 7.95778e+01 1.48154e+02 -4.63296e+01 9.48463e-01
4.22307e+00 -1.17840e+01 -3.24711e+00 3.88170e+01 8.53691e+01 1.30715e+02 -6.52480e+01 9.86782e-01
4.23308e+00 -1.09106e+01 -2.02225e+00 3.80892e+01 8.88837e+01 1.12102e+02 -7.95072e+01 9.95814e-01
4.24308e+00 -1.00128e+01 -9.84318e-01 3.72407e+01 9.02849e+01 9.35102e+01 -8.94529e+01 9.98288e-01
4.25308e+00 -9.11054e+00 -1.28301e-01 3.63120e+01 8.98224e+01 7.58553e+01 -9.56632e+01 9.99082e-01
4.26309e+00 -8.22099e+00 5.58507e-01 3.53370e+01 8.77949e+01 5.97590e+01 -9.88235e+01 9.99360e-01
4.27309e+00 -7.35822e+00 1.09368e+00 3.43427e+01 8.45190e+01 4.55776e+01 -9.96282e+01 9.99432e-01
4.28309e+00 -6.53317e+00 1.49723e+00 3.33495e+01 8.03040e+01 3.34520e+01 -9.87137e+01 9.99379e-01
4.29310e+00 -5.75378e+00 1.78974e+00 3.23717e+01 7.54352e+01 2.33642e+01 -9.66224e+01 9.99192e-01
4.30310e+00 -5.02530e+00 1.99105e+00 3.14189e+01 7.01635e+01 1.51899e+01 -9.37893e+01 9.98795e-01
4.31310e+00 -4.35068e+00 2.11939e+00 3.04967e+01 6.47006e+01 8.74281e+00 -9.05452e+01 9.98013e-01
4.32311e+00 -3.73092e+00 2.19097e+00 2.96079e+01 5.92189e+01 3.80811e+00 -8.71288e+01 9.96497e-01
4.33311e+00 -3.16551e+00 2.21981e+00 2.87535e+01 5.38532e+01 1.65516e-01 -8.37029e+01 9.93576e-01
4.34311e+00 -2.65276e+00 2.21775e+00 2.79330e+01 4.87052e+01 -2.39549e+00 -8.03712e+01 9.88042e-01
4.35312e+00 -2.19011e+00 2.19460e+00 2.71451e+01 4.38472e+01 -4.06702e+00 -7.71933e+01 9.77844e-01
4.36312e+00 -1.77440e+00 2.15832e+00 2.63880e+01 3.93272e+01 -5.01864e+00 -7.41978e+01 9.59798e-01
4.37312e+00 -1.40208e+00 2.11527e+00 2.56600e+01 3.51735e+01 -5.39618e+00 -7.13924e+01 9.29494e-01
4.38313e+00 -1.06943e+00 2.07040e+00 2.49591e+01 3.13983e+01 -5.32247e+00 -6.87717e+01 8.81730e-01
4.39313e+00 -7.72645e-01 2.02751e+00 2.42835e+01 2.80016e+01 -4.89904e+00 -6.63226e+01 8.11776e-01
4.40313e+00 -5.07980e-01 1.98944e+00 2.36317e+01 2.49742e+01 -4.20847e+00 -6.40284e+01 7.17322e-01
4.41314e+00 -2.71814e-01 1.95826e+00 2.30021e+01 2.23008e+01 -3.31677e+00 -6.18711e+01 6.00289e-01
4.42314e+00 -6.06993e-02 1.93553e+00 2.23934e+01 1.99623e+01 -2.27585e+00 -5.98333e+01 4.67237e-01
4.43314e+00 1.28613e-01 1.92242e+00 2.18047e+01 1.79381e+01 -1.12562e+00 -5.78985e+01 3.27766e-01
4.44315e+00 2.99159e-01 1.91984e+00 2.12348e+01 1.62069e+01 1.04030e-01 -5.60517e+01 1.91736e-01
4.45315e+00 4.53766e-01 1.92857e+00 2.06830e+01 1.47480e+01 1.39164e+00 -5.42795e+01 6.68723e-02
4.46315e+00 5.95059e-01 1.94922e+00 2.01486e+01 1.35416e+01 2.72281e+00 -5.25697e+01 -4.22587e-02
4.47316e+00 7.25468e-01 1.98237e+00 1.96311e+01 1.25690e+01 4.08902e+00 -5.09114e+01 -1.33983e-01
4.48316e+00 8.47244e-01 2.02851e+00 1.91299e+01 1.18127e+01 5.48662e+00 -4.92945e+01 -2.08629e-01
4.49316e+00 9.62468e-01 2.08812e+00 1.86448e+01 1.12565e+01 6.91600e+00 -4.77096e+01 -2.67607e-01
4.50317e+00 1.07307e+00 2.16169e+00 1.81753e+01 1.08862e+01 8.38087e+00 -4.61479e+01 -3.12721e-01
4.51317e+00 1.18084e+00 2.24972e+00 1.77214e+01 1.06888e+01 9.88762e+00 -4.46006e+01 -3.45758e-01
4.52317e+00 1.28746e+00 2.35279e+00 1.72830e+01 1.06534e+01 1.14449e+01 -4.30589e+01 -3.68278e-01
4.53318e+00 1.39449e+00 2.47156e+00 1.68600e+01 1.07707e+01 1.30631e+01 -4.15134e+01 -3.81541e-01
4.54318e+00 1.50343e+00 2.60678e+00 1.64525e+01 1.10335e+01 1.47540e+01 -3.99542e+01 -3.86490e-01
4.55318e+00 1.61570e+00 2.75932e+00 1.60607e+01 1.14362e+01 1.65310e+01 -3.83704e+01 -3.83774e-01
4.56319e+00 1.73268e+00 2.93019e+00 1.56850e+01 1.19750e+01 1.84079e+01 -3.67495e+01 -3.73776e-01
4.57319e+00 1.85573e+00 3.12053e+00 1.53257e+01 1.26480e+01 2.03996e+01 -3.50776e+01 -3.56639e-01
4.58319e+00 1.98617e+00 3.33164e+00 1.49834e+01 1.34547e+01 2.25216e+01 -3.33385e+01 -3.32294e-01
4.59320e+00 2.12536e+00 3.56497e+00 1.46589e+01 1.43961e+01 2.47895e+01 -3.15137e+01 -3.00488e-01
4.60320e+00 2.27465e+00 3.82215e+00 1.43533e+01 1.54750e+01 2.72194e+01 -2.95814e+01 -2.60807e-01
4.61320e+00 2.43543e+00 4.10494e+00 1.40676e+01 1.66951e+01 2.98266e+01 -2.75162e+01 -2.12721e-01
4.62321e+00 2.60915e+00 4.41529e+00 1.38033e+01 1.80614e+01 3.26260e+01 -2.52887e+01 -1.55641e-01
4.63321e+00 2.79729e+00 4.75528e+00 1.35623e+01 1.95799e+01 3.56312e+01 -2.28642e+01 -8.90129e-02
4.64321e+00 3.00141e+00 5.12713e+00 1.33467e+01 2.12572e+01 3.88535e+01 -2.02025e+01 -1.24592e-02
4.65322e+00 3.22313e+00 5.53315e+00 1.31590e+01 2.31002e+01 4.23011e+01 -1.72567e+01 7.40209e-02
4.66322e+00 3.46414e+00 5.97571e+00 1.30025e+01 2.51157e+01 4.59776e+01 -1.39727e+01 1.69795e-01
4.67322e+00 3.72620e+00 6.45718e+00 1.28808e+01 2.73098e+01 4.98799e+01 -1.02881e+01 2.73317e-01
4.68323e+00 4.01113e+00 6.97984e+00 1.27983e+01 2.96871e+01 5.39962e+01 -6.13169e+00 3.81903e-01
4.69323e+00 4.32076e+00 7.54575e+00 1.27600e+01 3.22499e+01 5.83027e+01 -1.42325e+00 4.91693e-01
4.70323e+00 4.65696e+00 8.15661e+00 1.27719e+01 3.49966e+01 6.27598e+01 3.92649e+00 5.97924e-01
4.71324e+00 5.02152e+00 8.81360e+00 1.28410e+01 3.79208e+01 6.73076e+01 1.00150e+01 6.95604e-01
4.72324e+00 5.41617e+00 9.51711e+00 1.29751e+01 4.10093e+01 7.18603e+01 1.69460e+01 7.80421e-01
4.73324e+00 5.84246e+00 1.02665e+01 1.31832e+01 4.42402e+01 7.63000e+01 2.48262e+01 8.49630e-01
4.74325e+00 6.30164e+00 1.10597e+01 1.34753e+01 4.75803e+01 8.04696e+01 3.37598e+01 9.02516e-01
4.75325e+00 6.79459e+00 1.18928e+01 1.38625e+01 5.09825e+01 8.41659e+01 4.38404e+01 9.40284e-01
4.76325e+00 7.32162e+00 1.27599e+01 1.43565e+01 5.43827e+01 8.71328e+01 5.51391e+01 9.65467e-01
4.77326e+00 7.88232e+00 1.36519e+01 1.49698e+01 5.76957e+01 8.90564e+01 6.76891e+01 9.81142e-01
4.78326e+00 8.47527e+00 1.45565e+01 1.57148e+01 6.08123e+01 8.95638e+01 8.14641e+01 9.90255e-01
4.79326e+00 9.09786e+00 1.54574e+01 1.66033e+01 6.35956e+01 8.82278e+01 9.63538e+01 9.95212e-01
4.80327e+00 9.74594e+00 1.63338e+01 1.76455e+01 6.58790e+01 8.45804e+01 1.12134e+02 9.97743e-01
4.81327e+00 1.04136e+01 1.71602e+01 1.88485e+01 6.74667e+01 7.81392e+01 1.28436e+02 9.98964e-01
4.82327e+00 1.10927e+01 1.79063e+01 2.02151e+01 6.81362e+01 6.84494e+01 1.44722e+02 9.99527e-01
4.83328e+00 1.17729e+01 1.85376e+01 2.17415e+01 6.76471e+01 5.51433e+01 1.60264e+02 9.99778e-01
4.84328e+00 1.24414e+01 1.90168e+01 2.34159e+01 6.57538e+01 3.80156e+01 1.74152e+02 9.99888e-01
4.85328e+00 1.30829e+01 1.93055e+01 2.52166e+01 6.22259e+01 1.71090e+01 1.85329e+02 9.99936e-01
4.86329e+00 1.36802e+01 1.93677e+01 2.71109e+01 5.68743e+01 -7.20439e+00 1.92658e+02 9.99956e-01
4.87329e+00 1.42143e+01 1.91725e+01 2.90546e+01 4.95821e+01 -3.41628e+01 1.95046e+02 9.99962e-01
4.88329e+00 1.46657e+01 1.86992e+01 3.09936e+01 4.03354e+01 -6.26018e+01 1.91587e+02 9.99953e-01
4.89330e+00 1.50152e+01 1.79402e+01 3.28662e+01 2.92502e+01 -9.10071e+01 1.81731e+02 9.99916e-01
4.90330e+00 1.52456e+01 1.69043e+01 3.46078e+01 1.65876e+01 -1.17645e+02 1.65429e+02 9.99773e-01
4.91330e+00 1.53431e+01 1.56183e+01 3.61561e+01 2.75176e+00 -1.40758e+02 1.43216e+02 9.99054e-01
4.92331e+00 1.52985e+01 1.41252e+01 3.74571e+01 -1.17330e+01 -1.58804e+02 1.16208e+02 9.94148e-01
4.93331e+00 1.51082e+01 1.24816e+01 3.84703e+01 -2.62660e+01 -1.70669e+02 8.59866e+01 9.50483e-01
4.94331e+00 1.47749e+01 1.07511e+01 3.91728e+01 -4.02378e+01 -1.75827e+02 5.43847e+01 5.65237e-01
4.95332e+00 1.43068e+01 8.99428e+00 3.95597e+01 -5.31250e+01 -1.74377e+02 2.31866e+01 -5.49258e-01
4.96332e+00 1.37173e+01 7.27417e+00 3.96436e+01 -6.44310e+01 -1.66993e+02 -5.93450e+00 -9.53665e-01
4.97332e+00 1.30244e+01 5.65133e+00 3.94526e+01 -7.37311e+01 -1.54815e+02 -3.16014e+01 -9.95537e-01
4.98333e+00 1.22496e+01 4.16840e+00 3.90256e+01 -8.08118e+01 -1.39228e+02 -5.30072e+01 -9.99457e-01
4.99333e+00 1.14152e+01 2.85247e+00 3.84073e+01 -8.56277e+01 -1.21654e+02 -6.98579e+01 -9.99908e-01
5.00333e+00 1.05437e+01 1.71678e+00 3.76428e+01 -8.82694e+01 -1.03388e+02 -8.22796e+01 -9.99978e-01
5.01334e+00 9.65587e+00 7.62755e-01 3.67745e+01 -8.89312e+01 -8.54886e+01 -9.07004e+01 -9.99992e-01
5.02334e+00 8.77023e+00 -1.74263e-02 3.58395e+01 -8.78765e+01 -6.87372e+01 -9.57250e+01 -9.99996e-01
5.03334e+00 7.90248e+00 -6.37997e-01 3.48685e+01 -8.54048e+01 -5.36401e+01 -9.80244e+01 -9.99997e-01
5.04335e+00 7.06526e+00 -1.11702e+00 3.38853e+01 -8.18228e+01 -4.04642e+01 -9.82528e+01 -9.99997e-01
5.05335e+00 6.26820e+00 -1.47424e+00 3.29077e+01 -7.74244e+01 -2.92883e+01 -9.69947e+01 -9.99997e-01
5.06335e+00 5.51809e+00 -1.72948e+00 3.19481e+01 -7.24757e+01 -2.00564e+01 -9.47383e+01 -9.99995e-01
5.07336e+00 4.81926e+00 -1.90152e+00 3.10144e+01 -6.72078e+01 -1.26254e+01 -9.18689e+01 -9.99992e-01
5.08336e+00 4.17390e+00 -2.00745e+00 3.01112e+01 -6.18135e+01 -6.80433e+00 -8.86753e+01 -9.99984e-01
5.09336e+00 3.58248e+00 -2.06232e+00 2.92406e+01 -5.64480e+01 -2.38226e+00 -8.53633e+01 -9.99969e-01
5.10337e+00 3.04407e+00 -2.07908e+00 2.84033e+01 -5.12314e+01 8.51546e-01 -8.20709e+01 -9.99938e-01
5.11337e+00 2.55671e+00 -2.06859e+00 2.75983e+01 -4.62530e+01 3.09556e+00 -7.88843e+01 -9.99874e-01
5.12337e+00 2.11769e+00 -2.03985e+00 2.68245e+01 -4.15754e+01 4.52914e+00 -7.58518e+01 -9.99746e-01
5.13338e+00 1.72378e+00 -2.00015e+00 2.60802e+01 -3.72394e+01 5.30949e+00 -7.29950e+01 -9.99502e-01
5.14338e+00 1.37144e+00 -1.95535e+00 2.53635e+01 -3.32679e+01 5.57110e+00 -7.03177e+01 -9.99058e-01
5.15338e+00 1.05696e+00 -1.91003e+00 2.46728e+01 -2.96699e+01 5.42675e+00 -6.78129e+01 -9.98290e-01
5.16339e+00 7.76603e-01 -1.86779e+00 2.40063e+01 -2.64439e+01 4.96931e+00 -6.54673e+01 -9.97036e-01
5.17339e+00 5.26695e-01 -1.83135e+00 2.33625e+01 -2.35804e+01 4.27388e+00 -6.32646e+01 -9.95099e-01
5.18339e+00 3.03678e-01 -1.80278e+00 2.27402e+01 -2.10646e+01 3.40008e+00 -6.11879e+01 -9.92275e-01
5.19340e+00 1.04165e-01 -1.78361e+00 2.21380e+01 -1.88778e+01 2.39423e+00 -5.92205e+01 -9.88380e-01
5.20340e+00 -7.50325e-02 -1.77497e+00 2.15550e+01 -1.69994e+01 1.29139e+00 -5.73469e+01 -9.83290e-01
5.21340e+00 -2.36893e-01 -1.77768e+00 2.09904e+01 -1.54079e+01 1.17161e-01 -5.55533e+01 -9.76973e-01
5.22341e+00 -3.84178e-01 -1.79235e+00 2.04434e+01 -1.40817e+01 -1.11074e+00 -5.38271e+01 -9.69509e-01
5.23341e+00 -5.19436e-01 -1.81944e+00 1.99133e+01 -1.30000e+01 -2.38107e+00 -5.21571e+01 -9.61091e-01
5.24341e+00 -6.45014e-01 -1.85933e+00 1.93997e+01 -1.21432e+01 -3.68796e+00 -5.05333e+01 -9.52003e-01
5.25342e+00 -7.63070e-01 -1.91238e+00 1.89022e+01 -1.14931e+01 -5.02988e+00 -4.89466e+01 -9.42595e-01
5.26342e+00 -8.75589e-01 -1.97895e+00 1.84204e+01 -1.10336e+01 -6.40886e+00 -4.73883e+01 -9.33237e-01
5.27342e+00 -9.84402e-01 -2.05942e+00 1.79541e+01 -1.07501e+01 -7.82984e+00 -4.58502e+01 -9.24289e-01
5.28343e+00 -1.09121e+00 -2.15425e+00 1.75030e+01 -1.06304e+01 -9.30013e+00 -4.43240e+01 -9.16071e-01
5.29343e+00 -1.19759e+00 -2.26401e+00 1.70673e+01 -1.06641e+01 -1.08290e+01 -4.28013e+01 -9.08845e-01
5.30343e+00 -1.30505e+00 -2.38932e+00 1.66467e+01 -1.08428e+01 -1.24272e+01 -4.12731e+01 -9.02804e-01
5.31344e+00 -1.41498e+00 -2.53097e+00 1.62416e+01 -1.11599e+01 -1.41070e+01 -3.97296e+01 -8.98077e-01
5.32344e+00 -1.52876e+00 -2.68985e+00 1.58520e+01 -1.16108e+01 -1.58816e+01 -3.81598e+01 -8.94728e-01
5.33344e+00 -1.64771e+00 -2.86698e+00 1.54783e+01 -1.21927e+01 -1.77653e+01 -3.65514e+01 -8.92767e-01
5.34345e+00 -1.77313e+00 -3.06355e+00 1.51209e+01 -1.29042e+01 -1.97728e+01 -3.48903e+01 -8.92162e-01
5.35345e+00 -1.90632e+00 -3.28088e+00 1.47804e+01 -1.37457e+01 -2.19198e+01 -3.31601e+01 -8.92844e-01
5.36345e+00 -2.04858e+00 -3.52047e+00 1.44577e+01 -1.47190e+01 -2.42219e+01 -3.13420e+01 -8.94718e-01
5.37346e+00 -2.20124e+00 -3.78396e+00 1.41538e+01 -1.58271e+01 -2.66950e+01 -2.94140e+01 -8.97670e-01
5.38346e+00 -2.36569e+00 -4.07314e+00 1.38697e+01 -1.70745e+01 -2.93547e+01 -2.73502e+01 -9.01571e-01
5.39346e+00 -2.54333e+00 -4.38996e+00 1.36071e+01 -1.84663e+01 -3.22158e+01 -2.51206e+01 -9.06285e-01
5.40347e+00 -2.73564e+00 -4.73652e+00 1.33678e+01 -2.00088e+01 -3.52919e+01 -2.26901e+01 -9.11669e-01
5.41347e+00 -2.94416e+00 -5.11503e+00 1.31540e+01 -2.17087e+01 -3.85941e+01 -2.00178e+01 -9.17578e-01
5.42347e+00 -3.17051e+00 -5.52780e+00 1.29683e+01 -2.35729e+01 -4.21303e+01 -1.70562e+01 -9.23869e-01
5.43348e+00 -3.41635e+00 -5.97719e+00 1.28139e+01 -2.56084e+01 -4.59038e+01 -1.37502e+01 -9.30400e-01
5.44348e+00 -3.68344e+00 -6.46557e+00 1.26945e+01 -2.78214e+01 -4.99111e+01 -1.00366e+01 -9.37036e-01
5.45348e+00 -3.97357e+00 -6.99523e+00 1.26147e+01 -3.02166e+01 -5.41394e+01 -5.84314e+00 -9.43650e-01
5.46349e+00 -4.28859e+00 -7.56826e+00 1.25795e+01 -3.27967e+01 -5.85638e+01 -1.08825e+00 -9.50128e-01
5.47349e+00 -4.63034e+00 -8.18643e+00 1.25951e+01 -3.55609e+01 -6.31435e+01 4.31899e+00 -9.56365e-01
5.48349e+00 -5.00064e+00 -8.85100e+00 1.26684e+01 -3.85036e+01 -6.78166e+01 1.04781e+01 -9.62275e-01
5.49350e+00 -5.40122e+00 -9.56248e+00 1.28076e+01 -4.16126e+01 -7.24951e+01 1.74955e+01 -9.67787e-01
5.50350e+00 -5.83365e+00 -1.03204e+01 1.30217e+01 -4.48671e+01 -7.70579e+01 2.54809e+01 -9.72849e-01
5.51350e+00 -6.29924e+00 -1.11227e+01 1.33210e+01 -4.82346e+01 -8.13441e+01 3.45420e+01 -9.77424e-01
5.52351e+00 -6.79889e+00 -1.19657e+01 1.37167e+01 -5.16684e+01 -8.51451e+01 4.47759e+01 -9.81494e-01
5.53351e+00 -7.33296e+00 -1.28433e+01 1.42209e+01 -5.51036e+01 -8.81980e+01 5.62570e+01 -9.85056e-01
5.54351e+00 -7.90105e+00 -1.37464e+01 1.48465e+01 -5.84537e+01 -9.01803e+01 6.90205e+01 -9.88119e-01
5.55352e+00 -8.50177e+00 -1.46624e+01 1.56060e+01 -6.16068e+01 -9.07084e+01 8.30407e+01 -9.90704e-01
5.56352e+00 -9.13247e+00 -1.55747e+01 1.65117e+01 -6.44222e+01 -8.93422e+01 9.82044e+01 -9.92840e-01
5.57352e+00 -9.78895e+00 -1.64618e+01 1.75738e+01 -6.67288e+01 -8.55996e+01 1.14280e+02 -9.94565e-01
5.58353e+00 -1.04651e+01 -1.72976e+01 1.87998e+01 -6.83245e+01 -7.89834e+01 1.30888e+02 -9.95922e-01
5.59353e+00 -1.11528e+01 -1.80508e+01 2.01924e+01 -6.89803e+01 -6.90257e+01 1.47470e+02 -9.96958e-01
5.60353e+00 -1.18412e+01 -1.86861e+01 2.17476e+01 -6.84484e+01 -5.53497e+01 1.63272e+02 -9.97722e-01
5.61354e+00 -1.25174e+01 -1.91650e+01 2.34532e+01 -6.64762e+01 -3.77490e+01 1.77354e+02 -9.98262e-01
5.62354e+00 -1.31656e+01 -1.94483e+01 2.52865e+01 -6.28272e+01 -1.62764e+01 1.88618e+02 -9.98618e-01
5.63354e+00 -1.37681e+01 -1.94990e+01 2.72135e+01 -5.73088e+01 8.67072e+00 1.95895e+02 -9.98821e-01
5.64355e+00 -1.43055e+01 -1.92859e+01 2.91886e+01 -4.98035e+01 3.62900e+01 1.98058e+02 -9.98880e-01
5.65355e+00 -1.47578e+01 -1.87880e+01 3.11559e+01 -4.03021e+01 6.53616e+01 1.94189e+02 -9.98764e-01
5.66355e+00 -1.51056e+01 -1.79986e+01 3.30517e+01 -2.89301e+01 9.43076e+01 1.83741e+02 -9.98349e-01
5.67356e+00 -1.53313e+01 -1.69276e+01 3.48098e+01 -1.59634e+01 1.21331e+02 1.66696e+02 -9.97222e-01
5.68356e+00 -1.54210e+01 -1.56036e+01 3.63667e+01 -1.82521e+00 1.44626e+02 1.43645e+02 -9.93978e-01
5.69356e+00 -1.53657e+01 -1.40717e+01 3.76676e+01 1.29397e+01 1.62621e+02 1.15776e+02 -9.83133e-01
5.70357e+00 -1.51621e+01 -1.23911e+01 3.86724e+01 2.77107e+01 1.74207e+02 8.47486e+01 -9.40929e-01
5.71357e+00 -1.48134e+01 -1.06279e+01 3.93590e+01 4.18548e+01 1.78893e+02 5.24787e+01 -7.66532e-01
5.72357e+00 -1.43288e+01 -8.84856e+00 3.97245e+01 5.48021e+01 1.76846e+02 2.08569e+01 -2.10722e-01
5.73358e+00 -1.37225e+01 -7.11327e+00 3.97839e+01 6.60927e+01 1.68818e+02 -8.47831e+00 5.42809e-01
5.74358e+00 -1.30132e+01 -5.47772e+00 3.95669e+01 7.53553e+01 1.56000e+02 -3.42288e+01 8.87297e-01
5.75358e+00 -1.22225e+01 -3.98651e+00 3.91138e+01 8.23597e+01 1.39825e+02 -5.55785e+01 9.72984e-01
5.76359e+00 -1.13732e+01 -2.66733e+00 3.84706e+01 8.70587e+01 1.21751e+02 -7.22521e+01 9.92378e-01
5.77359e+00 -1.04881e+01 -1.53278e+00 3.76834e+01 8.95531e+01 1.03093e+02 -8.44131e+01 9.97278e-01
5.78359e+00 -9.58822e+00 -5.83212e-01 3.67953e+01 9.00500e+01 8.49141e+01 -9.25287e+01 9.98733e-01
5.79360e+00 -8.69223e+00 1.90257e-01 3.58436e+01 8.88249e+01 6.79879e+01 -9.72366e+01 9.99230e-01
5.80360e+00 -7.81584e+00 8.02831e-01 3.48589e+01 8.61867e+01 5.28054e+01 -9.92319e+01 9.99396e-01
5.81360e+00 -6.97159e+00 1.27338e+00 3.38651e+01 8.24496e+01 3.96155e+01 -9.91843e+01 9.99407e-01
5.82361e+00 -6.16896e+00 1.62226e+00 3.28794e+01 7.79122e+01 2.84786e+01 -9.76861e+01 9.99294e-01
5.83361e+00 -5.41459e+00 1.86974e+00 3.19139e+01 7.28433e+01 1.93224e+01 -9.52276e+01 9.99017e-01
5.84361e+00 -4.71260e+00 2.03491e+00 3.09761e+01 6.74751e+01 1.19904e+01 -9.21927e+01 9.98460e-01
5.85362e+00 -4.06499e+00 2.13502e+00 3.00704e+01 6.20001e+01 6.28107e+00 -8.88665e+01 9.97376e-01
5.86362e+00 -3.47202e+00 2.18521e+00 2.91985e+01 5.65723e+01 1.97601e+00 -8.54498e+01 9.95282e-01
5.87362e+00 -2.93261e+00 2.19842e+00 2.83607e+01 5.13103e+01 -1.14071e+00 -8.20756e+01 9.91280e-01
5.88363e+00 -2.44463e+00 2.18549e+00 2.75560e+01 4.63012e+01 -3.27085e+00 -7.88254e+01 9.83797e-01
5.89363e+00 -2.00523e+00 2.15533e+00 2.67831e+01 4.16056e+01 -4.59555e+00 -7.57434e+01 9.70266e-01
5.90363e+00 -1.61107e+00 2.11509e+00 2.60400e+01 3.72615e+01 -5.27274e+00 -7.28476e+01 9.46901e-01
5.91364e+00 -1.25851e+00 2.07044e+00 2.53250e+01 3.32895e+01 -5.43694e+00 -7.01390e+01 9.08810e-01
5.92364e+00 -9.43794e-01 2.02576e+00 2.46362e+01 2.96955e+01 -5.20051e+00 -6.76084e+01 8.50803e-01
5.93364e+00 -6.63154e-01 1.98436e+00 2.39718e+01 2.64752e+01 -4.65565e+00 -6.52409e+01 7.69037e-01
5.94365e+00 -4.12909e-01 1.94870e+00 2.33304e+01 2.36161e+01 -3.87680e+00 -6.30192e+01 6.63051e-01
5.95365e+00 -1.89527e-01 1.92058e+00 2.27106e+01 2.11011e+01 -2.92306e+00 -6.09256e+01 5.37053e-01
5.96365e+00 1.03344e-02 1.90135e+00 2.21112e+01 1.89102e+01 -1.84049e+00 -5.89434e+01 3.99366e-01
5.97366e+00 1.89813e-01 1.89205e+00 2.15310e+01 1.70224e+01 -6.64158e-01 -5.70570e+01 2.60086e-01
5.98366e+00 3.51837e-01 1.89352e+00 2.09694e+01 1.54168e+01 5.80119e-01 -5.52521e+01 1.28291e-01
5.99366e+00 4.99126e-01 1.90644e+00 2.04254e+01 1.40731e+01 1.87424e+00 -5.35162e+01 1.02433e-02
6.00367e+00 6.34202e-01 1.93141e+00 1.98985e+01 1.29720e+01 3.20659e+00 -5.18377e+01 -9.09548e-02
6.01367e+00 7.59401e-01 1.96894e+00 1.93881e+01 1.20954e+01 4.57092e+00 -5.02065e+01 -1.74712e-01
6.02367e+00 8.76882e-01 2.01951e+00 1.88939e+01 1.14263e+01 5.96546e+00 -4.86129e+01 -2.41986e-01
6.03368e+00 9.88645e-01 2.08360e+00 1.84155e+01 1.09496e+01 7.39210e+00 -4.70479e+01 -2.94453e-01
6.04368e+00 1.09654e+00 2.16168e+00 1.79526e+01 1.06514e+01 8.85575e+00 -4.55031e+01 -3.33957e-01
6.05368e+00 1.20230e+00 2.25428e+00 1.75051e+01 1.05198e+01 1.03638e+01 -4.39698e+01 -3.62207e-01
6.06369e+00 1.30753e+00 2.36199e+00 1.70729e+01 1.05446e+01 1.19256e+01 -4.24393e+01 -3.80636e-01
6.07369e+00 1.41375e+00 2.48550e+00 1.66560e+01 1.07174e+01 1.35521e+01 -4.09021e+01 -3.90366e-01
6.08369e+00 1.52242e+00 2.62560e+00 1.62546e+01 1.10318e+01 1.52558e+01 -3.93483e+01 -3.92213e-01
6.09370e+00 1.63492e+00 2.78320e+00 1.58689e+01 1.14828e+01 1.70502e+01 -3.77667e+01 -3.86710e-01
6.10370e+00 1.75260e+00 2.95935e+00 1.54992e+01 1.20675e+01 1.89496e+01 -3.61445e+01 -3.74140e-01
6.11370e+00 1.87679e+00 3.15526e+00 1.51459e+01 1.27846e+01 2.09692e+01 -3.44674e+01 -3.54559e-01
6.12371e+00 2.00882e+00 3.37226e+00 1.48098e+01 1.36344e+01 2.31244e+01 -3.27186e+01 -3.27826e-01
6.13371e+00 2.15002e+00 3.61187e+00 1.44916e+01 1.46185e+01 2.54314e+01 -3.08788e+01 -2.93624e-01
6.14371e+00 2.30175e+00 3.87577e+00 1.41924e+01 1.57402e+01 2.79058e+01 -2.89254e+01 -2.51489e-01
6.15372e+00 2.46540e+00 4.16578e+00 1.39134e+01 1.70038e+01 3.05633e+01 -2.68321e+01 -2.00855e-01
6.16372e+00 2.64243e+00 4.48391e+00 1.36562e+01 1.84148e+01 3.34186e+01 -2.45680e+01 -1.41119e-01
6.17372e+00 2.83433e+00 4.83229e+00 1.34226e+01 1.99796e+01 3.64850e+01 -2.20972e+01 -7.17449e-02
6.18373e+00 3.04269e+00 5.21319e+00 1.32149e+01 2.17050e+01 3.97733e+01 -1.93776e+01 7.57996e-03
6.19373e+00 3.26914e+00 5.62897e+00 1.30359e+01 2.35983e+01 4.32908e+01 -1.63605e+01 9.67311e-02
6.20373e+00 3.51539e+00 6.08203e+00 1.28888e+01 2.56664e+01 4.70399e+01 -1.29893e+01 1.94877e-01
6.21374e+00 3.78324e+00 6.57476e+00 1.27774e+01 2.79152e+01 5.10160e+01 -9.19918e+00 3.00204e-01
6.22374e+00 4.07450e+00 7.10942e+00 1.27064e+01 3.03492e+01 5.52046e+01 -4.91627e+00 4.09719e-01
6.23374e+00 4.39105e+00 7.68804e+00 1.26810e+01 3.29699e+01 5.95786e+01 -5.73641e-02 5.19282e-01
6.24375e+00 4.73473e+00 8.31224e+00 1.27074e+01 3.57750e+01 6.40940e+01 5.46974e+00 6.23981e-01
6.25375e+00 5.10738e+00 8.98305e+00 1.27930e+01 3.87568e+01 6.86850e+01 1.17653e+01 7.18885e-01
6.26375e+00 5.51067e+00 9.70068e+00 1.29457e+01 4.19001e+01 7.32584e+01 1.89353e+01 7.99999e-01
6.27376e+00 5.94612e+00 1.04642e+01 1.31751e+01 4.51806e+01 7.76866e+01 2.70877e+01 8.65063e-01
6.28376e+00 6.41492e+00 1.12711e+01 1.34913e+01 4.85622e+01 8.18011e+01 3.63267e+01 9.13894e-01
6.29376e+00 6.91785e+00 1.21172e+01 1.39058e+01 5.19937e+01 8.53846e+01 4.67431e+01 9.48121e-01
6.30377e+00 7.45508e+00 1.29957e+01 1.44306e+01 5.54058e+01 8.81652e+01 5.84020e+01 9.70508e-01
6.31377e+00 8.02597e+00 1.38967e+01 1.50784e+01 5.87075e+01 8.98115e+01 7.13256e+01 9.84172e-01
6.32377e+00 8.62887e+00 1.48071e+01 1.58617e+01 6.17821e+01 8.99328e+01 8.54705e+01 9.91960e-01
6.33378e+00 9.26079e+00 1.57093e+01 1.67920e+01 6.44846e+01 8.80854e+01 1.00701e+02 9.96112e-01
6.34378e+00 9.91717e+00 1.65811e+01 1.78792e+01 6.66397e+01 8.37889e+01 1.16760e+02 9.98192e-01
6.35378e+00 1.05915e+01 1.73958e+01 1.91294e+01 6.80424e+01 7.65571e+01 1.33236e+02 9.99179e-01
6.36379e+00 1.12752e+01 1.81215e+01 2.05442e+01 6.84629e+01 6.59440e+01 1.49539e+02 9.99626e-01
6.37379e+00 1.19571e+01 1.87227e+01 2.21180e+01 6.76551e+01 5.16088e+01 1.64888e+02 9.99823e-01
6.38379e+00 1.26238e+01 1.91611e+01 2.38367e+01 6.53722e+01 3.33958e+01 1.78321e+02 9.99910e-01
6.39380e+00 1.32593e+01 1.93982e+01 2.56756e+01 6.13887e+01 1.14218e+01 1.88739e+02 9.99947e-01
6.40380e+00 1.38457e+01 1.93985e+01 2.75988e+01 5.55280e+01 -1.38442e+01 1.94990e+02 9.99962e-01
6.41380e+00 1.43637e+01 1.91331e+01 2.95592e+01 4.76945e+01 -4.15290e+01 1.95998e+02 9.99964e-01
6.42381e+00 1.47934e+01 1.85838e+01 3.14998e+01 3.79043e+01 -7.03573e+01 1.90919e+02 9.99951e-01
6.43381e+00 1.51160e+01 1.77470e+01 3.33570e+01 2.63105e+01 -9.87238e+01 1.79312e+02 9.99903e-01
6.44381e+00 1.53148e+01 1.66362e+01 3.50657e+01 1.32143e+01 -1.24845e+02 1.61271e+02 9.99706e-01
6.45382e+00 1.53768e+01 1.52826e+01 3.65643e+01 -9.41780e-01 -1.46975e+02 1.37494e+02 9.98624e-01
6.46382e+00 1.52942e+01 1.37340e+01 3.78015e+01 -1.56028e+01 -1.63641e+02 1.09246e+02 9.90531e-01
6.47382e+00 1.50650e+01 1.20499e+01 3.87407e+01 -3.01511e+01 -1.73859e+02 7.82241e+01 9.13981e-01
6.48383e+00 1.46934e+01 1.02950e+01 3.93635e+01 -4.39839e+01 -1.77264e+02 4.62997e+01 3.13042e-01
6.49383e+00 1.41891e+01 8.52965e+00 3.96699e+01 -5.65948e+01 -1.74115e+02 1.52419e+01 -7.39613e-01
6.50383e+00 1.35669e+01 6.81902e+00 3.96769e+01 -6.74791e+01 -1.65239e+02 -1.32921e+01 -9.75727e-01
6.51384e+00 1.28461e+01 5.21983e+00 3.94166e+01 -7.62629e+01 -1.51879e+02 -3.80563e+01 -9.97591e-01
6.52384e+00 1.20487e+01 3.77069e+00 3.89304e+01 -8.27804e+01 -1.35468e+02 -5.83824e+01 -9.99687e-01
6.53384e+00 1.11976e+01 2.49499e+00 3.82640e+01 -8.70257e+01 -1.17426e+02 -7.40995e+01 -9.99943e-01
6.54385e+00 1.03148e+01 1.40260e+00 3.74626e+01 -8.91221e+01 -9.90073e+01 -8.54326e+01 -9.99985e-01
6.55385e+00 9.42096e+00 4.92076e-01 3.65677e+01 -8.92889e+01 -8.12084e+01 -9.28781e+01 -9.99994e-01
6.56385e+00 8.53395e+00 -2.46587e-01 3.56152e+01 -8.78053e+01 -6.47413e+01 -9.70783e+01 -9.99997e-01
6.57386e+00 7.66875e+00 -8.29122e-01 3.46341e+01 -8.49787e+01 -5.00459e+01 -9.87158e+01 -9.99997e-01
6.58386e+00 6.83725e+00 -1.27447e+00 3.36466e+01 -8.11173e+01 -3.73329e+01 -9.84382e+01 -9.99997e-01
6.59386e+00 6.04834e+00 -1.60278e+00 3.26691e+01 -7.65112e+01 -2.66377e+01 -9.68118e+01 -9.99996e-01
6.60387e+00 5.30813e+00 -1.83386e+00 3.17127e+01 -7.14199e+01 -1.78735e+01 -9.43015e+01 -9.99995e-01
6.61387e+00 4.62034e+00 -1.98627e+00 3.07842e+01 -6.60661e+01 -1.08777e+01 -9.12685e+01 -9.99991e-01
6.62387e+00 3.98663e+00 -2.07672e+00 2.98875e+01 -6.06335e+01 -5.44821e+00 -8.79792e+01 -9.99982e-01
6.63388e+00 3.40703e+00 -2.11979e+00 2.90243e+01 -5.52682e+01 -1.36990e+00 -8.46202e+01 -9.99965e-01
6.64388e+00 2.88029e+00 -2.12793e+00 2.81944e+01 -5.00823e+01 1.56803e+00 -8.13141e+01 -9.99928e-01
6.65388e+00 2.40418e+00 -2.11157e+00 2.73970e+01 -4.51575e+01 3.56127e+00 -7.81353e+01 -9.99852e-01
6.66389e+00 1.97578e+00 -2.07925e+00 2.66306e+01 -4.05503e+01 4.78487e+00 -7.51231e+01 -9.99703e-01
6.67389e+00 1.59173e+00 -2.03789e+00 2.58934e+01 -3.62962e+01 5.39097e+00 -7.22929e+01 -9.99421e-01
6.68389e+00 1.24838e+00 -1.99301e+00 2.51837e+01 -3.24139e+01 5.50886e+00 -6.96445e+01 -9.98912e-01
6.69390e+00 9.41973e-01 -1.94893e+00 2.44995e+01 -2.89090e+01 5.24630e+00 -6.71679e+01 -9.98044e-01
6.70390e+00 6.68756e-01 -1.90899e+00 2.38393e+01 -2.57775e+01 4.69146e+00 -6.48482e+01 -9.96645e-01
6.71390e+00 4.25044e-01 -1.87574e+00 2.32016e+01 -2.30079e+01 3.91525e+00 -6.26683e+01 -9.94515e-01
6.72391e+00 2.07292e-01 -1.85110e+00 2.25851e+01 -2.05840e+01 2.97356e+00 -6.06108e+01 -9.91453e-01
6.73391e+00 1.21392e-02 -1.83649e+00 2.19887e+01 -1.84863e+01 1.90946e+00 -5.86588e+01 -9.87289e-01
6.74391e+00 -1.63574e-01 -1.83295e+00 2.14113e+01 -1.66938e+01 7.55202e-01 -5.67969e+01 -9.81925e-01
6.75392e+00 -3.22792e-01 -1.84125e+00 2.08521e+01 -1.51845e+01 -4.66038e-01 -5.50113e+01 -9.75358e-01
6.76392e+00 -4.68239e-01 -1.86195e+00 2.03105e+01 -1.39371e+01 -1.73859e+00 -5.32894e+01 -9.67704e-01
6.77392e+00 -6.02432e-01 -1.89553e+00 1.97858e+01 -1.29309e+01 -3.05298e+00 -5.16202e+01 -9.59184e-01
6.78393e+00 -7.27684e-01 -1.94235e+00 1.92776e+01 -1.21466e+01 -4.40482e+00 -4.99935e+01 -9.50106e-01
6.79393e+00 -8.46126e-01 -2.00278e+00 1.87855e+01 -1.15666e+01 -5.79387e+00 -4.84000e+01 -9.40828e-01
6.80393e+00 -9.59721e-01 -2.07722e+00 1.83092e+01 -1.11750e+01 -7.22327e+00 -4.68309e+01 -9.31722e-01
6.81394e+00 -1.07028e+00 -2.16609e+00 1.78485e+01 -1.09581e+01 -8.69890e+00 -4.52776e+01 -9.23138e-01
6.82394e+00 -1.17950e+00 -2.26991e+00 1.74033e+01 -1.09041e+01 -1.02289e+01 -4.37314e+01 -9.15378e-01
6.83394e+00 -1.28895e+00 -2.38927e+00 1.69736e+01 -1.10032e+01 -1.18232e+01 -4.21832e+01 -9.08682e-01
6.84395e+00 -1.40012e+00 -2.52489e+00 1.65594e+01 -1.12477e+01 -1.34934e+01 -4.06232e+01 -9.03221e-01
6.85395e+00 -1.51444e+00 -2.67760e+00 1.61609e+01 -1.16316e+01 -1.52520e+01 -3.90407e+01 -8.99101e-01
6.86395e+00 -1.63328e+00 -2.84836e+00 1.57784e+01 -1.21508e+01 -1.71129e+01 -3.74236e+01 -8.96365e-01
6.87396e+00 -1.75798e+00 -3.03830e+00 1.54124e+01 -1.28031e+01 -1.90906e+01 -3.57583e+01 -8.95006e-01
6.88396e+00 -1.88987e+00 -3.24865e+00 1.50632e+01 -1.35878e+01 -2.12002e+01 -3.40291e+01 -8.94973e-01
6.89396e+00 -2.03027e+00 -3.48084e+00 1.47318e+01 -1.45057e+01 -2.34572e+01 -3.22178e+01 -8.96186e-01
6.90397e+00 -2.18053e+00 -3.73643e+00 1.44190e+01 -1.55590e+01 -2.58774e+01 -3.03033e+01 -8.98538e-01
6.91397e+00 -2.34202e+00 -4.01714e+00 1.41260e+01 -1.67512e+01 -2.84761e+01 -2.82610e+01 -9.01905e-01
6.92397e+00 -2.51615e+00 -4.32483e+00 1.38541e+01 -1.80869e+01 -3.12683e+01 -2.60624e+01 -9.06153e-01
6.93398e+00 -2.70437e+00 -4.66153e+00 1.36052e+01 -1.95716e+01 -3.42674e+01 -2.36740e+01 -9.11139e-01
6.94398e+00 -2.90823e+00 -5.02937e+00 1.33812e+01 -2.12115e+01 -3.74853e+01 -2.10568e+01 -9.16717e-01
6.95398e+00 -3.12928e+00 -5.43059e+00 1.31848e+01 -2.30130e+01 -4.09303e+01 -1.81657e+01 -9.22740e-01
6.96399e+00 -3.36920e+00 -5.86749e+00 1.30189e+01 -2.49828e+01 -4.46069e+01 -1.49483e+01 -9.29064e-01
6.97399e+00 -3.62969e+00 -6.34238e+00 1.28870e+01 -2.71269e+01 -4.85130e+01 -1.13446e+01 -9.35551e-01
6.98399e+00 -3.91252e+00 -6.85752e+00 1.27934e+01 -2.94500e+01 -5.26384e+01 -7.28570e+00 -9.42070e-01
6.99400e+00 -4.21949e+00 -7.41501e+00 1.27431e+01 -3.19551e+01 -5.69616e+01 -2.69392e+00 -9.48499e-01
7.00400e+00 -4.55244e+00 -8.01665e+00 1.27416e+01 -3.46421e+01 -6.14462e+01 2.51765e+00 -9.54731e-01
7.01400e+00 -4.91316e+00 -8.66379e+00 1.27958e+01 -3.75064e+01 -6.60368e+01 8.44443e+00 -9.60674e-01
7.02401e+00 -5.30337e+00 -9.35713e+00 1.29133e+01 -4.05376e+01 -7.06533e+01 1.51889e+01 -9.66250e-01
7.03401e+00 -5.72467e+00 -1.00964e+01 1.31028e+01 -4.37171e+01 -7.51854e+01 2.28578e+01 -9.71401e-01
7.04401e+00 -6.17841e+00 -1.08800e+01 1.33740e+01 -4.70160e+01 -7.94852e+01 3.15570e+01 -9.76084e-01
7.05402e+00 -6.66557e+00 -1.17047e+01 1.37379e+01 -5.03917e+01 -8.33603e+01 4.13843e+01 -9.80277e-01
7.06402e+00 -7.18664e+00 -1.25652e+01 1.42060e+01 -5.37852e+01 -8.65672e+01 5.24185e+01 -9.83968e-01
7.07402e+00 -7.74142e+00 -1.34531e+01 1.47908e+01 -5.71169e+01 -8.88050e+01 6.47042e+01 -9.87164e-01
7.08403e+00 -8.32881e+00 -1.43572e+01 1.55047e+01 -6.02836e+01 -8.97139e+01 7.82323e+01 -9.89880e-01
7.09403e+00 -8.94652e+00 -1.52620e+01 1.63598e+01 -6.31546e+01 -8.88771e+01 9.29154e+01 -9.92144e-01
7.10403e+00 -9.59081e+00 -1.61478e+01 1.73668e+01 -6.55699e+01 -8.58328e+01 1.08559e+02 -9.93988e-01
7.11404e+00 -1.02562e+01 -1.69901e+01 1.85338e+01 -6.73392e+01 -8.00968e+01 1.24831e+02 -9.95455e-01
7.12404e+00 -1.09352e+01 -1.77596e+01 1.98647e+01 -6.82448e+01 -7.12008e+01 1.41232e+02 -9.96587e-01
7.13404e+00 -1.16179e+01 -1.84227e+01 2.13576e+01 -6.80480e+01 -5.87481e+01 1.57079e+02 -9.97434e-01
7.14405e+00 -1.22921e+01 -1.89422e+01 2.30026e+01 -6.65015e+01 -4.24860e+01 1.71499e+02 -9.98042e-01
7.15405e+00 -1.29431e+01 -1.92798e+01 2.47805e+01 -6.33677e+01 -2.23902e+01 1.83458e+02 -9.98454e-01
7.16405e+00 -1.35539e+01 -1.93983e+01 2.66610e+01 -5.84441e+01 1.25006e+00 1.91826e+02 -9.98702e-01
7.17406e+00 -1.41059e+01 -1.92652e+01 2.86026e+01 -5.15928e+01 2.77649e+01 1.95479e+02 -9.98801e-01
7.18406e+00 -1.45795e+01 -1.88567e+01 3.05529e+01 -4.27725e+01 5.60770e+01 1.93447e+02 -9.98733e-01
7.19406e+00 -1.49553e+01 -1.81620e+01 3.24516e+01 -3.20672e+01 8.47376e+01 1.85081e+02 -9.98402e-01
7.20407e+00 -1.52155e+01 -1.71859e+01 3.42340e+01 -1.97042e+01 1.12039e+02 1.70202e+02 -9.97498e-01
7.21407e+00 -1.53452e+01 -1.59509e+01 3.58363e+01 -6.05702e+00 1.36202e+02 1.49207e+02 -9.95005e-01
7.22407e+00 -1.53341e+01 -1.44968e+01 3.72020e+01 8.37269e+00 1.55601e+02 1.23090e+02 -9.87163e-01
7.23408e+00 -1.51771e+01 -1.28776e+01 3.82868e+01 2.29945e+01 1.69002e+02 9.33467e+01 -9.58400e-01
7.24408e+00 -1.48755e+01 -1.11569e+01 3.90635e+01 3.71861e+01 1.75732e+02 6.17941e+01 -8.42080e-01
7.25408e+00 -1.44365e+01 -9.40011e+00 3.95234e+01 5.03639e+01 1.75757e+02 3.03091e+01 -4.28425e-01
7.26409e+00 -1.38729e+01 -7.66831e+00 3.96758e+01 6.20454e+01 1.69645e+02 5.79300e-01 3.34804e-01
7.27409e+00 -1.32015e+01 -6.01749e+00 3.95455e+01 7.18400e+01 1.58435e+02 -2.60147e+01 8.16953e-01
7.28409e+00 -1.24428e+01 -4.49590e+00 3.91690e+01 7.94691e+01 1.43470e+02 -4.85091e+01 9.55899e-01
7.29410e+00 -1.16192e+01 -3.13607e+00 3.85901e+01 8.48308e+01 1.26184e+02 -6.64686e+01 9.88050e-01
7.30410e+00 -1.07530e+01 -1.95492e+00 3.78543e+01 8.79810e+01 1.07918e+02 -7.99234e+01 9.95987e-01
7.31410e+00 -9.86576e+00 -9.56559e-01 3.70049e+01 8.90920e+01 8.97972e+01 -8.92427e+01 9.98264e-01
7.32411e+00 -8.97655e+00 -1.35061e-01 3.60807e+01 8.84149e+01 7.26721e+01 -9.50029e+01 9.99022e-01
7.33411e+00 -8.10185e+00 5.22603e-01 3.51139e+01 8.62445e+01 5.71131e+01 -9.78711e+01 9.99289e-01
7.34411e+00 -7.25504e+00 1.03388e+00 3.41301e+01 8.28892e+01 4.34399e+01 -9.85144e+01 9.99349e-01
7.35412e+00 -6.44646e+00 1.41838e+00 3.31483e+01 7.86484e+01 3.17702e+01 -9.75391e+01 9.99271e-01
7.36412e+00 -5.68358e+00 1.69608e+00 3.21823e+01 7.37966e+01 2.20743e+01 -9.54593e+01 9.99036e-01
7.37412e+00 -4.97127e+00 1.88616e+00 3.12408e+01 6.85743e+01 1.42248e+01 -9.26855e+01 9.98552e-01
7.38413e+00 -4.31219e+00 2.00620e+00 3.03292e+01 6.31839e+01 8.03790e+00 -8.95291e+01 9.97609e-01
7.39413e+00 -3.70718e+00 2.07178e+00 2.94502e+01 5.77895e+01 3.30424e+00 -8.62142e+01 9.95796e-01
7.40413e+00 -3.15560e+00 2.09636e+00 2.86044e+01 5.25195e+01 -1.89157e-01 -8.28936e+01 9.92342e-01
7.41414e+00 -2.65570e+00 2.09129e+00 2.77914e+01 4.74699e+01 -2.64519e+00 -7.96643e+01 9.85877e-01
7.42414e+00 -2.20492e+00 2.06598e+00 2.70101e+01 4.27090e+01 -4.24868e+00 -7.65822e+01 9.74124e-01
7.43414e+00 -1.80012e+00 2.02805e+00 2.62587e+01 3.82817e+01 -5.16261e+00 -7.36739e+01 9.53629e-01
7.44415e+00 -1.43783e+00 1.98356e+00 2.55355e+01 3.42139e+01 -5.52708e+00 -7.09467e+01 9.19749e-01
7.45415e+00 -1.11438e+00 1.93724e+00 2.48387e+01 3.05162e+01 -5.46013e+00 -6.83954e+01 8.67230e-01
7.46415e+00 -8.26067e-01 1.89270e+00 2.41666e+01 2.71877e+01 -5.05936e+00 -6.60077e+01 7.91634e-01
7.47416e+00 -5.69244e-01 1.85263e+00 2.35176e+01 2.42187e+01 -4.40420e+00 -6.37682e+01 6.91350e-01
7.48416e+00 -3.40385e-01 1.81898e+00 2.28904e+01 2.15937e+01 -3.55823e+00 -6.16601e+01 5.69235e-01
7.49416e+00 -1.36141e-01 1.79324e+00 2.22836e+01 1.92939e+01 -2.57148e+00 -5.96671e+01 4.32651e-01
7.50417e+00 4.66376e-02 1.77652e+00 2.16963e+01 1.72988e+01 -1.48253e+00 -5.77739e+01 2.91531e-01
7.51417e+00 2.10897e-01 1.76968e+00 2.11275e+01 1.55878e+01 -3.20279e-01 -5.59667e+01 1.55537e-01
7.52417e+00 3.59377e-01 1.77344e+00 2.05763e+01 1.41406e+01 8.94457e-01 -5.42329e+01 3.18639e-02
7.53418e+00 4.94618e-01 1.78839e+00 2.00422e+01 1.29377e+01 2.14766e+00 -5.25614e+01 -7.55163e-02
7.54418e+00 6.18972e-01 1.81505e+00 1.95246e+01 1.19608e+01 3.43099e+00 -5.09421e+01 -1.65410e-01
7.55418e+00 7.34610e-01 1.85387e+00 1.90229e+01 1.11926e+01 4.74079e+00 -4.93659e+01 -2.38463e-01
7.56419e+00 8.43541e-01 1.90527e+00 1.85368e+01 1.06173e+01 6.07731e+00 -4.78244e+01 -2.96262e-01
7.57419e+00 9.47622e-01 1.96967e+00 1.80660e+01 1.02205e+01 7.44398e+00 -4.63095e+01 -3.40692e-01
7.58419e+00 1.04857e+00 2.04754e+00 1.76103e+01 9.98968e+00 8.84686e+00 -4.48137e+01 -3.73571e-01
7.59420e+00 1.14800e+00 2.13938e+00 1.71694e+01 9.91379e+00 1.02941e+01 -4.33291e+01 -3.96472e-01
7.60420e+00 1.24740e+00 2.24577e+00 1.67434e+01 9.98370e+00 1.17957e+01 -4.18476e+01 -4.10662e-01
7.61420e+00 1.34820e+00 2.36740e+00 1.63322e+01 1.01920e+01 1.33631e+01 -4.03608e+01 -4.17099e-01
7.62421e+00 1.45175e+00 2.50506e+00 1.59359e+01 1.05331e+01 1.50090e+01 -3.88591e+01 -4.16461e-01
7.63421e+00 1.55936e+00 2.65968e+00 1.55548e+01 1.10031e+01 1.67468e+01 -3.73322e+01 -4.09169e-01
7.64421e+00 1.67231e+00 2.83230e+00 1.51892e+01 1.15999e+01 1.85914e+01 -3.57680e+01 -3.95417e-01
7.65422e+00 1.79186e+00 3.02415e+00 1.48394e+01 1.23229e+01 2.05578e+01 -3.41529e+01 -3.75201e-01
7.66422e+00 1.91927e+00 3.23657e+00 1.45061e+01 1.31730e+01 2.26619e+01 -3.24711e+01 -3.48332e-01
7.67422e+00 2.05584e+00 3.47110e+00 1.41901e+01 1.41526e+01 2.49199e+01 -3.07041e+01 -3.14456e-01
7.68423e+00 2.20287e+00 3.72944e+00 1.38922e+01 1.52657e+01 2.73482e+01 -2.88304e+01 -2.73081e-01
7.69423e+00 2.36172e+00 4.01343e+00 1.36137e+01 1.65172e+01 2.99629e+01 -2.68246e+01 -2.23607e-01
7.70423e+00 2.53380e+00 4.32512e+00 1.33560e+01 1.79132e+01 3.27797e+01 -2.46571e+01 -1.65382e-01
7.71424e+00 2.72060e+00 4.66669e+00 1.31210e+01 1.94609e+01 3.58131e+01 -2.22932e+01 -9.77899e-02
7.72424e+00 2.92368e+00 5.04046e+00 1.29108e+01 2.11678e+01 3.90754e+01 -1.96922e+01 -2.03912e-02
7.73424e+00 3.14466e+00 5.44888e+00 1.27280e+01 2.30422e+01 4.25763e+01 -1.68065e+01 6.68809e-02
7.74425e+00 3.38526e+00 5.89446e+00 1.25757e+01 2.50919e+01 4.63208e+01 -1.35810e+01 1.63460e-01
7.75425e+00 3.64728e+00 6.37971e+00 1.24576e+01 2.73244e+01 5.03075e+01 -9.95182e+00 2.67860e-01
7.76425e+00 3.93256e+00 6.90709e+00 1.23782e+01 2.97453e+01 5.45266e+01 -5.84597e+00 3.77434e-01
7.77426e+00 4.24302e+00 7.47887e+00 1.23426e+01 3.23584e+01 5.89560e+01 -1.18049e+00 4.88320e-01
7.78426e+00 4.58059e+00 8.09694e+00 1.23568e+01 3.51636e+01 6.35583e+01 4.13740e+00 5.95706e-01
7.79426e+00 4.94715e+00 8.76273e+00 1.24278e+01 3.81558e+01 6.82751e+01 1.02096e+01 6.94497e-01
7.80427e+00 5.34454e+00 9.47686e+00 1.25639e+01 4.13232e+01 7.30220e+01 1.71457e+01 7.80266e-01
7.81427e+00 5.77441e+00 1.02389e+01 1.27741e+01 4.46452e+01 7.76815e+01 2.50594e+01 8.50167e-01
7.82427e+00 6.23815e+00 1.10471e+01 1.30689e+01 4.80899e+01 8.20954e+01 3.40634e+01 9.03445e-01
7.83428e+00 6.73678e+00 1.18979e+01 1.34596e+01 5.16112e+01 8.60576e+01 4.42613e+01 9.41330e-01
7.84428e+00 7.27077e+00 1.27853e+01 1.39587e+01 5.51452e+01 8.93059e+01 5.57357e+01 9.66432e-01
7.85428e+00 7.83982e+00 1.37005e+01 1.45791e+01 5.86065e+01 9.15169e+01 6.85316e+01 9.81919e-01
7.86429e+00 8.44268e+00 1.46311e+01 1.53341e+01 6.18843e+01 9.23028e+01 8.26348e+01 9.90817e-01
7.87429e+00 9.07684e+00 1.55607e+01 1.62364e+01 6.48387e+01 9.12157e+01 9.79451e+01 9.95584e-01
7.88429e+00 9.73824e+00 1.64681e+01 1.72970e+01 6.72981e+01 8.77603e+01 1.14244e+02 9.97973e-01
7.89430e+00 1.04209e+01 1.73268e+01 1.85241e+01 6.90592e+01 8.14205e+01 1.31164e+02 9.99098e-01
7.90430e+00 1.11168e+01 1.81057e+01 1.99214e+01 6.98894e+01 7.17022e+01 1.48154e+02 9.99603e-01
7.91430e+00 1.18152e+01 1.87687e+01 2.14859e+01 6.95349e+01 5.81964e+01 1.64461e+02 9.99821e-01
7.92431e+00 1.25031e+01 1.92766e+01 2.32063e+01 6.77345e+01 4.06597e+01 1.79134e+02 9.99914e-01
7.93431e+00 1.31647e+01 1.95888e+01 2.50606e+01 6.42404e+01 1.91071e+01 1.91052e+02 9.99953e-01
7.94431e+00 1.37820e+01 1.96666e+01 2.70154e+01 5.88461e+01 -6.09665e+00 1.99005e+02 9.99969e-01
7.95432e+00 1.43352e+01 1.94772e+01 2.90249e+01 5.14193e+01 -3.41690e+01 2.01810e+02 9.99974e-01
7.96432e+00 1.48039e+01 1.89975e+01 3.10324e+01 4.19361e+01 -6.38894e+01 1.98483e+02 9.99969e-01
7.97432e+00 1.51678e+01 1.82188e+01 3.29733e+01 3.05104e+01 -9.36526e+01 1.88409e+02 9.99945e-01
7.98433e+00 1.54087e+01 1.71498e+01 3.47791e+01 1.74115e+01 -1.21606e+02 1.71512e+02 9.99847e-01
7.99433e+00 1.55119e+01 1.58182e+01 3.63837e+01 3.06287e+00 -1.45866e+02 1.48347e+02 9.99336e-01
8.00433e+00 1.54676e+01 1.42694e+01 3.77300e+01 -1.19819e+01 -1.64769e+02 1.20101e+02 9.95608e-01
8.01434e+00 1.52720e+01 1.25635e+01 3.87752e+01 -2.70854e+01 -1.77123e+02 8.84686e+01 9.59306e-01
8.02434e+00 1.49277e+01 1.07678e+01 3.94952e+01 -4.15989e+01 -1.82366e+02 5.54185e+01 5.98118e-01
8.03434e+00 1.44436e+01 8.94703e+00 3.98856e+01 -5.49655e+01 -1.80618e+02 2.28654e+01 -5.52039e-01
8.04435e+00 1.38336e+01 7.16725e+00 3.99603e+01 -6.66636e+01 -1.72622e+02 -7.41185e+00 -9.58517e-01
8.05435e+00 1.31169e+01 5.49209e+00 3.97499e+01 -7.62484e+01 -1.59614e+02 -3.39602e+01 -9.96371e-01
8.06435e+00 1.23159e+01 3.96580e+00 3.92962e+01 -8.35013e+01 -1.43089e+02 -5.59472e+01 -9.99591e-01
8.07436e+00 1.14543e+01 2.61602e+00 3.86467e+01 -8.83826e+01 -1.24567e+02 -7.30934e+01 -9.99935e-01
8.08436e+00 1.05553e+01 1.45569e+00 3.78494e+01 -9.09958e+01 -1.05419e+02 -8.55666e+01 -9.99985e-01
8.09436e+00 9.64061e+00 4.85273e-01 3.69488e+01 -9.15534e+01 -8.67573e+01 -9.38518e+01 -9.99995e-01
8.10437e+00 8.72950e+00 -3.04383e-01 3.59835e+01 -9.03388e+01 -6.93878e+01 -9.86132e+01 -9.99997e-01
8.11437e+00 7.83808e+00 -9.28994e-01 3.49852e+01 -8.76708e+01 -5.38217e+01 -1.00575e+02 -9.99998e-01
8.12437e+00 6.97927e+00 -1.40808e+00 3.39783e+01 -8.38734e+01 -4.03164e+01 -1.00436e+02 -9.99998e-01
8.13438e+00 6.16279e+00 -1.76269e+00 3.29808e+01 -7.92548e+01 -2.89327e+01 -9.88118e+01 -9.99998e-01
8.14438e+00 5.39545e+00 -2.01376e+00 3.20047e+01 -7.40921e+01 -1.95934e+01 -9.62110e+01 -9.99996e-01
8.15438e+00 4.68147e+00 -2.18096e+00 3.10578e+01 -6.86243e+01 -1.21341e+01 -9.30310e+01 -9.99993e-01
8.16439e+00 4.02286e+00 -2.28209e+00 3.01444e+01 -6.30495e+01 -6.34450e+00 -8.95656e+01 -9.99988e-01
8.17439e+00 3.41988e+00 -2.33271e+00 2.92662e+01 -5.75259e+01 -1.99743e+00 -8.60207e+01 -9.99975e-01
8.18439e+00 2.87138e+00 -2.34612e+00 2.84232e+01 -5.21750e+01 1.13092e+00 -8.25318e+01 -9.99947e-01
8.19440e+00 2.37515e+00 -2.33346e+00 2.76145e+01 -4.70861e+01 3.24904e+00 -7.91810e+01 -9.99890e-01
8.20440e+00 1.92826e+00 -2.30387e+00 2.68385e+01 -4.23213e+01 4.54363e+00 -7.60117e+01 -9.99774e-01
8.21440e+00 1.52723e+00 -2.26476e+00 2.60931e+01 -3.79199e+01 5.17702e+00 -7.30405e+01 -9.99549e-01
8.22441e+00 1.16832e+00 -2.22203e+00 2.53765e+01 -3.39036e+01 5.28713e+00 -7.02667e+01 -9.99134e-01
8.23441e+00 8.47626e-01 -2.18033e+00 2.46867e+01 -3.02796e+01 4.98878e+00 -6.76793e+01 -9.98409e-01
8.24441e+00 5.61230e-01 -2.14324e+00 2.40219e+01 -2.70447e+01 4.37588e+00 -6.52612e+01 -9.97215e-01
8.25442e+00 3.05289e-01 -2.11353e+00 2.33805e+01 -2.41882e+01 3.52380e+00 -6.29933e+01 -9.95363e-01
8.26442e+00 7.60981e-02 -2.09325e+00 2.27612e+01 -2.16935e+01 2.49192e+00 -6.08558e+01 -9.92656e-01
8.27442e+00 -1.29867e-01 -2.08398e+00 2.21626e+01 -1.95411e+01 1.32589e+00 -5.88297e+01 -9.88921e-01
8.28443e+00 -3.15923e-01 -2.08684e+00 2.15839e+01 -1.77092e+01 5.98422e-02 -5.68977e+01 -9.84050e-01
8.29443e+00 -4.85163e-01 -2.10271e+00 2.10240e+01 -1.61755e+01 -1.28177e+00 -5.50439e+01 -9.78027e-01
8.30443e+00 -6.40461e-01 -2.13225e+00 2.04824e+01 -1.49178e+01 -2.68247e+00 -5.32542e+01 -9.70952e-01
8.31444e+00 -7.84469e-01 -2.17597e+00 1.99584e+01 -1.39150e+01 -4.13240e+00 -5.15155e+01 -9.63034e-01
8.32444e+00 -9.19636e-01 -2.23433e+00 1.94516e+01 -1.31470e+01 -5.62705e+00 -4.98162e+01 -9.54571e-01
8.33444e+00 -1.04822e+00 -2.30779e+00 1.89617e+01 -1.25957e+01 -7.16635e+00 -4.81454e+01 -9.45918e-01
8.34445e+00 -1.17230e+00 -2.39679e+00 1.84883e+01 -1.22449e+01 -8.75375e+00 -4.64925e+01 -9.37443e-01
8.35445e+00 -1.29382e+00 -2.50186e+00 1.80315e+01 -1.20804e+01 -1.03956e+01 -4.48470e+01 -9.29498e-01
8.36445e+00 -1.41457e+00 -2.62358e+00 1.75911e+01 -1.20901e+01 -1.21005e+01 -4.31984e+01 -9.22382e-01
8.37446e+00 -1.53625e+00 -2.76266e+00 1.71673e+01 -1.22641e+01 -1.38791e+01 -4.15353e+01 -9.16336e-01
8.38446e+00 -1.66046e+00 -2.91988e+00 1.67602e+01 -1.25943e+01 -1.57433e+01 -3.98456e+01 -9.11523e-01
8.39446e+00 -1.78872e+00 -3.09620e+00 1.63702e+01 -1.30748e+01 -1.77062e+01 -3.81158e+01 -9.08041e-01
8.40447e+00 -1.92253e+00 -3.29267e+00 1.59978e+01 -1.37015e+01 -1.97818e+01 -3.63306e+01 -9.05923e-01
8.41447e+00 -2.06332e+00 -3.51052e+00 1.56436e+01 -1.44720e+01 -2.19846e+01 -3.44730e+01 -9.05147e-01
8.42447e+00 -2.21254e+00 -3.75110e+00 1.53085e+01 -1.53856e+01 -2.43294e+01 -3.25231e+01 -9.05649e-01
8.43448e+00 -2.37161e+00 -4.01591e+00 1.49933e+01 -1.64430e+01 -2.68309e+01 -3.04580e+01 -9.07330e-01
8.44448e+00 -2.54199e+00 -4.30662e+00 1.46996e+01 -1.76462e+01 -2.95030e+01 -2.82514e+01 -9.10069e-01
8.45448e+00 -2.72515e+00 -4.62499e+00 1.44287e+01 -1.89984e+01 -3.23589e+01 -2.58727e+01 -9.13727e-01
8.46449e+00 -2.92260e+00 -4.97295e+00 1.41826e+01 -2.05035e+01 -3.54097e+01 -2.32864e+01 -9.18155e-01
8.47449e+00 -3.13588e+00 -5.35247e+00 1.39636e+01 -2.21659e+01 -3.86639e+01 -2.04516e+01 -9.23201e-01
8.48449e+00 -3.36661e+00 -5.76565e+00 1.37744e+01 -2.39904e+01 -4.21262e+01 -1.73212e+01 -9.28712e-01
8.49450e+00 -3.61641e+00 -6.21455e+00 1.36183e+01 -2.59814e+01 -4.57957e+01 -1.38410e+01 -9.34537e-01
8.50450e+00 -3.88697e+00 -6.70123e+00 1.34989e+01 -2.81425e+01 -4.96642e+01 -9.94955e+00 -9.40534e-01
8.51450e+00 -4.18002e+00 -7.22759e+00 1.34208e+01 -3.04757e+01 -5.37137e+01 -5.57735e+00 -9.46571e-01
8.52451e+00 -4.49726e+00 -7.79530e+00 1.33892e+01 -3.29804e+01 -5.79134e+01 -6.46934e-01 -9.52527e-01
8.53451e+00 -4.84041e+00 -8.40565e+00 1.34100e+01 -3.56524e+01 -6.22158e+01 4.92672e+00 -9.58297e-01
8.54451e+00 -5.21108e+00 -9.05932e+00 1.34902e+01 -3.84824e+01 -6.65524e+01 1.12350e+01 -9.63791e-01
8.55452e+00 -5.61079e+00 -9.75622e+00 1.36375e+01 -4.14543e+01 -7.08284e+01 1.83733e+01 -9.68936e-01
8.56452e+00 -6.04083e+00 -1.04951e+01 1.38609e+01 -4.45429e+01 -7.49170e+01 2.64370e+01 -9.73680e-01
8.57452e+00 -6.50221e+00 -1.12734e+01 1.41699e+01 -4.77116e+01 -7.86532e+01 3.55155e+01 -9.77983e-01
8.58453e+00 -6.99548e+00 -1.20864e+01 1.45750e+01 -5.09093e+01 -8.18276e+01 4.56834e+01 -9.81825e-01
8.59453e+00 -7.52061e+00 -1.29274e+01 1.50876e+01 -5.40677e+01 -8.41816e+01 5.69881e+01 -9.85199e-01
8.60453e+00 -8.07677e+00 -1.37865e+01 1.57190e+01 -5.70978e+01 -8.54043e+01 6.94334e+01 -9.88112e-01
8.61454e+00 -8.66214e+00 -1.46508e+01 1.64804e+01 -5.98868e+01 -8.51339e+01 8.29599e+01 -9.90581e-01
8.62454e+00 -9.27364e+00 -1.55033e+01 1.73819e+01 -6.22964e+01 -8.29654e+01 9.74202e+01 -9.92631e-01
8.63454e+00 -9.90667e+00 -1.63228e+01 1.84317e+01 -6.41611e+01 -7.84674e+01 1.12553e+02 -9.94296e-01
8.64455e+00 -1.05548e+01 -1.70838e+01 1.96346e+01 -6.52900e+01 -7.12114e+01 1.27958e+02 -9.95613e-01
8.65455e+00 -1.12098e+01 -1.77569e+01 2.09908e+01 -6.54717e+01 -6.08150e+01 1.43075e+02 -9.96625e-01
8.66455e+00 -1.18608e+01 -1.83091e+01 2.24937e+01 -6.44826e+01 -4.70000e+01 1.57177e+02 -9.97375e-01
8.67456e+00 -1.24952e+01 -1.87054e+01 2.41290e+01 -6.21022e+01 -2.96630e+01 1.69384e+02 -9.97903e-01
8.68456e+00 -1.30980e+01 -1.89112e+01 2.58729e+01 -5.81324e+01 -8.94958e+00 1.78704e+02 -9.98241e-01
8.69456e+00 -1.36524e+01 -1.88947e+01 2.76913e+01 -5.24226e+01 1.46797e+01 1.84115e+02 -9.98406e-01
8.70457e+00 -1.41407e+01 -1.86304e+01 2.95402e+01 -4.48974e+01 4.04101e+01 1.84673e+02 -9.98387e-01
8.71457e+00 -1.45447e+01 -1.81030e+01 3.13673e+01 -3.55833e+01 6.70798e+01 1.79656e+02 -9.98109e-01
8.72457e+00 -1.48471e+01 -1.73100e+01 3.31147e+01 -2.46290e+01 9.32481e+01 1.68698e+02 -9.97338e-01
8.73458e+00 -1.50329e+01 -1.62643e+01 3.47229e+01 -1.23146e+01 1.17329e+02 1.51905e+02 -9.95363e-01
8.74458e+00 -1.50903e+01 -1.49947e+01 3.61364e+01 9.55884e-01 1.37775e+02 1.29911e+02 -9.89851e-01
8.75458e+00 -1.50122e+01 -1.35442e+01 3.73083e+01 1.46804e+01 1.53283e+02 1.03840e+02 -9.72261e-01
8.76459e+00 -1.47969e+01 -1.19668e+01 3.82053e+01 2.83015e+01 1.62973e+02 7.51910e+01 -9.09095e-01
8.77459e+00 -1.44482e+01 -1.03219e+01 3.88097e+01 4.12631e+01 1.66502e+02 4.56408e+01 -6.81640e-01
8.78459e+00 -1.39752e+01 -8.66788e+00 3.91208e+01 5.30736e+01 1.64084e+02 1.68136e+01 -9.15677e-02
8.79460e+00 -1.33916e+01 -7.05820e+00 3.91532e+01 6.33338e+01 1.56417e+02 -9.88812e+00 5.80485e-01
8.80460e+00 -1.27144e+01 -5.54222e+00 3.89338e+01 7.17219e+01 1.44559e+02 -3.33575e+01 8.83821e-01
8.81460e+00 -1.19636e+01 -4.15888e+00 3.84989e+01 7.80467e+01 1.29763e+02 -5.29088e+01 9.68033e-01
8.82461e+00 -1.11600e+01 -2.93248e+00 3.78892e+01 8.22748e+01 1.13295e+02 -6.83114e+01 9.89772e-01
8.83461e+00 -1.03242e+01 -1.87422e+00 3.71456e+01 8.44998e+01 9.62955e+01 -7.97052e+01 9.95944e-01
8.84461e+00 -9.47546e+00 -9.84661e-01 3.63066e+01 8.49080e+01 7.96934e+01 -8.74874e+01 9.97957e-01
8.85462e+00 -8.63072e+00 -2.56230e-01 3.54055e+01 8.37449e+01 6.41712e+01 -9.22033e+01 9.98689e-01
8.86462e+00 -7.80432e+00 3.24267e-01 3.44701e+01 8.12859e+01 5.01707e+01 -9.44510e+01 9.98942e-01
8.87462e+00 -7.00784e+00 7.73373e-01 3.35222e+01 7.78121e+01 3.79250e+01 -9.48121e+01 9.98952e-01
8.88463e+00 -6.25005e+00 1.10910e+00 3.25778e+01 7.35915e+01 2.75024e+01 -9.38061e+01 9.98764e-01
8.89463e+00 -5.53719e+00 1.34951e+00 3.16485e+01 6.88670e+01 1.88530e+01 -9.18685e+01 9.98318e-01
8.90463e+00 -4.87322e+00 1.51175e+00 3.07418e+01 6.38497e+01 1.18495e+01 -8.93451e+01 9.97447e-01
8.91464e+00 -4.26016e+00 1.61145e+00 2.98621e+01 5.87161e+01 6.32130e+00 -8.64972e+01 9.95808e-01
8.92464e+00 -3.69842e+00 1.66242e+00 2.90117e+01 5.36084e+01 2.07925e+00 -8.35129e+01 9.92759e-01
8.93464e+00 -3.18717e+00 1.67656e+00 2.81913e+01 4.86373e+01 -1.06689e+00 -8.05202e+01 9.87154e-01
8.94465e+00 -2.72462e+00 1.66386e+00 2.74005e+01 4.38848e+01 -3.29727e+00 -7.76014e+01 9.77067e-01
8.95465e+00 -2.30826e+00 1.63262e+00 2.66383e+01 3.94088e+01 -4.77569e+00 -7.48041e+01 9.59499e-01
8.96465e+00 -1.93513e+00 1.58950e+00 2.59034e+01 3.52463e+01 -5.64663e+00 -7.21517e+01 9.30225e-01
8.97466e+00 -1.60198e+00 1.53981e+00 2.51943e+01 3.14179e+01 -6.03448e+00 -6.96516e+01 8.84096e-01
8.98466e+00 -1.30543e+00 1.48764e+00 2.45094e+01 2.79307e+01 -6.04431e+00 -6.73005e+01 8.16074e-01
8.99466e+00 -1.04206e+00 1.43609e+00 2.38474e+01 2.47815e+01 -5.76335e+00 -6.50895e+01 7.23061e-01
9.00467e+00 -8.08538e-01 1.38745e+00 2.32068e+01 2.19599e+01 -5.26294e+00 -6.30066e+01 6.05856e-01
9.01467e+00 -6.01669e-01 1.34340e+00 2.25864e+01 1.94507e+01 -4.60057e+00 -6.10388e+01 4.70035e-01
9.02467e+00 -4.18413e-01 1.30517e+00 2.19853e+01 1.72358e+01 -3.82181e+00 -5.91735e+01 3.24863e-01
9.03468e+00 -2.55920e-01 1.27371e+00 2.14023e+01 1.52963e+01 -2.96219e+00 -5.73987e+01 1.80638e-01
9.04468e+00 -1.11533e-01 1.24973e+00 2.08366e+01 1.36126e+01 -2.04868e+00 -5.57038e+01 4.59870e-02
9.05468e+00 1.72134e-02 1.23380e+00 2.02876e+01 1.21659e+01 -1.10105e+00 -5.40790e+01 -7.36035e-02
9.06469e+00 1.32595e-01 1.22636e+00 1.97545e+01 1.09376e+01 -1.33045e-01 -5.25160e+01 -1.75823e-01
9.07469e+00 2.36708e-01 1.22772e+00 1.92367e+01 9.91012e+00 8.46611e-01 -5.10074e+01 -2.60719e-01
9.08469e+00 3.31477e-01 1.23815e+00 1.87338e+01 9.06677e+00 1.83336e+00 -4.95465e+01 -3.29703e-01
9.09470e+00 4.18666e-01 1.25787e+00 1.82453e+01 8.39203e+00 2.82607e+00 -4.81276e+01 -3.84759e-01
9.10470e+00 4.99889e-01 1.28706e+00 1.77709e+01 7.87172e+00 3.82637e+00 -4.67456e+01 -4.27949e-01
9.11470e+00 5.76625e-01 1.32593e+00 1.73100e+01 7.49307e+00 4.83818e+00 -4.53955e+01 -4.61151e-01
9.12471e+00 6.50235e-01 1.37472e+00 1.68625e+01 7.24482e+00 5.86724e+00 -4.40729e+01 -4.85960e-01
9.13471e+00 7.21972e-01 1.43370e+00 1.64282e+01 7.11727e+00 6.92082e+00 -4.27734e+01 -5.03670e-01
9.14471e+00 7.93003e-01 1.50323e+00 1.60067e+01 7.10230e+00 8.00746e+00 -4.14926e+01 -5.15298e-01
9.15472e+00 8.64419e-01 1.58375e+00 1.55980e+01 7.19333e+00 9.13675e+00 -4.02257e+01 -5.21613e-01
9.16472e+00 9.37254e-01 1.67579e+00 1.52019e+01 7.38532e+00 1.03193e+01 -3.89678e+01 -5.23180e-01
9.17472e+00 1.01250e+00 1.77997e+00 1.48184e+01 7.67470e+00 1.15664e+01 -3.77135e+01 -5.20385e-01
9.18473e+00 1.09112e+00 1.89705e+00 1.44474e+01 8.05933e+00 1.28904e+01 -3.64565e+01 -5.13464e-01
9.19473e+00 1.17405e+00 2.02790e+00 1.40890e+01 8.53849e+00 1.43043e+01 -3.51899e+01 -5.02518e-01
9.20473e+00 1.26226e+00 2.17354e+00 1.37434e+01 9.11277e+00 1.58220e+01 -3.39056e+01 -4.87523e-01
9.21474e+00 1.35669e+00 2.33510e+00 1.34108e+01 9.78409e+00 1.74580e+01 -3.25941e+01 -4.68341e-01
9.22474e+00 1.45834e+00 2.51390e+00 1.30915e+01 1.05556e+01 1.92278e+01 -3.12444e+01 -4.44719e-01
9.23474e+00 1.56823e+00 2.71141e+00 1.27859e+01 1.14318e+01 2.11478e+01 -2.98436e+01 -4.16291e-01
9.24475e+00 1.68742e+00 2.92925e+00 1.24946e+01 1.24183e+01 2.32349e+01 -2.83761e+01 -3.82576e-01
9.25475e+00 1.81706e+00 3.16924e+00 1.22184e+01 1.35218e+01 2.55069e+01 -2.68238e+01 -3.42977e-01
9.26475e+00 1.95836e+00 3.43339e+00 1.19583e+01 1.47503e+01 2.79821e+01 -2.51650e+01 -2.96796e-01
9.27476e+00 2.11261e+00 3.72390e+00 1.17154e+01 1.61128e+01 3.06792e+01 -2.33740e+01 -2.43248e-01
9.28476e+00 2.28121e+00 4.04314e+00 1.14912e+01 1.76194e+01 3.36168e+01 -2.14200e+01 -1.81509e-01
9.29476e+00 2.46564e+00 4.39372e+00 1.12875e+01 1.92808e+01 3.68131e+01 -1.92668e+01 -1.10795e-01
9.30477e+00 2.66751e+00 4.77838e+00 1.11066e+01 2.11088e+01 4.02850e+01 -1.68711e+01 -3.05031e-02
9.31477e+00 2.88855e+00 5.20007e+00 1.09510e+01 2.31153e+01 4.40468e+01 -1.41820e+01 5.95924e-02
9.32477e+00 3.13060e+00 5.66184e+00 1.08240e+01 2.53124e+01 4.81094e+01 -1.11391e+01 1.59059e-01
9.33478e+00 3.39564e+00 6.16681e+00 1.07295e+01 2.77117e+01 5.24774e+01 -7.67184e+00 2.66486e-01
9.34478e+00 3.68573e+00 6.71810e+00 1.06722e+01 3.03237e+01 5.71475e+01 -3.69813e+00 3.79209e-01
9.35478e+00 4.00305e+00 7.31869e+00 1.06576e+01 3.31564e+01 6.21040e+01 8.76938e-01 4.93207e-01
9.36479e+00 4.34983e+00 7.97130e+00 1.06921e+01 3.62147e+01 6.73151e+01 6.16149e+00 6.03376e-01
9.37479e+00 4.72834e+00 8.67815e+00 1.07836e+01 3.94982e+01 7.27268e+01 1.22770e+01 7.04255e-01
9.38479e+00 5.14079e+00 9.44076e+00 1.09410e+01 4.29997e+01 7.82562e+01 1.93570e+01 7.91102e-01
9.39480e+00 5.58929e+00 1.02596e+01 1.11746e+01 4.67027e+01 8.37827e+01 2.75449e+01 8.60944e-01
9.40480e+00 6.07573e+00 1.11336e+01 1.14962e+01 5.05784e+01 8.91389e+01 3.69880e+01 9.13155e-01
9.41480e+00 6.60163e+00 1.20598e+01 1.19192e+01 5.45821e+01 9.40994e+01 4.78299e+01 9.49306e-01
9.42481e+00 7.16795e+00 1.30328e+01 1.24582e+01 5.86490e+01 9.83698e+01 6.01969e+01 9.72427e-01
9.43481e+00 7.77491e+00 1.40438e+01 1.31290e+01 6.26887e+01 1.01577e+02 7.41786e+01 9.86057e-01
9.44481e+00 8.42165e+00 1.50797e+01 1.39478e+01 6.65806e+01 1.03263e+02 8.98020e+01 9.93449e-01
9.45482e+00 9.10595e+00 1.61227e+01 1.49309e+01 7.01677e+01 1.02884e+02 1.06997e+02 9.97134e-01
9.46482e+00 9.82381e+00 1.71491e+01 1.60930e+01 7.32528e+01 9.98230e+01 1.25555e+02 9.98825e-01
9.47482e+00 1.05690e+01 1.81287e+01 1.74460e+01 7.55964e+01 9.34165e+01 1.45080e+02 9.99542e-01
9.48483e+00 1.13328e+01 1.90247e+01 1.89967e+01 7.69185e+01 8.30079e+01 1.64946e+02 9.99826e-01
9.49483e+00 1.21035e+01 1.97941e+01 2.07442e+01 7.69065e+01 6.80257e+01 1.84259e+02 9.99934e-01
9.50483e+00 1.28659e+01 2.03891e+01 2.26774e+01 7.52317e+01 4.80907e+01 2.01852e+02 9.99973e-01
9.51484e+00 1.36020e+01 2.07595e+01 2.47722e+01 7.15751e+01 2.31451e+01 2.16311e+02 9.99988e-01
9.52484e+00 1.42904e+01 2.08567e+01 2.69895e+01 6.56633e+01 -6.41565e+00 2.26079e+02 9.99993e-01
9.53484e+00 1.49075e+01 2.06389e+01 2.92745e+01 5.73132e+01 -3.96379e+01 2.29610e+02 9.99995e-01
9.54485e+00 1.54287e+01 2.00766e+01 3.15580e+01 4.64787e+01 -7.49718e+01 2.25602e+02 9.99994e-01
9.55485e+00 1.58296e+01 1.91588e+01 3.37601e+01 3.32923e+01 -1.10338e+02 2.13249e+02 9.99988e-01
9.56485e+00 1.60880e+01 1.78970e+01 3.57962e+01 1.80899e+01 -1.43323e+02 1.92472e+02 9.99962e-01
9.57486e+00 1.61865e+01 1.63275e+01 3.75852e+01 1.40985e+00 -1.71480e+02 1.64059e+02 9.99786e-01
9.58486e+00 1.61137e+01 1.45095e+01 3.90584e+01 -1.60416e+01 -1.92701e+02 1.29646e+02 9.97968e-01
9.59486e+00 1.58657e+01 1.25201e+01 4.01666e+01 -3.34559e+01 -2.05553e+02 9.15299e+01 9.70898e-01
9.60487e+00 1.54472e+01 1.04452e+01 4.08860e+01 -5.00196e+01 -2.09497e+02 5.23201e+01 5.56476e-01
9.61487e+00 1.48701e+01 8.36455e+00 4.12179e+01 -6.50554e+01 -2.04917e+02 1.44672e+01 -7.23737e-01
9.62487e+00 1.41529e+01 6.35979e+00 4.11874e+01 -7.79308e+01 -1.92999e+02 -1.98237e+01 -9.84617e-01
9.63488e+00 1.33198e+01 4.50285e+00 4.08387e+01 -8.81693e+01 -1.75512e+02 -4.89263e+01 -9.99053e-01
9.64488e+00 1.23984e+01 2.84033e+00 4.02285e+01 -9.55802e+01 -1.54453e+02 -7.20606e+01 -9.99917e-01
9.65488e+00 1.14169e+01 1.39821e+00 3.94173e+01 -1.00187e+02 -1.31748e+02 -8.91495e+01 -9.99989e-01
9.66489e+00 1.04027e+01 1.84469e-01 3.84636e+01 -1.02182e+02 -1.09034e+02 -1.00651e+02 -9.99997e-01
9.67489e+00 9.38027e+00 -8.07351e-01 3.74196e+01 -1.01876e+02 -8.75507e+01 -1.07359e+02 -9.99999e-01
9.68489e+00 8.37087e+00 -1.59403e+00 3.63285e+01 -9.96490e+01 -6.81229e+01 -1.10219e+02 -9.99999e-01
9.69490e+00 7.39168e+00 -2.19865e+00 3.52241e+01 -9.59034e+01 -5.11996e+01 -1.10183e+02 -1.00000e+00
9.70490e+00 6.45591e+00 -2.64725e+00 3.41309e+01 -9.10317e+01 -3.69334e+01 -1.08106e+02 -9.99999e-01
9.71490e+00 5.57300e+00 -2.96625e+00 3.30656e+01 -8.53925e+01 -2.52646e+01 -1.04706e+02 -9.99999e-01
9.72491e+00 4.74901e+00 -3.18074e+00 3.20386e+01 -7.92975e+01 -1.59987e+01 -1.00542e+02 -9.99999e-01
9.73491e+00 3.98717e+00 -3.31346e+00 3.10553e+01 -7.30063e+01 -8.86854e+00 -9.60255e+01 -9.99997e-01
9.74491e+00 3.28835e+00 -3.38432e+00 3.01177e+01 -6.67267e+01 -3.57938e+00 -9.14426e+01 -9.99994e-01
9.75492e+00 2.65161e+00 -3.41024e+00 2.92254e+01 -6.06185e+01 1.60850e-01 -8.69771e+01 -9.99986e-01
9.76492e+00 2.07461e+00 -3.40536e+00 2.83768e+01 -5.47997e+01 2.62363e+00 -8.27363e+01 -9.99967e-01
9.77492e+00 1.55401e+00 -3.38121e+00 2.75692e+01 -4.93522e+01 4.05062e+00 -7.87724e+01 -9.99925e-01
9.78493e+00 1.08582e+00 -3.34708e+00 2.67999e+01 -4.43290e+01 4.65022e+00 -7.51006e+01 -9.99833e-01
9.79493e+00 6.65620e-01 -3.31035e+00 2.60658e+01 -3.97597e+01 4.59781e+00 -7.17122e+01 -9.99644e-01
9.80493e+00 2.88806e-01 -3.27678e+00 2.53643e+01 -3.56559e+01 4.03800e+00 -6.85844e+01 -9.99281e-01
9.81494e+00 -4.92818e-02 -3.25085e+00 2.46929e+01 -3.20157e+01 3.08787e+00 -6.56874e+01 -9.98631e-01
9.82494e+00 -3.53229e-01 -3.23597e+00 2.40494e+01 -2.88274e+01 1.84051e+00 -6.29887e+01 -9.97543e-01
9.83494e+00 -6.27468e-01 -3.23473e+00 2.34321e+01 -2.60726e+01 3.68527e-01 -6.04559e+01 -9.95842e-01
9.84495e+00 -8.76225e-01 -3.24908e+00 2.28394e+01 -2.37286e+01 -1.27273e+00 -5.80583e+01 -9.93360e-01
9.85495e+00 -1.10348e+00 -3.28049e+00 2.22702e+01 -2.17701e+01 -3.04224e+00 -5.57672e+01 -9.89969e-01
9.86495e+00 -1.31297e+00 -3.33008e+00 2.17235e+01 -2.01711e+01 -4.91083e+00 -5.35569e+01 -9.85619e-01
9.87496e+00 -1.50815e+00 -3.39872e+00 2.11985e+01 -1.89057e+01 -6.85894e+00 -5.14036e+01 -9.80368e-01
9.88496e+00 -1.69224e+00 -3.48714e+00 2.06949e+01 -1.79490e+01 -8.87479e+00 -4.92854e+01 -9.74384e-01
9.89496e+00 -1.86820e+00 -3.59597e+00 2.02124e+01 -1.72777e+01 -1.09528e+01 -4.71818e+01 -9.67934e-01
9.90497e+00 -2.03879e+00 -3.72584e+00 1.97510e+01 -1.68705e+01 -1.30921e+01 -4.50731e+01 -9.61346e-01
9.91497e+00 -2.20654e+00 -3.87735e+00 1.93108e+01 -1.67081e+01 -1.52958e+01 -4.29398e+01 -9.54971e-01
9.92497e+00 -2.37382e+00 -4.05120e+00 1.88921e+01 -1.67737e+01 -1.75694e+01 -4.07620e+01 -9.49141e-01
9.93498e+00 -2.54284e+00 -4.24811e+00 1.84955e+01 -1.70527e+01 -1.99204e+01 -3.85190e+01 -9.44133e-01
9.94498e+00 -2.71566e+00 -4.46892e+00 1.81217e+01 -1.75326e+01 -2.23571e+01 -3.61885e+01 -9.40154e-01
9.95498e+00 -2.89424e+00 -4.71453e+00 1.77718e+01 -1.82029e+01 -2.48883e+01 -3.37465e+01 -9.37330e-01
9.96499e+00 -3.08044e+00 -4.98595e+00 1.74470e+01 -1.90550e+01 -2.75219e+01 -3.11665e+01 -9.35710e-01
9.97499e+00 -3.27605e+00 -5.28424e+00 1.71488e+01 -2.00819e+01 -3.02647e+01 -2.84188e+01 -9.35273e-01
9.98499e+00 -3.48278e+00 -5.61054e+00 1.68791e+01 -2.12776e+01 -3.31210e+01 -2.54707e+01 -9.35944e-01
9.99500e+00 -3.70229e+00 -5.96599e+00 1.66400e+01 -2.26370e+01 -3.60919e+01 -2.22856e+01 -9.37605e-01
1.00050e+01 -3.93620e+00 -6.35175e+00 1.64342e+01 -2.41555e+01 -3.91736e+01 -1.88227e+01 -9.40115e-01
1.00150e+01 -4.18607e+00 -6.76887e+00 1.62645e+01 -2.58280e+01 -4.23566e+01 -1.50371e+01 -9.43313e-01
1.00250e+01 -4.45343e+00 -7.21832e+00 1.61346e+01 -2.76489e+01 -4.56235e+01 -1.08793e+01 -9.47037e-01
1.00350e+01 -4.73971e+00 -7.70079e+00 1.60483e+01 -2.96108e+01 -4.89468e+01 -6.29600e+00 -9.51128e-01
1.00450e+01 -5.04628e+00 -8.21667e+00 1.60102e+01 -3.17039e+01 -5.22871e+01 -1.23036e+00 -9.55438e-01
1.00550e+01 -5.37439e+00 -8.76587e+00 1.60255e+01 -3.39148e+01 -5.55898e+01 4.37655e+00 -9.59831e-01
1.00650e+01 -5.72513e+00 -9.34767e+00 1.60998e+01 -3.62254e+01 -5.87826e+01 1.05839e+01 -9.64190e-01
1.00750e+01 -6.09939e+00 -9.96053e+00 1.62394e+01 -3.86113e+01 -6.17718e+01 1.74480e+01 -9.68417e-01
1.00850e+01 -6.49776e+00 -1.06018e+01 1.64512e+01 -4.10406e+01 -6.44394e+01 2.50182e+01 -9.72433e-01
1.00950e+01 -6.92048e+00 -1.12676e+01 1.67424e+01 -4.34716e+01 -6.66401e+01 3.33310e+01 -9.76178e-01
1.01050e+01 -7.36732e+00 -1.19525e+01 1.71206e+01 -4.58515e+01 -6.81995e+01 4.24027e+01 -9.79608e-01
1.01150e+01 -7.83743e+00 -1.26489e+01 1.75933e+01 -4.81144e+01 -6.89132e+01 5.22193e+01 -9.82696e-01
1.01250e+01 -8.32927e+00 -1.33473e+01 1.81676e+01 -5.01799e+01 -6.85491e+01 6.27258e+01 -9.85427e-01
1.01350e+01 -8.84039e+00 -1.40356e+01 1.88501e+01 -5.19520e+01 -6.68527e+01 7.38129e+01 -9.87801e-01
1.01450e+01 -9.36730e+00 -1.46992e+01 1.96457e+01 -5.33188e+01 -6.35577e+01 8.53031e+01 -9.89822e-01
1.01551e+01 -9.90535e+00 -1.53208e+01 2.05573e+01 -5.41541e+01 -5.84021e+01 9.69380e+01 -9.91505e-01
1.01651e+01 -1.04485e+01 -1.58805e+01 2.15845e+01 -5.43195e+01 -5.11522e+01 1.08369e+02 -9.92869e-01
1.01751e+01 -1.09894e+01 -1.63564e+01 2.27232e+01 -5.36704e+01 -4.16322e+01 1.19152e+02 -9.93934e-01
1.01851e+01 -1.15191e+01 -1.67254e+01 2.39644e+01 -5.20633e+01 -2.97611e+01 1.28756e+02 -9.94716e-01
1.01951e+01 -1.20274e+01 -1.69641e+01 2.52933e+01 -4.93669e+01 -1.55907e+01 1.36584e+02 -9.95223e-01
1.02051e+01 -1.25028e+01 -1.70503e+01 2.66890e+01 -4.54753e+01 6.58643e-01 1.42005e+02 -9.95444e-01
1.02151e+01 -1.29330e+01 -1.69652e+01 2.81243e+01 -4.03226e+01 1.85724e+01 1.44412e+02 -9.95326e-01
1.02251e+01 -1.33052e+01 -1.66951e+01 2.95664e+01 -3.38987e+01 3.75361e+01 1.43289e+02 -9.94733e-01
1.02351e+01 -1.36071e+01 -1.62333e+01 3.09780e+01 -2.62617e+01 5.67555e+01 1.38280e+02 -9.93340e-01
1.02451e+01 -1.38270e+01 -1.55817e+01 3.23195e+01 -1.75466e+01 7.53077e+01 1.29264e+02 -9.90376e-01
1.02551e+01 -1.39553e+01 -1.47519e+01 3.35513e+01 -7.96632e+00 9.22215e+01 1.16397e+02 -9.83915e-01
1.02651e+01 -1.39845e+01 -1.37649e+01 3.46368e+01 2.19611e+00 1.06578e+02 1.00130e+02 -9.68841e-01
1.02751e+01 -1.39105e+01 -1.26500e+01 3.55456e+01 1.26046e+01 1.17613e+02 8.11803e+01 -9.31009e-01
1.02851e+01 -1.37327e+01 -1.14431e+01 3.62551e+01 2.28960e+01 1.24808e+02 6.04642e+01 -8.32218e-01
1.02951e+01 -1.34540e+01 -1.01828e+01 3.67527e+01 3.27122e+01 1.27942e+02 3.89923e+01 -5.88977e-01
1.03051e+01 -1.30809e+01 -8.90769e+00 3.70360e+01 4.17320e+01 1.27107e+02 1.77578e+01 -1.26670e-01
1.03151e+01 -1.26227e+01 -7.65414e+00 3.71118e+01 4.96852e+01 1.22669e+02 -2.34910e+00 4.04249e-01
1.03251e+01 -1.20912e+01 -6.45613e+00 3.69952e+01 5.63503e+01 1.15219e+02 -2.05919e+01 7.47641e-01
1.03351e+01 -1.15001e+01 -5.34231e+00 3.67078e+01 6.15777e+01 1.05483e+02 -3.64504e+01 8.98710e-01
1.03451e+01 -1.08642e+01 -4.33314e+00 3.62749e+01 6.53105e+01 9.42327e+01 -4.96570e+01 9.56475e-01
1.03551e+01 -1.01983e+01 -3.44059e+00 3.57233e+01 6.75774e+01 8.22055e+01 -6.01739e+01 9.78692e-01
1.03651e+01 -9.51676e+00 -2.66937e+00 3.50795e+01 6.84739e+01 7.00432e+01 -6.81415e+01 9.87775e-01
1.03751e+01 -8.83250e+00 -2.01823e+00 3.43677e+01 6.81426e+01 5.82606e+01 -7.38211e+01 9.91705e-01
1.03851e+01 -8.15698e+00 -1.48140e+00 3.36091e+01 6.67557e+01 4.72348e+01 -7.75406e+01 9.93363e-01
1.03951e+01 -7.49984e+00 -1.04999e+00 3.28217e+01 6.44985e+01 3.72120e+01 -7.96498e+01 9.93810e-01
1.04051e+01 -6.86886e+00 -7.13236e-01 3.20198e+01 6.15562e+01 2.83249e+01 -8.04871e+01 9.93386e-01
1.04151e+01 -6.27000e+00 -4.59502e-01 3.12146e+01 5.81050e+01 2.06153e+01 -8.03580e+01 9.92068e-01
1.04251e+01 -5.70754e+00 -2.77102e-01 3.04145e+01 5.43043e+01 1.40578e+01 -7.95237e+01 9.89551e-01
1.04351e+01 -5.18425e+00 -1.54855e-01 2.96253e+01 5.02939e+01 8.58068e+00 -7.81979e+01 9.85207e-01
1.04451e+01 -4.70163e+00 -8.24595e-02 2.88511e+01 4.61917e+01 4.08389e+00 -7.65485e+01 9.77949e-01
1.04552e+01 -4.26009e+00 -5.07117e-02 2.80944e+01 4.20938e+01 4.53058e-01 -7.47025e+01 9.66038e-01
1.04652e+01 -3.85920e+00 -5.16004e-02 2.73569e+01 3.80760e+01 -2.43037e+00 -7.27525e+01 9.46861e-01
1.04752e+01 -3.49786e+00 -7.83226e-02 2.66390e+01 3.41953e+01 -4.68213e+00 -7.07635e+01 9.16782e-01
1.04852e+01 -3.17447e+00 -1.25240e-01 2.59411e+01 3.04923e+01 -6.41064e+00 -6.87787e+01 8.71264e-01
1.04952e+01 -2.88713e+00 -1.87800e-01 2.52629e+01 2.69933e+01 -7.71456e+00 -6.68255e+01 8.05485e-01
1.05052e+01 -2.63370e+00 -2.62426e-01 2.46040e+01 2.37127e+01 -8.68162e+00 -6.49195e+01 7.15632e-01
1.05152e+01 -2.41197e+00 -3.46391e-01 2.39639e+01 2.06558e+01 -9.38857e+00 -6.30682e+01 6.00637e-01
1.05252e+01 -2.21970e+00 -4.37672e-01 2.33420e+01 1.78203e+01 -9.90166e+00 -6.12739e+01 4.63584e-01
1.05352e+01 -2.05473e+00 -5.34809e-01 2.27378e+01 1.51992e+01 -1.02775e+01 -5.95353e+01 3.11791e-01
1.05452e+01 -1.91494e+00 -6.36773e-01 2.21507e+01 1.27817e+01 -1.05642e+01 -5.78493e+01 1.55145e-01
1.05552e+01 -1.79837e+00 -7.42881e-01 2.15803e+01 1.05549e+01 -1.08021e+01 -5.62115e+01 3.45699e-03
1.05652e+01 -1.70318e+00 -8.52728e-01 2.10260e+01 8.50455e+00 -1.10253e+01 -5.46170e+01 -1.35786e-01
1.05752e+01 -1.62769e+00 -9.66166e-01 2.04875e+01 6.61521e+00 -1.12619e+01 -5.30606e+01 -2.58369e-01
1.05852e+01 -1.57035e+00 -1.08327e+00 1.99643e+01 4.87077e+00 -1.15356e+01 -5.15371e+01 -3.63056e-01
1.05952e+01 -1.52981e+00 -1.20435e+00 1.94563e+01 3.25461e+00 -1.18659e+01 -5.00410e+01 -4.50676e-01
1.06052e+01 -1.50487e+00 -1.32988e+00 1.89631e+01 1.74984e+00 -1.22695e+01 -4.85670e+01 -5.23164e-01
1.06152e+01 -1.49449e+00 -1.46054e+00 1.84846e+01 3.39518e-01 -1.27602e+01 -4.71094e+01 -5.82844e-01
1.06252e+01 -1.49782e+00 -1.59713e+00 1.80206e+01 -9.93134e-01 -1.33502e+01 -4.56626e+01 -6.31998e-01
1.06352e+01 -1.51415e+00 -1.74061e+00 1.75710e+01 -2.26460e+00 -1.40505e+01 -4.42204e+01 -6.72664e-01
1.06452e+01 -1.54297e+00 -1.89207e+00 1.71359e+01 -3.49097e+00 -1.48710e+01 -4.27762e+01 -7.06564e-01
1.06552e+01 -1.58390e+00 -2.05268e+00 1.67152e+01 -4.68786e+00 -1.58213e+01 -4.13227e+01 -7.35108e-01
1.06652e+01 -1.63671e+00 -2.22376e+00 1.63092e+01 -5.87044e+00 -1.69107e+01 -3.98515e+01 -7.59431e-01
1.06752e+01 -1.70135e+00 -2.40669e+00 1.59180e+01 -7.05343e+00 -1.81490e+01 -3.83534e+01 -7.80437e-01
1.06852e+01 -1.77788e+00 -2.60299e+00 1.55420e+01 -8.25114e+00 -1.95458e+01 -3.68175e+01 -7.98841e-01
1.06952e+01 -1.86652e+00 -2.81428e+00 1.51816e+01 -9.47754e+00 -2.11116e+01 -3.52313e+01 -8.15205e-01
1.07052e+01 -1.96763e+00 -3.04227e+00 1.48373e+01 -1.07463e+01 -2.28570e+01 -3.35802e+01 -8.29972e-01
1.07152e+01 -2.08171e+00 -3.28880e+00 1.45100e+01 -1.20710e+01 -2.47934e+01 -3.18471e+01 -8.43484e-01
1.07252e+01 -2.20936e+00 -3.55585e+00 1.42005e+01 -1.34648e+01 -2.69322e+01 -3.00119e+01 -8.56007e-01
1.07352e+01 -2.35137e+00 -3.84547e+00 1.39100e+01 -1.49410e+01 -2.92853e+01 -2.80512e+01 -8.67740e-01
1.07452e+01 -2.50860e+00 -4.15986e+00 1.36398e+01 -1.65126e+01 -3.18641e+01 -2.59374e+01 -8.78831e-01
1.07553e+01 -2.68209e+00 -4.50133e+00 1.33917e+01 -1.81924e+01 -3.46794e+01 -2.36382e+01 -8.89382e-01
1.07653e+01 -2.87297e+00 -4.87229e+00 1.31677e+01 -1.99932e+01 -3.77407e+01 -2.11158e+01 -8.99461e-01
1.07753e+01 -3.08253e+00 -5.27523e+00 1.29701e+01 -2.19270e+01 -4.10548e+01 -1.83260e+01 -9.09104e-01
1.07853e+01 -3.31214e+00 -5.71270e+00 1.28021e+01 -2.40056e+01 -4.46250e+01 -1.52176e+01 -9.18324e-01
1.07953e+01 -3.56332e+00 -6.18725e+00 1.26669e+01 -2.62393e+01 -4.84493e+01 -1.17314e+01 -9.27115e-01
1.08053e+01 -3.83765e+00 -6.70137e+00 1.25688e+01 -2.86372e+01 -5.25180e+01 -7.79939e+00 -9.35461e-01
1.08153e+01 -4.13682e+00 -7.25742e+00 1.25126e+01 -3.12060e+01 -5.68110e+01 -3.34437e+00 -9.43333e-01
1.08253e+01 -4.46256e+00 -7.85748e+00 1.25040e+01 -3.39492e+01 -6.12945e+01 1.72057e+00 -9.50702e-01
1.08353e+01 -4.81661e+00 -8.50320e+00 1.25494e+01 -3.68659e+01 -6.59163e+01 7.49153e+00 -9.57538e-01
1.08453e+01 -5.20068e+00 -9.19561e+00 1.26566e+01 -3.99493e+01 -7.06008e+01 1.40727e+01 -9.63816e-01
1.08553e+01 -5.61637e+00 -9.93483e+00 1.28340e+01 -4.31846e+01 -7.52429e+01 2.15737e+01 -9.69518e-01
1.08653e+01 -6.06509e+00 -1.07198e+01 1.30916e+01 -4.65467e+01 -7.97009e+01 3.01053e+01 -9.74636e-01
1.08753e+01 -6.54792e+00 -1.15477e+01 1.34401e+01 -4.99974e+01 -8.37892e+01 3.97727e+01 -9.79170e-01
1.08853e+01 -7.06548e+00 -1.24137e+01 1.38914e+01 -5.34819e+01 -8.72703e+01 5.06648e+01 -9.83132e-01
1.08953e+01 -7.61778e+00 -1.33103e+01 1.44580e+01 -5.69253e+01 -8.98493e+01 6.28401e+01 -9.86541e-01
1.09053e+01 -8.20391e+00 -1.42268e+01 1.51530e+01 -6.02289e+01 -9.11692e+01 7.63075e+01 -9.89426e-01
1.09153e+01 -8.82187e+00 -1.51485e+01 1.59888e+01 -6.32664e+01 -9.08127e+01 9.10014e+01 -9.91822e-01
1.09253e+01 -9.46825e+00 -1.60564e+01 1.69771e+01 -6.58810e+01 -8.83109e+01 1.06753e+02 -9.93771e-01
1.09353e+01 -1.01379e+01 -1.69264e+01 1.81271e+01 -6.78848e+01 -8.31639e+01 1.23259e+02 -9.95318e-01
1.09453e+01 -1.08236e+01 -1.77296e+01 1.94441e+01 -6.90598e+01 -7.48764e+01 1.40048e+02 -9.96514e-01
1.09553e+01 -1.15160e+01 -1.84324e+01 2.09278e+01 -6.91641e+01 -6.30113e+01 1.56460e+02 -9.97408e-01
1.09653e+01 -1.22030e+01 -1.89972e+01 2.25702e+01 -6.79428e+01 -4.72620e+01 1.71635e+02 -9.98053e-01
1.09753e+01 -1.28700e+01 -1.93846e+01 2.43541e+01 -6.51460e+01 -2.75388e+01 1.84537e+02 -9.98494e-01
1.09853e+01 -1.35003e+01 -1.95556e+01 2.62508e+01 -6.05529e+01 -4.05971e+00 1.94005e+02 -9.98769e-01
1.09953e+01 -1.40750e+01 -1.94753e+01 2.82201e+01 -5.40031e+01 2.25726e+01 1.98860e+02 -9.98900e-01
1.10053e+01 -1.45740e+01 -1.91169e+01 3.02104e+01 -4.54288e+01 5.13306e+01 1.98048e+02 -9.98882e-01
1.10153e+01 -1.49773e+01 -1.84659e+01 3.21608e+01 -3.48868e+01 8.07841e+01 1.90807e+02 -9.98649e-01
1.10253e+01 -1.52660e+01 -1.75241e+01 3.40053e+01 -2.25802e+01 1.09201e+02 1.76842e+02 -9.97978e-01
1.10353e+01 -1.54243e+01 -1.63108e+01 3.56773e+01 -8.86501e+00 1.34729e+02 1.56443e+02 -9.96126e-01
1.10453e+01 -1.54403e+01 -1.48640e+01 3.71167e+01 5.76371e+00 1.55630e+02 1.30527e+02 -9.90362e-01
1.10554e+01 -1.53079e+01 -1.32370e+01 3.82752e+01 2.07091e+01 1.70529e+02 1.00564e+02 -9.69287e-01
1.10654e+01 -1.50271e+01 -1.14942e+01 3.91213e+01 3.53288e+01 1.78616e+02 6.84015e+01 -8.82047e-01
1.10754e+01 -1.46043e+01 -9.70363e+00 3.96429e+01 4.90065e+01 1.79740e+02 3.60000e+01 -5.42590e-01
1.10854e+01 -1.40515e+01 -7.92919e+00 3.98468e+01 6.12235e+01 1.74395e+02 5.15910e+00 2.10621e-01
1.10954e+01 -1.33857e+01 -6.22930e+00 3.97564e+01 7.15637e+01 1.63596e+02 -2.26336e+01 7.76586e-01
1.11054e+01 -1.26271e+01 -4.65566e+00 3.94078e+01 7.97145e+01 1.48704e+02 -4.63000e+01 9.48303e-01
1.11154e+01 -1.17986e+01 -3.24435e+00 3.88456e+01 8.55425e+01 1.31208e+02 -6.53095e+01 9.86829e-01
1.11254e+01 -1.09233e+01 -2.01491e+00 3.81169e+01 8.90842e+01 1.12525e+02 -7.96354e+01 9.95855e-01
1.11354e+01 -1.00234e+01 -9.73118e-01 3.72669e+01 9.05030e+01 9.38589e+01 -8.96244e+01 9.98313e-01
1.11454e+01 -9.11891e+00 -1.13976e-01 3.63363e+01 9.00494e+01 7.61320e+01 -9.58575e+01 9.99100e-01
1.11554e+01 -8.22707e+00 5.75267e-01 3.53593e+01 8.80234e+01 5.99704e+01 -9.90243e+01 9.99374e-01
1.11654e+01 -7.36204e+00 1.11226e+00 3.43630e+01 8.47430e+01 4.57328e+01 -9.98233e+01 9.99446e-01
1.11754e+01 -6.53479e+00 1.51713e+00 3.33679e+01 8.05192e+01 3.35612e+01 -9.88953e+01 9.99394e-01
1.11854e+01 -5.75331e+00 1.81055e+00 3.23884e+01 7.56385e+01 2.34373e+01 -9.67857e+01 9.99212e-01
1.11954e+01 -5.02286e+00 2.01244e+00 3.14340e+01 7.03530e+01 1.52363e+01 -9.39323e+01 9.98824e-01
1.12054e+01 -4.34641e+00 2.14114e+00 3.05105e+01 6.48756e+01 8.77053e+00 -9.06676e+01 9.98060e-01
1.12154e+01 -3.72498e+00 2.21294e+00 2.96206e+01 5.93792e+01 3.82392e+00 -8.72315e+01 9.96574e-01
1.12254e+01 -3.15804e+00 2.24191e+00 2.87653e+01 5.39995e+01 1.74966e-01 -8.37875e+01 9.93708e-01
1.12354e+01 -2.64390e+00 2.23993e+00 2.79440e+01 4.88383e+01 -2.38797e+00 -8.04395e+01 9.88266e-01
1.12454e+01 -2.17997e+00 2.21686e+00 2.71555e+01 4.39684e+01 -4.05794e+00 -7.72473e+01 9.78221e-01
1.12554e+01 -1.76310e+00 2.18070e+00 2.63979e+01 3.94380e+01 -5.00531e+00 -7.42393e+01 9.60414e-01
1.12654e+01 -1.38972e+00 2.13782e+00 2.56695e+01 3.52754e+01 -5.37652e+00 -7.14231e+01 9.30458e-01
1.12754e+01 -1.05609e+00 2.09320e+00 2.49684e+01 3.14929e+01 -5.29486e+00 -6.87929e+01 8.83162e-01
1.12854e+01 -7.58388e-01 2.05065e+00 2.42926e+01 2.80903e+01 -4.86226e+00 -6.63356e+01 8.13773e-01
1.12954e+01 -4.92857e-01 2.01301e+00 2.36407e+01 2.50587e+01 -4.16152e+00 -6.40340e+01 7.19927e-01
1.13054e+01 -2.55861e-01 1.98239e+00 2.30111e+01 2.23825e+01 -3.25886e+00 -6.18701e+01 6.03465e-01
1.13154e+01 -4.39365e-02 1.96033e+00 2.24025e+01 2.00427e+01 -2.20627e+00 -5.98261e+01 4.70871e-01
1.13254e+01 1.46178e-01 1.94801e+00 2.18138e+01 1.80183e+01 -1.04373e+00 -5.78854e+01 3.31708e-01
1.13354e+01 3.17532e-01 1.94636e+00 2.12441e+01 1.62883e+01 1.98851e-01 -5.60329e+01 1.95843e-01
1.13454e+01 4.72964e-01 1.95614e+00 2.06925e+01 1.48318e+01 1.50003e+00 -5.42549e+01 7.10381e-02
1.13555e+01 6.15111e-01 1.97799e+00 2.01584e+01 1.36288e+01 2.84544e+00 -5.25391e+01 -3.80902e-02
1.13655e+01 7.46414e-01 2.01248e+00 1.96412e+01 1.26607e+01 4.22662e+00 -5.08745e+01 -1.29823e-01
1.13755e+01 8.69134e-01 2.06012e+00 1.91405e+01 1.19099e+01 5.64000e+00 -4.92507e+01 -2.04459e-01
1.13855e+01 9.85362e-01 2.12139e+00 1.86558e+01 1.13603e+01 7.08605e+00 -4.76584e+01 -2.63386e-01
1.13955e+01 1.09704e+00 2.19679e+00 1.81869e+01 1.09975e+01 8.56855e+00 -4.60885e+01 -3.08394e-01
1.14055e+01 1.20597e+00 2.28683e+00 1.77337e+01 1.08087e+01 1.00940e+01 -4.45319e+01 -3.41260e-01
1.14155e+01 1.31383e+00 2.39211e+00 1.72960e+01 1.07829e+01 1.16712e+01 -4.29797e+01 -3.63538e-01
1.14255e+01 1.42221e+00 2.51330e+00 1.68738e+01 1.09109e+01 1.33105e+01 -4.14224e+01 -3.76480e-01
1.14355e+01 1.53261e+00 2.65116e+00 1.64673e+01 1.11855e+01 1.50240e+01 -3.98496e+01 -3.81021e-01
1.14455e+01 1.64646e+00 2.80657e+00 1.60766e+01 1.16011e+01 1.68248e+01 -3.82501e+01 -3.77800e-01
1.14555e+01 1.76516e+00 2.98057e+00 1.57022e+01 1.21540e+01 1.87271e+01 -3.66112e+01 -3.67188e-01
1.14655e+01 1.89007e+00 3.17431e+00 1.53443e+01 1.28423e+01 2.07458e+01 -3.49186e+01 -3.49316e-01
1.14755e+01 2.02255e+00 3.38910e+00 1.50038e+01 1.36655e+01 2.28963e+01 -3.31555e+01 -3.24103e-01
1.14855e+01 2.16393e+00 3.62642e+00 1.46813e+01 1.46249e+01 2.51943e+01 -3.13028e+01 -2.91280e-01
1.14955e+01 2.31560e+00 3.88790e+00 1.43779e+01 1.57229e+01 2.76555e+01 -2.93382e+01 -2.50426e-01
1.15055e+01 2.47897e+00 4.17533e+00 1.40948e+01 1.69636e+01 3.02952e+01 -2.72356e+01 -2.01007e-01
1.15155e+01 2.65548e+00 4.49066e+00 1.38336e+01 1.83518e+01 3.31280e+01 -2.49647e+01 -1.42443e-01
1.15255e+01 2.84664e+00 4.83598e+00 1.35960e+01 1.98934e+01 3.61669e+01 -2.24898e+01 -7.42124e-02
1.15355e+01 3.05401e+00 5.21351e+00 1.33844e+01 2.15949e+01 3.94226e+01 -1.97697e+01 3.99921e-03
1.15455e+01 3.27924e+00 5.62555e+00 1.32015e+01 2.34632e+01 4.29023e+01 -1.67564e+01 9.20859e-02
1.15555e+01 3.52401e+00 6.07447e+00 1.30504e+01 2.55046e+01 4.66082e+01 -1.33945e+01 1.89258e-01
1.15655e+01 3.79010e+00 6.56258e+00 1.29349e+01 2.77248e+01 5.05357e+01 -9.62019e+00 2.93767e-01
1.15755e+01 4.07930e+00 7.09210e+00 1.28595e+01 3.01280e+01 5.46706e+01 -5.36117e+00 4.02704e-01
1.15855e+01 4.39347e+00 7.66502e+00 1.28295e+01 3.27155e+01 5.89861e+01 -5.35958e-01 5.12014e-01
1.15955e+01 4.73444e+00 8.28291e+00 1.28510e+01 3.54847e+01 6.34392e+01 4.94567e+00 6.16845e-01
1.16055e+01 5.10398e+00 8.94678e+00 1.29310e+01 3.84280e+01 6.79654e+01 1.11817e+01 7.12273e-01
1.16155e+01 5.50378e+00 9.65682e+00 1.30775e+01 4.15303e+01 7.24732e+01 1.82756e+01 7.94235e-01
1.16255e+01 5.93532e+00 1.04121e+01 1.32998e+01 4.47678e+01 7.68382e+01 2.63329e+01 8.60351e-01
1.16355e+01 6.39977e+00 1.12102e+01 1.36079e+01 4.81046e+01 8.08958e+01 3.54551e+01 9.10286e-01
1.16455e+01 6.89790e+00 1.20470e+01 1.40130e+01 5.14909e+01 8.44340e+01 4.57309e+01 9.45534e-01
1.16556e+01 7.42987e+00 1.29157e+01 1.45269e+01 5.48587e+01 8.71876e+01 5.72239e+01 9.68772e-01
1.16656e+01 7.99508e+00 1.38070e+01 1.51620e+01 5.81190e+01 8.88339e+01 6.99560e+01 9.83079e-01
1.16756e+01 8.59191e+00 1.47077e+01 1.59305e+01 6.11580e+01 8.89923e+01 8.38859e+01 9.91313e-01
1.16856e+01 9.21744e+00 1.56008e+01 1.68438e+01 6.38340e+01 8.72304e+01 9.88830e+01 9.95750e-01
1.16956e+01 9.86724e+00 1.64648e+01 1.79116e+01 6.59761e+01 8.30801e+01 1.14698e+02 9.98000e-01
1.17056e+01 1.05350e+01 1.72734e+01 1.91400e+01 6.73845e+01 7.60664e+01 1.30935e+02 9.99079e-01
1.17156e+01 1.12122e+01 1.79957e+01 2.05307e+01 6.78347e+01 6.57520e+01 1.47022e+02 9.99576e-01
1.17256e+01 1.18881e+01 1.85967e+01 2.20784e+01 6.70863e+01 5.17996e+01 1.62204e+02 9.99798e-01
1.17356e+01 1.25496e+01 1.90393e+01 2.37697e+01 6.48975e+01 3.40489e+01 1.75549e+02 9.99896e-01
1.17456e+01 1.31809e+01 1.92856e+01 2.55809e+01 6.10464e+01 1.26006e+01 1.85987e+02 9.99938e-01
1.17556e+01 1.37647e+01 1.93005e+01 2.74772e+01 5.53575e+01 -1.21048e+01 1.92394e+02 9.99956e-01
1.17656e+01 1.42820e+01 1.90553e+01 2.94131e+01 4.77328e+01 -3.92365e+01 1.93713e+02 9.99958e-01
1.17756e+01 1.47133e+01 1.85315e+01 3.13330e+01 3.81818e+01 -6.75705e+01 1.89104e+02 9.99946e-01
1.17856e+01 1.50399e+01 1.77246e+01 3.31750e+01 2.68463e+01 -9.55568e+01 1.78109e+02 9.99896e-01
1.17956e+01 1.52454e+01 1.66466e+01 3.48752e+01 1.40126e+01 -1.21461e+02 1.60784e+02 9.99695e-01
1.18056e+01 1.53167e+01 1.53272e+01 3.63728e+01 1.05294e-01 -1.43570e+02 1.37768e+02 9.98641e-01
1.18156e+01 1.52457e+01 1.38118e+01 3.76164e+01 -1.43386e+01 -1.60421e+02 1.10260e+02 9.91127e-01
1.18256e+01 1.50300e+01 1.21583e+01 3.85691e+01 -2.87171e+01 -1.71012e+02 7.98888e+01 9.23180e-01
1.18356e+01 1.46734e+01 1.04297e+01 3.92113e+01 -4.24363e+01 -1.74937e+02 4.84759e+01 3.85995e-01
1.18456e+01 1.41849e+01 8.68542e+00 3.95413e+01 -5.49946e+01 -1.72397e+02 1.77583e+01 -6.89087e-01
1.18556e+01 1.35786e+01 6.98903e+00 3.95744e+01 -6.58962e+01 -1.64153e+02 -1.06301e+01 -9.69405e-01
1.18656e+01 1.28733e+01 5.39770e+00 3.93407e+01 -7.47565e+01 -1.51390e+02 -3.54220e+01 -9.96910e-01
1.18756e+01 1.20904e+01 3.95078e+00 3.88801e+01 -8.13966e+01 -1.35496e+02 -5.59135e+01 -9.99598e-01
1.18856e+01 1.12524e+01 2.67266e+00 3.82371e+01 -8.57970e+01 -1.17864e+02 -7.18919e+01 -9.99927e-01
1.18956e+01 1.03810e+01 1.57432e+00 3.74562e+01 -8.80672e+01 -9.97400e+01 -8.35402e+01 -9.99981e-01
1.19056e+01 9.49685e+00 6.55455e-01 3.65787e+01 -8.84139e+01 -8.21258e+01 -9.13184e+01 -9.99993e-01
1.19156e+01 8.61770e+00 -9.29007e-02 3.56401e+01 -8.71060e+01 -6.57474e+01 -9.58409e+01 -9.99996e-01
1.19256e+01 7.75866e+00 -6.85614e-01 3.46699e+01 -8.44428e+01 -5.10636e+01 -9.77724e+01 -9.99997e-01
1.19356e+01 6.93178e+00 -1.14096e+00 3.36905e+01 -8.07274e+01 -3.83046e+01 -9.77503e+01 -9.99997e-01
1.19456e+01 6.14613e+00 -1.47858e+00 3.27188e+01 -7.62470e+01 -2.75239e+01 -9.63377e+01 -9.99996e-01
1.19557e+01 5.40802e+00 -1.71799e+00 3.17662e+01 -7.12601e+01 -1.86497e+01 -9.40008e+01 -9.99994e-01
1.19657e+01 4.72139e+00 -1.87756e+00 3.08400e+01 -6.59895e+01 -1.15313e+01 -9.11048e+01 -9.99990e-01
1.19757e+01 4.08811e+00 -1.97391e+00 2.99445e+01 -6.06203e+01 -5.97524e+00 -8.79215e+01 -9.99982e-01
1.19857e+01 3.50841e+00 -2.02163e+00 2.90813e+01 -5.53004e+01 -1.77212e+00 -8.46429e+01 -9.99964e-01
1.19957e+01 2.98119e+00 -2.03319e+00 2.82509e+01 -5.01438e+01 1.28516e+00 -8.13971e+01 -9.99927e-01
1.20057e+01 2.50437e+00 -2.01909e+00 2.74525e+01 -4.52346e+01 3.39032e+00 -7.82631e+01 -9.99853e-01
1.20157e+01 2.07517e+00 -1.98796e+00 2.66846e+01 -4.06313e+01 4.71761e+00 -7.52843e+01 -9.99706e-01
1.20257e+01 1.69033e+00 -1.94679e+00 2.59457e+01 -3.63712e+01 5.41924e+00 -7.24792e+01 -9.99429e-01
1.20357e+01 1.34629e+00 -1.90118e+00 2.52340e+01 -3.24747e+01 5.62509e+00 -6.98501e+01 -9.98931e-01
1.20457e+01 1.03938e+00 -1.85553e+00 2.45477e+01 -2.89491e+01 5.44381e+00 -6.73890e+01 -9.98080e-01
1.20557e+01 7.65891e-01 -1.81323e+00 2.38852e+01 -2.57912e+01 4.96471e+00 -6.50826e+01 -9.96704e-01
1.20657e+01 5.22192e-01 -1.77689e+00 2.32451e+01 -2.29908e+01 4.25985e+00 -6.29149e+01 -9.94605e-01
1.20757e+01 3.04781e-01 -1.74846e+00 2.26261e+01 -2.05324e+01 3.38633e+00 -6.08691e+01 -9.91575e-01
1.20857e+01 1.10330e-01 -1.72939e+00 2.20270e+01 -1.83972e+01 2.38839e+00 -5.89294e+01 -9.87438e-01
1.20957e+01 -6.42929e-02 -1.72073e+00 2.14468e+01 -1.65644e+01 1.29940e+00 -5.70808e+01 -9.82082e-01
1.21057e+01 -2.22005e-01 -1.72326e+00 2.08847e+01 -1.50125e+01 1.43630e-01 -5.53100e+01 -9.75490e-01
1.21157e+01 -3.65509e-01 -1.73753e+00 2.03400e+01 -1.37203e+01 -1.06226e+00 -5.36050e+01 -9.67761e-01
1.21257e+01 -4.97298e-01 -1.76400e+00 1.98121e+01 -1.26670e+01 -2.30784e+00 -5.19550e+01 -9.59102e-01
1.21357e+01 -6.19665e-01 -1.80301e+00 1.93004e+01 -1.18334e+01 -3.58782e+00 -5.03505e+01 -9.49810e-01
1.21457e+01 -7.34718e-01 -1.85489e+00 1.88046e+01 -1.12017e+01 -4.90113e+00 -4.87828e+01 -9.40240e-01
1.21557e+01 -8.44394e-01 -1.91999e+00 1.83243e+01 -1.07560e+01 -6.25008e+00 -4.72437e+01 -9.30763e-01
1.21657e+01 -9.50482e-01 -1.99869e+00 1.78594e+01 -1.04821e+01 -7.63981e+00 -4.57252e+01 -9.21735e-01
1.21757e+01 -1.05464e+00 -2.09144e+00 1.74095e+01 -1.03680e+01 -9.07772e+00 -4.42196e+01 -9.13470e-01
1.21857e+01 -1.15841e+00 -2.19878e+00 1.69747e+01 -1.04037e+01 -1.05731e+01 -4.27186e+01 -9.06221e-01
1.21957e+01 -1.26325e+00 -2.32134e+00 1.65548e+01 -1.05808e+01 -1.21368e+01 -4.12138e+01 -9.00174e-01
1.22057e+01 -1.37055e+00 -2.45988e+00 1.61501e+01 -1.08933e+01 -1.37809e+01 -3.96957e+01 -8.95452e-01
1.22157e+01 -1.48163e+00 -2.61528e+00 1.57607e+01 -1.13365e+01 -1.55187e+01 -3.81538e+01 -8.92112e-01
1.22257e+01 -1.59778e+00 -2.78857e+00 1.53869e+01 -1.19079e+01 -1.73644e+01 -3.65763e+01 -8.90164e-01
1.22357e+01 -1.72029e+00 -2.98091e+00 1.50291e+01 -1.26062e+01 -1.93327e+01 -3.49497e+01 -8.89571e-01
1.22457e+01 -1.85041e+00 -3.19361e+00 1.46879e+01 -1.34320e+01 -2.14393e+01 -3.32583e+01 -8.90267e-01
1.22558e+01 -1.98945e+00 -3.42816e+00 1.43640e+01 -1.43872e+01 -2.36999e+01 -3.14839e+01 -8.92157e-01
1.22658e+01 -2.13870e+00 -3.68619e+00 1.40584e+01 -1.54749e+01 -2.61307e+01 -2.96054e+01 -8.95129e-01
1.22758e+01 -2.29951e+00 -3.96948e+00 1.37722e+01 -1.66998e+01 -2.87476e+01 -2.75979e+01 -8.99058e-01
1.22858e+01 -2.47328e+00 -4.27999e+00 1.35068e+01 -1.80672e+01 -3.15658e+01 -2.54324e+01 -9.03808e-01
1.22958e+01 -2.66147e+00 -4.61981e+00 1.32640e+01 -1.95835e+01 -3.45996e+01 -2.30751e+01 -9.09239e-01
1.23058e+01 -2.86560e+00 -4.99117e+00 1.30459e+01 -2.12557e+01 -3.78613e+01 -2.04863e+01 -9.15211e-01
1.23158e+01 -3.08727e+00 -5.39640e+00 1.28550e+01 -2.30913e+01 -4.13602e+01 -1.76200e+01 -9.21578e-01
1.23258e+01 -3.32815e+00 -5.83790e+00 1.26945e+01 -2.50975e+01 -4.51012e+01 -1.44225e+01 -9.28202e-01
1.23358e+01 -3.58998e+00 -6.31809e+00 1.25678e+01 -2.72812e+01 -4.90832e+01 -1.08323e+01 -9.34948e-01
1.23458e+01 -3.87456e+00 -6.83936e+00 1.24793e+01 -2.96480e+01 -5.32966e+01 -6.77857e+00 -9.41687e-01
1.23558e+01 -4.18376e+00 -7.40392e+00 1.24340e+01 -3.22017e+01 -5.77205e+01 -2.18108e+00 -9.48301e-01
1.23658e+01 -4.51944e+00 -8.01371e+00 1.24378e+01 -3.49428e+01 -6.23188e+01 3.05008e+00 -9.54687e-01
1.23758e+01 -4.88346e+00 -8.67021e+00 1.24975e+01 -3.78675e+01 -6.70358e+01 9.01409e+00 -9.60752e-01
1.23858e+01 -5.27762e+00 -9.37423e+00 1.26209e+01 -4.09661e+01 -7.17908e+01 1.58178e+01 -9.66424e-01
1.23958e+01 -5.70357e+00 -1.01256e+01 1.28171e+01 -4.42202e+01 -7.64713e+01 2.35732e+01 -9.71647e-01
1.24058e+01 -6.16274e+00 -1.09229e+01 1.30961e+01 -4.76011e+01 -8.09262e+01 3.23919e+01 -9.76380e-01
1.24158e+01 -6.65619e+00 -1.17628e+01 1.34690e+01 -5.10659e+01 -8.49581e+01 4.23780e+01 -9.80602e-01
1.24258e+01 -7.18448e+00 -1.26400e+01 1.39481e+01 -5.45547e+01 -8.83157e+01 5.36166e+01 -9.84308e-01
1.24358e+01 -7.74747e+00 -1.35461e+01 1.45461e+01 -5.79864e+01 -9.06877e+01 6.61584e+01 -9.87504e-01
1.24458e+01 -8.34406e+00 -1.44695e+01 1.52760e+01 -6.12549e+01 -9.16999e+01 7.99986e+01 -9.90210e-01
1.24558e+01 -8.97198e+00 -1.53945e+01 1.61506e+01 -6.42256e+01 -9.09177e+01 9.50512e+01 -9.92454e-01
1.24658e+01 -9.62746e+00 -1.63008e+01 1.71811e+01 -6.67331e+01 -8.78577e+01 1.11119e+02 -9.94274e-01
1.24758e+01 -1.03049e+01 -1.71629e+01 1.83760e+01 -6.85799e+01 -8.20112e+01 1.27859e+02 -9.95713e-01
1.24858e+01 -1.09966e+01 -1.79505e+01 1.97397e+01 -6.95395e+01 -7.28846e+01 1.44755e+02 -9.96817e-01
1.24958e+01 -1.16924e+01 -1.86287e+01 2.12702e+01 -6.93629e+01 -6.00581e+01 1.61092e+02 -9.97636e-01
1.25058e+01 -1.23796e+01 -1.91588e+01 2.29577e+01 -6.77915e+01 -4.32629e+01 1.75958e+02 -9.98220e-01
1.25158e+01 -1.30432e+01 -1.95008e+01 2.47821e+01 -6.45765e+01 -2.24713e+01 1.88267e+02 -9.98613e-01
1.25258e+01 -1.36654e+01 -1.96160e+01 2.67118e+01 -5.95058e+01 2.01222e+00 1.96829e+02 -9.98850e-01
1.25358e+01 -1.42270e+01 -1.94705e+01 2.87035e+01 -5.24354e+01 2.94791e+01 2.00464e+02 -9.98947e-01
1.25458e+01 -1.47076e+01 -1.90400e+01 3.07026e+01 -4.33236e+01 5.87885e+01 1.98160e+02 -9.98892e-01
1.25559e+01 -1.50872e+01 -1.83133e+01 3.26459e+01 -3.22607e+01 8.84070e+01 1.89241e+02 -9.98597e-01
1.25659e+01 -1.53473e+01 -1.72962e+01 3.44660e+01 -1.94887e+01 1.16532e+02 1.73542e+02 -9.97774e-01
1.25759e+01 -1.54727e+01 -1.60131e+01 3.60967e+01 -5.40342e+00 1.41291e+02 1.51508e+02 -9.95445e-01
1.25859e+01 -1.54528e+01 -1.45063e+01 3.74796e+01 9.46564e+00 1.60992e+02 1.24217e+02 -9.87863e-01
1.25959e+01 -1.52828e+01 -1.28330e+01 3.85696e+01 2.44979e+01 1.74367e+02 9.32723e+01 -9.58827e-01
1.26059e+01 -1.49643e+01 -1.10600e+01 3.93399e+01 3.90430e+01 1.80753e+02 6.05996e+01 -8.35863e-01
1.26159e+01 -1.45053e+01 -9.25570e+00 3.97829e+01 5.24964e+01 1.80170e+02 2.81695e+01 -3.87978e-01
1.26259e+01 -1.39194e+01 -7.48302e+00 3.99101e+01 6.43633e+01 1.73264e+02 -2.26816e+00 3.99751e-01
1.26359e+01 -1.32243e+01 -5.79989e+00 3.97489e+01 7.42439e+01 1.61171e+02 -2.92977e+01 8.47088e-01
1.26459e+01 -1.24415e+01 -4.25520e+00 3.93386e+01 8.18634e+01 1.45325e+02 -5.19616e+01 9.64859e-01
1.26559e+01 -1.15943e+01 -2.88088e+00 3.87253e+01 8.71344e+01 1.27233e+02 -6.98655e+01 9.90724e-01
1.26659e+01 -1.07059e+01 -1.69276e+00 3.79564e+01 9.01311e+01 1.08285e+02 -8.30947e+01 9.96920e-01
1.26759e+01 -9.79805e+00 -6.93517e-01 3.70770e+01 9.10453e+01 8.96304e+01 -9.20769e+01 9.98666e-01
1.26859e+01 -8.89040e+00 1.24277e-01 3.61264e+01 9.01468e+01 7.21223e+01 -9.74418e+01 9.99241e-01
1.26959e+01 -7.99952e+00 7.75114e-01 3.51372e+01 8.77464e+01 5.63191e+01 -9.98997e+01 9.99438e-01
1.27059e+01 -7.13882e+00 1.27773e+00 3.41351e+01 8.41656e+01 4.25194e+01 -1.00148e+02 9.99473e-01
1.27159e+01 -6.31855e+00 1.65279e+00 3.31388e+01 7.97134e+01 3.08172e+01 -9.88135e+01 9.99395e-01
1.27259e+01 -5.54599e+00 1.92110e+00 3.21617e+01 7.46709e+01 2.11594e+01 -9.64188e+01 9.99179e-01
1.27359e+01 -4.82579e+00 2.10244e+00 3.12120e+01 6.92822e+01 1.33978e+01 -9.33778e+01 9.98734e-01
1.27459e+01 -4.16035e+00 2.21478e+00 3.02946e+01 6.37514e+01 7.33150e+00 -8.99998e+01 9.97860e-01
1.27559e+01 -3.55026e+00 2.27399e+00 2.94117e+01 5.82424e+01 2.73806e+00 -8.65046e+01 9.96158e-01
1.27659e+01 -2.99461e+00 2.29365e+00 2.85638e+01 5.28827e+01 -6.05251e-01 -8.30388e+01 9.92873e-01
1.27759e+01 -2.49143e+00 2.28520e+00 2.77500e+01 4.77664e+01 -2.90804e+00 -7.96934e+01 9.86651e-01
1.27859e+01 -2.03793e+00 2.25803e+00 2.69688e+01 4.29597e+01 -4.35946e+00 -7.65186e+01 9.75233e-01
1.27959e+01 -1.63078e+00 2.21975e+00 2.62185e+01 3.85053e+01 -5.12501e+00 -7.35359e+01 9.55175e-01
1.28059e+01 -1.26631e+00 2.17638e+00 2.54970e+01 3.44269e+01 -5.34599e+00 -7.07479e+01 9.21848e-01
1.28159e+01 -9.40726e-01 2.13259e+00 2.48024e+01 3.07332e+01 -5.14063e+00 -6.81460e+01 8.70026e-01
1.28259e+01 -6.50172e-01 2.09196e+00 2.41330e+01 2.74213e+01 -4.60614e+00 -6.57149e+01 7.95338e-01
1.28359e+01 -3.90882e-01 2.05711e+00 2.34872e+01 2.44799e+01 -3.82108e+00 -6.34366e+01 6.96281e-01
1.28459e+01 -1.59231e-01 2.02999e+00 2.28634e+01 2.18922e+01 -2.84789e+00 -6.12924e+01 5.75825e-01
1.28560e+01 4.82221e-02 2.01207e+00 2.22605e+01 1.96384e+01 -1.73530e+00 -5.92644e+01 4.41375e-01
1.28660e+01 2.34711e-01 2.00443e+00 2.16774e+01 1.76972e+01 -5.20453e-01 -5.73360e+01 3.02803e-01
1.28760e+01 4.03255e-01 2.00798e+00 2.11132e+01 1.60472e+01 7.69178e-01 -5.54920e+01 1.69627e-01
1.28860e+01 5.56664e-01 2.02344e+00 2.05670e+01 1.46678e+01 2.11426e+00 -5.37189e+01 4.88865e-02
1.28960e+01 6.97544e-01 2.05145e+00 2.00382e+01 1.35391e+01 3.50224e+00 -5.20043e+01 -5.55508e-02
1.29060e+01 8.28310e-01 2.09257e+00 1.95264e+01 1.26426e+01 4.92621e+00 -5.03371e+01 -1.42523e-01
1.29160e+01 9.51199e-01 2.14733e+00 1.90310e+01 1.19613e+01 6.38395e+00 -4.87069e+01 -2.12644e-01
1.29260e+01 1.06828e+00 2.21621e+00 1.85518e+01 1.14793e+01 7.87708e+00 -4.71040e+01 -2.67426e-01
1.29360e+01 1.18148e+00 2.29975e+00 1.80886e+01 1.11827e+01 9.41040e+00 -4.55191e+01 -3.08659e-01
1.29460e+01 1.29259e+00 2.39850e+00 1.76411e+01 1.10592e+01 1.09912e+01 -4.39427e+01 -3.38053e-01
1.29560e+01 1.40328e+00 2.51311e+00 1.72094e+01 1.10983e+01 1.26291e+01 -4.23652e+01 -3.57066e-01
1.29660e+01 1.51514e+00 2.64428e+00 1.67936e+01 1.12914e+01 1.43350e+01 -4.07764e+01 -3.66846e-01
1.29760e+01 1.62967e+00 2.79286e+00 1.63937e+01 1.16319e+01 1.61216e+01 -3.91651e+01 -3.68224e-01
1.29860e+01 1.74833e+00 2.95980e+00 1.60101e+01 1.21147e+01 1.80025e+01 -3.75190e+01 -3.61740e-01
1.29960e+01 1.87251e+00 3.14618e+00 1.56432e+01 1.27367e+01 1.99920e+01 -3.58240e+01 -3.47672e-01
1.30060e+01 2.00361e+00 3.35325e+00 1.52936e+01 1.34965e+01 2.21053e+01 -3.40644e+01 -3.26061e-01
1.30160e+01 2.14299e+00 3.58240e+00 1.49620e+01 1.43941e+01 2.43579e+01 -3.22216e+01 -2.96742e-01
1.30260e+01 2.29205e+00 3.83518e+00 1.46493e+01 1.54313e+01 2.67653e+01 -3.02744e+01 -2.59379e-01
1.30360e+01 2.45219e+00 4.11329e+00 1.43567e+01 1.66110e+01 2.93426e+01 -2.81980e+01 -2.13499e-01
1.30460e+01 2.62487e+00 4.41860e+00 1.40857e+01 1.79373e+01 3.21046e+01 -2.59636e+01 -1.58558e-01
1.30560e+01 2.81157e+00 4.75312e+00 1.38379e+01 1.94155e+01 3.50645e+01 -2.35374e+01 -9.40266e-02
1.30660e+01 3.01383e+00 5.11898e+00 1.36156e+01 2.10514e+01 3.82334e+01 -2.08804e+01 -1.95271e-02
1.30760e+01 3.23328e+00 5.51841e+00 1.34211e+01 2.28513e+01 4.16193e+01 -1.79470e+01 6.49741e-02
1.30860e+01 3.47158e+00 5.95371e+00 1.32576e+01 2.48213e+01 4.52257e+01 -1.46848e+01 1.58918e-01
1.30960e+01 3.73046e+00 6.42716e+00 1.31286e+01 2.69670e+01 4.90500e+01 -1.10334e+01 2.60879e-01
1.31060e+01 4.01170e+00 6.94096e+00 1.30384e+01 2.92926e+01 5.30806e+01 -6.92397e+00 3.68328e-01
1.31160e+01 4.31711e+00 7.49711e+00 1.29919e+01 3.18000e+01 5.72947e+01 -2.27911e+00 4.77567e-01
1.31260e+01 4.64851e+00 8.09727e+00 1.29949e+01 3.44876e+01 6.16543e+01 2.98731e+00 5.83964e-01
1.31360e+01 5.00767e+00 8.74256e+00 1.30540e+01 3.73489e+01 6.61020e+01 8.96918e+00 6.82556e-01
1.31460e+01 5.39628e+00 9.43339e+00 1.31770e+01 4.03711e+01 7.05555e+01 1.57665e+01 7.68935e-01
1.31561e+01 5.81583e+00 1.01691e+01 1.33725e+01 4.35329e+01 7.49019e+01 2.34819e+01 8.40135e-01
1.31661e+01 6.26759e+00 1.09478e+01 1.36502e+01 4.68024e+01 7.89907e+01 3.22159e+01 8.95159e-01
1.31761e+01 6.75240e+00 1.17658e+01 1.40207e+01 5.01342e+01 8.26277e+01 4.20589e+01 9.34945e-01
1.31861e+01 7.27061e+00 1.26173e+01 1.44956e+01 5.34667e+01 8.55679e+01 5.30803e+01 9.61837e-01
1.31961e+01 7.82182e+00 1.34936e+01 1.50868e+01 5.67182e+01 8.75115e+01 6.53136e+01 9.78828e-01
1.32061e+01 8.40473e+00 1.43831e+01 1.58063e+01 5.97841e+01 8.81018e+01 7.87364e+01 9.88868e-01
1.32161e+01 9.01685e+00 1.52702e+01 1.66656e+01 6.25332e+01 8.69300e+01 9.32471e+01 9.94427e-01
1.32261e+01 9.65423e+00 1.61348e+01 1.76748e+01 6.48061e+01 8.35471e+01 1.08637e+02 9.97321e-01
1.32361e+01 1.03112e+01 1.69527e+01 1.88409e+01 6.64150e+01 7.74886e+01 1.24560e+02 9.98746e-01
1.32461e+01 1.09800e+01 1.76947e+01 2.01669e+01 6.71465e+01 6.83128e+01 1.40510e+02 9.99416e-01
1.32561e+01 1.16509e+01 1.83278e+01 2.16499e+01 6.67690e+01 5.56568e+01 1.55802e+02 9.99722e-01
1.32661e+01 1.23114e+01 1.88159e+01 2.32789e+01 6.50448e+01 3.93068e+01 1.69572e+02 9.99858e-01
1.32761e+01 1.29470e+01 1.91219e+01 2.50340e+01 6.17492e+01 1.92786e+01 1.80813e+02 9.99919e-01
1.32861e+01 1.35409e+01 1.92103e+01 2.68843e+01 5.66944e+01 -4.10329e+00 1.88434e+02 9.99945e-01
1.32961e+01 1.40749e+01 1.90509e+01 2.87883e+01 4.97593e+01 -3.01464e+01 1.91371e+02 9.99953e-01
1.33061e+01 1.45301e+01 1.86219e+01 3.06944e+01 4.09186e+01 -5.77715e+01 1.88726e+02 9.99944e-01
1.33161e+01 1.48875e+01 1.79145e+01 3.25435e+01 3.02696e+01 -8.55560e+01 1.79920e+02 9.99906e-01
1.33261e+01 1.51304e+01 1.69352e+01 3.42730e+01 1.80480e+01 -1.11848e+02 1.64841e+02 9.99762e-01
1.33361e+01 1.52446e+01 1.57075e+01 3.58219e+01 4.62834e+00 -1.34949e+02 1.43929e+02 9.99090e-01
1.33461e+01 1.52206e+01 1.42711e+01 3.71364e+01 -9.49570e+00 -1.53333e+02 1.18184e+02 9.94851e-01
1.33561e+01 1.50542e+01 1.26792e+01 3.81751e+01 -2.37501e+01 -1.65858e+02 8.90747e+01 9.59973e-01
1.33661e+01 1.47470e+01 1.09928e+01 3.89131e+01 -3.75421e+01 -1.71928e+02 5.83429e+01 6.58463e-01
1.33761e+01 1.43064e+01 9.27125e+00 3.93428e+01 -5.03515e+01 -1.71545e+02 2.77241e+01 -4.08214e-01
1.33861e+01 1.37445e+01 7.57461e+00 3.94736e+01 -6.16992e+01 -1.65273e+02 -1.15342e+00 -9.30676e-01
1.33961e+01 1.30784e+01 5.96372e+00 3.93302e+01 -7.11464e+01 -1.54145e+02 -2.68849e+01 -9.93091e-01
1.34061e+01 1.23283e+01 4.48282e+00 3.89491e+01 -7.84546e+01 -1.39467e+02 -4.85989e+01 -9.99158e-01
1.34161e+01 1.15161e+01 3.16073e+00 3.83726e+01 -8.35540e+01 -1.22613e+02 -6.59276e+01 -9.99861e-01
1.34261e+01 1.06638e+01 2.01271e+00 3.76446e+01 -8.65108e+01 -1.04861e+02 -7.89226e+01 -9.99967e-01
1.34361e+01 9.79191e+00 1.04221e+00 3.68069e+01 -8.74971e+01 -8.72786e+01 -8.79465e+01 -9.99989e-01
1.34461e+01 8.91903e+00 2.43262e-01 3.58965e+01 -8.67576e+01 -7.06724e+01 -9.35544e+01 -9.99995e-01
1.34562e+01 8.06099e+00 -3.96802e-01 3.49445e+01 -8.45779e+01 -5.55823e+01 -9.63838e+01 -9.99996e-01
1.34662e+01 7.23071e+00 -8.94848e-01 3.39753e+01 -8.12556e+01 -4.23110e+01 -9.70712e+01 -9.99997e-01
1.34762e+01 6.43818e+00 -1.26976e+00 3.30076e+01 -7.70794e+01 -3.09699e+01 -9.61952e+01 -9.99996e-01
1.34862e+01 5.69057e+00 -1.54081e+00 3.20543e+01 -7.23138e+01 -2.15307e+01 -9.42463e+01 -9.99994e-01
1.34962e+01 4.99261e+00 -1.72647e+00 3.11243e+01 -6.71908e+01 -1.38719e+01 -9.16177e+01 -9.99991e-01
1.35062e+01 4.34685e+00 -1.84370e+00 3.02226e+01 -6.19055e+01 -7.81777e+00 -8.86080e+01 -9.99984e-01
1.35162e+01 3.75409e+00 -1.90757e+00 2.93521e+01 -5.66166e+01 -3.16825e+00 -8.54334e+01 -9.99969e-01
1.35262e+01 3.21373e+00 -1.93109e+00 2.85135e+01 -5.14483e+01 2.80995e-01 -8.22419e+01 -9.99939e-01
1.35362e+01 2.72407e+00 -1.92530e+00 2.77064e+01 -4.64937e+01 2.72502e+00 -7.91285e+01 -9.99877e-01
1.35462e+01 2.28261e+00 -1.89934e+00 2.69299e+01 -4.18195e+01 4.34194e+00 -7.61485e+01 -9.99754e-01
1.35562e+01 1.88632e+00 -1.86067e+00 2.61824e+01 -3.74698e+01 5.28922e+00 -7.33296e+01 -9.99521e-01
1.35662e+01 1.53179e+00 -1.81529e+00 2.54623e+01 -3.34708e+01 5.70258e+00 -7.06800e+01 -9.99097e-01
1.35762e+01 1.21547e+00 -1.76796e+00 2.47678e+01 -2.98343e+01 5.69661e+00 -6.81963e+01 -9.98362e-01
1.35862e+01 9.33698e-01 -1.72237e+00 2.40974e+01 -2.65607e+01 5.36626e+00 -6.58678e+01 -9.97157e-01
1.35962e+01 6.82889e-01 -1.68137e+00 2.34495e+01 -2.36426e+01 4.78884e+00 -6.36802e+01 -9.95286e-01
1.36062e+01 4.59548e-01 -1.64709e+00 2.28229e+01 -2.10664e+01 4.02621e+00 -6.16180e+01 -9.92539e-01
1.36162e+01 2.60339e-01 -1.62113e+00 2.22164e+01 -1.88146e+01 3.12683e+00 -5.96657e+01 -9.88720e-01
1.36262e+01 8.21137e-02 -1.60464e+00 2.16289e+01 -1.68675e+01 2.12780e+00 -5.78088e+01 -9.83686e-01
1.36362e+01 -7.80700e-02 -1.59847e+00 2.10595e+01 -1.52040e+01 1.05663e+00 -5.60340e+01 -9.77380e-01
1.36462e+01 -2.22943e-01 -1.60322e+00 2.05076e+01 -1.38028e+01 -6.71508e-02 -5.43295e+01 -9.69854e-01
1.36562e+01 -3.55024e-01 -1.61935e+00 1.99724e+01 -1.26432e+01 -1.23065e+00 -5.26848e+01 -9.61272e-01
1.36662e+01 -4.76631e-01 -1.64718e+00 1.94534e+01 -1.17055e+01 -2.42640e+00 -5.10906e+01 -9.51899e-01
1.36762e+01 -5.89891e-01 -1.68703e+00 1.89501e+01 -1.09714e+01 -3.65142e+00 -4.95384e+01 -9.42071e-01
1.36862e+01 -6.96756e-01 -1.73918e+00 1.84622e+01 -1.04243e+01 -4.90636e+00 -4.80207e+01 -9.32156e-01
1.36962e+01 -7.99020e-01 -1.80395e+00 1.79893e+01 -1.00493e+01 -6.19481e+00 -4.65300e+01 -9.22521e-01
1.37062e+01 -8.98340e-01 -1.88171e+00 1.75312e+01 -9.83370e+00 -7.52284e+00 -4.50594e+01 -9.13501e-01
1.37162e+01 -9.96254e-01 -1.97290e+00 1.70877e+01 -9.76643e+00 -8.89848e+00 -4.36018e+01 -9.05378e-01
1.37262e+01 -1.09420e+00 -2.07805e+00 1.66588e+01 -9.83849e+00 -1.03314e+01 -4.21498e+01 -8.98371e-01
1.37362e+01 -1.19353e+00 -2.19780e+00 1.62445e+01 -1.00427e+01 -1.18328e+01 -4.06955e+01 -8.92633e-01
1.37462e+01 -1.29554e+00 -2.33291e+00 1.58447e+01 -1.03737e+01 -1.34148e+01 -3.92301e+01 -8.88254e-01
1.37563e+01 -1.40148e+00 -2.48427e+00 1.54597e+01 -1.08279e+01 -1.50908e+01 -3.77441e+01 -8.85273e-01
1.37663e+01 -1.51258e+00 -2.65291e+00 1.50897e+01 -1.14033e+01 -1.68749e+01 -3.62264e+01 -8.83678e-01
1.37763e+01 -1.63003e+00 -2.83998e+00 1.47351e+01 -1.20995e+01 -1.87823e+01 -3.46642e+01 -8.83426e-01
1.37863e+01 -1.75505e+00 -3.04682e+00 1.43964e+01 -1.29176e+01 -2.08283e+01 -3.30429e+01 -8.84441e-01
1.37963e+01 -1.88888e+00 -3.27490e+00 1.40742e+01 -1.38602e+01 -2.30292e+01 -3.13454e+01 -8.86629e-01
1.38063e+01 -2.03278e+00 -3.52587e+00 1.37696e+01 -1.49309e+01 -2.54014e+01 -2.95515e+01 -8.89879e-01
1.38163e+01 -2.18804e+00 -3.80153e+00 1.34834e+01 -1.61349e+01 -2.79614e+01 -2.76378e+01 -8.94070e-01
1.38263e+01 -2.35605e+00 -4.10385e+00 1.32171e+01 -1.74781e+01 -3.07253e+01 -2.55767e+01 -8.99072e-01
1.38363e+01 -2.53821e+00 -4.43496e+00 1.29723e+01 -1.89675e+01 -3.37085e+01 -2.33359e+01 -9.04751e-01
1.38463e+01 -2.73604e+00 -4.79713e+00 1.27510e+01 -2.06109e+01 -3.69248e+01 -2.08774e+01 -9.10968e-01
1.38563e+01 -2.95111e+00 -5.19275e+00 1.25555e+01 -2.24164e+01 -4.03857e+01 -1.81569e+01 -9.17586e-01
1.38663e+01 -3.18508e+00 -5.62431e+00 1.23887e+01 -2.43923e+01 -4.40988e+01 -1.51227e+01 -9.24467e-01
1.38763e+01 -3.43971e+00 -6.09437e+00 1.22542e+01 -2.65466e+01 -4.80667e+01 -1.17149e+01 -9.31478e-01
1.38863e+01 -3.71681e+00 -6.60544e+00 1.21558e+01 -2.88863e+01 -5.22843e+01 -7.86443e+00 -9.38490e-01
1.38963e+01 -4.01827e+00 -7.15996e+00 1.20986e+01 -3.14169e+01 -5.67362e+01 -3.49224e+00 -9.45385e-01
1.39063e+01 -4.34600e+00 -7.76014e+00 1.20880e+01 -3.41414e+01 -6.13934e+01 1.49090e+00 -9.52055e-01
1.39163e+01 -4.70196e+00 -8.40781e+00 1.21308e+01 -3.70585e+01 -6.62087e+01 7.18452e+00 -9.58407e-01
1.39263e+01 -5.08804e+00 -9.10422e+00 1.22345e+01 -4.01618e+01 -7.11114e+01 1.36974e+01 -9.64361e-01
1.39363e+01 -5.50604e+00 -9.84977e+00 1.24079e+01 -4.34372e+01 -7.60009e+01 2.11454e+01 -9.69857e-01
1.39463e+01 -5.95757e+00 -1.06437e+01 1.26610e+01 -4.68608e+01 -8.07393e+01 2.96475e+01 -9.74853e-01
1.39563e+01 -6.44394e+00 -1.14835e+01 1.30050e+01 -5.03954e+01 -8.51436e+01 3.93190e+01 -9.79322e-01
1.39663e+01 -6.96601e+00 -1.23648e+01 1.34519e+01 -5.39877e+01 -8.89773e+01 5.02614e+01 -9.83255e-01
1.39763e+01 -7.52401e+00 -1.32804e+01 1.40150e+01 -5.75640e+01 -9.19427e+01 6.25485e+01 -9.86657e-01
1.39863e+01 -8.11730e+00 -1.42199e+01 1.47079e+01 -6.10259e+01 -9.36761e+01 7.62060e+01 -9.89547e-01
1.39963e+01 -8.74413e+00 -1.51688e+01 1.55441e+01 -6.42468e+01 -9.37474e+01 9.11872e+01 -9.91953e-01
1.40063e+01 -9.40133e+00 -1.61081e+01 1.65362e+01 -6.70681e+01 -9.16672e+01 1.07342e+02 -9.93912e-01
1.40163e+01 -1.00840e+01 -1.70137e+01 1.76946e+01 -6.92974e+01 -8.69057e+01 1.24380e+02 -9.95466e-01
1.40263e+01 -1.07850e+01 -1.78560e+01 1.90260e+01 -7.07100e+01 -7.89284e+01 1.41841e+02 -9.96665e-01
1.40363e+01 -1.14951e+01 -1.86004e+01 2.05316e+01 -7.10531e+01 -6.72496e+01 1.59062e+02 -9.97560e-01
1.40463e+01 -1.22021e+01 -1.92078e+01 2.22046e+01 -7.00575e+01 -5.15078e+01 1.75164e+02 -9.98204e-01
1.40564e+01 -1.28913e+01 -1.96368e+01 2.40287e+01 -6.74546e+01 -3.15583e+01 1.89068e+02 -9.98644e-01
1.40664e+01 -1.35455e+01 -1.98457e+01 2.59758e+01 -6.30023e+01 -7.57245e+00 1.99550e+02 -9.98923e-01
1.40764e+01 -1.41450e+01 -1.97967e+01 2.80054e+01 -5.65168e+01 1.98732e+01 2.05343e+02 -9.99068e-01
1.40864e+01 -1.46691e+01 -1.94599e+01 3.00645e+01 -4.79086e+01 4.97449e+01 2.05288e+02 -9.99084e-01
1.40964e+01 -1.50965e+01 -1.88182e+01 3.20901e+01 -3.72171e+01 8.05643e+01 1.98517e+02 -9.98927e-01
1.41064e+01 -1.54074e+01 -1.78710e+01 3.40125e+01 -2.46365e+01 1.10507e+02 1.84645e+02 -9.98433e-01
1.41164e+01 -1.55843e+01 -1.66369e+01 3.57613e+01 -1.05257e+01 1.37591e+02 1.63911e+02 -9.97038e-01
1.41264e+01 -1.56145e+01 -1.51541e+01 3.72719e+01 4.60453e+00 1.59930e+02 1.37232e+02 -9.92620e-01
1.41364e+01 -1.54909e+01 -1.34780e+01 3.84921e+01 2.01289e+01 1.76009e+02 1.06140e+02 -9.75981e-01
1.41464e+01 -1.52128e+01 -1.16761e+01 3.93872e+01 3.53667e+01 1.84907e+02 7.25935e+01 -9.03472e-01
1.41564e+01 -1.47865e+01 -9.82064e+00 3.99433e+01 4.96583e+01 1.86419e+02 3.86972e+01 -5.95846e-01
1.41664e+01 -1.42243e+01 -7.97977e+00 4.01667e+01 6.24454e+01 1.81043e+02 6.39534e+00 1.66682e-01
1.41764e+01 -1.35436e+01 -6.21529e+00 4.00819e+01 7.32836e+01 1.69849e+02 -2.27074e+01 7.73186e-01
1.41864e+01 -1.27658e+01 -4.58225e+00 3.97271e+01 8.18355e+01 1.54288e+02 -4.74428e+01 9.51150e-01
1.41964e+01 -1.19145e+01 -3.11914e+00 3.91493e+01 8.79539e+01 1.35958e+02 -6.72350e+01 9.88403e-01
1.42064e+01 -1.10141e+01 -1.84664e+00 3.83985e+01 9.16750e+01 1.16378e+02 -8.20569e+01 9.96565e-01
1.42164e+01 -1.00878e+01 -7.70725e-01 3.75229e+01 9.31712e+01 9.68368e+01 -9.22862e+01 9.98667e-01
1.42264e+01 -9.15664e+00 1.14152e-01 3.65654e+01 9.27079e+01 7.83164e+01 -9.85531e+01 9.99312e-01
1.42364e+01 -8.23855e+00 8.21756e-01 3.55620e+01 9.06030e+01 6.14778e+01 -1.01602e+02 9.99531e-01
1.42464e+01 -7.34832e+00 1.37099e+00 3.45409e+01 8.71931e+01 4.66939e+01 -1.02184e+02 9.99588e-01
1.42564e+01 -6.49736e+00 1.78328e+00 3.35235e+01 8.28064e+01 3.41051e+01 -1.00983e+02 9.99549e-01
1.42664e+01 -5.69389e+00 2.08055e+00 3.25246e+01 7.77444e+01 2.36820e+01 -9.85787e+01 9.99407e-01
1.42764e+01 -4.94332e+00 2.28383e+00 3.15538e+01 7.22715e+01 1.52835e+01 -9.54331e+01 9.99101e-01
1.42864e+01 -4.24860e+00 2.41238e+00 3.06166e+01 6.66098e+01 8.70454e+00 -9.18935e+01 9.98489e-01
1.42964e+01 -3.61070e+00 2.48325e+00 2.97158e+01 6.09394e+01 3.71184e+00 -8.82083e+01 9.97275e-01
1.43064e+01 -3.02896e+00 2.51109e+00 2.88518e+01 5.54006e+01 6.89108e-02 -8.45441e+01 9.94887e-01
1.43164e+01 -2.50153e+00 2.50827e+00 2.80239e+01 5.00980e+01 -2.44851e+00 -8.10049e+01 9.90260e-01
1.43264e+01 -2.02563e+00 2.48498e+00 2.72305e+01 4.51061e+01 -4.04365e+00 -7.76484e+01 9.81553e-01
1.43364e+01 -1.59790e+00 2.44946e+00 2.64697e+01 4.04737e+01 -4.89472e+00 -7.44999e+01 9.65831e-01
1.43464e+01 -1.21459e+00 2.40831e+00 2.57393e+01 3.62290e+01 -5.15411e+00 -7.15633e+01 9.38922e-01
1.43565e+01 -8.71749e-01 2.36662e+00 2.50373e+01 3.23837e+01 -4.94936e+00 -6.88292e+01 8.95744e-01
1.43665e+01 -5.65372e-01 2.32833e+00 2.43617e+01 2.89370e+01 -4.38535e+00 -6.62808e+01 8.31435e-01
1.43765e+01 -2.91520e-01 2.29636e+00 2.37107e+01 2.58787e+01 -3.54678e+00 -6.38979e+01 7.43230e-01
1.43865e+01 -4.63841e-02 2.27285e+00 2.30828e+01 2.31924e+01 -2.50094e+00 -6.16595e+01 6.32353e-01
1.43965e+01 1.73656e-01 2.25943e+00 2.24767e+01 2.08577e+01 -1.30027e+00 -5.95454e+01 5.04674e-01
1.44065e+01 3.72009e-01 2.25729e+00 2.18911e+01 1.88528e+01 1.52593e-02 -5.75366e+01 3.69377e-01
1.44165e+01 5.51864e-01 2.26742e+00 2.13253e+01 1.71555e+01 1.41614e+00 -5.56160e+01 2.36296e-01
1.44265e+01 7.16188e-01 2.29060e+00 2.07782e+01 1.57442e+01 2.88156e+00 -5.37680e+01 1.13432e-01
1.44365e+01 8.67737e-01 2.32756e+00 2.02493e+01 1.45982e+01 4.39798e+00 -5.19785e+01 5.76198e-03
1.44465e+01 1.00907e+00 2.37891e+00 1.97381e+01 1.36984e+01 5.95788e+00 -5.02345e+01 -8.46406e-02
1.44565e+01 1.14256e+00 2.44525e+00 1.92442e+01 1.30270e+01 7.55875e+00 -4.85240e+01 -1.57781e-01
1.44665e+01 1.27040e+00 2.52717e+00 1.87673e+01 1.25677e+01 9.20213e+00 -4.68355e+01 -2.14829e-01
1.44765e+01 1.39465e+00 2.62527e+00 1.83071e+01 1.23061e+01 1.08929e+01 -4.51577e+01 -2.57409e-01
1.44865e+01 1.51722e+00 2.74018e+00 1.78638e+01 1.22296e+01 1.26387e+01 -4.34793e+01 -2.87165e-01
1.44965e+01 1.63991e+00 2.87263e+00 1.74373e+01 1.23272e+01 1.44492e+01 -4.17886e+01 -3.05531e-01
1.45065e+01 1.76440e+00 3.02344e+00 1.70278e+01 1.25903e+01 1.63359e+01 -4.00730e+01 -3.13640e-01
1.45165e+01 1.89233e+00 3.19351e+00 1.66357e+01 1.30119e+01 1.83114e+01 -3.83187e+01 -3.12299e-01
1.45265e+01 2.02524e+00 3.38391e+00 1.62614e+01 1.35867e+01 2.03896e+01 -3.65105e+01 -3.02011e-01
1.45365e+01 2.16465e+00 3.59582e+00 1.59055e+01 1.43116e+01 2.25846e+01 -3.46310e+01 -2.82998e-01
1.45465e+01 2.31206e+00 3.83056e+00 1.55688e+01 1.51850e+01 2.49110e+01 -3.26604e+01 -2.55243e-01
1.45565e+01 2.46895e+00 4.08961e+00 1.52524e+01 1.62067e+01 2.73834e+01 -3.05762e+01 -2.18530e-01
1.45665e+01 2.63680e+00 4.37460e+00 1.49576e+01 1.73780e+01 3.00157e+01 -2.83519e+01 -1.72503e-01
1.45765e+01 2.81713e+00 4.68728e+00 1.46858e+01 1.87015e+01 3.28206e+01 -2.59574e+01 -1.16743e-01
1.45865e+01 3.01147e+00 5.02954e+00 1.44389e+01 2.01807e+01 3.58092e+01 -2.33575e+01 -5.08798e-02
1.45965e+01 3.22141e+00 5.40336e+00 1.42193e+01 2.18195e+01 3.89899e+01 -2.05117e+01 2.52453e-02
1.46065e+01 3.44856e+00 5.81080e+00 1.40295e+01 2.36224e+01 4.23671e+01 -1.73733e+01 1.11367e-01
1.46165e+01 3.69458e+00 6.25390e+00 1.38729e+01 2.55932e+01 4.59399e+01 -1.38888e+01 2.06537e-01
1.46265e+01 3.96116e+00 6.73468e+00 1.37530e+01 2.77352e+01 4.96999e+01 -9.99758e+00 3.08869e-01
1.46365e+01 4.25004e+00 7.25499e+00 1.36744e+01 3.00495e+01 5.36292e+01 -5.63117e+00 4.15370e-01
1.46465e+01 4.56292e+00 7.81640e+00 1.36422e+01 3.25347e+01 5.76971e+01 -7.13593e-01 5.21990e-01
1.46566e+01 4.90150e+00 8.42005e+00 1.36623e+01 3.51855e+01 6.18564e+01 4.83818e+00 6.24000e-01
1.46666e+01 5.26738e+00 9.06647e+00 1.37414e+01 3.79909e+01 6.60390e+01 1.11128e+01 7.16697e-01
1.46766e+01 5.66203e+00 9.75533e+00 1.38873e+01 4.09330e+01 7.01511e+01 1.82022e+01 7.96282e-01
1.46866e+01 6.08669e+00 1.04852e+01 1.41086e+01 4.39851e+01 7.40674e+01 2.61971e+01 8.60589e-01
1.46966e+01 6.54227e+00 1.12532e+01 1.44147e+01 4.71088e+01 7.76252e+01 3.51818e+01 9.09375e-01
1.47066e+01 7.02924e+00 1.20545e+01 1.48160e+01 5.02524e+01 8.06191e+01 4.52246e+01 9.44085e-01
1.47166e+01 7.54749e+00 1.28822e+01 1.53232e+01 5.33471e+01 8.27958e+01 5.63664e+01 9.67248e-01
1.47266e+01 8.09609e+00 1.37265e+01 1.59474e+01 5.63046e+01 8.38526e+01 6.86050e+01 9.81755e-01
1.47366e+01 8.67313e+00 1.45745e+01 1.66992e+01 5.90140e+01 8.34387e+01 8.18756e+01 9.90298e-01
1.47466e+01 9.27549e+00 1.54095e+01 1.75884e+01 6.13399e+01 8.11634e+01 9.60280e+01 9.95042e-01
1.47566e+01 9.89853e+00 1.62107e+01 1.86225e+01 6.31213e+01 7.66128e+01 1.10802e+02 9.97538e-01
1.47666e+01 1.05359e+01 1.69532e+01 1.98059e+01 6.41734e+01 6.93787e+01 1.25802e+02 9.98793e-01
1.47766e+01 1.11793e+01 1.76085e+01 2.11383e+01 6.42920e+01 5.91003e+01 1.40482e+02 9.99401e-01
1.47866e+01 1.18183e+01 1.81446e+01 2.26131e+01 6.32626e+01 4.55196e+01 1.54138e+02 9.99689e-01
1.47966e+01 1.24405e+01 1.85279e+01 2.42159e+01 6.08742e+01 2.85484e+01 1.65919e+02 9.99825e-01
1.48066e+01 1.30311e+01 1.87249e+01 2.59232e+01 5.69386e+01 8.33815e+00 1.74877e+02 9.99887e-01
1.48166e+01 1.35740e+01 1.87054e+01 2.77019e+01 5.13140e+01 -1.46590e+01 1.80034e+02 9.99911e-01
1.48266e+01 1.40518e+01 1.84450e+01 2.95094e+01 4.39314e+01 -3.96546e+01 1.80494e+02 9.99911e-01
1.48366e+01 1.44471e+01 1.79290e+01 3.12950e+01 3.48194e+01 -6.55321e+01 1.75569e+02 9.99878e-01
1.48466e+01 1.47431e+01 1.71555e+01 3.30028e+01 2.41238e+01 -9.09125e+01 1.64919e+02 9.99762e-01
1.48566e+01 1.49254e+01 1.61369e+01 3.45757e+01 1.21155e+01 -1.14281e+02 1.48647e+02 9.99323e-01
1.48666e+01 1.49824e+01 1.49008e+01 3.59599e+01 -8.16535e-01 -1.34160e+02 1.27357e+02 9.97208e-01
1.48766e+01 1.49075e+01 1.34886e+01 3.71105e+01 -1.41898e+01 -1.49303e+02 1.02120e+02 9.83919e-01
1.48866e+01 1.46989e+01 1.19518e+01 3.79946e+01 -2.74702e+01 -1.58861e+02 7.43596e+01 8.83601e-01
1.48966e+01 1.43600e+01 1.03461e+01 3.85950e+01 -4.01388e+01 -1.62490e+02 4.56504e+01 2.76072e-01
1.49066e+01 1.38993e+01 8.72415e+00 3.89098e+01 -5.17518e+01 -1.60363e+02 1.75005e+01 -7.00690e-01
1.49166e+01 1.33297e+01 7.14356e+00 3.89518e+01 -6.18609e+01 -1.53128e+02 -8.65040e+00 -9.64340e-01
1.49266e+01 1.26679e+01 5.65565e+00 3.87472e+01 -7.01224e+01 -1.41799e+02 -3.16807e+01 -9.95668e-01
1.49366e+01 1.19335e+01 4.29644e+00 3.83306e+01 -7.63703e+01 -1.27576e+02 -5.09436e+01 -9.99342e-01
1.49466e+01 1.11468e+01 3.08887e+00 3.77413e+01 -8.05791e+01 -1.11673e+02 -6.62125e+01 -9.99866e-01
1.49567e+01 1.03279e+01 2.04414e+00 3.70189e+01 -8.28372e+01 -9.51898e+01 -7.76054e+01 -9.99962e-01
1.49667e+01 9.49541e+00 1.16333e+00 3.62004e+01 -8.33207e+01 -7.90295e+01 -8.54881e+01 -9.99985e-01
1.49767e+01 8.66603e+00 4.39677e-01 3.53185e+01 -8.22636e+01 -6.38624e+01 -9.03725e+01 -9.99992e-01
1.49867e+01 7.85384e+00 -1.39151e-01 3.44005e+01 -7.99299e+01 -5.01290e+01 -9.28274e+01 -9.99994e-01
1.49967e+01 7.07025e+00 -5.88840e-01 3.34676e+01 -7.65909e+01 -3.80686e+01 -9.34102e+01 -9.99994e-01
1.50067e+01 6.32400e+00 -9.26637e-01 3.25362e+01 -7.25064e+01 -2.77602e+01 -9.26232e+01 -9.99993e-01
1.50167e+01 5.62133e+00 -1.16996e+00 3.16177e+01 -6.79129e+01 -1.91662e+01 -9.08905e+01 -9.99990e-01
1.50267e+01 4.96629e+00 -1.33543e+00 3.07198e+01 -6.30172e+01 -1.21718e+01 -8.85516e+01 -9.99984e-01
1.50367e+01 4.36099e+00 -1.43829e+00 2.98472e+01 -5.79928e+01 -6.61736e+00 -8.58649e+01 -9.99971e-01
1.50467e+01 3.80600e+00 -1.49203e+00 2.90024e+01 -5.29804e+01 -2.32323e+00 -8.30185e+01 -9.99946e-01
1.50567e+01 3.30062e+00 -1.50837e+00 2.81864e+01 -4.80899e+01 8.93214e-01 -8.01422e+01 -9.99897e-01
1.50667e+01 2.84320e+00 -1.49718e+00 2.73989e+01 -4.34038e+01 3.20631e+00 -7.73204e+01 -9.99801e-01
1.50767e+01 2.43138e+00 -1.46670e+00 2.66391e+01 -3.89808e+01 4.77557e+00 -7.46037e+01 -9.99619e-01
1.50867e+01 2.06232e+00 -1.42364e+00 2.59059e+01 -3.48596e+01 5.74243e+00 -7.20183e+01 -9.99286e-01
1.50967e+01 1.73287e+00 -1.37340e+00 2.51978e+01 -3.10627e+01 6.22929e+00 -6.95740e+01 -9.98703e-01
1.51067e+01 1.43974e+00 -1.32024e+00 2.45134e+01 -2.75999e+01 6.33998e+00 -6.72700e+01 -9.97727e-01
1.51167e+01 1.17958e+00 -1.26748e+00 2.38515e+01 -2.44706e+01 6.16098e+00 -6.50991e+01 -9.96177e-01
1.51267e+01 9.49079e-01 -1.21764e+00 2.32106e+01 -2.16672e+01 5.76314e+00 -6.30506e+01 -9.93836e-01
1.51367e+01 7.45046e-01 -1.17260e+00 2.25897e+01 -1.91765e+01 5.20354e+00 -6.11128e+01 -9.90478e-01
1.51467e+01 5.64434e-01 -1.13373e+00 2.19876e+01 -1.69817e+01 4.52732e+00 -5.92736e+01 -9.85902e-01
1.51567e+01 4.04376e-01 -1.10201e+00 2.14035e+01 -1.50639e+01 3.76947e+00 -5.75217e+01 -9.79962e-01
1.51667e+01 2.62199e-01 -1.07810e+00 2.08366e+01 -1.34030e+01 2.95635e+00 -5.58468e+01 -9.72602e-01
1.51767e+01 1.35437e-01 -1.06244e+00 2.02860e+01 -1.19788e+01 2.10720e+00 -5.42399e+01 -9.63880e-01
1.51867e+01 2.18213e-02 -1.05530e+00 1.97512e+01 -1.07712e+01 1.23530e+00 -5.26929e+01 -9.53961e-01
1.51967e+01 -8.07188e-02 -1.05686e+00 1.92316e+01 -9.76138e+00 3.49082e-01 -5.11990e+01 -9.43110e-01
1.52067e+01 -1.74071e-01 -1.06722e+00 1.87267e+01 -8.93145e+00 -5.46994e-01 -4.97521e+01 -9.31655e-01
1.52167e+01 -2.59953e-01 -1.08647e+00 1.82361e+01 -8.26514e+00 -1.45169e+00 -4.83471e+01 -9.19962e-01
1.52267e+01 -3.39925e-01 -1.11470e+00 1.77593e+01 -7.74773e+00 -2.36637e+00 -4.69793e+01 -9.08393e-01
1.52367e+01 -4.15412e-01 -1.15203e+00 1.72961e+01 -7.36618e+00 -3.29451e+00 -4.56443e+01 -8.97281e-01
1.52467e+01 -4.87713e-01 -1.19863e+00 1.68460e+01 -7.10914e+00 -4.24131e+00 -4.43382e+01 -8.86914e-01
1.52568e+01 -5.58025e-01 -1.25472e+00 1.64089e+01 -6.96692e+00 -5.21338e+00 -4.30570e+01 -8.77522e-01
1.52668e+01 -6.27454e-01 -1.32060e+00 1.59845e+01 -6.93146e+00 -6.21854e+00 -4.17968e+01 -8.69276e-01
1.52768e+01 -6.97035e-01 -1.39666e+00 1.55727e+01 -6.99629e+00 -7.26562e+00 -4.05536e+01 -8.62291e-01
1.52868e+01 -7.67744e-01 -1.48339e+00 1.51732e+01 -7.15645e+00 -8.36434e+00 -3.93229e+01 -8.56634e-01
1.52968e+01 -8.40517e-01 -1.58136e+00 1.47859e+01 -7.40840e+00 -9.52530e+00 -3.81000e+01 -8.52331e-01
1.53068e+01 -9.16260e-01 -1.69126e+00 1.44109e+01 -7.75000e+00 -1.07599e+01 -3.68794e+01 -8.49378e-01
1.53168e+01 -9.95865e-01 -1.81391e+00 1.40481e+01 -8.18045e+00 -1.20803e+01 -3.56552e+01 -8.47744e-01
1.53268e+01 -1.08022e+00 -1.95024e+00 1.36976e+01 -8.70020e+00 -1.34995e+01 -3.44202e+01 -8.47384e-01
1.53368e+01 -1.17023e+00 -2.10132e+00 1.33595e+01 -9.31093e+00 -1.50314e+01 -3.31664e+01 -8.48237e-01
1.53468e+01 -1.26682e+00 -2.26837e+00 1.30341e+01 -1.00155e+01 -1.66906e+01 -3.18841e+01 -8.50235e-01
1.53568e+01 -1.37093e+00 -2.45274e+00 1.27218e+01 -1.08180e+01 -1.84927e+01 -3.05622e+01 -8.53303e-01
1.53668e+01 -1.48359e+00 -2.65595e+00 1.24229e+01 -1.17236e+01 -2.04541e+01 -2.91873e+01 -8.57360e-01
1.53768e+01 -1.60585e+00 -2.87970e+00 1.21381e+01 -1.27385e+01 -2.25922e+01 -2.77438e+01 -8.62319e-01
1.53868e+01 -1.73884e+00 -3.12585e+00 1.18681e+01 -1.38701e+01 -2.49249e+01 -2.62129e+01 -8.68090e-01
1.53968e+01 -1.88376e+00 -3.39645e+00 1.16140e+01 -1.51269e+01 -2.74709e+01 -2.45725e+01 -8.74576e-01
1.54068e+01 -2.04192e+00 -3.69373e+00 1.13769e+01 -1.65180e+01 -3.02493e+01 -2.27962e+01 -8.81676e-01
1.54168e+01 -2.21471e+00 -4.02011e+00 1.11585e+01 -1.80540e+01 -3.32791e+01 -2.08525e+01 -8.89280e-01
1.54268e+01 -2.40364e+00 -4.37822e+00 1.09604e+01 -1.97458e+01 -3.65788e+01 -1.87041e+01 -8.97275e-01
1.54368e+01 -2.61032e+00 -4.77084e+00 1.07851e+01 -2.16052e+01 -4.01656e+01 -1.63068e+01 -9.05542e-01
1.54468e+01 -2.83649e+00 -5.20093e+00 1.06352e+01 -2.36444e+01 -4.40542e+01 -1.36081e+01 -9.13959e-01
1.54568e+01 -3.08401e+00 -5.67155e+00 1.05140e+01 -2.58754e+01 -4.82552e+01 -1.05464e+01 -9.22400e-01
1.54668e+01 -3.35485e+00 -6.18587e+00 1.04256e+01 -2.83102e+01 -5.27735e+01 -7.04906e+00 -9.30743e-01
1.54768e+01 -3.65111e+00 -6.74704e+00 1.03747e+01 -3.09592e+01 -5.76047e+01 -3.03181e+00 -9.38871e-01
1.54868e+01 -3.97498e+00 -7.35812e+00 1.03670e+01 -3.38313e+01 -6.27326e+01 1.60296e+00 -9.46674e-01
1.54968e+01 -4.32873e+00 -8.02192e+00 1.04092e+01 -3.69320e+01 -6.81237e+01 6.96673e+00 -9.54055e-01
1.55068e+01 -4.71464e+00 -8.74082e+00 1.05093e+01 -4.02619e+01 -7.37216e+01 1.31851e+01 -9.60933e-01
1.55168e+01 -5.13498e+00 -9.51648e+00 1.06763e+01 -4.38150e+01 -7.94401e+01 2.03967e+01 -9.67243e-01
1.55268e+01 -5.59192e+00 -1.03495e+01 1.09211e+01 -4.75757e+01 -8.51541e+01 2.87505e+01 -9.72943e-01
1.55368e+01 -6.08741e+00 -1.12390e+01 1.12559e+01 -5.15159e+01 -9.06894e+01 3.84008e+01 -9.78008e-01
1.55468e+01 -6.62303e+00 -1.21821e+01 1.16942e+01 -5.55905e+01 -9.58115e+01 4.94977e+01 -9.82434e-01
1.55569e+01 -7.19982e+00 -1.31731e+01 1.22514e+01 -5.97331e+01 -1.00214e+02 6.21737e+01 -9.86232e-01
1.55669e+01 -7.81801e+00 -1.42031e+01 1.29437e+01 -6.38506e+01 -1.03507e+02 7.65232e+01 -9.89429e-01
1.55769e+01 -8.47676e+00 -1.52585e+01 1.37881e+01 -6.78171e+01 -1.05213e+02 9.25742e+01 -9.92062e-01
1.55869e+01 -9.17377e+00 -1.63207e+01 1.48013e+01 -7.14692e+01 -1.04761e+02 1.10252e+02 -9.94179e-01
1.55969e+01 -9.90489e+00 -1.73650e+01 1.59986e+01 -7.46006e+01 -1.01508e+02 1.29335e+02 -9.95834e-01
1.56069e+01 -1.06637e+01 -1.83598e+01 1.73921e+01 -7.69608e+01 -9.47593e+01 1.49404e+02 -9.97087e-01
1.56169e+01 -1.14411e+01 -1.92668e+01 1.89888e+01 -7.82570e+01 -8.38315e+01 1.69796e+02 -9.98002e-01
1.56269e+01 -1.22247e+01 -2.00410e+01 2.07871e+01 -7.81628e+01 -6.81342e+01 1.89564e+02 -9.98642e-01
1.56369e+01 -1.29991e+01 -2.06327e+01 2.27751e+01 -7.63360e+01 -4.72858e+01 2.07472e+02 -9.99071e-01
1.56469e+01 -1.37451e+01 -2.09897e+01 2.49268e+01 -7.24461e+01 -2.12513e+01 2.22033e+02 -9.99343e-01
1.56569e+01 -1.44407e+01 -2.10620e+01 2.72007e+01 -6.62132e+01 9.51903e+00 2.31614e+02 -9.99501e-01
1.56669e+01 -1.50613e+01 -2.08069e+01 2.95387e+01 -5.74551e+01 4.39812e+01 2.34610e+02 -9.99571e-01
1.56769e+01 -1.55816e+01 -2.01953e+01 3.18680e+01 -4.61367e+01 8.04644e+01 2.29693e+02 -9.99559e-01
1.56869e+01 -1.59763e+01 -1.92176e+01 3.41050e+01 -3.24130e+01 1.16753e+02 2.16081e+02 -9.99419e-01
1.56969e+01 -1.62232e+01 -1.78885e+01 3.61620e+01 -1.66531e+01 1.50302e+02 1.93778e+02 -9.98966e-01
1.57069e+01 -1.63046e+01 -1.62482e+01 3.79558e+01 5.64136e-01 1.78574e+02 1.63706e+02 -9.97413e-01
1.57169e+01 -1.62096e+01 -1.43606e+01 3.94172e+01 1.84895e+01 1.99429e+02 1.27667e+02 -9.90838e-01
1.57269e+01 -1.59352e+01 -1.23076e+01 4.04983e+01 3.62763e+01 2.11470e+02 8.81277e+01 -9.55972e-01
1.57369e+01 -1.54871e+01 -1.01794e+01 4.11779e+01 5.30775e+01 2.14266e+02 4.78413e+01 -7.52057e-01
1.57469e+01 -1.48790e+01 -8.06295e+00 4.14617e+01 6.81609e+01 2.08360e+02 9.40437e+00 1.85134e-02
1.57569e+01 -1.41311e+01 -6.03504e+00 4.13793e+01 8.09603e+01 1.95099e+02 -2.50632e+01 7.75600e-01
1.57669e+01 -1.32684e+01 -4.16441e+00 4.09787e+01 9.10398e+01 1.76371e+02 -5.40216e+01 9.64419e-01
1.57769e+01 -1.23194e+01 -2.49888e+00 4.03194e+01 9.82053e+01 1.54267e+02 -7.67338e+01 9.93673e-01
1.57869e+01 -1.13132e+01 -1.06287e+00 3.94644e+01 1.02503e+02 1.30762e+02 -9.32139e+01 9.98527e-01
1.57969e+01 -1.02775e+01 1.38066e-01 3.84735e+01 1.04156e+02 1.07503e+02 -1.04015e+02 9.99523e-01
1.58069e+01 -9.23711e+00 1.11285e+00 3.73994e+01 1.03500e+02 8.57105e+01 -1.10011e+02 9.99782e-01
1.58169e+01 -8.21317e+00 1.88039e+00 3.62852e+01 1.00936e+02 6.61675e+01 -1.12205e+02 9.99861e-01
1.58269e+01 -7.22269e+00 2.46552e+00 3.51640e+01 9.68821e+01 4.92775e+01 -1.11578e+02 9.99879e-01
1.58369e+01 -6.27851e+00 2.89551e+00 3.40594e+01 9.17402e+01 3.51484e+01 -1.09004e+02 9.99864e-01
1.58469e+01 -5.38968e+00 3.19762e+00 3.29872e+01 8.58730e+01 2.36820e+01 -1.05200e+02 9.99811e-01
1.58570e+01 -4.56185e+00 3.39744e+00 3.19569e+01 7.95929e+01 1.46535e+01 -1.00717e+02 9.99692e-01
1.58670e+01 -3.79781e+00 3.51795e+00 3.09731e+01 7.31576e+01 7.77343e+00 -9.59555e+01 9.99435e-01
1.58770e+01 -3.09804e+00 3.57909e+00 3.00372e+01 6.67713e+01 2.73220e+00 -9.11873e+01 9.98883e-01
1.58870e+01 -2.46125e+00 3.59772e+00 2.91482e+01 6.05897e+01 -7.71661e-01 -8.65835e+01 9.97704e-01
1.58970e+01 -1.88478e+00 3.58781e+00 2.83041e+01 5.47259e+01 -3.01471e+00 -8.22397e+01 9.95229e-01
1.59070e+01 -1.36504e+00 3.56070e+00 2.75019e+01 4.92574e+01 -4.24067e+00 -7.81988e+01 9.90201e-01
1.59170e+01 -8.97821e-01 3.52545e+00 2.67385e+01 4.42327e+01 -4.65802e+00 -7.44680e+01 9.80461e-01
1.59270e+01 -4.78527e-01 3.48920e+00 2.60110e+01 3.96773e+01 -4.44098e+00 -7.10324e+01 9.62686e-01
1.59370e+01 -1.02418e-01 3.45746e+00 2.53165e+01 3.55988e+01 -3.73230e+00 -6.78648e+01 9.32456e-01
1.59470e+01 2.35257e-01 3.43439e+00 2.46525e+01 3.19913e+01 -2.64686e+00 -6.49320e+01 8.84989e-01
1.59570e+01 5.39141e-01 3.42309e+00 2.40168e+01 2.88395e+01 -1.27557e+00 -6.21992e+01 8.16690e-01
1.59670e+01 8.13687e-01 3.42585e+00 2.34075e+01 2.61216e+01 3.10976e-01 -5.96325e+01 7.27057e-01
1.59770e+01 1.06311e+00 3.44434e+00 2.28233e+01 2.38123e+01 2.05909e+00 -5.72004e+01 6.19876e-01
1.59870e+01 1.29136e+00 3.47982e+00 2.22628e+01 2.18845e+01 3.92899e+00 -5.48738e+01 5.02679e-01
1.59970e+01 1.50213e+00 3.53331e+00 2.17252e+01 2.03118e+01 5.89230e+00 -5.26263e+01 3.84636e-01
1.60070e+01 1.69883e+00 3.60567e+00 2.12097e+01 1.90684e+01 7.92985e+00 -5.04339e+01 2.74080e-01
1.60170e+01 1.88464e+00 3.69769e+00 2.07161e+01 1.81305e+01 1.00300e+01 -4.82740e+01 1.76946e-01
1.60270e+01 2.06251e+00 3.81012e+00 2.02439e+01 1.74761e+01 1.21869e+01 -4.61253e+01 9.64661e-02
1.60370e+01 2.23516e+00 3.94369e+00 1.97933e+01 1.70853e+01 1.43997e+01 -4.39673e+01 3.37197e-02
1.60470e+01 2.40515e+00 4.09914e+00 1.93644e+01 1.69399e+01 1.66708e+01 -4.17793e+01 -1.15548e-02
1.60570e+01 2.57484e+00 4.27725e+00 1.89576e+01 1.70241e+01 1.90055e+01 -3.95403e+01 -4.02537e-02
1.60670e+01 2.74646e+00 4.47886e+00 1.85735e+01 1.73239e+01 2.14106e+01 -3.72284e+01 -5.34326e-02
1.60770e+01 2.92211e+00 4.70484e+00 1.82131e+01 1.78273e+01 2.38936e+01 -3.48201e+01 -5.20477e-02
1.60870e+01 3.10377e+00 4.95618e+00 1.78773e+01 1.85241e+01 2.64623e+01 -3.22900e+01 -3.68541e-02
1.60970e+01 3.29333e+00 5.23388e+00 1.75676e+01 1.94055e+01 2.91236e+01 -2.96099e+01 -8.41244e-03
1.61070e+01 3.49260e+00 5.53904e+00 1.72855e+01 2.04644e+01 3.18824e+01 -2.67490e+01 3.28322e-02
1.61170e+01 3.70333e+00 5.87278e+00 1.70331e+01 2.16945e+01 3.47412e+01 -2.36729e+01 8.64118e-02
1.61270e+01 3.92719e+00 6.23619e+00 1.68127e+01 2.30901e+01 3.76983e+01 -2.03433e+01 1.51650e-01
1.61370e+01 4.16581e+00 6.63037e+00 1.66271e+01 2.46455e+01 4.07470e+01 -1.67181e+01 2.27441e-01
1.61470e+01 4.42078e+00 7.05625e+00 1.64794e+01 2.63547e+01 4.38737e+01 -1.27510e+01 3.12029e-01
1.61571e+01 4.69357e+00 7.51459e+00 1.63733e+01 2.82101e+01 4.70561e+01 -8.39191e+00 4.02846e-01
1.61671e+01 4.98562e+00 8.00583e+00 1.63130e+01 3.02021e+01 5.02611e+01 -3.58729e+00 4.96495e-01
1.61771e+01 5.29823e+00 8.52999e+00 1.63032e+01 3.23177e+01 5.34423e+01 1.71863e+00 5.88960e-01
1.61871e+01 5.63255e+00 9.08651e+00 1.63492e+01 3.45396e+01 5.65369e+01 7.58221e+00 6.76067e-01
1.61971e+01 5.98953e+00 9.67405e+00 1.64569e+01 3.68452e+01 5.94634e+01 1.40578e+01 7.54110e-01
1.62071e+01 6.36988e+00 1.02903e+01 1.66327e+01 3.92044e+01 6.21180e+01 2.11942e+01 8.20461e-01
1.62171e+01 6.77393e+00 1.09319e+01 1.68833e+01 4.15793e+01 6.43719e+01 2.90296e+01 8.73936e-01
1.62271e+01 7.20163e+00 1.15938e+01 1.72159e+01 4.39215e+01 6.60694e+01 3.75851e+01 9.14803e-01
1.62371e+01 7.65235e+00 1.22695e+01 1.76376e+01 4.61714e+01 6.70269e+01 4.68567e+01 9.44460e-01
1.62471e+01 8.12482e+00 1.29505e+01 1.81556e+01 4.82564e+01 6.70335e+01 5.68052e+01 9.64948e-01
1.62571e+01 8.61696e+00 1.36259e+01 1.87761e+01 5.00898e+01 6.58560e+01 6.73446e+01 9.78468e-01
1.62671e+01 9.12577e+00 1.42828e+01 1.95044e+01 5.15703e+01 6.32458e+01 7.83298e+01 9.87025e-01
1.62771e+01 9.64715e+00 1.49054e+01 2.03440e+01 5.25825e+01 5.89532e+01 8.95441e+01 9.92249e-01
1.62871e+01 1.01758e+01 1.54757e+01 2.12957e+01 5.29992e+01 5.27460e+01 1.00689e+02 9.95343e-01
1.62971e+01 1.07051e+01 1.59736e+01 2.23569e+01 5.26851e+01 4.44356e+01 1.11379e+02 9.97133e-01
1.63071e+01 1.12269e+01 1.63773e+01 2.35209e+01 5.15032e+01 3.39089e+01 1.21144e+02 9.98149e-01
1.63171e+01 1.17321e+01 1.66645e+01 2.47758e+01 4.93239e+01 2.11628e+01 1.29442e+02 9.98711e-01
1.63271e+01 1.22101e+01 1.68137e+01 2.61038e+01 4.60364e+01 6.33911e+00 1.35686e+02 9.99000e-01
1.63371e+01 1.26492e+01 1.68054e+01 2.74816e+01 4.15622e+01 -1.02477e+01 1.39291e+02 9.99105e-01
1.63471e+01 1.30375e+01 1.66244e+01 2.88800e+01 3.58692e+01 -2.80970e+01 1.39728e+02 9.99042e-01
1.63571e+01 1.33628e+01 1.62613e+01 3.02651e+01 2.89848e+01 -4.65298e+01 1.36591e+02 9.98733e-01
1.63671e+01 1.36137e+01 1.57143e+01 3.16000e+01 2.10055e+01 -6.47241e+01 1.29664e+02 9.97880e-01
1.63771e+01 1.37800e+01 1.49902e+01 3.28467e+01 1.21017e+01 -8.17775e+01 1.18974e+02 9.95449e-01
1.63871e+01 1.38536e+01 1.41049e+01 3.39687e+01 2.51339e+00 -9.67928e+01 1.04820e+02 9.87504e-01
1.63971e+01 1.38290e+01 1.30828e+01 3.49341e+01 -7.46165e+00 -1.08974e+02 8.77650e+01 9.57292e-01
1.64071e+01 1.37041e+01 1.19550e+01 3.57175e+01 -1.74906e+01 -1.17716e+02 6.85864e+01 8.31552e-01
1.64171e+01 1.34800e+01 1.07559e+01 3.63022e+01 -2.72406e+01 -1.22669e+02 4.81844e+01 3.80950e-01
1.64271e+01 1.31610e+01 9.52006e+00 3.66805e+01 -3.64098e+01 -1.23764e+02 2.74792e+01 -4.09366e-01
1.64371e+01 1.27545e+01 8.28513e+00 3.68540e+01 -4.46939e+01 -1.21214e+02 7.39546e+00 -8.56429e-01
1.64471e+01 1.22708e+01 7.08957e+00 3.68334e+01 -5.18119e+01 -1.15482e+02 -1.12278e+01 -9.70182e-01
1.64572e+01 1.17224e+01 5.96410e+00 3.66363e+01 -5.75834e+01 -1.07203e+02 -2.77831e+01 -9.93316e-01
1.64672e+01 1.11235e+01 4.93108e+00 3.62856e+01 -6.19242e+01 -9.70962e+01 -4.19108e+01 -9.98232e-01
1.64772e+01 1.04883e+01 4.00526e+00 3.58064e+01 -6.48307e+01 -8.58813e+01 -5.34753e+01 -9.99425e-01
1.64872e+01 9.83102e+00 3.19438e+00 3.52242e+01 -6.63664e+01 -7.42153e+01 -6.25271e+01 -9.99765e-01
1.64972e+01 9.16475e+00 2.50010e+00 3.45632e+01 -6.66465e+01 -6.26501e+01 -6.92557e+01 -9.99879e-01
1.65072e+01 8.50134e+00 1.91918e+00 3.38454e+01 -6.58216e+01 -5.16130e+01 -7.39388e+01 -9.99922e-01
1.65172e+01 7.85099e+00 1.44472e+00 3.30897e+01 -6.40627e+01 -4.14038e+01 -7.68966e+01 -9.99938e-01
1.65272e+01 7.22218e+00 1.06744e+00 3.23116e+01 -6.15474e+01 -3.22068e+01 -7.84551e+01 -9.99941e-01
1.65372e+01 6.62158e+00 7.76693e-01 3.15237e+01 -5.84489e+01 -2.41091e+01 -7.89203e+01 -9.99934e-01
1.65472e+01 6.05422e+00 5.61379e-01 3.07354e+01 -5.49284e+01 -1.71223e+01 -7.85624e+01 -9.99917e-01
1.65572e+01 5.52357e+00 4.10564e-01 2.99539e+01 -5.11301e+01 -1.12031e+01 -7.76093e+01 -9.99885e-01
1.65672e+01 5.03178e+00 3.13941e-01 2.91841e+01 -4.71784e+01 -6.27206e+00 -7.62446e+01 -9.99827e-01
1.65772e+01 4.57985e+00 2.62117e-01 2.84294e+01 -4.31773e+01 -2.22867e+00 -7.46113e+01 -9.99726e-01
1.65872e+01 4.16783e+00 2.46760e-01 2.76919e+01 -3.92107e+01 1.03731e+00 -7.28166e+01 -9.99553e-01
1.65972e+01 3.79504e+00 2.60653e-01 2.69729e+01 -3.53439e+01 3.63742e+00 -7.09384e+01 -9.99260e-01
1.66072e+01 3.46022e+00 2.97679e-01 2.62728e+01 -3.16254e+01 5.67894e+00 -6.90307e+01 -9.98770e-01
1.66172e+01 3.16171e+00 3.52759e-01 2.55918e+01 -2.80895e+01 7.26142e+00 -6.71294e+01 -9.97972e-01
1.66272e+01 2.89756e+00 4.21762e-01 2.49296e+01 -2.47580e+01 8.47482e+00 -6.52569e+01 -9.96708e-01
1.66372e+01 2.66566e+00 5.01409e-01 2.42860e+01 -2.16425e+01 9.39876e+00 -6.34262e+01 -9.94768e-01
1.66472e+01 2.46383e+00 5.89168e-01 2.36605e+01 -1.87466e+01 1.01026e+01 -6.16431e+01 -9.91891e-01
1.66572e+01 2.28988e+00 6.83153e-01 2.30526e+01 -1.60673e+01 1.06458e+01 -5.99093e+01 -9.87770e-01
1.66672e+01 2.14168e+00 7.82033e-01 2.24618e+01 -1.35965e+01 1.10791e+01 -5.82232e+01 -9.82076e-01
1.66772e+01 2.01721e+00 8.84943e-01 2.18876e+01 -1.13226e+01 1.14450e+01 -5.65818e+01 -9.74476e-01
1.66872e+01 1.91455e+00 9.91416e-01 2.13296e+01 -9.23131e+00 1.17793e+01 -5.49809e+01 -9.64670e-01
1.66972e+01 1.83196e+00 1.10131e+00 2.07875e+01 -7.30651e+00 1.21117e+01 -5.34158e+01 -9.52413e-01
1.67072e+01 1.76787e+00 1.21476e+00 2.02609e+01 -5.53108e+00 1.24670e+01 -5.18814e+01 -9.37535e-01
1.67172e+01 1.72086e+00 1.33213e+00 1.97494e+01 -3.88732e+00 1.28660e+01 -5.03727e+01 -9.19949e-01
1.67272e+01 1.68972e+00 1.45398e+00 1.92530e+01 -2.35743e+00 1.33260e+01 -4.88845e+01 -8.99647e-01
1.67372e+01 1.67338e+00 1.58100e+00 1.87714e+01 -9.23749e-01 1.38620e+01 -4.74114e+01 -8.76676e-01
1.67472e+01 1.67097e+00 1.71407e+00 1.83044e+01 4.31000e-01 1.44870e+01 -4.59476e+01 -8.51117e-01
1.67573e+01 1.68180e+00 1.85416e+00 1.78521e+01 1.72361e+00 1.52125e+01 -4.44873e+01 -8.23051e-01
1.67673e+01 1.70530e+00 2.00234e+00 1.74144e+01 2.97034e+00 1.60493e+01 -4.30238e+01 -7.92529e-01
1.67773e+01 1.74112e+00 2.15981e+00 1.69914e+01 4.18686e+00 1.70075e+01 -4.15498e+01 -7.59545e-01
1.67873e+01 1.78902e+00 2.32785e+00 1.65832e+01 5.38834e+00 1.80971e+01 -4.00572e+01 -7.24013e-01
1.67973e+01 1.84892e+00 2.50786e+00 1.61901e+01 6.58942e+00 1.93278e+01 -3.85366e+01 -6.85754e-01
1.68073e+01 1.92090e+00 2.70133e+00 1.58123e+01 7.80435e+00 2.07100e+01 -3.69772e+01 -6.44475e-01
1.68173e+01 2.00515e+00 2.90986e+00 1.54504e+01 9.04705e+00 2.22540e+01 -3.53664e+01 -5.99768e-01
1.68273e+01 2.10204e+00 3.13515e+00 1.51050e+01 1.03311e+01 2.39707e+01 -3.36897e+01 -5.51105e-01
1.68373e+01 2.21203e+00 3.37904e+00 1.47767e+01 1.16701e+01 2.58713e+01 -3.19300e+01 -4.97836e-01
1.68473e+01 2.33574e+00 3.64346e+00 1.44665e+01 1.30772e+01 2.79673e+01 -3.00672e+01 -4.39202e-01
1.68573e+01 2.47393e+00 3.93049e+00 1.41756e+01 1.45656e+01 3.02702e+01 -2.80778e+01 -3.74359e-01
1.68673e+01 2.62747e+00 4.24233e+00 1.39053e+01 1.61486e+01 3.27911e+01 -2.59342e+01 -3.02420e-01
1.68773e+01 2.79737e+00 4.58127e+00 1.36573e+01 1.78390e+01 3.55404e+01 -2.36041e+01 -2.22540e-01
1.68873e+01 2.98477e+00 4.94974e+00 1.34338e+01 1.96497e+01 3.85270e+01 -2.10496e+01 -1.34042e-01
1.68973e+01 3.19094e+00 5.35023e+00 1.32371e+01 2.15929e+01 4.17572e+01 -1.82267e+01 -3.66072e-02
1.69073e+01 3.41725e+00 5.78528e+00 1.30702e+01 2.36803e+01 4.52336e+01 -1.50841e+01 6.94712e-02
1.69173e+01 3.66521e+00 6.25743e+00 1.29366e+01 2.59222e+01 4.89533e+01 -1.15627e+01 1.82994e-01
1.69273e+01 3.93641e+00 6.76913e+00 1.28404e+01 2.83272e+01 5.29055e+01 -7.59486e+00 3.01598e-01
1.69373e+01 4.23251e+00 7.32264e+00 1.27864e+01 3.09013e+01 5.70692e+01 -3.10384e+00 4.21646e-01
1.69473e+01 4.55522e+00 7.91991e+00 1.27803e+01 3.36469e+01 6.14092e+01 1.99613e+00 5.38434e-01
1.69573e+01 4.90624e+00 8.56239e+00 1.28287e+01 3.65615e+01 6.58719e+01 7.79937e+00 6.46792e-01
1.69673e+01 5.28722e+00 9.25083e+00 1.29390e+01 3.96361e+01 7.03800e+01 1.44072e+01 7.42015e-01
1.69773e+01 5.69970e+00 9.98505e+00 1.31199e+01 4.28535e+01 7.48269e+01 2.19253e+01 8.20836e-01
1.69873e+01 6.14497e+00 1.07636e+01 1.33810e+01 4.61859e+01 7.90694e+01 3.04589e+01 8.82048e-01
1.69973e+01 6.62398e+00 1.15833e+01 1.37330e+01 4.95928e+01 8.29209e+01 4.01058e+01 9.26542e-01
1.70073e+01 7.13721e+00 1.24389e+01 1.41874e+01 5.30172e+01 8.61444e+01 5.09462e+01 9.56774e-01
1.70173e+01 7.68448e+00 1.33228e+01 1.47564e+01 5.63828e+01 8.84472e+01 6.30280e+01 9.75970e-01
1.70273e+01 8.26472e+00 1.42237e+01 1.54525e+01 5.95901e+01 8.94776e+01 7.63484e+01 9.87362e-01
1.70373e+01 8.87574e+00 1.51270e+01 1.62878e+01 6.25131e+01 8.88274e+01 9.08296e+01 9.93689e-01
1.70473e+01 9.51394e+00 1.60136e+01 1.72730e+01 6.49969e+01 8.60423e+01 1.06291e+02 9.96986e-01
1.70574e+01 1.01740e+01 1.68597e+01 1.84166e+01 6.68566e+01 8.06424e+01 1.22420e+02 9.98606e-01
1.70674e+01 1.08487e+01 1.76367e+01 1.97229e+01 6.78797e+01 7.21594e+01 1.38741e+02 9.99364e-01
1.70774e+01 1.15285e+01 1.83117e+01 2.11908e+01 6.78320e+01 6.01883e+01 1.54598e+02 9.99705e-01
1.70874e+01 1.22014e+01 1.88483e+01 2.28115e+01 6.64688e+01 4.44584e+01 1.69146e+02 9.99856e-01
1.70974e+01 1.28531e+01 1.92084e+01 2.45671e+01 6.35528e+01 2.49149e+01 1.81376e+02 9.99922e-01
1.71074e+01 1.34670e+01 1.93548e+01 2.64288e+01 5.88780e+01 1.80414e+00 1.90176e+02 9.99950e-01
1.71174e+01 1.40247e+01 1.92546e+01 2.83567e+01 5.22990e+01 -2.42573e+01 1.94423e+02 9.99960e-01
1.71274e+01 1.45068e+01 1.88831e+01 3.03001e+01 4.37623e+01 -5.22502e+01 1.93133e+02 9.99957e-01
1.71374e+01 1.48940e+01 1.82275e+01 3.21998e+01 3.33352e+01 -8.07795e+01 1.85613e+02 9.99933e-01
1.71474e+01 1.51681e+01 1.72907e+01 3.39920e+01 2.12257e+01 -1.08177e+02 1.71622e+02 9.99845e-01
1.71574e+01 1.53142e+01 1.60929e+01 3.56128e+01 7.78718e+00 -1.32677e+02 1.51481e+02 9.99447e-01
1.71674e+01 1.53211e+01 1.46714e+01 3.70051e+01 -6.49666e+00 -1.52639e+02 1.26102e+02 9.97024e-01
1.71774e+01 1.51833e+01 1.30785e+01 3.81230e+01 -2.10483e+01 -1.66779e+02 9.69127e+01 9.77271e-01
1.71874e+01 1.49011e+01 1.13758e+01 3.89371e+01 -3.52537e+01 -1.74352e+02 6.56798e+01 7.91547e-01
1.71974e+01 1.44810e+01 9.62570e+00 3.94363e+01 -4.85532e+01 -1.75235e+02 3.42265e+01 -1.62177e-01
1.72074e+01 1.39344e+01 7.88846e+00 3.96268e+01 -6.04594e+01 -1.69901e+02 4.24935e+00 -8.90383e-01
1.72174e+01 1.32777e+01 6.22828e+00 3.95314e+01 -7.04941e+01 -1.59339e+02 -2.27199e+01 -9.89755e-01
1.72274e+01 1.25313e+01 4.69412e+00 3.91857e+01 -7.83713e+01 -1.44865e+02 -4.56720e+01 -9.98865e-01
1.72374e+01 1.17173e+01 3.31833e+00 3.86327e+01 -8.39896e+01 -1.27905e+02 -6.41386e+01 -9.99830e-01
1.72474e+01 1.08583e+01 2.11894e+00 3.79176e+01 -8.73936e+01 -1.09807e+02 -7.81054e+01 -9.99964e-01
1.72574e+01 9.97570e+00 1.10139e+00 3.70840e+01 -8.87431e+01 -9.17204e+01 -8.79035e+01 -9.99989e-01
1.72674e+01 9.08889e+00 2.60910e-01 3.61710e+01 -8.82798e+01 -7.45261e+01 -9.40846e+01 -9.99995e-01
1.72774e+01 8.21460e+00 -4.14647e-01 3.52115e+01 -8.62925e+01 -5.88252e+01 -9.73036e+01 -9.99997e-01
1.72874e+01 7.36653e+00 -9.42156e-01 3.42319e+01 -8.30869e+01 -4.49655e+01 -9.82255e+01 -9.99997e-01
1.72974e+01 6.55537e+00 -1.34089e+00 3.32520e+01 -7.89626e+01 -3.30878e+01 -9.74620e+01 -9.99997e-01
1.73074e+01 5.78889e+00 -1.63072e+00 3.22859e+01 -7.41961e+01 -2.31799e+01 -9.55358e+01 -9.99996e-01
1.73174e+01 5.07228e+00 -1.83084e+00 3.13431e+01 -6.90311e+01 -1.51262e+01 -9.28681e+01 -9.99993e-01
1.73274e+01 4.40844e+00 -1.95895e+00 3.04293e+01 -6.36739e+01 -8.75050e+00 -8.97807e+01 -9.99987e-01
1.73374e+01 3.79845e+00 -2.03082e+00 2.95475e+01 -5.82927e+01 -3.84724e+00 -8.65073e+01 -9.99976e-01
1.73474e+01 3.24184e+00 -2.06013e+00 2.86987e+01 -5.30197e+01 -2.04810e-01 -8.32084e+01 -9.99951e-01
1.73575e+01 2.73700e+00 -2.05845e+00 2.78825e+01 -4.79546e+01 2.38004e+00 -7.99873e+01 -9.99901e-01
1.73675e+01 2.28149e+00 -2.03542e+00 2.70979e+01 -4.31691e+01 4.09352e+00 -7.69049e+01 -9.99800e-01
1.73775e+01 1.87224e+00 -1.99891e+00 2.63433e+01 -3.87115e+01 5.10059e+00 -7.39913e+01 -9.99605e-01
1.73875e+01 1.50581e+00 -1.95525e+00 2.56170e+01 -3.46106e+01 5.54360e+00 -7.12562e+01 -9.99243e-01
1.73975e+01 1.17856e+00 -1.90947e+00 2.49171e+01 -3.08803e+01 5.54280e+00 -6.86961e+01 -9.98606e-01
1.74075e+01 8.86758e-01 -1.86548e+00 2.42421e+01 -2.75224e+01 5.19785e+00 -6.62997e+01 -9.97544e-01
1.74175e+01 6.26709e-01 -1.82631e+00 2.35902e+01 -2.45301e+01 4.58996e+00 -6.40518e+01 -9.95871e-01
1.74275e+01 3.94815e-01 -1.79423e+00 2.29602e+01 -2.18905e+01 3.78403e+00 -6.19355e+01 -9.93382e-01
1.74375e+01 1.87636e-01 -1.77096e+00 2.23507e+01 -1.95860e+01 2.83097e+00 -5.99342e+01 -9.89880e-01
1.74475e+01 1.91455e-03 -1.75775e+00 2.17608e+01 -1.75967e+01 1.76970e+00 -5.80320e+01 -9.85215e-01
1.74575e+01 -1.65395e-01 -1.75552e+00 2.11894e+01 -1.59013e+01 6.29084e-01 -5.62147e+01 -9.79318e-01
1.74675e+01 -3.17125e-01 -1.76495e+00 2.06358e+01 -1.44783e+01 -5.70410e-01 -5.44692e+01 -9.72227e-01
1.74775e+01 -4.55894e-01 -1.78653e+00 2.00994e+01 -1.33064e+01 -1.81528e+00 -5.27841e+01 -9.64093e-01
1.74875e+01 -5.84113e-01 -1.82068e+00 1.95796e+01 -1.23657e+01 -3.09776e+00 -5.11489e+01 -9.55170e-01
1.74975e+01 -7.03998e-01 -1.86773e+00 1.90760e+01 -1.16374e+01 -4.41475e+00 -4.95544e+01 -9.45788e-01
1.75075e+01 -8.17589e-01 -1.92804e+00 1.85881e+01 -1.11045e+01 -5.76701e+00 -4.79920e+01 -9.36313e-01
1.75175e+01 -9.26764e-01 -2.00198e+00 1.81158e+01 -1.07521e+01 -7.15839e+00 -4.64533e+01 -9.27115e-01
1.75275e+01 -1.03326e+00 -2.08996e+00 1.76587e+01 -1.05670e+01 -8.59531e+00 -4.49304e+01 -9.18530e-01
1.75375e+01 -1.13869e+00 -2.19250e+00 1.72168e+01 -1.05380e+01 -1.00863e+01 -4.34149e+01 -9.10843e-01
1.75475e+01 -1.24458e+00 -2.31019e+00 1.67901e+01 -1.06561e+01 -1.16414e+01 -4.18984e+01 -9.04276e-01
1.75575e+01 -1.35235e+00 -2.44375e+00 1.63786e+01 -1.09140e+01 -1.32725e+01 -4.03715e+01 -8.98980e-01
1.75675e+01 -1.46338e+00 -2.59402e+00 1.59825e+01 -1.13063e+01 -1.49922e+01 -3.88239e+01 -8.95045e-01
1.75775e+01 -1.57899e+00 -2.76195e+00 1.56020e+01 -1.18296e+01 -1.68144e+01 -3.72442e+01 -8.92502e-01
1.75875e+01 -1.70048e+00 -2.94867e+00 1.52375e+01 -1.24819e+01 -1.87538e+01 -3.56192e+01 -8.91333e-01
1.75975e+01 -1.82914e+00 -3.15543e+00 1.48896e+01 -1.32629e+01 -2.08254e+01 -3.39338e+01 -8.91484e-01
1.76075e+01 -1.96626e+00 -3.38365e+00 1.45589e+01 -1.41739e+01 -2.30452e+01 -3.21705e+01 -8.92871e-01
1.76175e+01 -2.11316e+00 -3.63490e+00 1.42463e+01 -1.52174e+01 -2.54289e+01 -3.03089e+01 -8.95388e-01
1.76275e+01 -2.27117e+00 -3.91091e+00 1.39529e+01 -1.63975e+01 -2.79925e+01 -2.83253e+01 -8.98912e-01
1.76375e+01 -2.44169e+00 -4.21357e+00 1.36801e+01 -1.77189e+01 -3.07512e+01 -2.61919e+01 -9.03310e-01
1.76475e+01 -2.62615e+00 -4.54492e+00 1.34295e+01 -1.91876e+01 -3.37195e+01 -2.38763e+01 -9.08443e-01
1.76576e+01 -2.82608e+00 -4.90711e+00 1.32031e+01 -2.08103e+01 -3.69101e+01 -2.13404e+01 -9.14168e-01
1.76676e+01 -3.04304e+00 -5.30243e+00 1.30034e+01 -2.25939e+01 -4.03328e+01 -1.85403e+01 -9.20340e-01
1.76776e+01 -3.27867e+00 -5.73324e+00 1.28332e+01 -2.45457e+01 -4.39936e+01 -1.54246e+01 -9.26817e-01
1.76876e+01 -3.53470e+00 -6.20193e+00 1.26961e+01 -2.66724e+01 -4.78929e+01 -1.19342e+01 -9.33461e-01
1.76976e+01 -3.81290e+00 -6.71086e+00 1.25959e+01 -2.89797e+01 -5.20232e+01 -8.00135e+00 -9.40142e-01
1.77076e+01 -4.11510e+00 -7.26227e+00 1.25377e+01 -3.14717e+01 -5.63666e+01 -3.54894e+00 -9.46738e-01
1.77176e+01 -4.44316e+00 -7.85812e+00 1.25270e+01 -3.41496e+01 -6.08911e+01 1.50965e+00 -9.53140e-01
1.77276e+01 -4.79893e+00 -8.50000e+00 1.25703e+01 -3.70107e+01 -6.55463e+01 7.27024e+00 -9.59253e-01
1.77376e+01 -5.18421e+00 -9.18887e+00 1.26751e+01 -4.00466e+01 -7.02585e+01 1.38367e+01 -9.64998e-01
1.77476e+01 -5.60066e+00 -9.92479e+00 1.28501e+01 -4.32413e+01 -7.49245e+01 2.13184e+01 -9.70313e-01
1.77576e+01 -6.04976e+00 -1.07067e+01 1.31050e+01 -4.65689e+01 -7.94044e+01 2.98260e+01 -9.75155e-01
1.77676e+01 -6.53266e+00 -1.15317e+01 1.34506e+01 -4.99903e+01 -8.35145e+01 3.94643e+01 -9.79495e-01
1.77776e+01 -7.05003e+00 -1.23951e+01 1.38987e+01 -5.34505e+01 -8.70199e+01 5.03227e+01 -9.83324e-01
1.77876e+01 -7.60191e+00 -1.32894e+01 1.44617e+01 -5.68744e+01 -8.96278e+01 6.24600e+01 -9.86646e-01
1.77976e+01 -8.18746e+00 -1.42038e+01 1.51526e+01 -6.01635e+01 -9.09839e+01 7.58862e+01 -9.89474e-01
1.78076e+01 -8.80472e+00 -1.51239e+01 1.59840e+01 -6.31917e+01 -9.06735e+01 9.05375e+01 -9.91837e-01
1.78176e+01 -9.45032e+00 -1.60306e+01 1.69675e+01 -6.58029e+01 -8.82303e+01 1.06248e+02 -9.93767e-01
1.78276e+01 -1.01192e+01 -1.69002e+01 1.81122e+01 -6.78099e+01 -8.31563e+01 1.22717e+02 -9.95305e-01
1.78376e+01 -1.08042e+01 -1.77038e+01 1.94236e+01 -6.89954e+01 -7.49573e+01 1.39480e+02 -9.96497e-01
1.78476e+01 -1.14960e+01 -1.84079e+01 2.09016e+01 -6.91185e+01 -6.31960e+01 1.55880e+02 -9.97392e-01
1.78576e+01 -1.21827e+01 -1.89751e+01 2.25382e+01 -6.79247e+01 -4.75636e+01 1.71066e+02 -9.98038e-01
1.78676e+01 -1.28497e+01 -1.93662e+01 2.43165e+01 -6.51643e+01 -2.79653e+01 1.84006e+02 -9.98481e-01
1.78776e+01 -1.34804e+01 -1.95420e+01 2.62083e+01 -6.06162e+01 -4.61125e+00 1.93546e+02 -9.98759e-01
1.78876e+01 -1.40560e+01 -1.94678e+01 2.81735e+01 -5.41185e+01 2.19064e+01 1.98510e+02 -9.98893e-01
1.78976e+01 -1.45564e+01 -1.91165e+01 3.01610e+01 -4.56013e+01 5.05725e+01 1.97839e+02 -9.98877e-01
1.79076e+01 -1.49617e+01 -1.84735e+01 3.21102e+01 -3.51181e+01 7.99692e+01 1.90769e+02 -9.98649e-01
1.79176e+01 -1.52531e+01 -1.75399e+01 3.39552e+01 -2.28680e+01 1.08375e+02 1.76991e+02 -9.97988e-01
1.79276e+01 -1.54145e+01 -1.63348e+01 3.56297e+01 -9.20255e+00 1.33942e+02 1.56780e+02 -9.96170e-01
1.79376e+01 -1.54341e+01 -1.48954e+01 3.70733e+01 5.38745e+00 1.54934e+02 1.31035e+02 -9.90541e-01
1.79476e+01 -1.53056e+01 -1.32747e+01 3.82376e+01 2.03086e+01 1.69967e+02 1.01211e+02 -9.70077e-01
1.79577e+01 -1.50288e+01 -1.15368e+01 3.90907e+01 3.49205e+01 1.78217e+02 6.91428e+01 -8.85712e-01
1.79677e+01 -1.46101e+01 -9.74938e+00 3.96200e+01 4.86068e+01 1.79518e+02 3.67859e+01 -5.56340e-01
1.79777e+01 -1.40612e+01 -7.97649e+00 3.98317e+01 6.08473e+01 1.74345e+02 5.94114e+00 1.89718e-01
1.79877e+01 -1.33989e+01 -6.27647e+00 3.97489e+01 7.12246e+01 1.63699e+02 -2.18991e+01 7.67411e-01
1.79977e+01 -1.26435e+01 -4.70120e+00 3.94073e+01 7.94234e+01 1.48930e+02 -4.56464e+01 9.45996e-01
1.80077e+01 -1.18177e+01 -3.28717e+00 3.88512e+01 8.53051e+01 1.31523e+02 -6.47565e+01 9.86267e-01
1.80177e+01 -1.09445e+01 -2.05428e+00 3.81274e+01 8.89022e+01 1.12894e+02 -7.91900e+01 9.95697e-01
1.80277e+01 -1.00461e+01 -1.00866e+00 3.72813e+01 9.03748e+01 9.42503e+01 -8.92838e+01 9.98259e-01
1.80377e+01 -9.14266e+00 -1.45597e-01 3.63537e+01 8.99707e+01 7.65206e+01 -9.56121e+01 9.99077e-01
1.80477e+01 -8.25139e+00 5.47438e-01 3.53787e+01 8.79883e+01 6.03374e+01 -9.88604e+01 9.99362e-01
1.80577e+01 -7.38652e+00 1.08795e+00 3.43838e+01 8.47446e+01 4.60659e+01 -9.97262e+01 9.99439e-01
1.80677e+01 -6.55910e+00 1.49594e+00 3.33893e+01 8.05504e+01 3.38533e+01 -9.88503e+01 9.99390e-01
1.80777e+01 -5.77718e+00 1.79206e+00 3.24101e+01 7.56924e+01 2.36857e+01 -9.67799e+01 9.99210e-01
1.80877e+01 -5.04611e+00 1.99622e+00 3.14556e+01 7.04233e+01 1.54412e+01 -9.39548e+01 9.98826e-01
1.80977e+01 -4.36890e+00 2.12677e+00 3.05317e+01 6.49567e+01 8.93416e+00 -9.07096e+01 9.98068e-01
1.81077e+01 -3.74662e+00 2.20001e+00 2.96414e+01 5.94663e+01 3.94968e+00 -8.72863e+01 9.96597e-01
1.81177e+01 -3.17880e+00 2.23006e+00 2.87855e+01 5.40886e+01 2.66790e-01 -8.38502e+01 9.93761e-01
1.81277e+01 -2.66377e+00 2.22885e+00 2.79635e+01 4.89262e+01 -2.32602e+00 -8.05065e+01 9.88379e-01
1.81377e+01 -2.19898e+00 2.20627e+00 2.71743e+01 4.40525e+01 -4.02200e+00 -7.73163e+01 9.78441e-01
1.81477e+01 -1.78129e+00 2.17035e+00 2.64161e+01 3.95165e+01 -4.99180e+00 -7.43089e+01 9.60815e-01
1.81577e+01 -1.40716e+00 2.12751e+00 2.56870e+01 3.53468e+01 -5.38232e+00 -7.14924e+01 9.31136e-01
1.81677e+01 -1.07286e+00 2.08276e+00 2.49851e+01 3.15562e+01 -5.31729e+00 -6.88615e+01 8.84221e-01
1.81777e+01 -7.74565e-01 2.03992e+00 2.43087e+01 2.81449e+01 -4.89907e+00 -6.64033e+01 8.15284e-01
1.81877e+01 -5.08535e-01 2.00187e+00 2.36561e+01 2.51041e+01 -4.21090e+00 -6.41009e+01 7.21884e-01
1.81977e+01 -2.71131e-01 1.97072e+00 2.30258e+01 2.24185e+01 -3.31938e+00 -6.19365e+01 6.05756e-01
1.82077e+01 -5.88933e-02 1.94803e+00 2.24166e+01 2.00692e+01 -2.27686e+00 -5.98922e+01 4.73291e-01
1.82177e+01 1.31439e-01 1.93498e+00 2.18272e+01 1.80354e+01 -1.12364e+00 -5.79516e+01 3.34015e-01
1.82277e+01 3.02917e-01 1.93251e+00 2.12568e+01 1.62959e+01 1.10107e-01 -5.60995e+01 1.97826e-01
1.82377e+01 4.58379e-01 1.94138e+00 2.07046e+01 1.48300e+01 1.40268e+00 -5.43224e+01 7.25565e-02
1.82477e+01 6.00461e-01 1.96222e+00 2.01698e+01 1.36176e+01 2.73949e+00 -5.26079e+01 -3.71033e-02
1.82578e+01 7.31605e-01 1.99562e+00 1.96519e+01 1.26401e+01 4.11188e+00 -5.09451e+01 -1.29379e-01
1.82678e+01 8.54072e-01 2.04206e+00 1.91504e+01 1.18799e+01 5.51610e+00 -4.93238e+01 -2.04537e-01
1.82778e+01 9.69953e-01 2.10204e+00 1.86650e+01 1.13209e+01 6.95246e+00 -4.77345e+01 -2.63954e-01
1.82878e+01 1.08119e+00 2.17604e+00 1.81954e+01 1.09486e+01 8.42462e+00 -4.61682e+01 -3.09424e-01
1.82978e+01 1.18958e+00 2.26458e+00 1.77413e+01 1.07501e+01 9.93895e+00 -4.46162e+01 -3.42733e-01
1.83078e+01 1.29680e+00 2.36824e+00 1.73027e+01 1.07143e+01 1.15040e+01 -4.30694e+01 -3.65447e-01
1.83178e+01 1.40445e+00 2.48766e+00 1.68796e+01 1.08322e+01 1.31303e+01 -4.15185e+01 -3.78830e-01
1.83278e+01 1.51401e+00 2.62362e+00 1.64721e+01 1.10962e+01 1.48297e+01 -3.99535e+01 -3.83833e-01
1.83378e+01 1.62691e+00 2.77699e+00 1.60804e+01 1.15008e+01 1.66152e+01 -3.83631e+01 -3.81109e-01
1.83478e+01 1.74455e+00 2.94877e+00 1.57047e+01 1.20422e+01 1.85010e+01 -3.67350e+01 -3.71042e-01
1.83578e+01 1.86829e+00 3.14012e+00 1.53456e+01 1.27183e+01 2.05019e+01 -3.50550e+01 -3.53777e-01
1.83678e+01 1.99945e+00 3.35233e+00 1.50036e+01 1.35288e+01 2.26333e+01 -3.33068e+01 -3.29246e-01
1.83778e+01 2.13940e+00 3.58686e+00 1.46795e+01 1.44746e+01 2.49110e+01 -3.14717e+01 -2.97192e-01
1.83878e+01 2.28950e+00 3.84533e+00 1.43743e+01 1.55583e+01 2.73506e+01 -2.95277e+01 -2.57203e-01
1.83978e+01 2.45115e+00 4.12953e+00 1.40892e+01 1.67838e+01 2.99678e+01 -2.74492e+01 -2.08750e-01
1.84078e+01 2.62578e+00 4.44138e+00 1.38257e+01 1.81561e+01 3.27771e+01 -2.52065e+01 -1.51247e-01
1.84178e+01 2.81490e+00 4.78298e+00 1.35856e+01 1.96809e+01 3.57921e+01 -2.27647e+01 -8.41525e-02
1.84278e+01 3.02006e+00 5.15654e+00 1.33711e+01 2.13648e+01 3.90237e+01 -2.00831e+01 -7.10960e-03
1.84378e+01 3.24289e+00 5.56436e+00 1.31848e+01 2.32147e+01 4.24798e+01 -1.71148e+01 7.98480e-02
1.84478e+01 3.48508e+00 6.00881e+00 1.30298e+01 2.52372e+01 4.61636e+01 -1.38049e+01 1.76038e-01
1.84578e+01 3.74840e+00 6.49223e+00 1.29099e+01 2.74384e+01 5.00714e+01 -1.00910e+01 2.79850e-01
1.84678e+01 4.03464e+00 7.01689e+00 1.28295e+01 2.98225e+01 5.41907e+01 -5.90135e+00 3.88530e-01
1.84778e+01 4.34566e+00 7.58481e+00 1.27937e+01 3.23915e+01 5.84966e+01 -1.15552e+00 4.98153e-01
1.84878e+01 4.68330e+00 8.19765e+00 1.28085e+01 3.51436e+01 6.29485e+01 4.23598e+00 6.03931e-01
1.84978e+01 5.04936e+00 8.85654e+00 1.28809e+01 3.80718e+01 6.74850e+01 1.03707e+01 7.00889e-01
1.85078e+01 5.44553e+00 9.56178e+00 1.30188e+01 4.11625e+01 7.20186e+01 1.73521e+01 7.84795e-01
1.85178e+01 5.87335e+00 1.03126e+01 1.32313e+01 4.43929e+01 7.64293e+01 2.52863e+01 8.53019e-01
1.85278e+01 6.33404e+00 1.11069e+01 1.35283e+01 4.77291e+01 8.05577e+01 3.42765e+01 9.04966e-01
1.85378e+01 6.82844e+00 1.19408e+01 1.39208e+01 5.11232e+01 8.41979e+01 4.44145e+01 9.41934e-01
1.85478e+01 7.35682e+00 1.28078e+01 1.44209e+01 5.45097e+01 8.70912e+01 5.57689e+01 9.66501e-01
1.85579e+01 7.91869e+00 1.36989e+01 1.50408e+01 5.78024e+01 8.89213e+01 6.83689e+01 9.81744e-01
1.85679e+01 8.51257e+00 1.46016e+01 1.57928e+01 6.08906e+01 8.93132e+01 8.21834e+01 9.90581e-01
1.85779e+01 9.13577e+00 1.54994e+01 1.66886e+01 6.36361e+01 8.78385e+01 9.70956e+01 9.95376e-01
1.85879e+01 9.78402e+00 1.63711e+01 1.77383e+01 6.58710e+01 8.40300e+01 1.12873e+02 9.97820e-01
1.85979e+01 1.04513e+01 1.71911e+01 1.89485e+01 6.73984e+01 7.74084e+01 1.29140e+02 9.98998e-01
1.86079e+01 1.11293e+01 1.79289e+01 2.03217e+01 6.79956e+01 6.75252e+01 1.45346e+02 9.99540e-01
1.86179e+01 1.18077e+01 1.85500e+01 2.18538e+01 6.74224e+01 5.40231e+01 1.60756e+02 9.99783e-01
1.86279e+01 1.24735e+01 1.90170e+01 2.35322e+01 6.54348e+01 3.67117e+01 1.74456e+02 9.99890e-01
1.86379e+01 1.31114e+01 1.92919e+01 2.53348e+01 6.18054e+01 1.56523e+01 1.85384e+02 9.99937e-01
1.86479e+01 1.37039e+01 1.93389e+01 2.72281e+01 5.63498e+01 -8.76152e+00 1.92411e+02 9.99956e-01
1.86579e+01 1.42323e+01 1.91280e+01 2.91677e+01 4.89573e+01 -3.57469e+01 1.94455e+02 9.99960e-01
1.86679e+01 1.46769e+01 1.86391e+01 3.10989e+01 3.96216e+01 -6.41221e+01 1.90634e+02 9.99950e-01
1.86779e+01 1.50189e+01 1.78656e+01 3.29603e+01 2.84668e+01 -9.23637e+01 1.80427e+02 9.99909e-01
1.86879e+01 1.52413e+01 1.68174e+01 3.46873e+01 1.57615e+01 -1.18740e+02 1.63819e+02 9.99748e-01
1.86979e+01 1.53304e+01 1.55220e+01 3.62182e+01 1.91608e+00 -1.41511e+02 1.41377e+02 9.98931e-01
1.87079e+01 1.52775e+01 1.40233e+01 3.75001e+01 -1.25420e+01 -1.59161e+02 1.14242e+02 9.93285e-01
1.87179e+01 1.50795e+01 1.23782e+01 3.84935e+01 -2.70124e+01 -1.70614e+02 8.40076e+01 9.42866e-01
1.87279e+01 1.47391e+01 1.06500e+01 3.91765e+01 -4.08911e+01 -1.75382e+02 5.25004e+01 5.12509e-01
1.87379e+01 1.42651e+01 8.89874e+00 3.95455e+01 -5.36631e+01 -1.73596e+02 2.14863e+01 -5.97321e-01
1.87479e+01 1.36708e+01 7.18759e+00 3.96136e+01 -6.48325e+01 -1.65956e+02 -7.37604e+00 -9.59193e-01
1.87579e+01 1.29747e+01 5.57600e+00 3.94096e+01 -7.39871e+01 -1.53613e+02 -3.27453e+01 -9.96002e-01
1.87679e+01 1.21980e+01 4.10554e+00 3.89728e+01 -8.09247e+01 -1.37952e+02 -5.38480e+01 -9.99502e-01
1.87779e+01 1.13632e+01 2.80241e+00 3.83475e+01 -8.56081e+01 -1.20383e+02 -7.04157e+01 -9.99914e-01
1.87879e+01 1.04925e+01 1.67915e+00 3.75787e+01 -8.81334e+01 -1.02183e+02 -8.25914e+01 -9.99979e-01
1.87979e+01 9.60650e+00 7.36654e-01 3.67083e+01 -8.86985e+01 -8.43931e+01 -9.08122e+01 -9.99992e-01
1.88079e+01 8.72358e+00 -3.32238e-02 3.57730e+01 -8.75681e+01 -6.77752e+01 -9.56845e+01 -9.99996e-01
1.88179e+01 7.85921e+00 -6.44883e-01 3.48029e+01 -8.50410e+01 -5.28208e+01 -9.78761e+01 -9.99997e-01
1.88279e+01 7.02583e+00 -1.11642e+00 3.38216e+01 -8.14225e+01 -3.97852e+01 -9.80347e+01 -9.99997e-01
1.88379e+01 6.23288e+00 -1.46751e+00 3.28464e+01 -7.70039e+01 -2.87397e+01 -9.67373e+01 -9.99996e-01
1.88479e+01 5.48703e+00 -1.71785e+00 3.18895e+01 -7.20488e+01 -1.96237e+01 -9.44644e+01 -9.99995e-01
1.88580e+01 4.79245e+00 -1.88608e+00 3.09585e+01 -6.67853e+01 -1.22923e+01 -9.15949e+01 -9.99991e-01
1.88680e+01 4.15126e+00 -1.98910e+00 3.00580e+01 -6.14037e+01 -6.55413e+00 -8.84119e+01 -9.99984e-01
1.88780e+01 3.56385e+00 -2.04182e+00 2.91900e+01 -5.60567e+01 -2.19924e+00 -8.51168e+01 -9.99968e-01
1.88880e+01 3.02924e+00 -2.05702e+00 2.83550e+01 -5.08626e+01 9.81648e-01 -8.18445e+01 -9.99935e-01
1.88980e+01 2.54545e+00 -2.04544e+00 2.75522e+01 -4.59090e+01 3.18524e+00 -7.86792e+01 -9.99867e-01
1.89080e+01 2.10975e+00 -2.01596e+00 2.67804e+01 -4.12571e+01 4.58907e+00 -7.56675e+01 -9.99733e-01
1.89180e+01 1.71890e+00 -1.97578e+00 2.60378e+01 -3.69467e+01 5.34862e+00 -7.28303e+01 -9.99479e-01
1.89280e+01 1.36935e+00 -1.93065e+00 2.53227e+01 -3.30001e+01 5.59684e+00 -7.01709e+01 -9.99017e-01
1.89380e+01 1.05743e+00 -1.88512e+00 2.46333e+01 -2.94255e+01 5.44515e+00 -6.76823e+01 -9.98223e-01
1.89480e+01 7.79412e-01 -1.84271e+00 2.39681e+01 -2.62212e+01 4.98524e+00 -6.53511e+01 -9.96930e-01
1.89580e+01 5.31631e-01 -1.80610e+00 2.33254e+01 -2.33774e+01 4.29127e+00 -6.31613e+01 -9.94941e-01
1.89680e+01 3.10556e-01 -1.77734e+00 2.27040e+01 -2.08790e+01 3.42204e+00 -6.10960e+01 -9.92050e-01
1.89780e+01 1.12823e-01 -1.75792e+00 2.21027e+01 -1.87074e+01 2.42326e+00 -5.91389e+01 -9.88075e-01
1.89880e+01 -6.47370e-02 -1.74894e+00 2.15205e+01 -1.68420e+01 1.32948e+00 -5.72748e+01 -9.82895e-01
1.89980e+01 -2.25079e-01 -1.75121e+00 2.09566e+01 -1.52613e+01 1.65883e-01 -5.54900e+01 -9.76484e-01
1.90080e+01 -3.70942e-01 -1.76532e+00 2.04101e+01 -1.39438e+01 -1.05008e+00 -5.37722e+01 -9.68925e-01
1.90180e+01 -5.04857e-01 -1.79174e+00 1.98806e+01 -1.28688e+01 -2.30740e+00 -5.21103e+01 -9.60416e-01
1.90280e+01 -6.29148e-01 -1.83082e+00 1.93674e+01 -1.20167e+01 -3.60035e+00 -5.04946e+01 -9.51245e-01
1.90380e+01 -7.45954e-01 -1.88291e+00 1.88702e+01 -1.13696e+01 -4.92748e+00 -4.89160e+01 -9.41762e-01
1.90480e+01 -8.57244e-01 -1.94836e+00 1.83887e+01 -1.09112e+01 -6.29089e+00 -4.73663e+01 -9.32339e-01
1.90580e+01 -9.64833e-01 -2.02756e+00 1.79225e+01 -1.06273e+01 -7.69552e+00 -4.58371e+01 -9.23334e-01
1.90680e+01 -1.07040e+00 -2.12096e+00 1.74716e+01 -1.05056e+01 -9.14867e+00 -4.43206e+01 -9.15066e-01
1.90780e+01 -1.17552e+00 -2.22910e+00 1.70358e+01 -1.05358e+01 -1.06595e+01 -4.28084e+01 -9.07795e-01
1.90880e+01 -1.28167e+00 -2.35262e+00 1.66151e+01 -1.07095e+01 -1.22390e+01 -4.12918e+01 -9.01714e-01
1.90980e+01 -1.39024e+00 -2.49227e+00 1.62097e+01 -1.10204e+01 -1.38990e+01 -3.97611e+01 -8.96947e-01
1.91080e+01 -1.50259e+00 -2.64895e+00 1.58197e+01 -1.14637e+01 -1.56530e+01 -3.82057e+01 -8.93561e-01
1.91180e+01 -1.62002e+00 -2.82368e+00 1.54455e+01 -1.20366e+01 -1.75149e+01 -3.66135e+01 -8.91564e-01
1.91280e+01 -1.74383e+00 -3.01762e+00 1.50874e+01 -1.27379e+01 -1.94997e+01 -3.49708e+01 -8.90925e-01
1.91380e+01 -1.87529e+00 -3.23210e+00 1.47461e+01 -1.35680e+01 -2.16229e+01 -3.32617e+01 -8.91577e-01
1.91480e+01 -2.01571e+00 -3.46858e+00 1.44222e+01 -1.45287e+01 -2.39003e+01 -3.14676e+01 -8.93424e-01
1.91581e+01 -2.16641e+00 -3.72871e+00 1.41169e+01 -1.56230e+01 -2.63479e+01 -2.95670e+01 -8.96355e-01
1.91681e+01 -2.32874e+00 -4.01427e+00 1.38311e+01 -1.68553e+01 -2.89813e+01 -2.75348e+01 -9.00243e-01
1.91781e+01 -2.50411e+00 -4.32721e+00 1.35665e+01 -1.82310e+01 -3.18158e+01 -2.53416e+01 -9.04952e-01
1.91881e+01 -2.69398e+00 -4.66962e+00 1.33248e+01 -1.97564e+01 -3.48651e+01 -2.29529e+01 -9.10341e-01
1.91981e+01 -2.89989e+00 -5.04372e+00 1.31081e+01 -2.14383e+01 -3.81412e+01 -2.03287e+01 -9.16266e-01
1.92081e+01 -3.12343e+00 -5.45182e+00 1.29190e+01 -2.32838e+01 -4.16527e+01 -1.74223e+01 -9.22585e-01
1.92181e+01 -3.36629e+00 -5.89631e+00 1.27606e+01 -2.53002e+01 -4.54038e+01 -1.41797e+01 -9.29155e-01
1.92281e+01 -3.63020e+00 -6.37958e+00 1.26366e+01 -2.74938e+01 -4.93924e+01 -1.05386e+01 -9.35842e-01
1.92381e+01 -3.91696e+00 -6.90396e+00 1.25514e+01 -2.98701e+01 -5.36077e+01 -6.42776e+00 -9.42519e-01
1.92481e+01 -4.22842e+00 -7.47163e+00 1.25099e+01 -3.24321e+01 -5.80271e+01 -1.76652e+00 -9.49067e-01
1.92581e+01 -4.56644e+00 -8.08443e+00 1.25182e+01 -3.51800e+01 -6.26124e+01 3.53531e+00 -9.55384e-01
1.92681e+01 -4.93286e+00 -8.74377e+00 1.25831e+01 -3.81091e+01 -6.73057e+01 9.57689e+00 -9.61379e-01
1.92781e+01 -5.32944e+00 -9.45031e+00 1.27126e+01 -4.12087e+01 -7.20231e+01 1.64647e+01 -9.66980e-01
1.92881e+01 -5.75781e+00 -1.02038e+01 1.29157e+01 -4.44594e+01 -7.66490e+01 2.43095e+01 -9.72133e-01
1.92981e+01 -6.21933e+00 -1.10024e+01 1.32025e+01 -4.78310e+01 -8.10282e+01 3.32212e+01 -9.76798e-01
1.93081e+01 -6.71501e+00 -1.18429e+01 1.35842e+01 -5.12791e+01 -8.49592e+01 4.33007e+01 -9.80956e-01
1.93181e+01 -7.24531e+00 -1.27195e+01 1.40730e+01 -5.47416e+01 -8.81862e+01 5.46286e+01 -9.84602e-01
1.93281e+01 -7.80998e+00 -1.36235e+01 1.46815e+01 -5.81355e+01 -9.03939e+01 6.72489e+01 -9.87743e-01
1.93381e+01 -8.40782e+00 -1.45431e+01 1.54227e+01 -6.13524e+01 -9.12049e+01 8.11483e+01 -9.90399e-01
1.93481e+01 -9.03639e+00 -1.54619e+01 1.63089e+01 -6.42555e+01 -9.01832e+01 9.62298e+01 -9.92599e-01
1.93581e+01 -9.69175e+00 -1.63595e+01 1.73511e+01 -6.66771e+01 -8.68466e+01 1.12282e+02 -9.94381e-01
1.93681e+01 -1.03681e+01 -1.72100e+01 1.85574e+01 -6.84184e+01 -8.06922e+01 1.28948e+02 -9.95787e-01
1.93781e+01 -1.10576e+01 -1.79828e+01 1.99313e+01 -6.92520e+01 -7.12377e+01 1.45695e+02 -9.96865e-01
1.93881e+01 -1.17498e+01 -1.86428e+01 2.14701e+01 -6.89300e+01 -5.80817e+01 1.61794e+02 -9.97663e-01
1.93981e+01 -1.24319e+01 -1.91516e+01 2.31630e+01 -6.71965e+01 -4.09814e+01 1.76322e+02 -9.98229e-01
1.94081e+01 -1.30886e+01 -1.94695e+01 2.49889e+01 -6.38084e+01 -1.99418e+01 1.88191e+02 -9.98608e-01
1.94181e+01 -1.37023e+01 -1.95585e+01 2.69153e+01 -5.85617e+01 4.69553e+00 1.96222e+02 -9.98832e-01
1.94281e+01 -1.42536e+01 -1.93859e+01 2.88980e+01 -5.13235e+01 3.21852e+01 1.99258e+02 -9.98914e-01
1.94381e+01 -1.47224e+01 -1.89289e+01 3.08818e+01 -4.20652e+01 6.13565e+01 1.96326e+02 -9.98835e-01
1.94481e+01 -1.50888e+01 -1.81779e+01 3.28038e+01 -3.08914e+01 9.06609e+01 1.86806e+02 -9.98492e-01
1.94582e+01 -1.53348e+01 -1.71406e+01 3.45968e+01 -1.80573e+01 1.18302e+02 1.70590e+02 -9.97552e-01
1.94682e+01 -1.54458e+01 -1.58428e+01 3.61960e+01 -3.96912e+00 1.42437e+02 1.48182e+02 -9.94875e-01
1.94782e+01 -1.54118e+01 -1.43280e+01 3.75445e+01 1.08386e+01 1.61426e+02 1.20702e+02 -9.86084e-01
1.94882e+01 -1.52287e+01 -1.26541e+01 3.85993e+01 2.57462e+01 1.74067e+02 8.97729e+01 -9.52249e-01
1.94982e+01 -1.48986e+01 -1.08874e+01 3.93354e+01 4.01115e+01 1.79769e+02 5.73122e+01 -8.10453e-01
1.95082e+01 -1.44300e+01 -9.09547e+00 3.97473e+01 5.33449e+01 1.78608e+02 2.52544e+01 -3.19967e-01
1.95182e+01 -1.38367e+01 -7.33998e+00 3.98477e+01 6.49670e+01 1.71273e+02 -4.69957e+00 4.58704e-01
1.95282e+01 -1.31369e+01 -5.67786e+00 3.96649e+01 7.45900e+01 1.58918e+02 -3.11838e+01 8.63849e-01
1.95382e+01 -1.23519e+01 -4.15625e+00 3.92385e+01 8.19568e+01 1.42973e+02 -5.32983e+01 9.68124e-01
1.95482e+01 -1.15050e+01 -2.80533e+00 3.86144e+01 8.69963e+01 1.24923e+02 -7.06964e+01 9.91344e-01
1.95582e+01 -1.06189e+01 -1.63964e+00 3.78395e+01 8.97927e+01 1.06124e+02 -8.34940e+01 9.97037e-01
1.95682e+01 -9.71533e+00 -6.60964e-01 3.69578e+01 9.05437e+01 8.76890e+01 -9.21327e+01 9.98678e-01
1.95782e+01 -8.81336e+00 1.38680e-01 3.60080e+01 8.95204e+01 7.04383e+01 -9.72435e+01 9.99227e-01
1.95882e+01 -7.92921e+00 7.74009e-01 3.50217e+01 8.70322e+01 5.49026e+01 -9.95285e+01 9.99415e-01
1.95982e+01 -7.07596e+00 1.26376e+00 3.40239e+01 8.33972e+01 4.13608e+01 -9.96726e+01 9.99441e-01
1.96082e+01 -6.26352e+00 1.62843e+00 3.30327e+01 7.89195e+01 2.98939e+01 -9.82869e+01 9.99349e-01
1.96182e+01 -5.49893e+00 1.88856e+00 3.20609e+01 7.38749e+01 2.04418e+01 -9.58807e+01 9.99109e-01
1.96282e+01 -4.78662e+00 2.06361e+00 3.11165e+01 6.85023e+01 1.28538e+01 -9.28550e+01 9.98619e-01
1.96382e+01 -4.12885e+00 2.17125e+00 3.02042e+01 6.30010e+01 6.92952e+00 -8.95093e+01 9.97660e-01
1.96482e+01 -3.52607e+00 2.22702e+00 2.93261e+01 5.75309e+01 2.44874e+00 -8.60554e+01 9.95800e-01
1.96582e+01 -2.97733e+00 2.24424e+00 2.84824e+01 5.22157e+01 -8.08004e-01 -8.26349e+01 9.92227e-01
1.96682e+01 -2.48059e+00 2.23409e+00 2.76724e+01 4.71467e+01 -3.04673e+00 -7.93349e+01 9.85499e-01
1.96782e+01 -2.03304e+00 2.20575e+00 2.68946e+01 4.23880e+01 -4.45308e+00 -7.62033e+01 9.73232e-01
1.96882e+01 -1.63137e+00 2.16667e+00 2.61472e+01 3.79804e+01 -5.18929e+00 -7.32605e+01 9.51842e-01
1.96982e+01 -1.27193e+00 2.12270e+00 2.54283e+01 3.39463e+01 -5.39378e+00 -7.05086e+01 9.16585e-01
1.97082e+01 -9.50945e-01 2.07841e+00 2.47359e+01 3.02936e+01 -5.18236e+00 -6.79390e+01 8.62234e-01
1.97182e+01 -6.64600e-01 2.03726e+00 2.40685e+01 2.70186e+01 -4.65015e+00 -6.55366e+01 7.84613e-01
1.97282e+01 -4.09172e-01 2.00181e+00 2.34243e+01 2.41098e+01 -3.87406e+00 -6.32838e+01 6.82627e-01
1.97382e+01 -1.81078e-01 1.97395e+00 2.28019e+01 2.15503e+01 -2.91520e+00 -6.11626e+01 5.59748e-01
1.97482e+01 2.30757e-02 1.95509e+00 2.22002e+01 1.93201e+01 -1.82125e+00 -5.91555e+01 4.23773e-01
1.97583e+01 2.06481e-01 1.94631e+00 2.16181e+01 1.73983e+01 -6.28568e-01 -5.72464e+01 2.84691e-01
1.97683e+01 3.72114e-01 1.94847e+00 2.10546e+01 1.57635e+01 6.35998e-01 -5.54207e+01 1.51868e-01
1.97783e+01 5.22745e-01 1.96229e+00 2.05091e+01 1.43954e+01 1.95355e+00 -5.36651e+01 3.20372e-02
1.97883e+01 6.60942e-01 1.98838e+00 1.99808e+01 1.32744e+01 3.31185e+00 -5.19679e+01 -7.12460e-02
1.97983e+01 7.89084e-01 2.02729e+00 1.94692e+01 1.23821e+01 4.70421e+00 -5.03182e+01 -1.57059e-01
1.98083e+01 9.09373e-01 2.07952e+00 1.89740e+01 1.17015e+01 6.12851e+00 -4.87062e+01 -2.26164e-01
1.98183e+01 1.02385e+00 2.14554e+00 1.84947e+01 1.12170e+01 7.58643e+00 -4.71224e+01 -2.80150e-01
1.98283e+01 1.13439e+00 2.22586e+00 1.80311e+01 1.09147e+01 9.08275e+00 -4.55580e+01 -3.20837e-01
1.98383e+01 1.24278e+00 2.32103e+00 1.75832e+01 1.07825e+01 1.06248e+01 -4.40040e+01 -3.49942e-01
1.98483e+01 1.35065e+00 2.43165e+00 1.71508e+01 1.08100e+01 1.22219e+01 -4.24511e+01 -3.68920e-01
1.98583e+01 1.45955e+00 2.55842e+00 1.67339e+01 1.09886e+01 1.38851e+01 -4.08896e+01 -3.78913e-01
1.98683e+01 1.57098e+00 2.70215e+00 1.63328e+01 1.13117e+01 1.56268e+01 -3.93090e+01 -3.80755e-01
1.98783e+01 1.68633e+00 2.86377e+00 1.59476e+01 1.17744e+01 1.74606e+01 -3.76976e+01 -3.74990e-01
1.98883e+01 1.80700e+00 3.04435e+00 1.55787e+01 1.23736e+01 1.94009e+01 -3.60421e+01 -3.61904e-01
1.98983e+01 1.93433e+00 3.24511e+00 1.52267e+01 1.31077e+01 2.14628e+01 -3.43274e+01 -3.41552e-01
1.99083e+01 2.06969e+00 3.46740e+00 1.48922e+01 1.39771e+01 2.36617e+01 -3.25360e+01 -3.13786e-01
1.99183e+01 2.21443e+00 3.71276e+00 1.45761e+01 1.49833e+01 2.60135e+01 -3.06479e+01 -2.78283e-01
1.99283e+01 2.36992e+00 3.98287e+00 1.42794e+01 1.61294e+01 2.85339e+01 -2.86394e+01 -2.34575e-01
1.99383e+01 2.53760e+00 4.27957e+00 1.40036e+01 1.74197e+01 3.12378e+01 -2.64830e+01 -1.82106e-01
1.99483e+01 2.71893e+00 4.60488e+00 1.37502e+01 1.88595e+01 3.41394e+01 -2.41468e+01 -1.20302e-01
1.99583e+01 2.91544e+00 4.96092e+00 1.35212e+01 2.04548e+01 3.72511e+01 -2.15933e+01 -4.86908e-02
1.99683e+01 3.12871e+00 5.34994e+00 1.33190e+01 2.22124e+01 4.05825e+01 -1.87791e+01 3.29247e-02
1.99783e+01 3.36039e+00 5.77428e+00 1.31465e+01 2.41388e+01 4.41392e+01 -1.56536e+01 1.24237e-01
1.99883e+01 3.61223e+00 6.23629e+00 1.30071e+01 2.62406e+01 4.79215e+01 -1.21587e+01 2.24160e-01
1.99983e+01 3.88598e+00 6.73826e+00 1.29047e+01 2.85228e+01 5.19217e+01 -8.22785e+00 3.30564e-01
2.00083e+01 4.18349e+00 7.28236e+00 1.28442e+01 3.09887e+01 5.61218e+01 -3.78552e+00 4.40134e-01
2.00183e+01 4.50658e+00 7.87044e+00 1.28310e+01 3.36386e+01 6.04899e+01 1.25278e+00 5.48485e-01
2.00283e+01 4.85708e+00 8.50391e+00 1.28715e+01 3.64683e+01 6.49762e+01 6.98006e+00 6.50641e-01
2.00383e+01 5.23675e+00 9.18353e+00 1.29733e+01 3.94678e+01 6.95078e+01 1.34965e+01 7.41867e-01
2.00483e+01 5.64721e+00 9.90914e+00 1.31445e+01 4.26193e+01 7.39827e+01 2.09068e+01 8.18597e-01
2.00584e+01 6.08984e+00 1.06794e+01 1.33949e+01 4.58952e+01 7.82635e+01 2.93159e+01 8.79137e-01
2.00684e+01 6.56570e+00 1.14912e+01 1.37347e+01 4.92552e+01 8.21703e+01 3.88220e+01 9.23825e-01
2.00784e+01 7.07537e+00 1.23397e+01 1.41755e+01 5.26437e+01 8.54737e+01 4.95069e+01 9.54645e-01
2.00884e+01 7.61877e+00 1.32174e+01 1.47293e+01 5.59860e+01 8.78891e+01 6.14221e+01 9.74495e-01
2.00984e+01 8.19499e+00 1.41135e+01 1.54085e+01 5.91850e+01 8.90739e+01 7.45706e+01 9.86437e-01
2.01084e+01 8.80198e+00 1.50137e+01 1.62251e+01 6.21175e+01 8.86287e+01 8.88837e+01 9.93156e-01
2.01184e+01 9.43636e+00 1.58996e+01 1.71901e+01 6.46322e+01 8.61067e+01 1.04194e+02 9.96700e-01
2.01284e+01 1.00931e+01 1.67479e+01 1.83120e+01 6.65481e+01 8.10334e+01 1.20205e+02 9.98462e-01
2.01384e+01 1.07651e+01 1.75307e+01 1.95958e+01 6.76562e+01 7.29408e+01 1.36464e+02 9.99294e-01
2.01484e+01 1.14432e+01 1.82157e+01 2.10410e+01 6.77254e+01 6.14179e+01 1.52336e+02 9.99672e-01
2.01584e+01 1.21158e+01 1.87670e+01 2.26396e+01 6.65128e+01 4.61785e+01 1.67005e+02 9.99840e-01
2.01684e+01 1.27688e+01 1.91469e+01 2.43749e+01 6.37809e+01 2.71416e+01 1.79483e+02 9.99914e-01
2.01784e+01 1.33860e+01 1.93181e+01 2.62195e+01 5.93202e+01 4.51595e+00 1.88674e+02 9.99946e-01
2.01884e+01 1.39493e+01 1.92471e+01 2.81349e+01 5.29782e+01 -2.11290e+01 1.93458e+02 9.99958e-01
2.01984e+01 1.44395e+01 1.89085e+01 3.00719e+01 4.46901e+01 -4.88253e+01 1.92836e+02 9.99956e-01
2.02084e+01 1.48371e+01 1.82879e+01 3.19724e+01 3.45084e+01 -7.72269e+01 1.86080e+02 9.99935e-01
2.02184e+01 1.51242e+01 1.73865e+01 3.37732e+01 2.26234e+01 -1.04702e+02 1.72894e+02 9.99856e-01
2.02284e+01 1.52851e+01 1.62221e+01 3.54108e+01 9.37013e+00 -1.29497e+02 1.53529e+02 9.99515e-01
2.02384e+01 1.53086e+01 1.48302e+01 3.68270e+01 -4.78434e+00 -1.49959e+02 1.28824e+02 9.97524e-01
2.02484e+01 1.51883e+01 1.32608e+01 3.79748e+01 -1.92747e+01 -1.64761e+02 1.00143e+02 9.81915e-01
2.02584e+01 1.49239e+01 1.15748e+01 3.88230e+01 -3.34914e+01 -1.73096e+02 6.92125e+01 8.36517e-01
2.02684e+01 1.45211e+01 9.83433e+00 3.93581e+01 -4.68673e+01 -1.74766e+02 3.78499e+01 -1.72903e-02
2.02784e+01 1.39906e+01 8.09893e+00 3.95844e+01 -5.89171e+01 -1.70173e+02 7.75077e+00 -8.54561e-01
2.02884e+01 1.33484e+01 6.43291e+00 3.95227e+01 -6.91548e+01 -1.60242e+02 -1.95247e+01 -9.86272e-01
2.02984e+01 1.26142e+01 4.88718e+00 3.92069e+01 -7.72700e+01 -1.46253e+02 -4.29039e+01 -9.98508e-01
2.03084e+01 1.18100e+01 3.49576e+00 3.86791e+01 -8.31422e+01 -1.29616e+02 -6.18594e+01 -9.99784e-01
2.03184e+01 1.09582e+01 2.27829e+00 3.79843e+01 -8.67990e+01 -1.11688e+02 -7.63255e+01 -9.99956e-01
2.03284e+01 1.00803e+01 1.24163e+00 3.71661e+01 -8.83870e+01 -9.36389e+01 -8.65936e+01 -9.99987e-01
2.03384e+01 9.19599e+00 3.82217e-01 3.62641e+01 -8.81377e+01 -7.63786e+01 -9.31894e+01 -9.99994e-01
2.03484e+01 8.32217e+00 -3.11225e-01 3.53118e+01 -8.63339e+01 -6.05388e+01 -9.67549e+01 -9.99996e-01
2.03585e+01 7.47291e+00 -8.54982e-01 3.43362e+01 -8.32789e+01 -4.64951e+01 -9.79525e+01 -9.99997e-01
2.03685e+01 6.65921e+00 -1.26800e+00 3.33579e+01 -7.92720e+01 -3.44115e+01 -9.73983e+01 -9.99997e-01
2.03785e+01 5.88918e+00 -1.57001e+00 3.23917e+01 -7.45919e+01 -2.42933e+01 -9.56239e+01 -9.99996e-01
2.03885e+01 5.16829e+00 -1.78025e+00 3.14474e+01 -6.94854e+01 -1.60371e+01 -9.30606e+01 -9.99993e-01
2.03985e+01 4.49972e+00 -1.91652e+00 3.05313e+01 -6.41624e+01 -9.47386e+00 -9.00407e+01 -9.99988e-01
2.04085e+01 3.88476e+00 -1.99477e+00 2.96467e+01 -5.87952e+01 -4.40233e+00 -8.68071e+01 -9.99977e-01
2.04185e+01 3.32312e+00 -2.02887e+00 2.87948e+01 -5.35199e+01 -6.12252e-01 -8.35282e+01 -9.99954e-01
2.04285e+01 2.81335e+00 -2.03062e+00 2.79754e+01 -4.84396e+01 2.09989e+00 -8.03138e+01 -9.99908e-01
2.04385e+01 2.35310e+00 -2.00983e+00 2.71875e+01 -4.36293e+01 3.92167e+00 -7.72294e+01 -9.99813e-01
2.04485e+01 1.93940e+00 -1.97457e+00 2.64297e+01 -3.91397e+01 5.01996e+00 -7.43087e+01 -9.99631e-01
2.04585e+01 1.56887e+00 -1.93132e+00 2.57003e+01 -3.50019e+01 5.53931e+00 -7.15640e+01 -9.99290e-01
2.04685e+01 1.23790e+00 -1.88526e+00 2.49974e+01 -3.12316e+01 5.60220e+00 -6.89935e+01 -9.98688e-01
2.04785e+01 9.42792e-01 -1.84040e+00 2.43194e+01 -2.78320e+01 5.31045e+00 -6.65868e+01 -9.97679e-01
2.04885e+01 6.79858e-01 -1.79987e+00 2.36647e+01 -2.47973e+01 4.74726e+00 -6.43295e+01 -9.96081e-01
2.04985e+01 4.45504e-01 -1.76603e+00 2.30319e+01 -2.21154e+01 3.97933e+00 -6.22052e+01 -9.93687e-01
2.05085e+01 2.36283e-01 -1.74064e+00 2.24198e+01 -1.97693e+01 3.05915e+00 -6.01974e+01 -9.90297e-01
2.05185e+01 4.89319e-02 -1.72501e+00 2.18272e+01 -1.77394e+01 2.02706e+00 -5.82904e+01 -9.85753e-01
2.05285e+01 -1.19608e-01 -1.72008e+00 2.12533e+01 -1.60047e+01 9.13122e-01 -5.64698e+01 -9.79972e-01
2.05385e+01 -2.72181e-01 -1.72654e+00 2.06972e+01 -1.45436e+01 -2.61136e-01 -5.47227e+01 -9.72976e-01
2.05485e+01 -4.11419e-01 -1.74492e+00 2.01583e+01 -1.33350e+01 -1.48131e+00 -5.30375e+01 -9.64901e-01
2.05585e+01 -5.39745e-01 -1.77561e+00 1.96359e+01 -1.23586e+01 -2.73885e+00 -5.14041e+01 -9.55989e-01
2.05685e+01 -6.59385e-01 -1.81895e+00 1.91297e+01 -1.15956e+01 -4.02998e+00 -4.98132e+01 -9.46560e-01
2.05785e+01 -7.72389e-01 -1.87528e+00 1.86392e+01 -1.10289e+01 -5.35487e+00 -4.82562e+01 -9.36979e-01
2.05885e+01 -8.80640e-01 -1.94495e+00 1.81642e+01 -1.06431e+01 -6.71686e+00 -4.67250e+01 -9.27616e-01
2.05985e+01 -9.85881e-01 -2.02837e+00 1.77044e+01 -1.04249e+01 -8.12190e+00 -4.52119e+01 -9.18815e-01
2.06085e+01 -1.08973e+00 -2.12600e+00 1.72596e+01 -1.03627e+01 -9.57809e+00 -4.37089e+01 -9.10870e-01
2.06185e+01 -1.19369e+00 -2.23842e+00 1.68299e+01 -1.04473e+01 -1.10953e+01 -4.22077e+01 -9.04012e-01
2.06285e+01 -1.29921e+00 -2.36631e+00 1.64152e+01 -1.06710e+01 -1.26847e+01 -4.06995e+01 -8.98405e-01
2.06385e+01 -1.40763e+00 -2.51046e+00 1.60157e+01 -1.10283e+01 -1.43590e+01 -3.91747e+01 -8.94149e-01
2.06485e+01 -1.52028e+00 -2.67181e+00 1.56315e+01 -1.15153e+01 -1.61317e+01 -3.76222e+01 -8.91284e-01
2.06586e+01 -1.63844e+00 -2.85142e+00 1.52631e+01 -1.21298e+01 -1.80172e+01 -3.60298e+01 -8.89802e-01
2.06686e+01 -1.76338e+00 -3.05051e+00 1.49109e+01 -1.28713e+01 -2.00306e+01 -3.43832e+01 -8.89657e-01
2.06786e+01 -1.89638e+00 -3.27044e+00 1.45755e+01 -1.37407e+01 -2.21875e+01 -3.26659e+01 -8.90770e-01
2.06886e+01 -2.03872e+00 -3.51276e+00 1.42576e+01 -1.47404e+01 -2.45040e+01 -3.08589e+01 -8.93042e-01
2.06986e+01 -2.19173e+00 -3.77914e+00 1.39585e+01 -1.58742e+01 -2.69961e+01 -2.89397e+01 -8.96353e-01
2.07086e+01 -2.35677e+00 -4.07144e+00 1.36791e+01 -1.71467e+01 -2.96796e+01 -2.68822e+01 -9.00577e-01
2.07186e+01 -2.53526e+00 -4.39164e+00 1.34212e+01 -1.85638e+01 -3.25694e+01 -2.46559e+01 -9.05574e-01
2.07286e+01 -2.72868e+00 -4.74190e+00 1.31865e+01 -2.01322e+01 -3.56793e+01 -2.22250e+01 -9.11206e-01
2.07386e+01 -2.93857e+00 -5.12447e+00 1.29774e+01 -2.18590e+01 -3.90205e+01 -1.95477e+01 -9.17328e-01
2.07486e+01 -3.16655e+00 -5.54172e+00 1.27964e+01 -2.37517e+01 -4.26012e+01 -1.65756e+01 -9.23798e-01
2.07586e+01 -3.41434e+00 -5.99607e+00 1.26469e+01 -2.58174e+01 -4.64245e+01 -1.32525e+01 -9.30479e-01
2.07686e+01 -3.68367e+00 -6.48994e+00 1.25327e+01 -2.80626e+01 -5.04867e+01 -9.51365e+00 -9.37237e-01
2.07786e+01 -3.97639e+00 -7.02565e+00 1.24582e+01 -3.04926e+01 -5.47746e+01 -5.28517e+00 -9.43946e-01
2.07886e+01 -4.29435e+00 -7.60535e+00 1.24288e+01 -3.31099e+01 -5.92627e+01 -4.83530e-01 -9.50495e-01
2.07986e+01 -4.63943e+00 -8.23084e+00 1.24508e+01 -3.59141e+01 -6.39089e+01 4.98443e+00 -9.56781e-01
2.08086e+01 -5.01348e+00 -8.90341e+00 1.25311e+01 -3.88993e+01 -6.86495e+01 1.12207e+01 -9.62721e-01
2.08186e+01 -5.41824e+00 -9.62356e+00 1.26782e+01 -4.20532e+01 -7.33938e+01 1.83344e+01 -9.68247e-01
2.08286e+01 -5.85531e+00 -1.03907e+01 1.29012e+01 -4.53543e+01 -7.80173e+01 2.64378e+01 -9.73307e-01
2.08386e+01 -6.32601e+00 -1.12029e+01 1.32108e+01 -4.87694e+01 -8.23539e+01 3.56413e+01 -9.77869e-01
2.08486e+01 -6.83125e+00 -1.20563e+01 1.36183e+01 -5.22502e+01 -8.61887e+01 4.60439e+01 -9.81916e-01
2.08586e+01 -7.37136e+00 -1.29444e+01 1.41362e+01 -5.57301e+01 -8.92507e+01 5.77211e+01 -9.85447e-01
2.08686e+01 -7.94592e+00 -1.38579e+01 1.47775e+01 -5.91199e+01 -9.12073e+01 7.07073e+01 -9.88475e-01
2.08786e+01 -8.55347e+00 -1.47839e+01 1.55551e+01 -6.23043e+01 -9.16632e+01 8.49735e+01 -9.91021e-01
2.08886e+01 -9.19126e+00 -1.57051e+01 1.64814e+01 -6.51384e+01 -9.01654e+01 1.00399e+02 -9.93117e-01
2.08986e+01 -9.85493e+00 -1.65995e+01 1.75668e+01 -6.74459e+01 -8.62185e+01 1.16742e+02 -9.94803e-01
2.09086e+01 -1.05382e+01 -1.74401e+01 1.88188e+01 -6.90190e+01 -7.93135e+01 1.33603e+02 -9.96122e-01
2.09186e+01 -1.12325e+01 -1.81948e+01 2.02396e+01 -6.96225e+01 -6.89741e+01 1.50401e+02 -9.97124e-01
2.09286e+01 -1.19270e+01 -1.88272e+01 2.18250e+01 -6.90023e+01 -5.48222e+01 1.66353e+02 -9.97858e-01
2.09386e+01 -1.26081e+01 -1.92982e+01 2.35617e+01 -6.69005e+01 -3.66602e+01 1.80482e+02 -9.98373e-01
2.09486e+01 -1.32597e+01 -1.95675e+01 2.54260e+01 -6.30777e+01 -1.45632e+01 1.91657e+02 -9.98710e-01
2.09587e+01 -1.38637e+01 -1.95978e+01 2.73823e+01 -5.73409e+01 1.10339e+01 1.98678e+02 -9.98898e-01
2.09687e+01 -1.44002e+01 -1.93579e+01 2.93832e+01 -4.95771e+01 3.92760e+01 2.00401e+02 -9.98948e-01
2.09787e+01 -1.48488e+01 -1.88274e+01 3.13709e+01 -3.97861e+01 6.88806e+01 1.95908e+02 -9.98827e-01
2.09887e+01 -1.51898e+01 -1.80007e+01 3.32801e+01 -2.81085e+01 9.82051e+01 1.84681e+02 -9.98404e-01
2.09987e+01 -1.54058e+01 -1.68897e+01 3.50433e+01 -1.48391e+01 1.25397e+02 1.66751e+02 -9.97246e-01
2.10087e+01 -1.54829e+01 -1.55251e+01 3.65961e+01 -4.22443e-01 1.48617e+02 1.42784e+02 -9.93835e-01
2.10187e+01 -1.54123e+01 -1.39548e+01 3.78840e+01 1.45752e+01 1.66290e+02 1.14052e+02 -9.82090e-01
2.10287e+01 -1.51915e+01 -1.22399e+01 3.88678e+01 2.95155e+01 1.77337e+02 8.22951e+01 -9.34953e-01
2.10387e+01 -1.48242e+01 -1.04487e+01 3.95269e+01 4.37544e+01 1.81326e+02 4.94882e+01 -7.36764e-01
2.10487e+01 -1.43203e+01 -8.64831e+00 3.98608e+01 5.67204e+01 1.78499e+02 1.75513e+01 -1.28234e-01
2.10587e+01 -1.36952e+01 -6.89961e+00 3.98865e+01 6.79554e+01 1.69687e+02 -1.18727e+01 6.07975e-01
2.10687e+01 -1.29678e+01 -5.25864e+00 3.96360e+01 7.70917e+01 1.56152e+02 -3.75029e+01 9.07632e-01
2.10787e+01 -1.21605e+01 -3.76892e+00 3.91515e+01 8.39161e+01 1.39377e+02 -5.85718e+01 9.78114e-01
2.10887e+01 -1.12967e+01 -2.45661e+00 3.84801e+01 8.84013e+01 1.20848e+02 -7.48620e+01 9.93796e-01
2.10987e+01 -1.03993e+01 -1.33274e+00 3.76690e+01 9.06660e+01 1.01883e+02 -8.65910e+01 9.97752e-01
2.11087e+01 -9.48948e+00 -3.96215e-01 3.67612e+01 9.09327e+01 8.35359e+01 -9.42701e+01 9.98932e-01
2.11187e+01 -8.58578e+00 3.63116e-01 3.57942e+01 8.94890e+01 6.65562e+01 -9.85689e+01 9.99334e-01
2.11287e+01 -7.70375e+00 9.61485e-01 3.47981e+01 8.66524e+01 5.14093e+01 -1.00202e+02 9.99464e-01
2.11387e+01 -6.85573e+00 1.41852e+00 3.37961e+01 8.27425e+01 3.83181e+01 -9.98479e+01 9.99459e-01
2.11487e+01 -6.05092e+00 1.75509e+00 3.28051e+01 7.80602e+01 2.73202e+01 -9.81002e+01 9.99340e-01
2.11587e+01 -5.29568e+00 1.99178e+00 3.18365e+01 7.28746e+01 1.83249e+01 -9.54451e+01 9.99061e-01
2.11687e+01 -4.59385e+00 2.14781e+00 3.08973e+01 6.74166e+01 1.11620e+01 -9.22596e+01 9.98501e-01
2.11787e+01 -3.94717e+00 2.24048e+00 2.99915e+01 6.18765e+01 5.62030e+00 -8.88209e+01 9.97406e-01
2.11887e+01 -3.35567e+00 2.28487e+00 2.91205e+01 5.64054e+01 1.47518e+00 -8.53219e+01 9.95276e-01
2.11987e+01 -2.81807e+00 2.29382e+00 2.82843e+01 5.11189e+01 -1.49274e+00 -8.18888e+01 9.91186e-01
2.12087e+01 -2.33206e+00 2.27806e+00 2.74817e+01 4.61012e+01 -3.48675e+00 -7.85971e+01 9.83512e-01
2.12187e+01 -1.89464e+00 2.24636e+00 2.67112e+01 4.14100e+01 -4.68819e+00 -7.54859e+01 9.69617e-01
2.12287e+01 -1.50237e+00 2.20575e+00 2.59708e+01 3.70812e+01 -5.25430e+00 -7.25694e+01 9.45633e-01
2.12387e+01 -1.15150e+00 2.16178e+00 2.52587e+01 3.31328e+01 -5.31842e+00 -6.98458e+01 9.06622e-01
2.12487e+01 -8.38207e-01 2.11872e+00 2.45728e+01 2.95693e+01 -4.99138e+00 -6.73035e+01 8.47444e-01
2.12588e+01 -5.58656e-01 2.07979e+00 2.39116e+01 2.63845e+01 -4.36380e+00 -6.49262e+01 7.64469e-01
2.12688e+01 -3.09122e-01 2.04739e+00 2.32734e+01 2.35651e+01 -3.50848e+00 -6.26953e+01 6.57590e-01
2.12788e+01 -8.60387e-02 2.02326e+00 2.26569e+01 2.10930e+01 -2.48297e+00 -6.05924e+01 5.31387e-01
2.12888e+01 1.13967e-01 2.00872e+00 2.20608e+01 1.89476e+01 -1.33185e+00 -5.85998e+01 3.94400e-01
2.12988e+01 2.94057e-01 2.00481e+00 2.14842e+01 1.71075e+01 -8.87768e-02 -5.67016e+01 2.56688e-01
2.13088e+01 4.57178e-01 2.01233e+00 2.09261e+01 1.55516e+01 1.22170e+00 -5.48830e+01 1.27101e-01
2.13188e+01 6.06071e-01 2.03201e+00 2.03859e+01 1.42593e+01 2.58267e+00 -5.31309e+01 1.16092e-02
2.13288e+01 7.43275e-01 2.06443e+00 1.98630e+01 1.32115e+01 3.98364e+00 -5.14334e+01 -8.69260e-02
2.13388e+01 8.71144e-01 2.11014e+00 1.93568e+01 1.23900e+01 5.41937e+00 -4.97798e+01 -1.68053e-01
2.13488e+01 9.91855e-01 2.16965e+00 1.88669e+01 1.17780e+01 6.88905e+00 -4.81598e+01 -2.32779e-01
2.13588e+01 1.10743e+00 2.24348e+00 1.83932e+01 1.13605e+01 8.39543e+00 -4.65639e+01 -2.82762e-01
2.13688e+01 1.21974e+00 2.33215e+00 1.79353e+01 1.11240e+01 9.94424e+00 -4.49828e+01 -3.19796e-01
2.13788e+01 1.33055e+00 2.43624e+00 1.74932e+01 1.10569e+01 1.15436e+01 -4.34069e+01 -3.45517e-01
2.13888e+01 1.44149e+00 2.55642e+00 1.70669e+01 1.11493e+01 1.32036e+01 -4.18266e+01 -3.61281e-01
2.13988e+01 1.55411e+00 2.69344e+00 1.66564e+01 1.13933e+01 1.49358e+01 -4.02312e+01 -3.68126e-01
2.14088e+01 1.66991e+00 2.84818e+00 1.62621e+01 1.17827e+01 1.67532e+01 -3.86093e+01 -3.66783e-01
2.14188e+01 1.79032e+00 3.02163e+00 1.58841e+01 1.23132e+01 1.86697e+01 -3.69479e+01 -3.57699e-01
2.14288e+01 1.91672e+00 3.21495e+00 1.55230e+01 1.29822e+01 2.06999e+01 -3.52326e+01 -3.41066e-01
2.14388e+01 2.05051e+00 3.42940e+00 1.51795e+01 1.37890e+01 2.28592e+01 -3.34465e+01 -3.16854e-01
2.14488e+01 2.19305e+00 3.66645e+00 1.48542e+01 1.47340e+01 2.51630e+01 -3.15704e+01 -2.84835e-01
2.14588e+01 2.34575e+00 3.92769e+00 1.45482e+01 1.58194e+01 2.76269e+01 -2.95818e+01 -2.44622e-01
2.14688e+01 2.51003e+00 4.21489e+00 1.42628e+01 1.70487e+01 3.02658e+01 -2.74547e+01 -1.95709e-01
2.14788e+01 2.68733e+00 4.52996e+00 1.39995e+01 1.84262e+01 3.30941e+01 -2.51585e+01 -1.37545e-01
2.14888e+01 2.87919e+00 4.87495e+00 1.37602e+01 1.99576e+01 3.61242e+01 -2.26579e+01 -6.96362e-02
2.14988e+01 3.08715e+00 5.25203e+00 1.35470e+01 2.16488e+01 3.93666e+01 -1.99115e+01 8.30311e-03
2.15088e+01 3.31286e+00 5.66347e+00 1.33628e+01 2.35061e+01 4.28277e+01 -1.68718e+01 9.61336e-02
2.15188e+01 3.55801e+00 6.11156e+00 1.32106e+01 2.55355e+01 4.65091e+01 -1.34834e+01 1.93030e-01
2.15288e+01 3.82433e+00 6.59857e+00 1.30944e+01 2.77423e+01 5.04055e+01 -9.68323e+00 2.97210e-01
2.15388e+01 4.11364e+00 7.12663e+00 1.30185e+01 3.01299e+01 5.45018e+01 -5.39960e+00 4.05740e-01
2.15488e+01 4.42774e+00 7.69766e+00 1.29882e+01 3.26992e+01 5.87705e+01 -5.52039e-01 5.14557e-01
2.15589e+01 4.76844e+00 8.31315e+00 1.30096e+01 3.54471e+01 6.31675e+01 4.94836e+00 6.18830e-01
2.15689e+01 5.13749e+00 8.97399e+00 1.30897e+01 3.83651e+01 6.76273e+01 1.11978e+01 7.13679e-01
2.15789e+01 5.53651e+00 9.68028e+00 1.32365e+01 4.14377e+01 7.20580e+01 1.82977e+01 7.95101e-01
2.15889e+01 5.96695e+00 1.04310e+01 1.34590e+01 4.46403e+01 7.63346e+01 2.63505e+01 8.60773e-01
2.15989e+01 6.42993e+00 1.12236e+01 1.37672e+01 4.79366e+01 8.02923e+01 3.54544e+01 9.10390e-01
2.16089e+01 6.92615e+00 1.20538e+01 1.41721e+01 5.12762e+01 8.37204e+01 4.56939e+01 9.45451e-01
2.16189e+01 7.45572e+00 1.29148e+01 1.46854e+01 5.45908e+01 8.63553e+01 5.71281e+01 9.68608e-01
2.16289e+01 8.01795e+00 1.37971e+01 1.53191e+01 5.77914e+01 8.78779e+01 6.97736e+01 9.82906e-01
2.16389e+01 8.61117e+00 1.46876e+01 1.60852e+01 6.07646e+01 8.79128e+01 8.35839e+01 9.91167e-01
2.16489e+01 9.23242e+00 1.55694e+01 1.69948e+01 6.33696e+01 8.60356e+01 9.84238e+01 9.95644e-01
2.16589e+01 9.87720e+00 1.64209e+01 1.80569e+01 6.54373e+01 8.17887e+01 1.14041e+02 9.97929e-01
2.16689e+01 1.05392e+01 1.72162e+01 1.92776e+01 6.67706e+01 7.47102e+01 1.30037e+02 9.99035e-01
2.16789e+01 1.12099e+01 1.79248e+01 2.06579e+01 6.71488e+01 6.43787e+01 1.45846e+02 9.99549e-01
2.16889e+01 1.18786e+01 1.85123e+01 2.21924e+01 6.63367e+01 5.04736e+01 1.60721e+02 9.99781e-01
2.16989e+01 1.25323e+01 1.89421e+01 2.38673e+01 6.40985e+01 3.28504e+01 1.73742e+02 9.99885e-01
2.17089e+01 1.31555e+01 1.91775e+01 2.56588e+01 6.02192e+01 1.16225e+01 1.83866e+02 9.99931e-01
2.17189e+01 1.37310e+01 1.91841e+01 2.75325e+01 5.45306e+01 -1.27649e+01 1.89998e+02 9.99949e-01
2.17289e+01 1.42402e+01 1.89343e+01 2.94432e+01 4.69409e+01 -3.94863e+01 1.91112e+02 9.99952e-01
2.17389e+01 1.46639e+01 1.84103e+01 3.13365e+01 3.74645e+01 -6.73370e+01 1.86402e+02 9.99936e-01
2.17489e+01 1.49839e+01 1.76083e+01 3.31516e+01 2.62447e+01 -9.47995e+01 1.75437e+02 9.99877e-01
2.17589e+01 1.51841e+01 1.65406e+01 3.48258e+01 1.35657e+01 -1.20183e+02 1.58285e+02 9.99640e-01
2.17689e+01 1.52518e+01 1.52364e+01 3.62998e+01 -1.54098e-01 -1.41823e+02 1.35583e+02 9.98419e-01
2.17789e+01 1.51792e+01 1.37404e+01 3.75237e+01 -1.43882e+01 -1.58303e+02 1.08506e+02 9.89911e-01
2.17889e+01 1.49642e+01 1.21094e+01 3.84613e+01 -2.85480e+01 -1.68655e+02 7.86435e+01 9.15568e-01
2.17989e+01 1.46103e+01 1.04048e+01 3.90937e+01 -4.20548e+01 -1.72487e+02 4.77673e+01 3.59372e-01
2.18089e+01 1.41266e+01 8.68466e+00 3.94193e+01 -5.44194e+01 -1.70000e+02 1.75668e+01 -6.94801e-01
2.18189e+01 1.35270e+01 7.01145e+00 3.94528e+01 -6.51554e+01 -1.61933e+02 -1.03637e+01 -9.68847e-01
2.18289e+01 1.28298e+01 5.44105e+00 3.92237e+01 -7.38872e+01 -1.49438e+02 -3.47891e+01 -9.96734e-01
2.18389e+01 1.20560e+01 4.01208e+00 3.87708e+01 -8.04395e+01 -1.33865e+02 -5.50191e+01 -9.99561e-01
2.18489e+01 1.12278e+01 2.74858e+00 3.81377e+01 -8.47922e+01 -1.16572e+02 -7.08400e+01 -9.99918e-01
2.18590e+01 1.03666e+01 1.66152e+00 3.73677e+01 -8.70510e+01 -9.87729e+01 -8.24229e+01 -9.99978e-01
2.18690e+01 9.49251e+00 7.50835e-01 3.65013e+01 -8.74168e+01 -8.14498e+01 -9.02096e+01 -9.99992e-01
2.18790e+01 8.62314e+00 7.97582e-03 3.55736e+01 -8.61516e+01 -6.53162e+01 -9.47941e+01 -9.99995e-01
2.18890e+01 7.77337e+00 -5.81437e-01 3.46133e+01 -8.35480e+01 -5.08264e+01 -9.68219e+01 -9.99996e-01
2.18990e+01 6.95509e+00 -1.03517e+00 3.36430e+01 -7.99026e+01 -3.82121e+01 -9.69143e+01 -9.99997e-01
2.19090e+01 6.17731e+00 -1.37240e+00 3.26790e+01 -7.54971e+01 -2.75313e+01 -9.56218e+01 -9.99996e-01
2.19190e+01 5.44633e+00 -1.61223e+00 3.17330e+01 -7.05856e+01 -1.87187e+01 -9.34020e+01 -9.99994e-01
2.19290e+01 4.76608e+00 -1.77266e+00 3.08122e+01 -6.53874e+01 -1.16306e+01 -9.06146e+01 -9.99989e-01
2.19390e+01 4.13849e+00 -1.87005e+00 2.99211e+01 -6.00854e+01 -6.08022e+00 -8.75287e+01 -9.99980e-01
2.19490e+01 3.56383e+00 -1.91876e+00 2.90614e+01 -5.48259e+01 -1.86397e+00 -8.43353e+01 -9.99961e-01
2.19590e+01 3.04108e+00 -1.93112e+00 2.82337e+01 -4.97220e+01 1.22038e+00 -8.11626e+01 -9.99922e-01
2.19690e+01 2.56825e+00 -1.91749e+00 2.74373e+01 -4.48574e+01 3.36267e+00 -7.80907e+01 -9.99844e-01
2.19790e+01 2.14264e+00 -1.88642e+00 2.66709e+01 -4.02906e+01 4.73422e+00 -7.51643e+01 -9.99690e-01
2.19890e+01 1.76105e+00 -1.84484e+00 2.59329e+01 -3.60590e+01 5.48503e+00 -7.24034e+01 -9.99403e-01
2.19990e+01 1.42003e+00 -1.79831e+00 2.52218e+01 -3.21834e+01 5.74348e+00 -6.98117e+01 -9.98887e-01
2.20090e+01 1.11596e+00 -1.75120e+00 2.45357e+01 -2.86716e+01 5.61720e+00 -6.73828e+01 -9.98011e-01
2.20190e+01 8.45203e-01 -1.70688e+00 2.38732e+01 -2.55209e+01 5.19489e+00 -6.51044e+01 -9.96601e-01
2.20290e+01 6.04199e-01 -1.66795e+00 2.32327e+01 -2.27215e+01 4.54833e+00 -6.29617e+01 -9.94454e-01
2.20390e+01 3.89501e-01 -1.63633e+00 2.26131e+01 -2.02583e+01 3.73453e+00 -6.09390e+01 -9.91360e-01
2.20490e+01 1.97836e-01 -1.61347e+00 2.20132e+01 -1.81131e+01 2.79788e+00 -5.90211e+01 -9.87137e-01
2.20590e+01 2.61267e-02 -1.60040e+00 2.14320e+01 -1.62653e+01 1.77200e+00 -5.71938e+01 -9.81669e-01
2.20690e+01 -1.28498e-01 -1.59787e+00 2.08687e+01 -1.46937e+01 6.81506e-01 -5.54445e+01 -9.74932e-01
2.20790e+01 -2.68696e-01 -1.60642e+00 2.03225e+01 -1.33773e+01 -4.56487e-01 -5.37617e+01 -9.67019e-01
2.20890e+01 -3.96915e-01 -1.62647e+00 1.97929e+01 -1.22955e+01 -1.63106e+00 -5.21355e+01 -9.58131e-01
2.20990e+01 -5.15407e-01 -1.65832e+00 1.92793e+01 -1.14292e+01 -2.83638e+00 -5.05568e+01 -9.48560e-01
2.21090e+01 -6.26234e-01 -1.70229e+00 1.87813e+01 -1.07605e+01 -4.07078e+00 -4.90174e+01 -9.38657e-01
2.21190e+01 -7.31294e-01 -1.75865e+00 1.82985e+01 -1.02735e+01 -5.33599e+00 -4.75100e+01 -9.28795e-01
2.21290e+01 -8.32332e-01 -1.82774e+00 1.78307e+01 -9.95411e+00 -6.63650e+00 -4.60272e+01 -9.19331e-01
2.21390e+01 -9.30961e-01 -1.90996e+00 1.73776e+01 -9.78998e+00 -7.97907e+00 -4.45622e+01 -9.10586e-01
2.21490e+01 -1.02868e+00 -2.00577e+00 1.69391e+01 -9.77087e+00 -9.37234e+00 -4.31077e+01 -9.02819e-01
2.21591e+01 -1.12690e+00 -2.11574e+00 1.65152e+01 -9.88839e+00 -1.08265e+01 -4.16562e+01 -8.96228e-01
2.21691e+01 -1.22695e+00 -2.24055e+00 1.61057e+01 -1.01360e+01 -1.23531e+01 -4.01996e+01 -8.90943e-01
2.21791e+01 -1.33010e+00 -2.38099e+00 1.57109e+01 -1.05089e+01 -1.39647e+01 -3.87289e+01 -8.87036e-01
2.21891e+01 -1.43760e+00 -2.53801e+00 1.53310e+01 -1.10041e+01 -1.56750e+01 -3.72339e+01 -8.84527e-01
2.21991e+01 -1.55066e+00 -2.71268e+00 1.49661e+01 -1.16202e+01 -1.74984e+01 -3.57032e+01 -8.83394e-01
2.22091e+01 -1.67049e+00 -2.90621e+00 1.46168e+01 -1.23572e+01 -1.94502e+01 -3.41235e+01 -8.83581e-01
2.22191e+01 -1.79830e+00 -3.11997e+00 1.42837e+01 -1.32168e+01 -2.15461e+01 -3.24791e+01 -8.85005e-01
2.22291e+01 -1.93533e+00 -3.35552e+00 1.39673e+01 -1.42019e+01 -2.38023e+01 -3.07521e+01 -8.87566e-01
2.22391e+01 -2.08286e+00 -3.61453e+00 1.36688e+01 -1.53167e+01 -2.62355e+01 -2.89214e+01 -8.91149e-01
2.22491e+01 -2.24222e+00 -3.89888e+00 1.33891e+01 -1.65666e+01 -2.88619e+01 -2.69622e+01 -8.95630e-01
2.22591e+01 -2.41478e+00 -4.21058e+00 1.31299e+01 -1.79580e+01 -3.16975e+01 -2.48453e+01 -9.00877e-01
2.22691e+01 -2.60199e+00 -4.55181e+00 1.28927e+01 -1.94982e+01 -3.47573e+01 -2.25367e+01 -9.06754e-01
2.22791e+01 -2.80539e+00 -4.92489e+00 1.26797e+01 -2.11950e+01 -3.80544e+01 -1.99964e+01 -9.13124e-01
2.22891e+01 -3.02658e+00 -5.33225e+00 1.24936e+01 -2.30567e+01 -4.15993e+01 -1.71777e+01 -9.19848e-01
2.22991e+01 -3.26726e+00 -5.77640e+00 1.23372e+01 -2.50915e+01 -4.53980e+01 -1.40262e+01 -9.26789e-01
2.23091e+01 -3.52918e+00 -6.25990e+00 1.22143e+01 -2.73072e+01 -4.94509e+01 -1.04790e+01 -9.33816e-01
2.23191e+01 -3.81421e+00 -6.78525e+00 1.21291e+01 -2.97105e+01 -5.37497e+01 -6.46387e+00 -9.40804e-01
2.23291e+01 -4.12423e+00 -7.35483e+00 1.20868e+01 -3.23060e+01 -5.82750e+01 -1.89835e+00 -9.47637e-01
2.23391e+01 -4.46119e+00 -7.97074e+00 1.20933e+01 -3.50955e+01 -6.29923e+01 3.31033e+00 -9.54212e-01
2.23491e+01 -4.82701e+00 -8.63465e+00 1.21555e+01 -3.80764e+01 -6.78471e+01 9.26496e+00 -9.60440e-01
2.23591e+01 -5.22358e+00 -9.34755e+00 1.22815e+01 -4.12397e+01 -7.27594e+01 1.60771e+01 -9.66249e-01
2.23691e+01 -5.65264e+00 -1.01095e+01 1.24804e+01 -4.45684e+01 -7.76173e+01 2.38642e+01 -9.71582e-01
2.23791e+01 -6.11571e+00 -1.09192e+01 1.27626e+01 -4.80346e+01 -8.22685e+01 3.27449e+01 -9.76405e-01
2.23891e+01 -6.61397e+00 -1.17736e+01 1.31395e+01 -5.15961e+01 -8.65131e+01 4.28313e+01 -9.80695e-01
2.23991e+01 -7.14809e+00 -1.26674e+01 1.36238e+01 -5.51933e+01 -9.00949e+01 5.42177e+01 -9.84450e-01
2.24091e+01 -7.71805e+00 -1.35925e+01 1.42288e+01 -5.87445e+01 -9.26945e+01 6.69642e+01 -9.87679e-01
2.24191e+01 -8.32287e+00 -1.45371e+01 1.49681e+01 -6.21426e+01 -9.39256e+01 8.10757e+01 -9.90405e-01
2.24291e+01 -8.96035e+00 -1.54854e+01 1.58551e+01 -6.52504e+01 -9.33369e+01 9.64742e+01 -9.92657e-01
2.24391e+01 -9.62678e+00 -1.64166e+01 1.69019e+01 -6.78982e+01 -9.04224e+01 1.12967e+02 -9.94475e-01
2.24491e+01 -1.03166e+01 -1.73048e+01 1.81178e+01 -6.98824e+01 -8.46459e+01 1.30212e+02 -9.95905e-01
2.24592e+01 -1.10219e+01 -1.81187e+01 1.95078e+01 -7.09680e+01 -7.54817e+01 1.47682e+02 -9.96997e-01
2.24692e+01 -1.17325e+01 -1.88221e+01 2.10707e+01 -7.08952e+01 -6.24761e+01 1.64642e+02 -9.97802e-01
2.24792e+01 -1.24355e+01 -1.93748e+01 2.27969e+01 -6.93925e+01 -4.53288e+01 1.80143e+02 -9.98372e-01
2.24892e+01 -1.31152e+01 -1.97349e+01 2.46661e+01 -6.61969e+01 -2.39893e+01 1.93051e+02 -9.98755e-01
2.24992e+01 -1.37535e+01 -1.98617e+01 2.66463e+01 -6.10818e+01 1.24415e+00 2.02110e+02 -9.98987e-01
2.25092e+01 -1.43303e+01 -1.97194e+01 2.86927e+01 -5.38906e+01 2.96455e+01 2.06071e+02 -9.99090e-01
2.25192e+01 -1.48245e+01 -1.92819e+01 3.07485e+01 -4.45734e+01 6.00268e+01 2.03849e+02 -9.99056e-01
2.25292e+01 -1.52153e+01 -1.85371e+01 3.27479e+01 -3.32189e+01 9.07780e+01 1.94720e+02 -9.98816e-01
2.25392e+01 -1.54832e+01 -1.74908e+01 3.46204e+01 -2.00764e+01 1.19996e+02 1.78492e+02 -9.98121e-01
2.25492e+01 -1.56123e+01 -1.61681e+01 3.62968e+01 -5.55816e+00 1.45700e+02 1.55631e+02 -9.96110e-01
2.25592e+01 -1.55916e+01 -1.46135e+01 3.77157e+01 9.78118e+00 1.66097e+02 1.27273e+02 -9.89370e-01
2.25692e+01 -1.54161e+01 -1.28871e+01 3.88304e+01 2.52900e+01 1.79849e+02 9.51200e+01 -9.62510e-01
2.25792e+01 -1.50874e+01 -1.10588e+01 3.96129e+01 4.02853e+01 1.86266e+02 6.12144e+01 -8.42764e-01
2.25892e+01 -1.46139e+01 -9.20062e+00 4.00562e+01 5.41330e+01 1.85389e+02 2.76407e+01 -3.83924e-01
2.25992e+01 -1.40099e+01 -7.37817e+00 4.01732e+01 6.63173e+01 1.77923e+02 -3.76097e+00 4.28162e-01
2.26092e+01 -1.32941e+01 -5.65178e+00 3.99932e+01 7.64230e+01 1.65090e+02 -3.15132e+01 8.63853e-01
2.26192e+01 -1.24888e+01 -4.07187e+00 3.95582e+01 8.41695e+01 1.48420e+02 -5.46356e+01 9.70403e-01
2.26292e+01 -1.16183e+01 -2.67071e+00 3.89169e+01 8.94758e+01 1.29506e+02 -7.27493e+01 9.92501e-01
2.26392e+01 -1.07066e+01 -1.46368e+00 3.81190e+01 9.24288e+01 1.09804e+02 -8.59797e+01 9.97578e-01
2.26492e+01 -9.77625e+00 -4.52567e-01 3.72114e+01 9.32369e+01 9.05055e+01 -9.48060e+01 9.98967e-01
2.26592e+01 -8.84741e+00 3.71307e-01 3.62347e+01 9.21872e+01 7.24845e+01 -9.99110e+01 9.99414e-01
2.26692e+01 -7.93700e+00 1.02376e+00 3.52224e+01 8.96075e+01 5.63004e+01 -1.02052e+02 9.99564e-01
2.26792e+01 -7.05864e+00 1.52480e+00 3.42004e+01 8.58344e+01 4.22416e+01 -1.01964e+02 9.99586e-01
2.26892e+01 -6.22264e+00 1.89623e+00 3.31877e+01 8.11887e+01 3.03848e+01 -1.00300e+02 9.99516e-01
2.26992e+01 -5.43626e+00 2.15980e+00 3.21972e+01 7.59606e+01 2.06571e+01 -9.76004e+01 9.99329e-01
2.27092e+01 -4.70403e+00 2.33605e+00 3.12370e+01 7.04007e+01 1.28911e+01 -9.42876e+01 9.98943e-01
2.27192e+01 -4.02819e+00 2.44351e+00 3.03118e+01 6.47170e+01 6.86878e+00 -9.06743e+01 9.98174e-01
2.27292e+01 -3.40911e+00 2.49846e+00 2.94232e+01 5.90757e+01 2.35346e+00 -8.69794e+01 9.96652e-01
2.27392e+01 -2.84571e+00 2.51477e+00 2.85714e+01 5.36048e+01 -8.88734e-01 -8.33467e+01 9.93668e-01
2.27492e+01 -2.33577e+00 2.50407e+00 2.77552e+01 4.83984e+01 -3.07579e+00 -7.98629e+01 9.87936e-01
2.27593e+01 -1.87631e+00 2.47585e+00 2.69730e+01 4.35217e+01 -4.40290e+00 -7.65734e+01 9.77279e-01
2.27693e+01 -1.46381e+00 2.43780e+00 2.62225e+01 3.90161e+01 -5.03966e+00 -7.34953e+01 9.58352e-01
2.27793e+01 -1.09442e+00 2.39598e+00 2.55019e+01 3.49039e+01 -5.12998e+00 -7.06272e+01 9.26608e-01
2.27893e+01 -7.64160e-01 2.35507e+00 2.48089e+01 3.11923e+01 -4.79360e+00 -6.79566e+01 8.76871e-01
2.27993e+01 -4.69043e-01 2.31863e+00 2.41417e+01 2.78768e+01 -4.12835e+00 -6.54654e+01 8.04744e-01
2.28093e+01 -2.05159e-01 2.28932e+00 2.34986e+01 2.49448e+01 -3.21283e+00 -6.31326e+01 7.08620e-01
2.28193e+01 3.12398e-02 2.26909e+00 2.28781e+01 2.23785e+01 -2.10908e+00 -6.09375e+01 5.91294e-01
2.28293e+01 2.43708e-01 2.25938e+00 2.22790e+01 2.01567e+01 -8.65134e-01 -5.88602e+01 4.59983e-01
2.28393e+01 4.35583e-01 2.26131e+00 2.17002e+01 1.82573e+01 4.82764e-01 -5.68823e+01 3.24406e-01
2.28493e+01 6.09978e-01 2.27580e+00 2.11407e+01 1.66582e+01 1.90819e+00 -5.49871e+01 1.94010e-01
2.28593e+01 7.69789e-01 2.30361e+00 2.05999e+01 1.53382e+01 3.39292e+00 -5.31597e+01 7.58442e-02
2.28693e+01 9.17707e-01 2.34541e+00 2.00770e+01 1.42771e+01 4.92556e+00 -5.13863e+01 -2.61467e-02
2.28793e+01 1.05623e+00 2.40183e+00 1.95717e+01 1.34560e+01 6.50038e+00 -4.96543e+01 -1.10688e-01
2.28893e+01 1.18766e+00 2.47344e+00 1.90835e+01 1.28578e+01 8.11632e+00 -4.79517e+01 -1.78268e-01
2.28993e+01 1.31416e+00 2.56084e+00 1.86123e+01 1.24668e+01 9.77614e+00 -4.62673e+01 -2.30272e-01
2.29093e+01 1.43772e+00 2.66464e+00 1.81578e+01 1.22691e+01 1.14857e+01 -4.45899e+01 -2.68368e-01
2.29193e+01 1.56023e+00 2.78550e+00 1.77202e+01 1.22527e+01 1.32534e+01 -4.29078e+01 -2.94144e-01
2.29293e+01 1.68343e+00 2.92417e+00 1.72994e+01 1.24074e+01 1.50895e+01 -4.12092e+01 -3.08940e-01
2.29393e+01 1.80900e+00 3.08151e+00 1.68958e+01 1.27251e+01 1.70060e+01 -3.94811e+01 -3.13777e-01
2.29493e+01 1.93854e+00 3.25847e+00 1.65097e+01 1.31993e+01 1.90159e+01 -3.77092e+01 -3.09359e-01
2.29593e+01 2.07358e+00 3.45615e+00 1.61416e+01 1.38257e+01 2.11333e+01 -3.58776e+01 -2.96088e-01
2.29693e+01 2.21564e+00 3.67579e+00 1.57922e+01 1.46014e+01 2.33724e+01 -3.39682e+01 -2.74103e-01
2.29793e+01 2.36620e+00 3.91875e+00 1.54623e+01 1.55255e+01 2.57479e+01 -3.19603e+01 -2.43313e-01
2.29893e+01 2.52675e+00 4.18658e+00 1.51532e+01 1.65983e+01 2.82742e+01 -2.98300e+01 -2.03448e-01
2.29993e+01 2.69878e+00 4.48094e+00 1.48660e+01 1.78215e+01 3.09648e+01 -2.75497e+01 -1.54122e-01
2.30093e+01 2.88381e+00 4.80362e+00 1.46026e+01 1.91981e+01 3.38320e+01 -2.50875e+01 -9.49177e-02
2.30193e+01 3.08340e+00 5.15656e+00 1.43648e+01 2.07317e+01 3.68860e+01 -2.24065e+01 -2.55194e-02
2.30293e+01 3.29912e+00 5.54176e+00 1.41552e+01 2.24264e+01 4.01340e+01 -1.94642e+01 5.41112e-02
2.30393e+01 3.53262e+00 5.96128e+00 1.39765e+01 2.42866e+01 4.35786e+01 -1.62116e+01 1.43502e-01
2.30493e+01 3.78558e+00 6.41717e+00 1.38321e+01 2.63159e+01 4.72167e+01 -1.25928e+01 2.41405e-01
2.30594e+01 4.05969e+00 6.91139e+00 1.37259e+01 2.85170e+01 5.10368e+01 -8.54444e+00 3.45560e-01
2.30694e+01 4.35668e+00 7.44570e+00 1.36628e+01 3.08902e+01 5.50170e+01 -3.99551e+00 4.52589e-01
2.30794e+01 4.67827e+00 8.02156e+00 1.36479e+01 3.34329e+01 5.91212e+01 1.13248e+00 5.58145e-01
2.30894e+01 5.02611e+00 8.63990e+00 1.36877e+01 3.61380e+01 6.32955e+01 6.92467e+00 6.57416e-01
2.30994e+01 5.40177e+00 9.30099e+00 1.37890e+01 3.89923e+01 6.74635e+01 1.34711e+01 7.45914e-01
2.31094e+01 5.80664e+00 1.00041e+01 1.39600e+01 4.19750e+01 7.15212e+01 2.08638e+01 8.20343e-01
2.31194e+01 6.24187e+00 1.07474e+01 1.42095e+01 4.50556e+01 7.53309e+01 2.91920e+01 8.79196e-01
2.31294e+01 6.70824e+00 1.15274e+01 1.45474e+01 4.81915e+01 7.87158e+01 3.85354e+01 9.22868e-01
2.31394e+01 7.20602e+00 1.23385e+01 1.49841e+01 5.13252e+01 8.14544e+01 4.89542e+01 9.53258e-01
2.31494e+01 7.73483e+00 1.31730e+01 1.55305e+01 5.43817e+01 8.32765e+01 6.04762e+01 9.73096e-01
2.31594e+01 8.29344e+00 1.40200e+01 1.61976e+01 5.72651e+01 8.38623e+01 7.30799e+01 9.85258e-01
2.31694e+01 8.87954e+00 1.48652e+01 1.69959e+01 5.98562e+01 8.28462e+01 8.66735e+01 9.92273e-01
2.31794e+01 9.48951e+00 1.56906e+01 1.79344e+01 6.20108e+01 7.98273e+01 1.01071e+02 9.96095e-01
2.31894e+01 1.01182e+01 1.64741e+01 1.90197e+01 6.35595e+01 7.43902e+01 1.15968e+02 9.98073e-01
2.31994e+01 1.07585e+01 1.71895e+01 2.02547e+01 6.43100e+01 6.61380e+01 1.30920e+02 9.99054e-01
2.32094e+01 1.14014e+01 1.78068e+01 2.16371e+01 6.40536e+01 5.47390e+01 1.45324e+02 9.99525e-01
2.32194e+01 1.20359e+01 1.82934e+01 2.31578e+01 6.25752e+01 3.99866e+01 1.58423e+02 9.99748e-01
2.32294e+01 1.26486e+01 1.86155e+01 2.47993e+01 5.96694e+01 2.18682e+01 1.69328e+02 9.99852e-01
2.32394e+01 1.32243e+01 1.87405e+01 2.65350e+01 5.51616e+01 6.33595e-01 1.77070e+02 9.99898e-01
2.32494e+01 1.37464e+01 1.86397e+01 2.83282e+01 4.89323e+01 -2.31508e+01 1.80687e+02 9.99913e-01
2.32594e+01 1.41974e+01 1.82918e+01 3.01333e+01 4.09438e+01 -4.85797e+01 1.79341e+02 9.99904e-01
2.32694e+01 1.45599e+01 1.76863e+01 3.18977e+01 3.12637e+01 -7.44359e+01 1.72451e+02 9.99851e-01
2.32794e+01 1.48179e+01 1.68260e+01 3.35643e+01 2.00809e+01 -9.92773e+01 1.59820e+02 9.99670e-01
2.32894e+01 1.49577e+01 1.57286e+01 3.50768e+01 7.70861e+00 -1.21582e+02 1.41725e+02 9.98933e-01
2.32994e+01 1.49695e+01 1.44267e+01 3.63841e+01 -5.42832e+00 -1.39932e+02 1.18937e+02 9.95032e-01
2.33094e+01 1.48482e+01 1.29658e+01 3.74447e+01 -1.88242e+01 -1.53203e+02 9.26668e+01 9.68505e-01
2.33194e+01 1.45939e+01 1.13997e+01 3.82314e+01 -3.19413e+01 -1.60715e+02 6.44160e+01 7.67817e-01
2.33294e+01 1.42118e+01 9.78315e+00 3.87321e+01 -4.42863e+01 -1.62306e+02 3.57504e+01 -1.13509e-01
2.33394e+01 1.37119e+01 8.16953e+00 3.89502e+01 -5.54233e+01 -1.58317e+02 8.15236e+00 -8.52982e-01
2.33494e+01 1.31084e+01 6.61675e+00 3.89034e+01 -6.49170e+01 -1.49544e+02 -1.70071e+01 -9.83097e-01
2.33595e+01 1.24195e+01 5.17064e+00 3.86213e+01 -7.24888e+01 -1.37082e+02 -3.87733e+01 -9.97807e-01
2.33695e+01 1.16650e+01 3.86249e+00 3.81407e+01 -7.80250e+01 -1.22154e+02 -5.66526e+01 -9.99633e-01
2.33795e+01 1.08652e+01 2.71102e+00 3.75012e+01 -8.15423e+01 -1.05944e+02 -7.05474e+01 -9.99916e-01
2.33895e+01 1.00399e+01 1.72369e+00 3.67419e+01 -8.31625e+01 -8.94915e+01 -8.06726e+01 -9.99973e-01
2.33995e+01 9.20711e+00 8.98621e-01 3.58984e+01 -8.30848e+01 -7.36198e+01 -8.74553e+01 -9.99988e-01
2.34095e+01 8.38253e+00 2.26871e-01 3.50015e+01 -8.15565e+01 -5.89173e+01 -9.14356e+01 -9.99993e-01
2.34195e+01 7.57937e+00 -3.05267e-01 3.40765e+01 -7.88464e+01 -4.57507e+01 -9.31844e+01 -9.99994e-01
2.34295e+01 6.80811e+00 -7.14189e-01 3.31428e+01 -7.52230e+01 -3.42989e+01 -9.32432e+01 -9.99994e-01
2.34395e+01 6.07661e+00 -1.01732e+00 3.22150e+01 -7.09393e+01 -2.45958e+01 -9.20886e+01 -9.99992e-01
2.34495e+01 5.39030e+00 -1.23189e+00 3.13032e+01 -6.62218e+01 -1.65732e+01 -9.01154e+01 -9.99988e-01
2.34595e+01 4.75252e+00 -1.37407e+00 3.04138e+01 -6.12659e+01 -1.00977e+01 -8.76338e+01 -9.99980e-01
2.34695e+01 4.16482e+00 -1.45851e+00 2.95508e+01 -5.62333e+01 -5.00041e+00 -8.48766e+01 -9.99964e-01
2.34795e+01 3.62730e+00 -1.49810e+00 2.87161e+01 -5.12540e+01 -1.09932e+00 -8.20103e+01 -9.99933e-01
2.34895e+01 3.13889e+00 -1.50389e+00 2.79101e+01 -4.64278e+01 1.78621e+00 -7.91474e+01 -9.99870e-01
2.34995e+01 2.69767e+00 -1.48519e+00 2.71323e+01 -4.18286e+01 3.82583e+00 -7.63595e+01 -9.99750e-01
2.35095e+01 2.30111e+00 -1.44966e+00 2.63820e+01 -3.75077e+01 5.17292e+00 -7.36877e+01 -9.99524e-01
2.35195e+01 1.94623e+00 -1.40355e+00 2.56576e+01 -3.34978e+01 5.96231e+00 -7.11520e+01 -9.99117e-01
2.35295e+01 1.62983e+00 -1.35183e+00 2.49580e+01 -2.98167e+01 6.30981e+00 -6.87579e+01 -9.98416e-01
2.35395e+01 1.34858e+00 -1.29843e+00 2.42816e+01 -2.64701e+01 6.31304e+00 -6.65019e+01 -9.97263e-01
2.35495e+01 1.09915e+00 -1.24636e+00 2.36271e+01 -2.34550e+01 6.05285e+00 -6.43754e+01 -9.95463e-01
2.35595e+01 8.78252e-01 -1.19790e+00 2.29932e+01 -2.07616e+01 5.59510e+00 -6.23674e+01 -9.92793e-01
2.35695e+01 6.82752e-01 -1.15476e+00 2.23790e+01 -1.83751e+01 4.99254e+00 -6.04656e+01 -9.89032e-01
2.35795e+01 5.09662e-01 -1.11815e+00 2.17832e+01 -1.62781e+01 4.28661e+00 -5.86584e+01 -9.83992e-01
2.35895e+01 3.56182e-01 -1.08892e+00 2.12051e+01 -1.44510e+01 3.50913e+00 -5.69348e+01 -9.77557e-01
2.35995e+01 2.19713e-01 -1.06765e+00 2.06439e+01 -1.28736e+01 2.68388e+00 -5.52849e+01 -9.69707e-01
2.36095e+01 9.78581e-02 -1.05472e+00 2.00988e+01 -1.15258e+01 1.82791e+00 -5.37001e+01 -9.60539e-01
2.36195e+01 -1.15792e-02 -1.05036e+00 1.95693e+01 -1.03878e+01 9.52737e-01 -5.21727e+01 -9.50254e-01
2.36295e+01 -1.10604e-01 -1.05471e+00 1.90549e+01 -9.44104e+00 6.53359e-02 -5.06963e+01 -9.39142e-01
2.36395e+01 -2.01043e-01 -1.06787e+00 1.85549e+01 -8.66825e+00 -8.30998e-01 -4.92651e+01 -9.27549e-01
2.36495e+01 -2.84554e-01 -1.08992e+00 1.80691e+01 -8.05364e+00 -1.73596e+00 -4.78741e+01 -9.15842e-01
2.36596e+01 -3.62649e-01 -1.12096e+00 1.75970e+01 -7.58308e+00 -2.65169e+00 -4.65188e+01 -9.04377e-01
2.36696e+01 -4.36705e-01 -1.16111e+00 1.71383e+01 -7.24410e+00 -3.58225e+00 -4.51951e+01 -8.93472e-01
2.36796e+01 -5.07982e-01 -1.21057e+00 1.66927e+01 -7.02591e+00 -4.53333e+00 -4.38989e+01 -8.83396e-01
2.36896e+01 -5.77642e-01 -1.26958e+00 1.62599e+01 -6.91938e+00 -5.51197e+00 -4.26265e+01 -8.74358e-01
2.36996e+01 -6.46763e-01 -1.33846e+00 1.58398e+01 -6.91702e+00 -6.52629e+00 -4.13739e+01 -8.66511e-01
2.37096e+01 -7.16356e-01 -1.41764e+00 1.54321e+01 -7.01284e+00 -7.58542e+00 -4.01369e+01 -8.59951e-01
2.37196e+01 -7.87379e-01 -1.50762e+00 1.50368e+01 -7.20237e+00 -8.69935e+00 -3.89110e+01 -8.54731e-01
2.37296e+01 -8.60753e-01 -1.60901e+00 1.46536e+01 -7.48255e+00 -9.87891e+00 -3.76914e+01 -8.50867e-01
2.37396e+01 -9.37376e-01 -1.72254e+00 1.42827e+01 -7.85168e+00 -1.11357e+01 -3.64725e+01 -8.48343e-01
2.37496e+01 -1.01813e+00 -1.84907e+00 1.39240e+01 -8.30938e+00 -1.24822e+01 -3.52480e+01 -8.47124e-01
2.37596e+01 -1.10392e+00 -1.98957e+00 1.35775e+01 -8.85650e+00 -1.39316e+01 -3.40105e+01 -8.47160e-01
2.37696e+01 -1.19563e+00 -2.14514e+00 1.32436e+01 -9.49513e+00 -1.54980e+01 -3.27515e+01 -8.48386e-01
2.37796e+01 -1.29420e+00 -2.31705e+00 1.29224e+01 -1.02285e+01 -1.71964e+01 -3.14610e+01 -8.50734e-01
2.37896e+01 -1.40060e+00 -2.50670e+00 1.26143e+01 -1.10610e+01 -1.90424e+01 -3.01273e+01 -8.54125e-01
2.37996e+01 -1.51584e+00 -2.71566e+00 1.23198e+01 -1.19982e+01 -2.10530e+01 -2.87364e+01 -8.58478e-01
2.38096e+01 -1.64101e+00 -2.94568e+00 1.20396e+01 -1.30467e+01 -2.32455e+01 -2.72718e+01 -8.63705e-01
2.38196e+01 -1.77726e+00 -3.19868e+00 1.17745e+01 -1.42142e+01 -2.56382e+01 -2.57139e+01 -8.69715e-01
2.38296e+01 -1.92582e+00 -3.47675e+00 1.15256e+01 -1.55093e+01 -2.82500e+01 -2.40393e+01 -8.76409e-01
2.38396e+01 -2.08801e+00 -3.78220e+00 1.12941e+01 -1.69419e+01 -3.10999e+01 -2.22203e+01 -8.83685e-01
2.38496e+01 -2.26526e+00 -4.11750e+00 1.10816e+01 -1.85224e+01 -3.42070e+01 -2.02238e+01 -8.91431e-01
2.38596e+01 -2.45911e+00 -4.48532e+00 1.08902e+01 -2.02621e+01 -3.75896e+01 -1.80106e+01 -8.99533e-01
2.38696e+01 -2.67121e+00 -4.88851e+00 1.07222e+01 -2.21730e+01 -4.12642e+01 -1.55342e+01 -9.07871e-01
2.38796e+01 -2.90333e+00 -5.33006e+00 1.05805e+01 -2.42673e+01 -4.52446e+01 -1.27396e+01 -9.16321e-01
2.38896e+01 -3.15737e+00 -5.81309e+00 1.04686e+01 -2.65572e+01 -4.95401e+01 -9.56210e+00 -9.24759e-01
2.38996e+01 -3.43534e+00 -6.34076e+00 1.03907e+01 -2.90542e+01 -5.41533e+01 -5.92581e+00 -9.33064e-01
2.39096e+01 -3.73937e+00 -6.91622e+00 1.03518e+01 -3.17685e+01 -5.90768e+01 -1.74257e+00 -9.41120e-01
2.39196e+01 -4.07167e+00 -7.54248e+00 1.03580e+01 -3.47081e+01 -6.42901e+01 3.08926e+00 -9.48820e-01
2.39296e+01 -4.43453e+00 -8.22227e+00 1.04162e+01 -3.78774e+01 -6.97537e+01 8.68541e+00 -9.56072e-01
2.39396e+01 -4.83024e+00 -8.95777e+00 1.05347e+01 -4.12754e+01 -7.54037e+01 1.51756e+01 -9.62799e-01
2.39496e+01 -5.26105e+00 -9.75041e+00 1.07232e+01 -4.48936e+01 -8.11434e+01 2.27020e+01 -9.68943e-01
2.39597e+01 -5.72908e+00 -1.06004e+01 1.09929e+01 -4.87133e+01 -8.68348e+01 3.14163e+01 -9.74466e-01
2.39697e+01 -6.23620e+00 -1.15064e+01 1.13563e+01 -5.27018e+01 -9.22874e+01 4.14728e+01 -9.79351e-01
2.39797e+01 -6.78387e+00 -1.24647e+01 1.18276e+01 -5.68086e+01 -9.72468e+01 5.30189e+01 -9.83596e-01
2.39897e+01 -7.37291e+00 -1.34689e+01 1.24224e+01 -6.09601e+01 -1.01383e+02 6.61787e+01 -9.87219e-01
2.39997e+01 -8.00329e+00 -1.45087e+01 1.31572e+01 -6.50542e+01 -1.04282e+02 8.10314e+01 -9.90250e-01
2.40097e+01 -8.67378e+00 -1.55693e+01 1.40492e+01 -6.89547e+01 -1.05437e+02 9.75798e+01 -9.92730e-01
2.40197e+01 -9.38162e+00 -1.66302e+01 1.51148e+01 -7.24860e+01 -1.04254e+02 1.15712e+02 -9.94708e-01
2.40297e+01 -1.01220e+01 -1.76649e+01 1.63686e+01 -7.54289e+01 -1.00068e+02 1.35155e+02 -9.96241e-01
2.40397e+01 -1.08879e+01 -1.86398e+01 1.78216e+01 -7.75198e+01 -9.21814e+01 1.55424e+02 -9.97389e-01
2.40497e+01 -1.16691e+01 -1.95145e+01 1.94784e+01 -7.84544e+01 -7.99243e+01 1.75774e+02 -9.98217e-01
2.40597e+01 -1.24525e+01 -2.02424e+01 2.13351e+01 -7.78991e+01 -6.27522e+01 1.95175e+02 -9.98790e-01
2.40697e+01 -1.32215e+01 -2.07726e+01 2.33757e+01 -7.55107e+01 -4.03674e+01 2.12309e+02 -9.99167e-01
2.40797e+01 -1.39560e+01 -2.10529e+01 2.55700e+01 -7.09684e+01 -1.28604e+01 2.25628e+02 -9.99402e-01
2.40897e+01 -1.46333e+01 -2.10347e+01 2.78715e+01 -6.40147e+01 1.91550e+01 2.33483e+02 -9.99532e-01
2.40997e+01 -1.52282e+01 -2.06786e+01 3.02178e+01 -5.45042e+01 5.44511e+01 2.34318e+02 -9.99580e-01
2.41097e+01 -1.57152e+01 -1.99605e+01 3.25320e+01 -4.24529e+01 9.11816e+01 2.26932e+02 -9.99539e-01
2.41197e+01 -1.60698e+01 -1.88774e+01 3.47285e+01 -2.80762e+01 1.27002e+02 2.10746e+02 -9.99342e-01
2.41297e+01 -1.62706e+01 -1.74513e+01 3.67197e+01 -1.18068e+01 1.59327e+02 1.86023e+02 -9.98710e-01
2.41397e+01 -1.63018e+01 -1.57297e+01 3.84256e+01 5.72051e+00 1.85685e+02 1.53954e+02 -9.96424e-01
2.41497e+01 -1.61546e+01 -1.37828e+01 3.97821e+01 2.37180e+01 2.04117e+02 1.16569e+02 -9.86044e-01
2.41597e+01 -1.58286e+01 -1.16959e+01 4.07487e+01 4.13263e+01 2.13489e+02 7.64666e+01 -9.27967e-01
2.41697e+01 -1.53318e+01 -9.56008e+00 4.13121e+01 5.77177e+01 2.13659e+02 3.64081e+01 -6.01367e-01
2.41797e+01 -1.46802e+01 -7.45925e+00 4.14856e+01 7.22092e+01 2.05430e+02 -1.12499e+00 3.04384e-01
2.41897e+01 -1.38953e+01 -5.46835e+00 4.13046e+01 8.42695e+01 1.90340e+02 -3.41614e+01 8.68063e-01
2.41997e+01 -1.30036e+01 -3.65157e+00 4.08216e+01 9.35206e+01 1.70379e+02 -6.13740e+01 9.79038e-01
2.42097e+01 -1.20340e+01 -2.04958e+00 4.00979e+01 9.98447e+01 1.47636e+02 -8.22631e+01 9.96017e-01
2.42197e+01 -1.10155e+01 -6.80861e-01 3.91963e+01 1.03346e+02 1.24014e+02 -9.70234e+01 9.98985e-01
2.42297e+01 -9.97498e+00 4.53724e-01 3.81750e+01 1.04287e+02 1.01042e+02 -1.06326e+02 9.99638e-01
2.42397e+01 -8.93639e+00 1.36651e+00 3.70842e+01 1.03029e+02 7.98132e+01 -1.11103e+02 9.99817e-01
2.42497e+01 -7.91968e+00 2.07859e+00 3.59639e+01 9.99827e+01 6.09933e+01 -1.12366e+02 9.99872e-01
2.42598e+01 -6.94064e+00 2.61588e+00 3.48446e+01 9.55652e+01 4.48901e+01 -1.11075e+02 9.99880e-01
2.42698e+01 -6.01100e+00 3.00591e+00 3.37474e+01 9.01690e+01 3.15419e+01 -1.08062e+02 9.99855e-01
2.42798e+01 -5.13875e+00 3.27565e+00 3.26861e+01 8.41440e+01 2.08053e+01 -1.03996e+02 9.99788e-01
2.42898e+01 -4.32866e+00 3.45003e+00 3.16686e+01 7.77869e+01 1.24302e+01 -9.93837e+01 9.99639e-01
2.42998e+01 -3.58279e+00 3.55121e+00 3.06984e+01 7.13399e+01 6.11664e+00 -9.45857e+01 9.99321e-01
2.43098e+01 -2.90105e+00 3.59824e+00 2.97761e+01 6.49928e+01 1.55428e+00 -8.98416e+01 9.98637e-01
2.43198e+01 -2.28168e+00 3.60713e+00 2.89003e+01 5.88881e+01 -1.55291e+00 -8.52978e+01 9.97179e-01
2.43298e+01 -1.72174e+00 3.59107e+00 2.80686e+01 5.31280e+01 -3.47290e+00 -8.10326e+01 9.94140e-01
2.43398e+01 -1.21739e+00 3.56070e+00 2.72781e+01 4.77809e+01 -4.43955e+00 -7.70763e+01 9.88040e-01
2.43498e+01 -7.64283e-01 3.52451e+00 2.65256e+01 4.28879e+01 -4.65140e+00 -7.34286e+01 9.76404e-01
2.43598e+01 -3.57763e-01 3.48911e+00 2.58081e+01 3.84687e+01 -4.27331e+00 -7.00698e+01 9.55569e-01
2.43698e+01 6.93994e-03 3.45960e+00 2.51228e+01 3.45266e+01 -3.43963e+00 -6.69702e+01 9.20903e-01
2.43798e+01 3.34561e-01 3.43982e+00 2.44675e+01 3.10525e+01 -2.25796e+00 -6.40957e+01 8.67779e-01
2.43898e+01 6.29701e-01 3.43259e+00 2.38399e+01 2.80289e+01 -8.12948e-01 -6.14114e+01 7.93308e-01
2.43998e+01 8.96752e-01 3.44001e+00 2.32383e+01 2.54326e+01 8.30054e-01 -5.88840e+01 6.98167e-01
2.44098e+01 1.13986e+00 3.46361e+00 2.26614e+01 2.32375e+01 2.62169e+00 -5.64823e+01 5.87353e-01
2.44198e+01 1.36290e+00 3.50456e+00 2.21079e+01 2.14166e+01 4.52574e+00 -5.41781e+01 4.69129e-01
2.44298e+01 1.56949e+00 3.56383e+00 2.15772e+01 1.99434e+01 6.51671e+00 -5.19458e+01 3.52644e-01
2.44398e+01 1.76298e+00 3.64226e+00 2.10685e+01 1.87928e+01 8.57779e+00 -4.97615e+01 2.45639e-01
2.44498e+01 1.94647e+00 3.74061e+00 2.05816e+01 1.79414e+01 1.06992e+01 -4.76031e+01 1.53249e-01
2.44598e+01 2.12285e+00 3.85963e+00 2.01161e+01 1.73677e+01 1.28767e+01 -4.54496e+01 7.80117e-02
2.44698e+01 2.29480e+00 4.00004e+00 1.96723e+01 1.70523e+01 1.51104e+01 -4.32802e+01 2.05393e-02
2.44798e+01 2.46482e+00 4.16260e+00 1.92504e+01 1.69778e+01 1.74037e+01 -4.10742e+01 -1.96702e-02
2.44898e+01 2.63523e+00 4.34811e+00 1.88507e+01 1.71288e+01 1.97622e+01 -3.88104e+01 -4.35923e-02
2.44998e+01 2.80821e+00 4.55740e+00 1.84742e+01 1.74918e+01 2.21932e+01 -3.64663e+01 -5.22683e-02
2.45098e+01 2.98585e+00 4.79139e+00 1.81215e+01 1.80554e+01 2.47042e+01 -3.40177e+01 -4.65985e-02
2.45198e+01 3.17008e+00 5.05105e+00 1.77940e+01 1.88097e+01 2.73027e+01 -3.14385e+01 -2.72774e-02
2.45298e+01 3.36278e+00 5.33743e+00 1.74931e+01 1.97466e+01 2.99950e+01 -2.86996e+01 5.17558e-03
2.45398e+01 3.56573e+00 5.65162e+00 1.72205e+01 2.08590e+01 3.27852e+01 -2.57691e+01 5.03174e-02
2.45498e+01 3.78066e+00 5.99474e+00 1.69783e+01 2.21408e+01 3.56746e+01 -2.26114e+01 1.07627e-01
2.45599e+01 4.00924e+00 6.36787e+00 1.67690e+01 2.35863e+01 3.86599e+01 -1.91870e+01 1.76305e-01
2.45699e+01 4.25307e+00 6.77204e+00 1.65954e+01 2.51898e+01 4.17323e+01 -1.54526e+01 2.55052e-01
2.45799e+01 4.51370e+00 7.20816e+00 1.64610e+01 2.69445e+01 4.48754e+01 -1.13606e+01 3.41854e-01
2.45899e+01 4.79262e+00 7.67686e+00 1.63695e+01 2.88424e+01 4.80636e+01 -6.85981e+00 4.33865e-01
2.45999e+01 5.09119e+00 8.17846e+00 1.63253e+01 3.08728e+01 5.12595e+01 -1.89610e+00 5.27449e-01
2.46099e+01 5.41067e+00 8.71279e+00 1.63333e+01 3.30212e+01 5.44118e+01 3.58655e+00 6.18482e-01
2.46199e+01 5.75216e+00 9.27904e+00 1.63990e+01 3.52688e+01 5.74519e+01 9.64391e+00 7.02875e-01
2.46299e+01 6.11653e+00 9.87557e+00 1.65284e+01 3.75904e+01 6.02911e+01 1.63286e+01 7.77224e-01
2.46399e+01 6.50436e+00 1.04997e+01 1.67279e+01 3.99537e+01 6.28180e+01 2.36863e+01 8.39353e-01
2.46499e+01 6.91587e+00 1.11476e+01 1.70046e+01 4.23173e+01 6.48952e+01 3.17499e+01 8.88568e-01
2.46599e+01 7.35082e+00 1.18138e+01 1.73655e+01 4.46294e+01 6.63583e+01 4.05328e+01 9.25553e-01
2.46699e+01 7.80838e+00 1.24910e+01 1.78179e+01 4.68263e+01 6.70149e+01 5.00202e+01 9.51968e-01
2.46799e+01 8.28702e+00 1.31701e+01 1.83684e+01 4.88309e+01 6.66468e+01 6.01585e+01 9.69947e-01
2.46899e+01 8.78438e+00 1.38396e+01 1.90233e+01 5.05519e+01 6.50154e+01 7.08432e+01 9.81653e-01
2.46999e+01 9.29710e+00 1.44854e+01 1.97871e+01 5.18834e+01 6.18711e+01 8.19070e+01 9.88976e-01
2.47099e+01 9.82070e+00 1.50913e+01 2.06624e+01 5.27062e+01 5.69688e+01 9.31074e+01 9.93404e-01
2.47199e+01 1.03494e+01 1.56385e+01 2.16492e+01 5.28902e+01 5.00888e+01 1.04118e+02 9.96008e-01
2.47299e+01 1.08763e+01 1.61062e+01 2.27435e+01 5.22992e+01 4.10651e+01 1.14526e+02 9.97506e-01
2.47399e+01 1.13927e+01 1.64726e+01 2.39368e+01 5.07982e+01 2.98181e+01 1.23836e+02 9.98352e-01
2.47499e+01 1.18891e+01 1.67154e+01 2.52155e+01 4.82631e+01 1.63897e+01 1.31490e+02 9.98813e-01
2.47599e+01 1.23545e+01 1.68138e+01 2.65600e+01 4.45927e+01 9.76392e-01 1.36900e+02 9.99036e-01
2.47699e+01 1.27773e+01 1.67496e+01 2.79450e+01 3.97229e+01 -1.60471e+01 1.39494e+02 9.99087e-01
2.47799e+01 1.31452e+01 1.65092e+01 2.93398e+01 3.36402e+01 -3.41209e+01 1.38778e+02 9.98955e-01
2.47899e+01 1.34464e+01 1.60858e+01 3.07093e+01 2.63941e+01 -5.25160e+01 1.34405e+02 9.98509e-01
2.47999e+01 1.36698e+01 1.54803e+01 3.20161e+01 1.81052e+01 -7.03793e+01 1.26236e+02 9.97295e-01
2.48099e+01 1.38058e+01 1.47025e+01 3.32225e+01 8.96712e+00 -8.68039e+01 1.14386e+02 9.93703e-01
2.48199e+01 1.38472e+01 1.37712e+01 3.42936e+01 -7.60030e-01 -1.00920e+02 9.92433e+01 9.81374e-01
2.48299e+01 1.37897e+01 1.27131e+01 3.51992e+01 -1.07651e+01 -1.11988e+02 8.14454e+01 9.32667e-01
2.48399e+01 1.36320e+01 1.15608e+01 3.59169e+01 -2.07121e+01 -1.19484e+02 6.18191e+01 7.32552e-01
2.48499e+01 1.33766e+01 1.03487e+01 3.64329e+01 -3.02784e+01 -1.23152e+02 4.12756e+01 1.25835e-01
2.48600e+01 1.30285e+01 9.11167e+00 3.67427e+01 -3.91684e+01 -1.23016e+02 2.07310e+01 -6.13442e-01
2.48700e+01 1.25962e+01 7.88861e+00 3.68508e+01 -4.70759e+01 -1.19375e+02 1.09794e+00 -9.14026e-01
2.48800e+01 1.20908e+01 6.71579e+00 3.67703e+01 -5.37502e+01 -1.12756e+02 -1.68548e+01 -9.81893e-01
2.48900e+01 1.15255e+01 5.62097e+00 3.65209e+01 -5.90448e+01 -1.03828e+02 -3.26048e+01 -9.95726e-01
2.49000e+01 1.09143e+01 4.62392e+00 3.61263e+01 -6.29039e+01 -9.33167e+01 -4.58698e+01 -9.98790e-01
2.49100e+01 1.02717e+01 3.73698e+00 3.56118e+01 -6.53471e+01 -8.19225e+01 -5.65796e+01 -9.99575e-01
2.49200e+01 9.61139e+00 2.96578e+00 3.50025e+01 -6.64561e+01 -7.02696e+01 -6.48348e+01 -9.99812e-01
2.49300e+01 8.94615e+00 2.31026e+00 3.43221e+01 -6.63589e+01 -5.88685e+01 -7.08576e+01 -9.99896e-01
2.49400e+01 8.28726e+00 1.76588e+00 3.35914e+01 -6.52138e+01 -4.81029e+01 -7.49426e+01 -9.99928e-01
2.49500e+01 7.64435e+00 1.32488e+00 3.28281e+01 -6.31947e+01 -3.82326e+01 -7.74138e+01 -9.99939e-01
2.49600e+01 7.02527e+00 9.77469e-01 3.20469e+01 -6.04780e+01 -2.94078e+01 -7.85913e+01 -9.99939e-01
2.49700e+01 6.43615e+00 7.12826e-01 3.12591e+01 -5.72332e+01 -2.16887e+01 -7.87697e+01 -9.99929e-01
2.49800e+01 5.88147e+00 5.19880e-01 3.04734e+01 -5.36159e+01 -1.50672e+01 -7.82048e+01 -9.99907e-01
2.49900e+01 5.36425e+00 3.87901e-01 2.96962e+01 -4.97635e+01 -9.48690e+00 -7.71091e+01 -9.99867e-01
2.50000e+01 4.88625e+00 3.06892e-01 2.89319e+01 -4.57936e+01 -4.86052e+00 -7.56523e+01 -9.99797e-01


==> data/lorenz_oscillator_plot_init.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00 1.70000e+02 7.33333e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 1.57686e+01 1.61635e+02 8.86941e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 2.92818e+01 1.53982e+02 1.05031e+02 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 4.07753e+01 1.46064e+02 1.22661e+02 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 5.03671e+01 1.36863e+02 1.41629e+02 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 5.80662e+01 1.25353e+02 1.61694e+02 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 6.37846e+01 1.10541e+02 1.82300e+02 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 6.73527e+01 9.15514e+01 2.02552e+02 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 6.85439e+01 6.77376e+01 2.21205e+02 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 6.71085e+01 3.88289e+01 2.36701e+02 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 6.28194e+01 5.08600e+00 2.47273e+02 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 5.55270e+01 -3.25687e+01 2.51133e+02 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 4.52187e+01 -7.24945e+01 2.46737e+02 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 3.20716e+01 -1.12400e+02 2.33096e+02 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 1.64875e+01 -1.49565e+02 2.10059e+02 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 -9.04798e-01 -1.81205e+02 1.78489e+02 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 -1.92860e+01 -2.04912e+02 1.40255e+02 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 -3.77209e+01 -2.19069e+02 9.80092e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 -5.52595e+01 -2.23119e+02 5.47854e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 -7.10430e+01 -2.17611e+02 1.35240e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 -8.43942e+01 -2.04027e+02 -2.33527e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 -9.48735e+01 -1.84449e+02 -5.42155e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 -1.02294e+02 -1.61174e+02 -7.83109e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 -1.06703e+02 -1.36366e+02 -9.56706e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 -1.08331e+02 -1.11824e+02 -1.06913e+02 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 -1.07536e+02 -8.88710e+01 -1.13005e+02 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 -1.04745e+02 -6.83478e+01 -1.15050e+02 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 -1.00402e+02 -5.06767e+01 -1.14123e+02 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 -9.49328e+01 -3.59584e+01 -1.11170e+02 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 -8.87221e+01 -2.40726e+01 -1.06964e+02 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 -8.20984e+01 -1.47657e+01 -1.02093e+02 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 -7.53312e+01 -7.71886e+00 -9.69780e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 -6.86331e+01 -2.59518e+00 -9.19020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 -6.21648e+01 9.29727e-01 -8.70387e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 -5.60419e+01 3.15102e+00 -8.24818e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 -5.03429e+01 4.32686e+00 -7.82694e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 -4.51160e+01 4.67659e+00 -7.44030e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 -4.03859e+01 4.38243e+00 -7.08617e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 -3.61591e+01 3.59284e+00 -6.76123e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 -3.24288e+01 2.42672e+00 -6.46162e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 -2.91790e+01 9.77627e-01 -6.18337e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 -2.63872e+01 -6.82224e-01 -5.92266e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 -2.40271e+01 -2.49835e+00 -5.67593e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 -2.20704e+01 -4.43084e+00 -5.43996e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 -2.04885e+01 -6.45169e+00 -5.21181e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 -1.92529e+01 -8.54243e+00 -4.98886e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 -1.83370e+01 -1.06922e+01 -4.76866e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 -1.77155e+01 -1.28961e+01 -4.54894e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 -1.73655e+01 -1.51539e+01 -4.32753e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 -1.72665e+01 -1.74683e+01 -4.10228e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 -1.74002e+01 -1.98447e+01 -3.87099e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 -1.77506e+01 -2.22897e+01 -3.63138e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 -1.83040e+01 -2.48100e+01 -3.38105e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 -1.90486e+01 -2.74123e+01 -3.11736e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 -1.99742e+01 -3.01015e+01 -2.83746e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 -2.10720e+01 -3.28805e+01 -2.53821e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 -2.23342e+01 -3.57488e+01 -2.21616e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 -2.37534e+01 -3.87011e+01 -1.86750e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 -2.53222e+01 -4.17265e+01 -1.48808e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 -2.70324e+01 -4.48061e+01 -1.07342e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 -2.88746e+01 -4.79118e+01 -6.18725e+00 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 -3.08367e+01 -5.10040e+01 -1.18970e+00 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 -3.29037e+01 -5.40290e+01 4.30955e+00 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 -3.50558e+01 -5.69167e+01 1.03606e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 -3.72678e+01 -5.95778e+01 1.70095e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 -3.95071e+01 -6.19013e+01 2.42943e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 -4.17328e+01 -6.37524e+01 3.22399e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 -4.38936e+01 -6.49714e+01 4.08509e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 -4.59268e+01 -6.53739e+01 5.01032e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 -4.77570e+01 -6.47532e+01 5.99345e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 -4.92954e+01 -6.28863e+01 7.02331e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 -5.04400e+01 -5.95437e+01 8.08269e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 -5.10770e+01 -5.45043e+01 9.14734e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 -5.10837e+01 -4.75765e+01 1.01853e+02 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 -5.03330e+01 -3.86234e+01 1.11567e+02 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 -4.87010e+01 -2.75937e+01 1.20147e+02 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 -4.60760e+01 -1.45528e+01 1.27071e+02 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 -4.23701e+01 2.89413e-01 1.31798e+02 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 -3.75313e+01 1.65591e+01 1.33810e+02 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 -3.15566e+01 3.37161e+01 1.32673e+02 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 -2.45018e+01 5.10721e+01 1.28092e+02 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 -1.64886e+01 6.78339e+01 1.19968e+02 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 -7.70500e+00 8.31696e+01 1.08436e+02 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 1.60094e+00 9.62898e+01 9.38760e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 1.11353e+01 1.06533e+02 7.68948e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 2.05782e+01 1.13437e+02 5.82703e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 2.96083e+01 1.16790e+02 3.88741e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 3.79270e+01 1.16640e+02 1.95824e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 4.52810e+01 1.13277e+02 1.18960e+00 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 5.14782e+01 1.07182e+02 -1.56586e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 5.63970e+01 9.89542e+01 -3.05055e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 5.99874e+01 8.92428e+01 -4.30936e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 6.22656e+01 7.86797e+01 -5.33506e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 6.33033e+01 6.78300e+01 -6.13556e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 6.32149e+01 5.71608e+01 -6.72977e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 6.21429e+01 4.70277e+01 -7.14336e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 6.02446e+01 3.76769e+01 -7.40493e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 5.76811e+01 2.92558e+01 -7.54316e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 5.46079e+01 2.18298e+01 -7.58467e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 5.11688e+01 1.54009e+01 -7.55289e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 4.74917e+01 9.92543e+00 -7.46752e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 4.36866e+01 5.32960e+00 -7.34445e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 3.98452e+01 1.52190e+00 -7.19609e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 3.60411e+01 -1.59703e+00 -7.03181e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 3.23315e+01 -4.12754e+00 -6.85842e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 2.87587e+01 -6.16621e+00 -6.68072e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 2.53520e+01 -7.80289e+00 -6.50192e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 2.21300e+01 -9.11912e+00 -6.32407e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 1.91019e+01 -1.01875e+01 -6.14836e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 1.62698e+01 -1.10716e+01 -5.97535e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 1.36297e+01 -1.18265e+01 -5.80520e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 1.11734e+01 -1.24994e+01 -5.63777e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 8.88920e+00 -1.31308e+01 -5.47274e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 6.76293e+00 -1.37547e+01 -5.30965e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 4.77884e+00 -1.44002e+01 -5.14798e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 2.92013e+00 -1.50918e+01 -4.98710e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 1.16942e+00 -1.58506e+01 -4.82635e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 -4.90863e-01 -1.66946e+01 -4.66500e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 -2.07822e+00 -1.76397e+01 -4.50225e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 -3.60990e+00 -1.87000e+01 -4.33719e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 -5.10280e+00 -1.98881e+01 -4.16882e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 -6.57335e+00 -2.12157e+01 -3.99601e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 -8.03748e+00 -2.26938e+01 -3.81745e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 -9.51064e+00 -2.43326e+01 -3.63165e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 -1.10078e+01 -2.61420e+01 -3.43690e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 -1.25432e+01 -2.81312e+01 -3.23120e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 -1.41309e+01 -3.03084e+01 -3.01227e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 -1.57841e+01 -3.26810e+01 -2.77744e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 -1.75155e+01 -3.52545e+01 -2.52365e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 -1.93369e+01 -3.80321e+01 -2.24736e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 -2.12592e+01 -4.10140e+01 -1.94455e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 -2.32922e+01 -4.41955e+01 -1.61059e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 -2.54437e+01 -4.75661e+01 -1.24027e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 -2.77197e+01 -5.11070e+01 -8.27724e+00 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 -3.01231e+01 -5.47888e+01 -3.66458e+00 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 -3.26535e+01 -5.85688e+01 1.50617e+00 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 -3.53052e+01 -6.23870e+01 7.31079e+00 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 -3.80666e+01 -6.61622e+01 1.38281e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 -4.09182e+01 -6.97877e+01 2.11366e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 -4.38308e+01 -7.31259e+01 2.93101e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 -4.67632e+01 -7.60042e+01 3.84103e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 -4.96598e+01 -7.82108e+01 4.84778e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 -5.24481e+01 -7.94920e+01 5.95198e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 -5.50364e+01 -7.95532e+01 7.14943e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 -5.73118e+01 -7.80638e+01 8.42924e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 -5.91395e+01 -7.46692e+01 9.77177e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 -6.03634e+01 -6.90108e+01 1.11466e+02 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 -6.08089e+01 -6.07574e+01 1.25110e+02 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 -6.02898e+01 -4.96470e+01 1.38088e+02 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 -5.86179e+01 -3.55388e+01 1.49710e+02 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 -5.56178e+01 -1.84708e+01 1.59184e+02 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 -5.11453e+01 1.28565e+00 1.65665e+02 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 -4.51086e+01 2.31858e+01 1.68332e+02 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 -3.74906e+01 4.63998e+01 1.66488e+02 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 -2.83674e+01 6.98429e+01 1.59672e+02 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 -1.79205e+01 9.22546e+01 1.47758e+02 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 -6.43792e+00 1.12322e+02 1.31023e+02 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 5.69872e+00 1.28835e+02 1.10162e+02 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 1.80398e+01 1.40836e+02 8.62331e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 3.01052e+01 1.47749e+02 6.05452e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 4.14266e+01 1.49439e+02 3.44997e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 5.15892e+01 1.46211e+02 9.42471e+00 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 6.02651e+01 1.38736e+02 -1.35684e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 6.72345e+01 1.27932e+02 -3.36789e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 7.23924e+01 1.14828e+02 -5.04521e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 7.57423e+01 1.00442e+02 -6.37595e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 7.73789e+01 8.56786e+01 -7.37403e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 7.74666e+01 7.12737e+01 -8.07228e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 7.62149e+01 5.77704e+01 -8.51443e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 7.38556e+01 4.55248e+01 -8.74819e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 7.06244e+01 3.47298e+01 -8.82001e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 6.67464e+01 2.54482e+01 -8.77175e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 6.24262e+01 1.76475e+01 -8.63890e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 5.78426e+01 1.12314e+01 -8.45005e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 5.31463e+01 6.06547e+00 -8.22726e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 4.84596e+01 1.99754e+00 -7.98678e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 4.38786e+01 -1.12833e+00 -7.74008e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 3.94756e+01 -3.46234e+00 -7.49485e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 3.53022e+01 -5.14324e+00 -7.25589e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 3.13926e+01 -6.29533e+00 -7.02593e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 2.77666e+01 -7.02736e+00 -6.80626e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 2.44326e+01 -7.43266e+00 -6.59721e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 2.13900e+01 -7.59001e+00 -6.39851e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 1.86313e+01 -7.56496e+00 -6.20955e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 1.61442e+01 -7.41130e+00 -6.02955e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 1.39129e+01 -7.17260e+00 -5.85770e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 1.19194e+01 -6.88368e+00 -5.69320e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 1.01445e+01 -6.57198e+00 -5.53532e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 8.56843e+00 -6.25883e+00 -5.38341e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 7.17159e+00 -5.96051e+00 -5.23690e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 5.93489e+00 -5.68926e+00 -5.09530e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 4.84005e+00 -5.45412e+00 -4.95820e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 3.86980e+00 -5.26157e+00 -4.82525e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 3.00798e+00 -5.11625e+00 -4.69615e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 2.23961e+00 -5.02134e+00 -4.57064e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 1.55089e+00 -4.97909e+00 -4.44851e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 9.29141e-01 -4.99108e+00 -4.32954e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 3.62759e-01 -5.05855e+00 -4.21357e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 -1.58863e-01 -5.18265e+00 -4.10042e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 -6.45430e-01 -5.36457e+00 -3.98994e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 -1.10585e+00 -5.60575e+00 -3.88196e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 -1.54834e+00 -5.90798e+00 -3.77631e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 -1.98052e+00 -6.27352e+00 -3.67284e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 -2.40954e+00 -6.70519e+00 -3.57136e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 -2.84214e+00 -7.20646e+00 -3.47167e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 -3.28482e+00 -7.78149e+00 -3.37355e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 -3.74386e+00 -8.43525e+00 -3.27675e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 -4.22547e+00 -9.17353e+00 -3.18101e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 -4.73588e+00 -1.00031e+01 -3.08599e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 -5.28139e+00 -1.09316e+01 -2.99132e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 -5.86851e+00 -1.19679e+01 -2.89657e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 -6.50399e+00 -1.31218e+01 -2.80121e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 -7.19496e+00 -1.44046e+01 -2.70465e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 -7.94900e+00 -1.58285e+01 -2.60616e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 -8.77418e+00 -1.74074e+01 -2.50487e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 -9.67921e+00 -1.91563e+01 -2.39975e+01 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 -1.06735e+01 -2.10919e+01 -2.28955e+01 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 -1.17671e+01 -2.32324e+01 -2.17279e+01 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 -1.29711e+01 -2.55971e+01 -2.04765e+01 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 -1.42973e+01 -2.82070e+01 -1.91197e+01 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 -1.57584e+01 -3.10841e+01 -1.76314e+01 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 -1.73681e+01 -3.42514e+01 -1.59798e+01 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 -1.91412e+01 -3.77321e+01 -1.41271e+01 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 -2.10928e+01 -4.15493e+01 -1.20274e+01 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 -2.32393e+01 -4.57246e+01 -9.62588e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 -2.55969e+01 -5.02767e+01 -6.85672e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 -2.81823e+01 -5.52193e+01 -3.64157e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 -3.10112e+01 -6.05586e+01 1.12486e-01 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 -3.40982e+01 -6.62889e+01 4.51480e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 -3.74549e+01 -7.23879e+01 9.69290e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 -4.10887e+01 -7.88099e+01 1.57937e+01 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 -4.50006e+01 -8.54773e+01 2.29837e+01 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 -4.91820e+01 -9.22701e+01 3.14475e+01 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 -5.36112e+01 -9.90127e+01 4.13835e+01 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 -5.82486e+01 -1.05459e+02 5.29955e+01 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 -6.30307e+01 -1.11276e+02 6.64783e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 -6.78636e+01 -1.16025e+02 8.19955e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 -7.26150e+01 -1.19152e+02 9.96464e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 -7.71060e+01 -1.19973e+02 1.19421e+02 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 -8.11041e+01 -1.17689e+02 1.41142e+02 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 -8.43181e+01 -1.11407e+02 1.64395e+02 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 -8.63974e+01 -1.00207e+02 1.88457e+02 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 -8.69397e+01 -8.32438e+01 2.12231e+02 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 -8.55104e+01 -5.98983e+01 2.34216e+02 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 -8.16756e+01 -2.99690e+01 2.52536e+02 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 -7.50524e+01 6.12145e+00 2.65058e+02 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 -6.53719e+01 4.71512e+01 2.69632e+02 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 -5.25496e+01 9.10237e+01 2.64421e+02 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 -3.67480e+01 1.34858e+02 2.48305e+02 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 -1.84152e+01 1.75286e+02 2.21236e+02 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 1.71815e+00 2.08933e+02 1.84442e+02 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 2.26925e+01 2.32991e+02 1.40383e+02 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 4.34208e+01 2.45721e+02 9.24100e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 6.28190e+01 2.46753e+02 4.42237e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 7.99377e+01 2.37072e+02 -7.38803e-01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 9.40667e+01 2.18726e+02 -3.98115e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 1.04791e+02 1.94367e+02 -7.13813e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 1.11997e+02 1.66748e+02 -9.49142e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 1.15832e+02 1.38331e+02 -1.10776e+02 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 1.16638e+02 1.11043e+02 -1.19947e+02 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 1.14880e+02 8.62002e+01 -1.23715e+02 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 1.11075e+02 6.45436e+01 -1.23433e+02 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 1.05738e+02 4.63536e+01 -1.20339e+02 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 9.93435e+01 3.15787e+01 -1.15472e+02 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 9.23069e+01 1.99593e+01 -1.09639e+02 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 8.49720e+01 1.11264e+01 -1.03425e+02 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 7.76129e+01 4.67192e+00 -9.72238e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 7.04386e+01 1.94957e-01 -9.12819e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 6.36018e+01 -2.67238e+00 -8.57329e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 5.72074e+01 -4.25265e+00 -8.06325e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 5.13224e+01 -4.81962e+00 -7.59849e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 4.59832e+01 -4.60014e+00 -7.17631e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 4.12037e+01 -3.77847e+00 -6.79223e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 3.69804e+01 -2.50187e+00 -6.44102e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 3.32978e+01 -8.86126e-01 -6.11729e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 3.01323e+01 9.79122e-01 -5.81583e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 2.74550e+01 3.02574e+00 -5.53180e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 2.52340e+01 5.20305e+00 -5.26081e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 2.34365e+01 7.47432e+00 -4.99892e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 2.20297e+01 9.81393e+00 -4.74257e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 2.09822e+01 1.22048e+01 -4.48854e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 2.02640e+01 1.46364e+01 -4.23385e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 1.98474e+01 1.71030e+01 -3.97568e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 1.97068e+01 1.96018e+01 -3.71133e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 1.98190e+01 2.21320e+01 -3.43812e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 2.01629e+01 2.46933e+01 -3.15332e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 2.07193e+01 2.72847e+01 -2.85416e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 2.14708e+01 2.99034e+01 -2.53770e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 2.24012e+01 3.25436e+01 -2.20092e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 2.34949e+01 3.51954e+01 -1.84061e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 2.47370e+01 3.78435e+01 -1.45343e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 2.61118e+01 4.04654e+01 -1.03593e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 2.76029e+01 4.30307e+01 -5.84623e+00 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 2.91919e+01 4.54990e+01 -9.60795e-01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 3.08579e+01 4.78183e+01 4.32930e+00 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 3.25763e+01 4.99239e+01 1.00522e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 3.43180e+01 5.17366e+01 1.62294e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 3.60486e+01 5.31619e+01 2.28720e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 3.77270e+01 5.40896e+01 2.99764e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 3.93048e+01 5.43943e+01 3.75194e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 4.07257e+01 5.39375e+01 4.54524e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 4.19251e+01 5.25713e+01 5.36948e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 4.28301e+01 5.01447e+01 6.21276e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 4.33607e+01 4.65121e+01 7.05884e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 4.34314e+01 4.15458e+01 7.88670e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 4.29541e+01 3.51503e+01 8.67049e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 4.18421e+01 2.72795e+01 9.37988e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 4.00158e+01 1.79545e+01 9.98102e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 3.74093e+01 7.28078e+00 1.04382e+02 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 3.39773e+01 -4.53931e+00 1.07161e+02 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 2.97033e+01 -1.72008e+01 1.07829e+02 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 2.46062e+01 -3.03007e+01 1.06137e+02 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 1.87453e+01 -4.33553e+01 1.01936e+02 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 1.22233e+01 -5.58301e+01 9.52094e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 5.18482e+00 -6.71812e+01 8.60854e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 -2.18907e+00 -7.69026e+01 7.48427e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 -9.69009e+00 -8.45735e+01 6.18939e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 -1.70956e+01 -8.98989e+01 4.77528e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 -2.41831e+01 -9.27349e+01 3.29901e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 -3.07454e+01 -9.30971e+01 1.81825e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 -3.66039e+01 -9.11497e+01 3.86368e+00 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 -4.16188e+01 -8.71788e+01 -9.51518e+00 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 -4.56952e+01 -8.15556e+01 -2.16121e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 -4.87849e+01 -7.46947e+01 -3.22051e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 -5.08846e+01 -6.70153e+01 -4.11884e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 -5.20299e+01 -5.89094e+01 -4.85581e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 -5.22878e+01 -5.07181e+01 -5.43908e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 -5.17489e+01 -4.27194e+01 -5.88196e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 -5.05179e+01 -3.51233e+01 -6.20110e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 -4.87066e+01 -2.80746e+01 -6.41455e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 -4.64269e+01 -2.16599e+01 -6.54018e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 -4.37860e+01 -1.59175e+01 -6.59468e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 -4.08826e+01 -1.08473e+01 -6.59286e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 -3.78043e+01 -6.42116e+00 -6.54742e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 -3.46270e+01 -2.59153e+00 -6.46882e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 -3.14141e+01 7.01149e-01 -6.36547e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 -2.82170e+01 3.52263e+00 -6.24395e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 -2.50757e+01 5.94051e+00 -6.10921e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 -2.20201e+01 8.02110e+00 -5.96493e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 -1.90710e+01 9.82736e+00 -5.81369e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 -1.62417e+01 1.14176e+01 -5.65724e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 -1.35385e+01 1.28449e+01 -5.49668e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 -1.09628e+01 1.41568e+01 -5.33260e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 -8.51124e+00 1.53953e+01 -5.16517e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 -6.17718e+00 1.65975e+01 -4.99426e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 -3.95131e+00 1.77956e+01 -4.81951e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 -1.82232e+00 1.90174e+01 -4.64031e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 2.22443e-01 2.02871e+01 -4.45588e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 2.19658e+00 2.16251e+01 -4.26526e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 4.11420e+00 2.30491e+01 -4.06728e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 5.98958e+00 2.45736e+01 -3.86062e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 7.83693e+00 2.62107e+01 -3.64371e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 9.67011e+00 2.79700e+01 -3.41479e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 1.15025e+01 2.98583e+01 -3.17183e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 1.33465e+01 3.18796e+01 -2.91253e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 1.52140e+01 3.40348e+01 -2.63432e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 1.71152e+01 3.63212e+01 -2.33428e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 1.90592e+01 3.87312e+01 -2.00919e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 2.10530e+01 4.12524e+01 -1.65548e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 2.31016e+01 4.38652e+01 -1.26927e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 2.52073e+01 4.65422e+01 -8.46377e+00 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 2.73691e+01 4.92462e+01 -3.82416e+00 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 2.95818e+01 5.19282e+01 1.27133e+00 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 3.18356e+01 5.45251e+01 6.86737e+00 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 3.41149e+01 5.69578e+01 1.30058e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 3.63969e+01 5.91287e+01 1.97223e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 3.86510e+01 6.09199e+01 2.70421e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 4.08372e+01 6.21916e+01 3.49744e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 4.29046e+01 6.27826e+01 4.35053e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 4.47913e+01 6.25109e+01 5.25900e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 4.64229e+01 6.11785e+01 6.21429e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 4.77126e+01 5.85784e+01 7.20287e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 4.85623e+01 5.45059e+01 8.20527e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 4.88646e+01 4.87749e+01 9.19538e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 4.85061e+01 4.12384e+01 1.01401e+02 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 4.73733e+01 3.18138e+01 1.09999e+02 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 4.53598e+01 2.05094e+01 1.17294e+02 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 4.23754e+01 7.45121e+00 1.22803e+02 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 3.83572e+01 -7.09709e+00 1.26047e+02 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 3.32807e+01 -2.27239e+01 1.26589e+02 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 2.71695e+01 -3.88763e+01 1.24094e+02 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 2.01037e+01 -5.48866e+01 1.18374e+02 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 1.22229e+01 -7.00192e+01 1.09431e+02 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 3.72440e+00 -8.35352e+01 9.74812e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 -5.14598e+00 -9.47651e+01 8.29546e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 -1.41082e+01 -1.03180e+02 6.64626e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 -2.28678e+01 -1.08447e+02 4.87438e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 -3.11374e+01 -1.10460e+02 3.05908e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 -3.86579e+01 -1.09339e+02 1.27723e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 -4.52166e+01 -1.05406e+02 -4.03626e+00 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 -5.06589e+01 -9.91283e+01 -1.93037e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 -5.48944e+01 -9.10629e+01 -3.26702e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 -5.78960e+01 -8.17916e+01 -4.39494e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 -5.96936e+01 -7.18683e+01 -5.31107e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 -6.03640e+01 -6.17801e+01 -6.02485e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 -6.00187e+01 -5.19244e+01 -6.55451e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 -5.87918e+01 -4.25999e+01 -6.92351e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 -5.68284e+01 -3.40104e+01 -7.15741e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 -5.42749e+01 -2.62750e+01 -7.28146e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 -5.12717e+01 -1.94431e+01 -7.31898e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 -4.79478e+01 -1.35107e+01 -7.29044e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 -4.44174e+01 -8.43468e+00 -7.21300e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 -4.07787e+01 -4.14682e+00 -7.10059e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 -3.71130e+01 -5.63910e-01 -6.96410e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 -3.34857e+01 2.40385e+00 -6.81179e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 -2.99472e+01 4.84699e+00 -6.64974e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 -2.65349e+01 6.85267e+00 -6.48225e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 -2.32743e+01 8.50219e+00 -6.31225e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 -2.01813e+01 9.86957e+00 -6.14164e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 -1.72635e+01 1.10209e+01 -5.97152e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 -1.45219e+01 1.20146e+01 -5.80245e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 -1.19522e+01 1.29012e+01 -5.63459e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 -9.54617e+00 1.37247e+01 -5.46782e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 -7.29227e+00 1.45227e+01 -5.30179e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 -5.17686e+00 1.53275e+01 -5.13605e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 -3.18476e+00 1.61666e+01 -4.96998e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 -1.29978e+00 1.70637e+01 -4.80292e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 4.94793e-01 1.80391e+01 -4.63405e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 2.21591e+00 1.91106e+01 -4.46250e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 3.88046e+00 2.02936e+01 -4.28724e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 5.50513e+00 2.16018e+01 -4.10714e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 7.10625e+00 2.30477e+01 -3.92089e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 8.69969e+00 2.46421e+01 -3.72700e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 1.03008e+01 2.63950e+01 -3.52376e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 1.19244e+01 2.83150e+01 -3.30919e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 1.35846e+01 3.04097e+01 -3.08105e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 1.52949e+01 3.26848e+01 -2.83673e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 1.70678e+01 3.51439e+01 -2.57327e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 1.89150e+01 3.77880e+01 -2.28726e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 2.08469e+01 4.06142e+01 -1.97484e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 2.28725e+01 4.36151e+01 -1.63166e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 2.49988e+01 4.67765e+01 -1.25282e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 2.72306e+01 5.00760e+01 -8.32898e+00 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 2.95694e+01 5.34809e+01 -3.65965e+00 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 3.20130e+01 5.69449e+01 1.54357e+00 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 3.45541e+01 6.04054e+01 7.34754e+00 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 3.71793e+01 6.37797e+01 1.38201e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 3.98674e+01 6.69611e+01 2.10266e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 4.25879e+01 6.98153e+01 2.90253e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 4.52986e+01 7.21764e+01 3.78605e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 4.79443e+01 7.38445e+01 4.75536e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 5.04540e+01 7.45846e+01 5.80919e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 5.27396e+01 7.41290e+01 6.94150e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 5.46946e+01 7.21833e+01 8.13991e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 5.61937e+01 6.84390e+01 9.38401e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 5.70944e+01 6.25936e+01 1.06438e+02 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 5.72400e+01 5.43786e+01 1.18786e+02 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 5.64668e+01 4.35971e+01 1.30365e+02 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 5.46128e+01 3.01681e+01 1.40554e+02 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 5.15314e+01 1.41730e+01 1.48656e+02 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 4.71072e+01 -4.10198e+00 1.53944e+02 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 4.12742e+01 -2.41378e+01 1.55728e+02 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 3.40337e+01 -4.51801e+01 1.53444e+02 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 2.54687e+01 -6.62705e+01 1.46735e+02 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 1.57529e+01 -8.63180e+01 1.35538e+02 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 5.14961e+00 -1.04203e+02 1.20130e+02 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 -6.00021e+00 -1.18904e+02 1.01131e+02 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 -1.73004e+01 -1.29620e+02 7.94615e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 -2.83313e+01 -1.35869e+02 5.62444e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 -3.86846e+01 -1.37538e+02 3.26766e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 -4.79985e+01 -1.34878e+02 9.89560e+00 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 -5.59847e+01 -1.28448e+02 -1.11371e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 -6.24469e+01 -1.19019e+02 -2.97144e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 -6.72863e+01 -1.07464e+02 -4.54148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 -7.04978e+01 -9.46553e+01 -5.80911e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 -7.21560e+01 -8.13834e+01 -6.78261e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 -7.23977e+01 -6.83039e+01 -7.48703e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 -7.14015e+01 -5.59141e+01 -7.95773e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 -6.93683e+01 -4.45537e+01 -8.23456e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 -6.65056e+01 -3.44208e+01 -8.35730e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 -6.30139e+01 -2.55979e+01 -8.36259e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 -5.90782e+01 -1.80796e+01 -8.28220e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 -5.48621e+01 -1.17992e+01 -8.14231e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 -5.05052e+01 -6.65114e+00 -7.96361e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 -4.61227e+01 -2.50922e+00 -7.76177e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 -4.18065e+01 7.60434e-01 -7.54820e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 -3.76266e+01 3.28999e+00 -7.33086e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 -3.36346e+01 5.20408e+00 -7.11506e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 -2.98656e+01 6.61633e+00 -6.90407e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 -2.63410e+01 7.62782e+00 -6.69975e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 -2.30714e+01 8.32664e+00 -6.50294e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 -2.00586e+01 8.78836e+00 -6.31385e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 -1.72975e+01 9.07689e+00 -6.13225e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 -1.47779e+01 9.24567e+00 -5.95769e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 -1.24861e+01 9.33891e+00 -5.78963e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 -1.04057e+01 9.39284e+00 -5.62744e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 -8.51892e+00 9.43697e+00 -5.47053e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 -6.80702e+00 9.49517e+00 -5.31834e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 -5.25107e+00 9.58672e+00 -5.17033e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 -3.83227e+00 9.72722e+00 -5.02602e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 -2.53225e+00 9.92936e+00 -4.88494e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 -1.33334e+00 1.02037e+01 -4.74668e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 -2.18577e-01 1.05590e+01 -4.61081e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 8.28134e-01 1.10032e+01 -4.47692e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 1.82209e+00 1.15435e+01 -4.34459e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 2.77777e+00 1.21867e+01 -4.21335e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 3.70897e+00 1.29397e+01 -4.08272e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 4.62881e+00 1.38096e+01 -3.95217e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 5.54986e+00 1.48041e+01 -3.82106e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 6.48426e+00 1.59315e+01 -3.68871e+01 0.00000e+00

==> data/lorenz_ref.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00
1.66722e-03 1.43592e+00 2.18030e+00 1.45026e+01 0.00000e+00
1.16706e-02 1.51533e+00 2.35934e+00 1.41539e+01 0.00000e+00
2.16739e-02 1.60494e+00 2.55341e+00 1.38192e+01 0.00000e+00
3.16772e-02 1.70529e+00 2.76418e+00 1.34988e+01 0.00000e+00
4.16806e-02 1.81703e+00 2.99347e+00 1.31935e+01 0.00000e+00
5.16839e-02 1.94093e+00 3.24322e+00 1.29040e+01 0.00000e+00
6.16872e-02 2.07789e+00 3.51550e+00 1.26314e+01 0.00000e+00
7.16906e-02 2.22891e+00 3.81255e+00 1.23767e+01 0.00000e+00
8.16939e-02 2.39512e+00 4.13673e+00 1.21416e+01 0.00000e+00
9.16972e-02 2.57778e+00 4.49055e+00 1.19279e+01 0.00000e+00
1.01701e-01 2.77828e+00 4.87667e+00 1.17377e+01 0.00000e+00
1.11704e-01 2.99813e+00 5.29785e+00 1.15737e+01 0.00000e+00
1.21707e-01 3.23895e+00 5.75693e+00 1.14391e+01 0.00000e+00
1.31711e-01 3.50249e+00 6.25679e+00 1.13378e+01 0.00000e+00
1.41714e-01 3.79062e+00 6.80026e+00 1.12743e+01 0.00000e+00
1.51717e-01 4.10528e+00 7.39004e+00 1.12540e+01 0.00000e+00
1.61721e-01 4.44847e+00 8.02855e+00 1.12832e+01 0.00000e+00
1.71724e-01 4.82221e+00 8.71775e+00 1.13692e+01 0.00000e+00
1.81727e-01 5.22848e+00 9.45888e+00 1.15207e+01 0.00000e+00
1.91731e-01 5.66916e+00 1.02522e+01 1.17475e+01 0.00000e+00
2.01734e-01 6.14589e+00 1.10965e+01 1.20607e+01 0.00000e+00
2.11737e-01 6.65996e+00 1.19887e+01 1.24728e+01 0.00000e+00
2.21741e-01 7.21213e+00 1.29232e+01 1.29974e+01 0.00000e+00
2.31744e-01 7.80241e+00 1.38913e+01 1.36490e+01 0.00000e+00
2.41747e-01 8.42979e+00 1.48805e+01 1.44426e+01 0.00000e+00
2.51751e-01 9.09196e+00 1.58735e+01 1.53929e+01 0.00000e+00
2.61754e-01 9.78491e+00 1.68477e+01 1.65128e+01 0.00000e+00
2.71757e-01 1.05026e+01 1.77748e+01 1.78128e+01 0.00000e+00
2.81761e-01 1.12366e+01 1.86202e+01 1.92981e+01 0.00000e+00
2.91764e-01 1.19756e+01 1.93444e+01 2.09672e+01 0.00000e+00
3.01767e-01 1.27056e+01 1.99031e+01 2.28087e+01 0.00000e+00
3.11771e-01 1.34094e+01 2.02505e+01 2.47998e+01 0.00000e+00
3.21774e-01 1.40673e+01 2.03424e+01 2.69039e+01 0.00000e+00
3.31777e-01 1.46573e+01 2.01409e+01 2.90704e+01 0.00000e+00
3.41781e-01 1.51567e+01 1.96191e+01 3.12361e+01 0.00000e+00
3.51784e-01 1.55428e+01 1.87668e+01 3.33276e+01 0.00000e+00
3.61787e-01 1.57954e+01 1.75939e+01 3.52679e+01 0.00000e+00
3.71791e-01 1.58980e+01 1.61323e+01 3.69824e+01 0.00000e+00
3.81794e-01 1.58398e+01 1.44349e+01 3.84072e+01 0.00000e+00
3.91797e-01 1.56169e+01 1.25707e+01 3.94957e+01 0.00000e+00
4.01801e-01 1.52328e+01 1.06187e+01 4.02234e+01 0.00000e+00
4.11804e-01 1.46985e+01 8.65926e+00 4.05894e+01 0.00000e+00
4.21807e-01 1.40312e+01 6.76616e+00 4.06146e+01 0.00000e+00
4.31811e-01 1.32530e+01 5.00052e+00 4.03370e+01 0.00000e+00
4.41814e-01 1.23888e+01 3.40689e+00 3.98061e+01 0.00000e+00
4.51817e-01 1.14647e+01 2.01224e+00 3.90760e+01 0.00000e+00
4.61821e-01 1.05058e+01 8.27206e-01 3.82001e+01 0.00000e+00
4.71824e-01 9.53557e+00 -1.51114e-01 3.72269e+01 0.00000e+00
4.81827e-01 8.57403e+00 -9.35643e-01 3.61975e+01 0.00000e+00
4.91831e-01 7.63796e+00 -1.54580e+00 3.51447e+01 0.00000e+00
5.01834e-01 6.74043e+00 -2.00441e+00 3.40932e+01 0.00000e+00
5.11837e-01 5.89106e+00 -2.33530e+00 3.30602e+01 0.00000e+00
5.21841e-01 5.09628e+00 -2.56154e+00 3.20570e+01 0.00000e+00
5.31844e-01 4.35981e+00 -2.70443e+00 3.10903e+01 0.00000e+00
5.41847e-01 3.68311e+00 -2.78285e+00 3.01630e+01 0.00000e+00
5.51851e-01 3.06581e+00 -2.81313e+00 2.92759e+01 0.00000e+00
5.61854e-01 2.50615e+00 -2.80900e+00 2.84281e+01 0.00000e+00
5.71857e-01 2.00136e+00 -2.78181e+00 2.76177e+01 0.00000e+00
5.81861e-01 1.54794e+00 -2.74078e+00 2.68424e+01 0.00000e+00
5.91864e-01 1.14196e+00 -2.69331e+00 2.60999e+01 0.00000e+00
6.01867e-01 7.79213e-01 -2.64520e+00 2.53877e+01 0.00000e+00
6.11871e-01 4.55420e-01 -2.60098e+00 2.47035e+01 0.00000e+00
6.21874e-01 1.66326e-01 -2.56413e+00 2.40454e+01 0.00000e+00
6.31877e-01 -9.22060e-02 -2.53728e+00 2.34116e+01 0.00000e+00
6.41881e-01 -3.24137e-01 -2.52239e+00 2.28006e+01 0.00000e+00
6.51884e-01 -5.33214e-01 -2.52095e+00 2.22111e+01 0.00000e+00
6.61887e-01 -7.22946e-01 -2.53402e+00 2.16422e+01 0.00000e+00
6.71891e-01 -8.96598e-01 -2.56245e+00 2.10929e+01 0.00000e+00
6.81894e-01 -1.05719e+00 -2.60685e+00 2.05626e+01 0.00000e+00
6.91897e-01 -1.20753e+00 -2.66776e+00 2.00508e+01 0.00000e+00
7.01901e-01 -1.35016e+00 -2.74567e+00 1.95572e+01 0.00000e+00
7.11904e-01 -1.48748e+00 -2.84105e+00 1.90816e+01 0.00000e+00
7.21907e-01 -1.62167e+00 -2.95442e+00 1.86238e+01 0.00000e+00
7.31911e-01 -1.75477e+00 -3.08636e+00 1.81839e+01 0.00000e+00
7.41914e-01 -1.88869e+00 -3.23753e+00 1.77621e+01 0.00000e+00
7.51917e-01 -2.02521e+00 -3.40872e+00 1.73587e+01 0.00000e+00
7.61921e-01 -2.16604e+00 -3.60082e+00 1.69743e+01 0.00000e+00
7.71924e-01 -2.31280e+00 -3.81484e+00 1.66094e+01 0.00000e+00
7.81927e-01 -2.46707e+00 -4.05196e+00 1.62650e+01 0.00000e+00
7.91931e-01 -2.63039e+00 -4.31344e+00 1.59420e+01 0.00000e+00
8.01934e-01 -2.80430e+00 -4.60071e+00 1.56419e+01 0.00000e+00
8.11937e-01 -2.99030e+00 -4.91527e+00 1.53662e+01 0.00000e+00
8.21941e-01 -3.18993e+00 -5.25875e+00 1.51169e+01 0.00000e+00
8.31944e-01 -3.40472e+00 -5.63283e+00 1.48962e+01 0.00000e+00
8.41947e-01 -3.63622e+00 -6.03922e+00 1.47068e+01 0.00000e+00
8.51951e-01 -3.88600e+00 -6.47962e+00 1.45520e+01 0.00000e+00
8.61954e-01 -4.15564e+00 -6.95562e+00 1.44356e+01 0.00000e+00
8.71957e-01 -4.44670e+00 -7.46864e+00 1.43617e+01 0.00000e+00
8.81961e-01 -4.76074e+00 -8.01982e+00 1.43356e+01 0.00000e+00
8.91964e-01 -5.09922e+00 -8.60982e+00 1.43628e+01 0.00000e+00
9.01967e-01 -5.46353e+00 -9.23870e+00 1.44500e+01 0.00000e+00
9.11971e-01 -5.85487e+00 -9.90566e+00 1.46043e+01 0.00000e+00
9.21974e-01 -6.27423e+00 -1.06088e+01 1.48339e+01 0.00000e+00
9.31977e-01 -6.72221e+00 -1.13447e+01 1.51476e+01 0.00000e+00
9.41981e-01 -7.19900e+00 -1.21083e+01 1.55547e+01 0.00000e+00
9.51984e-01 -7.70413e+00 -1.28921e+01 1.60649e+01 0.00000e+00
9.61987e-01 -8.23637e+00 -1.36861e+01 1.66879e+01 0.00000e+00
9.71991e-01 -8.79352e+00 -1.44774e+01 1.74327e+01 0.00000e+00
9.81994e-01 -9.37217e+00 -1.52495e+01 1.83071e+01 0.00000e+00
9.91997e-01 -9.96752e+00 -1.59825e+01 1.93168e+01 0.00000e+00
1.00200e+00 -1.05731e+01 -1.66530e+01 2.04638e+01 0.00000e+00
1.01200e+00 -1.11808e+01 -1.72342e+01 2.17460e+01 0.00000e+00
1.02201e+00 -1.17805e+01 -1.76972e+01 2.31549e+01 0.00000e+00
1.03201e+00 -1.23603e+01 -1.80121e+01 2.46752e+01 0.00000e+00
1.04201e+00 -1.29065e+01 -1.81497e+01 2.62834e+01 0.00000e+00
1.05202e+00 -1.34041e+01 -1.80845e+01 2.79475e+01 0.00000e+00
1.06202e+00 -1.38376e+01 -1.77968e+01 2.96276e+01 0.00000e+00
1.07202e+00 -1.41911e+01 -1.72760e+01 3.12774e+01 0.00000e+00
1.08203e+00 -1.44501e+01 -1.65229e+01 3.28468e+01 0.00000e+00
1.09203e+00 -1.46021e+01 -1.55509e+01 3.42853e+01 0.00000e+00
1.10203e+00 -1.46374e+01 -1.43865e+01 3.55462e+01 0.00000e+00
1.11204e+00 -1.45508e+01 -1.30676e+01 3.65907e+01 0.00000e+00
1.12204e+00 -1.43412e+01 -1.16408e+01 3.73911e+01 0.00000e+00
1.13204e+00 -1.40126e+01 -1.01576e+01 3.79334e+01 0.00000e+00
1.14205e+00 -1.35735e+01 -8.66963e+00 3.82172e+01 0.00000e+00
1.15205e+00 -1.30362e+01 -7.22447e+00 3.82549e+01 0.00000e+00
1.16205e+00 -1.24163e+01 -5.86245e+00 3.80695e+01 0.00000e+00
1.17206e+00 -1.17310e+01 -4.61439e+00 3.76910e+01 0.00000e+00
1.18206e+00 -1.09986e+01 -3.50079e+00 3.71532e+01 0.00000e+00
1.19206e+00 -1.02368e+01 -2.53223e+00 3.64904e+01 0.00000e+00
1.20207e+00 -9.46246e+00 -1.71062e+00 3.57353e+01 0.00000e+00
1.21207e+00 -8.69056e+00 -1.03100e+00 3.49167e+01 0.00000e+00
1.22207e+00 -7.93393e+00 -4.83441e-01 3.40591e+01 0.00000e+00
1.23208e+00 -7.20307e+00 -5.48424e-02 3.31821e+01 0.00000e+00
1.24208e+00 -6.50615e+00 2.69481e-01 3.23010e+01 0.00000e+00
1.25208e+00 -5.84913e+00 5.04605e-01 3.14269e+01 0.00000e+00
1.26209e+00 -5.23600e+00 6.65116e-01 3.05674e+01 0.00000e+00
1.27209e+00 -4.66901e+00 7.64536e-01 2.97277e+01 0.00000e+00
1.28209e+00 -4.14899e+00 8.14997e-01 2.89107e+01 0.00000e+00
1.29210e+00 -3.67560e+00 8.27096e-01 2.81179e+01 0.00000e+00
1.30210e+00 -3.24761e+00 8.09884e-01 2.73497e+01 0.00000e+00
1.31210e+00 -2.86311e+00 7.70934e-01 2.66060e+01 0.00000e+00
1.32211e+00 -2.51971e+00 7.16471e-01 2.58858e+01 0.00000e+00
1.33211e+00 -2.21472e+00 6.51511e-01 2.51885e+01 0.00000e+00
1.34211e+00 -1.94530e+00 5.80023e-01 2.45128e+01 0.00000e+00
1.35212e+00 -1.70852e+00 5.05077e-01 2.38578e+01 0.00000e+00
1.36212e+00 -1.50148e+00 4.28988e-01 2.32224e+01 0.00000e+00
1.37212e+00 -1.32138e+00 3.53446e-01 2.26056e+01 0.00000e+00
1.38213e+00 -1.16554e+00 2.79626e-01 2.20067e+01 0.00000e+00
1.39213e+00 -1.03144e+00 2.08291e-01 2.14248e+01 0.00000e+00
1.40213e+00 -9.16762e-01 1.39871e-01 2.08591e+01 0.00000e+00
1.41214e+00 -8.19365e-01 7.45396e-02 2.03092e+01 0.00000e+00
1.42214e+00 -7.37309e-01 1.22675e-02 1.97742e+01 0.00000e+00
1.43214e+00 -6.68850e-01 -4.71271e-02 1.92538e+01 0.00000e+00
1.44215e+00 -6.12435e-01 -1.03941e-01 1.87475e+01 0.00000e+00
1.45215e+00 -5.66688e-01 -1.58555e-01 1.82548e+01 0.00000e+00
1.46215e+00 -5.30407e-01 -2.11411e-01 1.77752e+01 0.00000e+00
1.47216e+00 -5.02545e-01 -2.62995e-01 1.73086e+01 0.00000e+00
1.48216e+00 -4.82205e-01 -3.13820e-01 1.68543e+01 0.00000e+00
1.49216e+00 -4.68624e-01 -3.64424e-01 1.64123e+01 0.00000e+00
1.50217e+00 -4.61165e-01 -4.15357e-01 1.59820e+01 0.00000e+00
1.51217e+00 -4.59303e-01 -4.67186e-01 1.55634e+01 0.00000e+00
1.52217e+00 -4.62619e-01 -5.20487e-01 1.51559e+01 0.00000e+00
1.53218e+00 -4.70787e-01 -5.75850e-01 1.47595e+01 0.00000e+00
1.54218e+00 -4.83573e-01 -6.33882e-01 1.43738e+01 0.00000e+00
1.55218e+00 -5.00820e-01 -6.95210e-01 1.39987e+01 0.00000e+00
1.56219e+00 -5.22450e-01 -7.60485e-01 1.36339e+01 0.00000e+00
1.57219e+00 -5.48452e-01 -8.30390e-01 1.32792e+01 0.00000e+00
1.58219e+00 -5.78887e-01 -9.05645e-01 1.29345e+01 0.00000e+00
1.59220e+00 -6.13877e-01 -9.87017e-01 1.25996e+01 0.00000e+00
1.60220e+00 -6.53612e-01 -1.07532e+00 1.22744e+01 0.00000e+00
1.61220e+00 -6.98342e-01 -1.17145e+00 1.19588e+01 0.00000e+00
1.62221e+00 -7.48380e-01 -1.27634e+00 1.16527e+01 0.00000e+00
1.63221e+00 -8.04106e-01 -1.39103e+00 1.13562e+01 0.00000e+00
1.64221e+00 -8.65964e-01 -1.51666e+00 1.10692e+01 0.00000e+00
1.65222e+00 -9.34471e-01 -1.65444e+00 1.07920e+01 0.00000e+00
1.66222e+00 -1.01022e+00 -1.80574e+00 1.05245e+01 0.00000e+00
1.67222e+00 -1.09387e+00 -1.97203e+00 1.02670e+01 0.00000e+00
1.68223e+00 -1.18617e+00 -2.15493e+00 1.00200e+01 0.00000e+00
1.69223e+00 -1.28798e+00 -2.35623e+00 9.78378e+00 0.00000e+00
1.70223e+00 -1.40022e+00 -2.57787e+00 9.55896e+00 0.00000e+00
1.71224e+00 -1.52395e+00 -2.82201e+00 9.34629e+00 0.00000e+00
1.72224e+00 -1.66033e+00 -3.09097e+00 9.14672e+00 0.00000e+00
1.73224e+00 -1.81063e+00 -3.38732e+00 8.96142e+00 0.00000e+00
1.74225e+00 -1.97627e+00 -3.71383e+00 8.79186e+00 0.00000e+00
1.75225e+00 -2.15880e+00 -4.07352e+00 8.63987e+00 0.00000e+00
1.76225e+00 -2.35993e+00 -4.46962e+00 8.50768e+00 0.00000e+00
1.77226e+00 -2.58152e+00 -4.90560e+00 8.39801e+00 0.00000e+00
1.78226e+00 -2.82560e+00 -5.38512e+00 8.31422e+00 0.00000e+00
1.79226e+00 -3.09436e+00 -5.91201e+00 8.26035e+00 0.00000e+00
1.80227e+00 -3.39013e+00 -6.49020e+00 8.24131e+00 0.00000e+00
1.81227e+00 -3.71543e+00 -7.12360e+00 8.26302e+00 0.00000e+00
1.82227e+00 -4.07289e+00 -7.81602e+00 8.33257e+00 0.00000e+00
1.83228e+00 -4.46523e+00 -8.57090e+00 8.45843e+00 0.00000e+00
1.84228e+00 -4.89522e+00 -9.39109e+00 8.65060e+00 0.00000e+00
1.85228e+00 -5.36560e+00 -1.02785e+01 8.92088e+00 0.00000e+00
1.86229e+00 -5.87894e+00 -1.12334e+01 9.28292e+00 0.00000e+00
1.87229e+00 -6.43753e+00 -1.22542e+01 9.75244e+00 0.00000e+00
1.88229e+00 -7.04314e+00 -1.33363e+01 1.03471e+01 0.00000e+00
1.89230e+00 -7.69675e+00 -1.44713e+01 1.10864e+01 0.00000e+00
1.90230e+00 -8.39823e+00 -1.56458e+01 1.19911e+01 0.00000e+00
1.91230e+00 -9.14589e+00 -1.68404e+01 1.30825e+01 0.00000e+00
1.92231e+00 -9.93601e+00 -1.80282e+01 1.43810e+01 0.00000e+00
1.93231e+00 -1.07623e+01 -1.91738e+01 1.59041e+01 0.00000e+00
1.94231e+00 -1.16151e+01 -2.02327e+01 1.76637e+01 0.00000e+00
1.95232e+00 -1.24813e+01 -2.11518e+01 1.96625e+01 0.00000e+00
1.96232e+00 -1.33432e+01 -2.18703e+01 2.18905e+01 0.00000e+00
1.97232e+00 -1.41792e+01 -2.23233e+01 2.43208e+01 0.00000e+00
1.98233e+00 -1.49633e+01 -2.24469e+01 2.69064e+01 0.00000e+00
1.99233e+00 -1.56663e+01 -2.21851e+01 2.95788e+01 0.00000e+00
2.00233e+00 -1.62571e+01 -2.14987e+01 3.22493e+01 0.00000e+00
2.01234e+00 -1.67050e+01 -2.03730e+01 3.48144e+01 0.00000e+00
2.02234e+00 -1.69825e+01 -1.88249e+01 3.71644e+01 0.00000e+00
2.03234e+00 -1.70676e+01 -1.69051e+01 3.91952e+01 0.00000e+00
2.04235e+00 -1.69472e+01 -1.46957e+01 4.08215e+01 0.00000e+00
2.05235e+00 -1.66180e+01 -1.23016e+01 4.19869e+01 0.00000e+00
2.06235e+00 -1.60880e+01 -9.83829e+00 4.26706e+01 0.00000e+00
2.07236e+00 -1.53752e+01 -7.41842e+00 4.28877e+01 0.00000e+00
2.08236e+00 -1.45060e+01 -5.13918e+00 4.26840e+01 0.00000e+00
2.09236e+00 -1.35125e+01 -3.07408e+00 4.21269e+01 0.00000e+00
2.10237e+00 -1.24294e+01 -1.26948e+00 4.12943e+01 0.00000e+00
2.11237e+00 -1.12910e+01 2.54520e-01 4.02650e+01 0.00000e+00
2.12237e+00 -1.01296e+01 1.49977e+00 3.91109e+01 0.00000e+00
2.13238e+00 -8.97292e+00 2.48434e+00 3.78924e+01 0.00000e+00
2.14238e+00 -7.84416e+00 3.23652e+00 3.66568e+01 0.00000e+00
2.15238e+00 -6.76115e+00 3.78966e+00 3.54382e+01 0.00000e+00
2.16239e+00 -5.73682e+00 4.17820e+00 3.42594e+01 0.00000e+00
2.17239e+00 -4.77963e+00 4.43499e+00 3.31341e+01 0.00000e+00
2.18239e+00 -3.89428e+00 4.58969e+00 3.20689e+01 0.00000e+00
2.19240e+00 -3.08236e+00 4.66809e+00 3.10656e+01 0.00000e+00
2.20240e+00 -2.34307e+00 4.69192e+00 3.01228e+01 0.00000e+00
2.21240e+00 -1.67378e+00 4.67909e+00 2.92372e+01 0.00000e+00
2.22241e+00 -1.07060e+00 4.64403e+00 2.84048e+01 0.00000e+00
2.23241e+00 -5.28780e-01 4.59822e+00 2.76208e+01 0.00000e+00
2.24241e+00 -4.30450e-02 4.55065e+00 2.68811e+01 0.00000e+00
2.25242e+00 3.92124e-01 4.50823e+00 2.61815e+01 0.00000e+00
2.26242e+00 7.82299e-01 4.47624e+00 2.55186e+01 0.00000e+00
2.27242e+00 1.13296e+00 4.45864e+00 2.48892e+01 0.00000e+00
2.28243e+00 1.44938e+00 4.45838e+00 2.42910e+01 0.00000e+00
2.29243e+00 1.73658e+00 4.47760e+00 2.37220e+01 0.00000e+00
2.30243e+00 1.99928e+00 4.51787e+00 2.31805e+01 0.00000e+00
2.31244e+00 2.24188e+00 4.58030e+00 2.26657e+01 0.00000e+00
2.32244e+00 2.46843e+00 4.66572e+00 2.21766e+01 0.00000e+00
2.33244e+00 2.68268e+00 4.77472e+00 2.17129e+01 0.00000e+00
2.34245e+00 2.88807e+00 4.90777e+00 2.12744e+01 0.00000e+00
2.35245e+00 3.08776e+00 5.06526e+00 2.08615e+01 0.00000e+00
2.36245e+00 3.28462e+00 5.24753e+00 2.04746e+01 0.00000e+00
2.37246e+00 3.48131e+00 5.45491e+00 2.01143e+01 0.00000e+00
2.38246e+00 3.68025e+00 5.68774e+00 1.97818e+01 0.00000e+00
2.39246e+00 3.88365e+00 5.94633e+00 1.94782e+01 0.00000e+00
2.40247e+00 4.09357e+00 6.23101e+00 1.92052e+01 0.00000e+00
2.41247e+00 4.31188e+00 6.54204e+00 1.89646e+01 0.00000e+00
2.42247e+00 4.54030e+00 6.87963e+00 1.87585e+01 0.00000e+00
2.43248e+00 4.78040e+00 7.24387e+00 1.85896e+01 0.00000e+00
2.44248e+00 5.03361e+00 7.63465e+00 1.84606e+01 0.00000e+00
2.45248e+00 5.30118e+00 8.05163e+00 1.83747e+01 0.00000e+00
2.46249e+00 5.58422e+00 8.49412e+00 1.83354e+01 0.00000e+00
2.47249e+00 5.88362e+00 8.96096e+00 1.83468e+01 0.00000e+00
2.48249e+00 6.20008e+00 9.45045e+00 1.84129e+01 0.00000e+00
2.49250e+00 6.53401e+00 9.96016e+00 1.85382e+01 0.00000e+00
2.50250e+00 6.88552e+00 1.04868e+01 1.87274e+01 0.00000e+00
2.51250e+00 7.25435e+00 1.10261e+01 1.89853e+01 0.00000e+00
2.52251e+00 7.63980e+00 1.15725e+01 1.93163e+01 0.00000e+00
2.53251e+00 8.04066e+00 1.21193e+01 1.97249e+01 0.00000e+00
2.54251e+00 8.45510e+00 1.26583e+01 2.02147e+01 0.00000e+00
2.55252e+00 8.88061e+00 1.31795e+01 2.07884e+01 0.00000e+00
2.56252e+00 9.31394e+00 1.36719e+01 2.14474e+01 0.00000e+00
2.57252e+00 9.75098e+00 1.41226e+01 2.21913e+01 0.00000e+00
2.58253e+00 1.01867e+01 1.45177e+01 2.30172e+01 0.00000e+00
2.59253e+00 1.06154e+01 1.48426e+01 2.39197e+01 0.00000e+00
2.60253e+00 1.10301e+01 1.50824e+01 2.48898e+01 0.00000e+00
2.61254e+00 1.14235e+01 1.52226e+01 2.59154e+01 0.00000e+00
2.62254e+00 1.17874e+01 1.52503e+01 2.69803e+01 0.00000e+00
2.63254e+00 1.21134e+01 1.51550e+01 2.80653e+01 0.00000e+00
2.64255e+00 1.23931e+01 1.49296e+01 2.91479e+01 0.00000e+00
2.65255e+00 1.26183e+01 1.45716e+01 3.02035e+01 0.00000e+00
2.66255e+00 1.27816e+01 1.40835e+01 3.12066e+01 0.00000e+00
2.67256e+00 1.28770e+01 1.34735e+01 3.21319e+01 0.00000e+00
2.68256e+00 1.28998e+01 1.27549e+01 3.29561e+01 0.00000e+00
2.69256e+00 1.28475e+01 1.19460e+01 3.36595e+01 0.00000e+00
2.70257e+00 1.27197e+01 1.10690e+01 3.42267e+01 0.00000e+00
2.71257e+00 1.25182e+01 1.01484e+01 3.46480e+01 0.00000e+00
2.72257e+00 1.22473e+01 9.20943e+00 3.49195e+01 0.00000e+00
2.73258e+00 1.19128e+01 8.27658e+00 3.50431e+01 0.00000e+00
2.74258e+00 1.15226e+01 7.37217e+00 3.50256e+01 0.00000e+00
2.75258e+00 1.10856e+01 6.51518e+00 3.48782e+01 0.00000e+00
2.76259e+00 1.06115e+01 5.72064e+00 3.46148e+01 0.00000e+00
2.77259e+00 1.01104e+01 4.99926e+00 3.42514e+01 0.00000e+00
2.78259e+00 9.59218e+00 4.35764e+00 3.38042e+01 0.00000e+00
2.79260e+00 9.06618e+00 3.79857e+00 3.32894e+01 0.00000e+00
2.80260e+00 8.54102e+00 3.32163e+00 3.27220e+01 0.00000e+00
2.81260e+00 8.02431e+00 2.92391e+00 3.21154e+01 0.00000e+00
2.82261e+00 7.52258e+00 2.60061e+00 3.14816e+01 0.00000e+00
2.83261e+00 7.04120e+00 2.34576e+00 3.08303e+01 0.00000e+00
2.84261e+00 6.58442e+00 2.15270e+00 3.01696e+01 0.00000e+00
2.85262e+00 6.15546e+00 2.01460e+00 2.95062e+01 0.00000e+00
2.86262e+00 5.75657e+00 1.92472e+00 2.88450e+01 0.00000e+00
2.87262e+00 5.38918e+00 1.87674e+00 2.81901e+01 0.00000e+00
2.88263e+00 5.05398e+00 1.86485e+00 2.75442e+01 0.00000e+00
2.89263e+00 4.75109e+00 1.88391e+00 2.69097e+01 0.00000e+00
2.90263e+00 4.48017e+00 1.92942e+00 2.62881e+01 0.00000e+00
2.91264e+00 4.24049e+00 1.99760e+00 2.56805e+01 0.00000e+00
2.92264e+00 4.03108e+00 2.08530e+00 2.50877e+01 0.00000e+00
2.93264e+00 3.85080e+00 2.19001e+00 2.45104e+01 0.00000e+00
2.94265e+00 3.69838e+00 2.30977e+00 2.39489e+01 0.00000e+00
2.95265e+00 3.57255e+00 2.44315e+00 2.34037e+01 0.00000e+00
2.96265e+00 3.47201e+00 2.58916e+00 2.28750e+01 0.00000e+00
2.97266e+00 3.39552e+00 2.74721e+00 2.23632e+01 0.00000e+00
2.98266e+00 3.34193e+00 2.91709e+00 2.18687e+01 0.00000e+00
2.99266e+00 3.31019e+00 3.09887e+00 2.13917e+01 0.00000e+00
3.00267e+00 3.29937e+00 3.29289e+00 2.09328e+01 0.00000e+00
3.01267e+00 3.30865e+00 3.49972e+00 2.04925e+01 0.00000e+00
3.02267e+00 3.33740e+00 3.72012e+00 2.00714e+01 0.00000e+00
3.03268e+00 3.38508e+00 3.95502e+00 1.96703e+01 0.00000e+00
3.04268e+00 3.45132e+00 4.20549e+00 1.92901e+01 0.00000e+00
3.05268e+00 3.53591e+00 4.47271e+00 1.89319e+01 0.00000e+00
3.06269e+00 3.63874e+00 4.75793e+00 1.85969e+01 0.00000e+00
3.07269e+00 3.75986e+00 5.06250e+00 1.82867e+01 0.00000e+00
3.08269e+00 3.89943e+00 5.38776e+00 1.80028e+01 0.00000e+00
3.09270e+00 4.05773e+00 5.73509e+00 1.77472e+01 0.00000e+00
3.10270e+00 4.23515e+00 6.10579e+00 1.75223e+01 0.00000e+00
3.11270e+00 4.43215e+00 6.50111e+00 1.73307e+01 0.00000e+00
3.12271e+00 4.64927e+00 6.92214e+00 1.71752e+01 0.00000e+00
3.13271e+00 4.88708e+00 7.36975e+00 1.70594e+01 0.00000e+00
3.14271e+00 5.14617e+00 7.84453e+00 1.69870e+01 0.00000e+00
3.15272e+00 5.42711e+00 8.34666e+00 1.69623e+01 0.00000e+00
3.16272e+00 5.73043e+00 8.87578e+00 1.69900e+01 0.00000e+00
3.17272e+00 6.05650e+00 9.43088e+00 1.70752e+01 0.00000e+00
3.18273e+00 6.40556e+00 1.00101e+01 1.72237e+01 0.00000e+00
3.19273e+00 6.77759e+00 1.06105e+01 1.74412e+01 0.00000e+00
3.20273e+00 7.17221e+00 1.12279e+01 1.77340e+01 0.00000e+00
3.21274e+00 7.58866e+00 1.18568e+01 1.81082e+01 0.00000e+00
3.22274e+00 8.02558e+00 1.24898e+01 1.85700e+01 0.00000e+00
3.23274e+00 8.48101e+00 1.31177e+01 1.91246e+01 0.00000e+00
3.24275e+00 8.95215e+00 1.37292e+01 1.97767e+01 0.00000e+00
3.25275e+00 9.43534e+00 1.43110e+01 2.05291e+01 0.00000e+00
3.26275e+00 9.92586e+00 1.48477e+01 2.13828e+01 0.00000e+00
3.27276e+00 1.04179e+01 1.53220e+01 2.23356e+01 0.00000e+00
3.28276e+00 1.09045e+01 1.57154e+01 2.33822e+01 0.00000e+00
3.29276e+00 1.13775e+01 1.60086e+01 2.45127e+01 0.00000e+00
3.30277e+00 1.18278e+01 1.61828e+01 2.57127e+01 0.00000e+00
3.31277e+00 1.22454e+01 1.62208e+01 2.69630e+01 0.00000e+00
3.32277e+00 1.26196e+01 1.61083e+01 2.82393e+01 0.00000e+00
3.33278e+00 1.29398e+01 1.58358e+01 2.95133e+01 0.00000e+00
3.34278e+00 1.31956e+01 1.53996e+01 3.07535e+01 0.00000e+00
3.35278e+00 1.33778e+01 1.48031e+01 3.19271e+01 0.00000e+00
3.36279e+00 1.34785e+01 1.40573e+01 3.30017e+01 0.00000e+00
3.37279e+00 1.34921e+01 1.31804e+01 3.39479e+01 0.00000e+00
3.38279e+00 1.34156e+01 1.21972e+01 3.47412e+01 0.00000e+00
3.39280e+00 1.32488e+01 1.11375e+01 3.53635e+01 0.00000e+00
3.40280e+00 1.29947e+01 1.00337e+01 3.58046e+01 0.00000e+00
3.41280e+00 1.26588e+01 8.91853e+00 3.60624e+01 0.00000e+00
3.42281e+00 1.22495e+01 7.82317e+00 3.61423e+01 0.00000e+00
3.43281e+00 1.17769e+01 6.77489e+00 3.60563e+01 0.00000e+00
3.44281e+00 1.12528e+01 5.79589e+00 3.58212e+01 0.00000e+00
3.45282e+00 1.06894e+01 4.90262e+00 3.54571e+01 0.00000e+00
3.46282e+00 1.00991e+01 4.10561e+00 3.49852e+01 0.00000e+00
3.47282e+00 9.49413e+00 3.40996e+00 3.44271e+01 0.00000e+00
3.48283e+00 8.88542e+00 2.81603e+00 3.38026e+01 0.00000e+00
3.49283e+00 8.28292e+00 2.32045e+00 3.31299e+01 0.00000e+00
3.50283e+00 7.69512e+00 1.91712e+00 3.24244e+01 0.00000e+00
3.51284e+00 7.12902e+00 1.59810e+00 3.16990e+01 0.00000e+00
3.52284e+00 6.59017e+00 1.35450e+00 3.09642e+01 0.00000e+00
3.53284e+00 6.08270e+00 1.17711e+00 3.02280e+01 0.00000e+00
3.54285e+00 5.60949e+00 1.05688e+00 2.94965e+01 0.00000e+00
3.55285e+00 5.17229e+00 9.85298e-01 2.87741e+01 0.00000e+00
3.56285e+00 4.77194e+00 9.54611e-01 2.80642e+01 0.00000e+00
3.57286e+00 4.40847e+00 9.57933e-01 2.73686e+01 0.00000e+00
3.58286e+00 4.08133e+00 9.89302e-01 2.66888e+01 0.00000e+00
3.59286e+00 3.78945e+00 1.04367e+00 2.60257e+01 0.00000e+00
3.60287e+00 3.53148e+00 1.11685e+00 2.53796e+01 0.00000e+00
3.61287e+00 3.30580e+00 1.20547e+00 2.47506e+01 0.00000e+00
3.62287e+00 3.11068e+00 1.30687e+00 2.41388e+01 0.00000e+00
3.63288e+00 2.94432e+00 1.41905e+00 2.35440e+01 0.00000e+00
3.64288e+00 2.80494e+00 1.54057e+00 2.29662e+01 0.00000e+00
3.65288e+00 2.69080e+00 1.67047e+00 2.24052e+01 0.00000e+00
3.66289e+00 2.60028e+00 1.80822e+00 2.18608e+01 0.00000e+00
3.67289e+00 2.53185e+00 1.95367e+00 2.13329e+01 0.00000e+00
3.68289e+00 2.48417e+00 2.10695e+00 2.08216e+01 0.00000e+00
3.69290e+00 2.45601e+00 2.26846e+00 2.03268e+01 0.00000e+00
3.70290e+00 2.44633e+00 2.43884e+00 1.98486e+01 0.00000e+00
3.71290e+00 2.45425e+00 2.61892e+00 1.93873e+01 0.00000e+00
3.72291e+00 2.47907e+00 2.80970e+00 1.89430e+01 0.00000e+00
3.73291e+00 2.52025e+00 3.01232e+00 1.85162e+01 0.00000e+00
3.74291e+00 2.57742e+00 3.22807e+00 1.81072e+01 0.00000e+00
3.75292e+00 2.65038e+00 3.45835e+00 1.77168e+01 0.00000e+00
3.76292e+00 2.73908e+00 3.70467e+00 1.73457e+01 0.00000e+00
3.77292e+00 2.84362e+00 3.96864e+00 1.69948e+01 0.00000e+00
3.78293e+00 2.96426e+00 4.25196e+00 1.66652e+01 0.00000e+00
3.79293e+00 3.10140e+00 4.55639e+00 1.63583e+01 0.00000e+00
3.80293e+00 3.25556e+00 4.88377e+00 1.60757e+01 0.00000e+00
3.81294e+00 3.42739e+00 5.23597e+00 1.58194e+01 0.00000e+00
3.82294e+00 3.61767e+00 5.61487e+00 1.55916e+01 0.00000e+00
3.83294e+00 3.82727e+00 6.02233e+00 1.53949e+01 0.00000e+00
3.84295e+00 4.05716e+00 6.46014e+00 1.52325e+01 0.00000e+00
3.85295e+00 4.30838e+00 6.92995e+00 1.51079e+01 0.00000e+00
3.86295e+00 4.58202e+00 7.43318e+00 1.50253e+01 0.00000e+00
3.87296e+00 4.87917e+00 7.97094e+00 1.49894e+01 0.00000e+00
3.88296e+00 5.20093e+00 8.54387e+00 1.50056e+01 0.00000e+00
3.89296e+00 5.54830e+00 9.15199e+00 1.50800e+01 0.00000e+00
3.90297e+00 5.92217e+00 9.79450e+00 1.52193e+01 0.00000e+00
3.91297e+00 6.32321e+00 1.04695e+01 1.54311e+01 0.00000e+00
3.92297e+00 6.75177e+00 1.11737e+01 1.57233e+01 0.00000e+00
3.93298e+00 7.20779e+00 1.19023e+01 1.61045e+01 0.00000e+00
3.94298e+00 7.69067e+00 1.26483e+01 1.65834e+01 0.00000e+00
3.95298e+00 8.19907e+00 1.34023e+01 1.71687e+01 0.00000e+00
3.96299e+00 8.73077e+00 1.41524e+01 1.78684e+01 0.00000e+00
3.97299e+00 9.28246e+00 1.48834e+01 1.86894e+01 0.00000e+00
3.98299e+00 9.84957e+00 1.55771e+01 1.96365e+01 0.00000e+00
3.99300e+00 1.04261e+01 1.62122e+01 2.07114e+01 0.00000e+00
4.00300e+00 1.10044e+01 1.67647e+01 2.19117e+01 0.00000e+00
4.01300e+00 1.15751e+01 1.72083e+01 2.32297e+01 0.00000e+00
4.02301e+00 1.21275e+01 1.75161e+01 2.46516e+01 0.00000e+00
4.03301e+00 1.26489e+01 1.76618e+01 2.61562e+01 0.00000e+00
4.04301e+00 1.31257e+01 1.76223e+01 2.77149e+01 0.00000e+00
4.05302e+00 1.35436e+01 1.73792e+01 2.92923e+01 0.00000e+00
4.06302e+00 1.38884e+01 1.69225e+01 3.08467e+01 0.00000e+00
4.07302e+00 1.41464e+01 1.62513e+01 3.23333e+01 0.00000e+00
4.08303e+00 1.43060e+01 1.53764e+01 3.37062e+01 0.00000e+00
4.09303e+00 1.43581e+01 1.43197e+01 3.49225e+01 0.00000e+00
4.10303e+00 1.42971e+01 1.31137e+01 3.59456e+01 0.00000e+00
4.11304e+00 1.41215e+01 1.17992e+01 3.67485e+01 0.00000e+00
4.12304e+00 1.38341e+01 1.04216e+01 3.73154e+01 0.00000e+00
4.13304e+00 1.34418e+01 9.02779e+00 3.76430e+01 0.00000e+00
4.14305e+00 1.29551e+01 7.66170e+00 3.77395e+01 0.00000e+00
4.15305e+00 1.23876e+01 6.36171e+00 3.76228e+01 0.00000e+00
4.16305e+00 1.17549e+01 5.15823e+00 3.73182e+01 0.00000e+00
4.17306e+00 1.10734e+01 4.07272e+00 3.68552e+01 0.00000e+00
4.18306e+00 1.03597e+01 3.11771e+00 3.62645e+01 0.00000e+00
4.19306e+00 9.62959e+00 2.29769e+00 3.55762e+01 0.00000e+00
4.20307e+00 8.89736e+00 1.61045e+00 3.48177e+01 0.00000e+00
4.21307e+00 8.17557e+00 1.04879e+00 3.40126e+01 0.00000e+00
4.22307e+00 7.47467e+00 6.02055e-01 3.31805e+01 0.00000e+00
4.23308e+00 6.80302e+00 2.57635e-01 3.23369e+01 0.00000e+00
4.24308e+00 6.16693e+00 2.11847e-03 3.14937e+01 0.00000e+00
4.25308e+00 5.57083e+00 -1.77809e-01 3.06593e+01 0.00000e+00
4.26309e+00 5.01749e+00 -2.94752e-01 2.98397e+01 0.00000e+00
4.27309e+00 4.50827e+00 -3.60217e-01 2.90387e+01 0.00000e+00
4.28309e+00 4.04337e+00 -3.84407e-01 2.82585e+01 0.00000e+00
4.29310e+00 3.62205e+00 -3.76154e-01 2.75002e+01 0.00000e+00
4.30310e+00 3.24288e+00 -3.42940e-01 2.67641e+01 0.00000e+00
4.31310e+00 2.90393e+00 -2.90979e-01 2.60499e+01 0.00000e+00
4.32311e+00 2.60288e+00 -2.25331e-01 2.53572e+01 0.00000e+00
4.33311e+00 2.33724e+00 -1.50034e-01 2.46851e+01 0.00000e+00
4.34311e+00 2.10438e+00 -6.82379e-02 2.40329e+01 0.00000e+00
4.35312e+00 1.90170e+00 1.76707e-02 2.33998e+01 0.00000e+00
4.36312e+00 1.72661e+00 1.05945e-01 2.27849e+01 0.00000e+00
4.37312e+00 1.57666e+00 1.95375e-01 2.21876e+01 0.00000e+00
4.38313e+00 1.44951e+00 2.85189e-01 2.16071e+01 0.00000e+00
4.39313e+00 1.34302e+00 3.74978e-01 2.10429e+01 0.00000e+00
4.40313e+00 1.25521e+00 4.64624e-01 2.04944e+01 0.00000e+00
4.41314e+00 1.18429e+00 5.54242e-01 1.99610e+01 0.00000e+00
4.42314e+00 1.12866e+00 6.44137e-01 1.94424e+01 0.00000e+00
4.43314e+00 1.08691e+00 7.34765e-01 1.89382e+01 0.00000e+00
4.44315e+00 1.05783e+00 8.26701e-01 1.84479e+01 0.00000e+00
4.45315e+00 1.04035e+00 9.20621e-01 1.79713e+01 0.00000e+00
4.46315e+00 1.03361e+00 1.01728e+00 1.75082e+01 0.00000e+00
4.47316e+00 1.03687e+00 1.11752e+00 1.70582e+01 0.00000e+00
4.48316e+00 1.04958e+00 1.22221e+00 1.66212e+01 0.00000e+00
4.49316e+00 1.07129e+00 1.33233e+00 1.61971e+01 0.00000e+00
4.50317e+00 1.10172e+00 1.44888e+00 1.57856e+01 0.00000e+00
4.51317e+00 1.14071e+00 1.57294e+00 1.53868e+01 0.00000e+00
4.52317e+00 1.18820e+00 1.70566e+00 1.50006e+01 0.00000e+00
4.53318e+00 1.24428e+00 1.84826e+00 1.46271e+01 0.00000e+00
4.54318e+00 1.30912e+00 2.00203e+00 1.42663e+01 0.00000e+00
4.55318e+00 1.38303e+00 2.16838e+00 1.39185e+01 0.00000e+00
4.56319e+00 1.46640e+00 2.34880e+00 1.35839e+01 0.00000e+00
4.57319e+00 1.55975e+00 2.54488e+00 1.32628e+01 0.00000e+00
4.58319e+00 1.66372e+00 2.75836e+00 1.29559e+01 0.00000e+00
4.59320e+00 1.77902e+00 2.99109e+00 1.26637e+01 0.00000e+00
4.60320e+00 1.90651e+00 3.24506e+00 1.23870e+01 0.00000e+00
4.61320e+00 2.04716e+00 3.52243e+00 1.21270e+01 0.00000e+00
4.62321e+00 2.20205e+00 3.82549e+00 1.18848e+01 0.00000e+00
4.63321e+00 2.37238e+00 4.15671e+00 1.16620e+01 0.00000e+00
4.64321e+00 2.55950e+00 4.51868e+00 1.14606e+01 0.00000e+00
4.65322e+00 2.76486e+00 4.91418e+00 1.12828e+01 0.00000e+00
4.66322e+00 2.99006e+00 5.34607e+00 1.11315e+01 0.00000e+00
4.67322e+00 3.23681e+00 5.81731e+00 1.10100e+01 0.00000e+00
4.68323e+00 3.50696e+00 6.33092e+00 1.09223e+01 0.00000e+00
4.69323e+00 3.80246e+00 6.88984e+00 1.08732e+01 0.00000e+00
4.70323e+00 4.12534e+00 7.49689e+00 1.08684e+01 0.00000e+00
4.71324e+00 4.47770e+00 8.15457e+00 1.09145e+01 0.00000e+00
4.72324e+00 4.86166e+00 8.86489e+00 1.10194e+01 0.00000e+00
4.73324e+00 5.27929e+00 9.62910e+00 1.11921e+01 0.00000e+00
4.74325e+00 5.73253e+00 1.04473e+01 1.14430e+01 0.00000e+00
4.75325e+00 6.22308e+00 1.13182e+01 1.17839e+01 0.00000e+00
4.76325e+00 6.75225e+00 1.22383e+01 1.22281e+01 0.00000e+00
4.77326e+00 7.32078e+00 1.32014e+01 1.27898e+01 0.00000e+00
4.78326e+00 7.92858e+00 1.41981e+01 1.34845e+01 0.00000e+00
4.79326e+00 8.57449e+00 1.52145e+01 1.43278e+01 0.00000e+00
4.80327e+00 9.25589e+00 1.62320e+01 1.53350e+01 0.00000e+00
4.81327e+00 9.96836e+00 1.72259e+01 1.65196e+01 0.00000e+00
4.82327e+00 1.07053e+01 1.81656e+01 1.78917e+01 0.00000e+00
4.83328e+00 1.14574e+01 1.90141e+01 1.94561e+01 0.00000e+00
4.84328e+00 1.22125e+01 1.97286e+01 2.12095e+01 0.00000e+00
4.85328e+00 1.29555e+01 2.02625e+01 2.31383e+01 0.00000e+00
4.86329e+00 1.36678e+01 2.05674e+01 2.52158e+01 0.00000e+00
4.87329e+00 1.43284e+01 2.05980e+01 2.74009e+01 0.00000e+00
4.88329e+00 1.49142e+01 2.03163e+01 2.96376e+01 0.00000e+00
4.89330e+00 1.54012e+01 1.96974e+01 3.18568e+01 0.00000e+00
4.90330e+00 1.57663e+01 1.87352e+01 3.39803e+01 0.00000e+00
4.91330e+00 1.59890e+01 1.74454e+01 3.59269e+01 0.00000e+00
4.92331e+00 1.60534e+01 1.58674e+01 3.76204e+01 0.00000e+00
4.93331e+00 1.59498e+01 1.40614e+01 3.89979e+01 0.00000e+00
4.94331e+00 1.56762e+01 1.21039e+01 4.00164e+01 0.00000e+00
4.95332e+00 1.52383e+01 1.00791e+01 4.06571e+01 0.00000e+00
4.96332e+00 1.46496e+01 8.07027e+00 4.09261e+01 0.00000e+00
4.97332e+00 1.39295e+01 6.15169e+00 4.08515e+01 0.00000e+00
4.98333e+00 1.31021e+01 4.38251e+00 4.04779e+01 0.00000e+00
4.99333e+00 1.21940e+01 2.80368e+00 3.98598e+01 0.00000e+00
5.00333e+00 1.12323e+01 1.43763e+00 3.90544e+01 0.00000e+00
5.01334e+00 1.02427e+01 2.90298e-01 3.81167e+01 0.00000e+00
5.02334e+00 9.24837e+00 -6.45519e-01 3.70952e+01 0.00000e+00
5.03334e+00 8.26923e+00 -1.38633e+00 3.60301e+01 0.00000e+00
5.04335e+00 7.32133e+00 -1.95426e+00 3.49525e+01 0.00000e+00
5.05335e+00 6.41698e+00 -2.37400e+00 3.38853e+01 0.00000e+00
5.06335e+00 5.56491e+00 -2.67051e+00 3.28440e+01 0.00000e+00
5.07336e+00 4.77073e+00 -2.86744e+00 3.18381e+01 0.00000e+00
5.08336e+00 4.03734e+00 -2.98619e+00 3.08728e+01 0.00000e+00
5.09336e+00 3.36548e+00 -3.04553e+00 2.99500e+01 0.00000e+00
5.10337e+00 2.75414e+00 -3.06143e+00 2.90695e+01 0.00000e+00
5.11337e+00 2.20103e+00 -3.04724e+00 2.82298e+01 0.00000e+00
5.12337e+00 1.70294e+00 -3.01385e+00 2.74284e+01 0.00000e+00
5.13338e+00 1.25600e+00 -2.97007e+00 2.66629e+01 0.00000e+00
5.14338e+00 8.55988e-01 -2.92289e+00 2.59304e+01 0.00000e+00
5.15338e+00 4.98485e-01 -2.87775e+00 2.52286e+01 0.00000e+00
5.16339e+00 1.79036e-01 -2.83890e+00 2.45550e+01 0.00000e+00
5.17339e+00 -1.06743e-01 -2.80955e+00 2.39077e+01 0.00000e+00
5.18339e+00 -3.63085e-01 -2.79212e+00 2.32850e+01 0.00000e+00
5.19340e+00 -5.94019e-01 -2.78845e+00 2.26853e+01 0.00000e+00
5.20340e+00 -8.03342e-01 -2.79989e+00 2.21075e+01 0.00000e+00
5.21340e+00 -9.94601e-01 -2.82744e+00 2.15506e+01 0.00000e+00
5.22341e+00 -1.17109e+00 -2.87188e+00 2.10138e+01 0.00000e+00
5.23341e+00 -1.33585e+00 -2.93385e+00 2.04966e+01 0.00000e+00
5.24341e+00 -1.49169e+00 -3.01390e+00 1.99986e+01 0.00000e+00
5.25342e+00 -1.64122e+00 -3.11252e+00 1.95195e+01 0.00000e+00
5.26342e+00 -1.78682e+00 -3.23027e+00 1.90594e+01 0.00000e+00
5.27342e+00 -1.93072e+00 -3.36771e+00 1.86182e+01 0.00000e+00
5.28343e+00 -2.07498e+00 -3.52552e+00 1.81963e+01 0.00000e+00
5.29343e+00 -2.22155e+00 -3.70443e+00 1.77939e+01 0.00000e+00
5.30343e+00 -2.37225e+00 -3.90533e+00 1.74118e+01 0.00000e+00
5.31344e+00 -2.52884e+00 -4.12917e+00 1.70506e+01 0.00000e+00
5.32344e+00 -2.69298e+00 -4.37707e+00 1.67114e+01 0.00000e+00
5.33344e+00 -2.86630e+00 -4.65022e+00 1.63953e+01 0.00000e+00
5.34345e+00 -3.05041e+00 -4.94996e+00 1.61039e+01 0.00000e+00
5.35345e+00 -3.24686e+00 -5.27767e+00 1.58389e+01 0.00000e+00
5.36345e+00 -3.45722e+00 -5.63484e+00 1.56025e+01 0.00000e+00
5.37346e+00 -3.68304e+00 -6.02294e+00 1.53972e+01 0.00000e+00
5.38346e+00 -3.92587e+00 -6.44346e+00 1.52259e+01 0.00000e+00
5.39346e+00 -4.18724e+00 -6.89779e+00 1.50922e+01 0.00000e+00
5.40347e+00 -4.46866e+00 -7.38715e+00 1.50000e+01 0.00000e+00
5.41347e+00 -4.77162e+00 -7.91250e+00 1.49540e+01 0.00000e+00
5.42347e+00 -5.09750e+00 -8.47438e+00 1.49594e+01 0.00000e+00
5.43348e+00 -5.44762e+00 -9.07276e+00 1.50223e+01 0.00000e+00
5.44348e+00 -5.82312e+00 -9.70687e+00 1.51491e+01 0.00000e+00
5.45348e+00 -6.22489e+00 -1.03749e+01 1.53475e+01 0.00000e+00
5.46349e+00 -6.65353e+00 -1.10738e+01 1.56252e+01 0.00000e+00
5.47349e+00 -7.10920e+00 -1.17988e+01 1.59908e+01 0.00000e+00
5.48349e+00 -7.59152e+00 -1.25432e+01 1.64532e+01 0.00000e+00
5.49350e+00 -8.09937e+00 -1.32981e+01 1.70210e+01 0.00000e+00
5.50350e+00 -8.63079e+00 -1.40518e+01 1.77025e+01 0.00000e+00
5.51350e+00 -9.18274e+00 -1.47897e+01 1.85050e+01 0.00000e+00
5.52351e+00 -9.75090e+00 -1.54939e+01 1.94337e+01 0.00000e+00
5.53351e+00 -1.03295e+01 -1.61433e+01 2.04910e+01 0.00000e+00
5.54351e+00 -1.09113e+01 -1.67143e+01 2.16754e+01 0.00000e+00
5.55352e+00 -1.14872e+01 -1.71806e+01 2.29802e+01 0.00000e+00
5.56352e+00 -1.20465e+01 -1.75151e+01 2.43924e+01 0.00000e+00
5.57352e+00 -1.25770e+01 -1.76910e+01 2.58922e+01 0.00000e+00
5.58353e+00 -1.30650e+01 -1.76841e+01 2.74521e+01 0.00000e+00
5.59353e+00 -1.34963e+01 -1.74751e+01 2.90373e+01 0.00000e+00
5.60353e+00 -1.38563e+01 -1.70519e+01 3.06070e+01 0.00000e+00
5.61354e+00 -1.41312e+01 -1.64122e+01 3.21161e+01 0.00000e+00
5.62354e+00 -1.43089e+01 -1.55647e+01 3.35183e+01 0.00000e+00
5.63354e+00 -1.43797e+01 -1.45297e+01 3.47696e+01 0.00000e+00
5.64355e+00 -1.43375e+01 -1.33385e+01 3.58320e+01 0.00000e+00
5.65355e+00 -1.41798e+01 -1.20308e+01 3.66761e+01 0.00000e+00
5.66355e+00 -1.39089e+01 -1.06521e+01 3.72844e+01 0.00000e+00
5.67356e+00 -1.35310e+01 -9.24972e+00 3.76514e+01 0.00000e+00
5.68356e+00 -1.30563e+01 -7.86867e+00 3.77837e+01 0.00000e+00
5.69356e+00 -1.24980e+01 -6.54874e+00 3.76981e+01 0.00000e+00
5.70357e+00 -1.18715e+01 -5.32193e+00 3.74191e+01 0.00000e+00
5.71357e+00 -1.11933e+01 -4.21129e+00 3.69760e+01 0.00000e+00
5.72357e+00 -1.04801e+01 -3.23078e+00 3.63999e+01 0.00000e+00
5.73358e+00 -9.74808e+00 -2.38605e+00 3.57213e+01 0.00000e+00
5.74358e+00 -9.01185e+00 -1.67575e+00 3.49683e+01 0.00000e+00
5.75358e+00 -8.28434e+00 -1.09322e+00 3.41653e+01 0.00000e+00
5.76359e+00 -7.57641e+00 -6.28121e-01 3.33328e+01 0.00000e+00
5.77359e+00 -6.89677e+00 -2.67909e-01 3.24869e+01 0.00000e+00
5.78359e+00 -6.25207e+00 9.01014e-04 3.16401e+01 0.00000e+00
5.79360e+00 -5.64703e+00 1.91811e-01 3.08013e+01 0.00000e+00
5.80360e+00 -5.08466e+00 3.17674e-01 2.99768e+01 0.00000e+00
5.81360e+00 -4.56650e+00 3.90271e-01 2.91707e+01 0.00000e+00
5.82361e+00 -4.09291e+00 4.20089e-01 2.83854e+01 0.00000e+00
5.83361e+00 -3.66326e+00 4.16230e-01 2.76222e+01 0.00000e+00
5.84361e+00 -3.27618e+00 3.86424e-01 2.68813e+01 0.00000e+00
5.85362e+00 -2.92979e+00 3.37111e-01 2.61626e+01 0.00000e+00
5.86362e+00 -2.62178e+00 2.73546e-01 2.54655e+01 0.00000e+00
5.87362e+00 -2.34966e+00 1.99936e-01 2.47893e+01 0.00000e+00
5.88363e+00 -2.11081e+00 1.19574e-01 2.41333e+01 0.00000e+00
5.89363e+00 -1.90256e+00 3.49689e-02 2.34965e+01 0.00000e+00
5.90363e+00 -1.72232e+00 -5.20308e-02 2.28781e+01 0.00000e+00
5.91364e+00 -1.56758e+00 -1.40129e-01 2.22774e+01 0.00000e+00
5.92364e+00 -1.43597e+00 -2.28485e-01 2.16938e+01 0.00000e+00
5.93364e+00 -1.32529e+00 -3.16628e-01 2.11264e+01 0.00000e+00
5.94365e+00 -1.23353e+00 -4.04389e-01 2.05749e+01 0.00000e+00
5.95365e+00 -1.15883e+00 -4.91840e-01 2.00385e+01 0.00000e+00
5.96365e+00 -1.09957e+00 -5.79246e-01 1.95170e+01 0.00000e+00
5.97366e+00 -1.05428e+00 -6.67027e-01 1.90099e+01 0.00000e+00
5.98366e+00 -1.02170e+00 -7.55725e-01 1.85168e+01 0.00000e+00
5.99366e+00 -1.00073e+00 -8.45980e-01 1.80374e+01 0.00000e+00
6.00367e+00 -9.90457e-01 -9.38518e-01 1.75713e+01 0.00000e+00
6.01367e+00 -9.90112e-01 -1.03413e+00 1.71184e+01 0.00000e+00
6.02367e+00 -9.99084e-01 -1.13367e+00 1.66784e+01 0.00000e+00
6.03368e+00 -1.01691e+00 -1.23806e+00 1.62512e+01 0.00000e+00
6.04368e+00 -1.04324e+00 -1.34827e+00 1.58366e+01 0.00000e+00
6.05368e+00 -1.07788e+00 -1.46531e+00 1.54344e+01 0.00000e+00
6.06369e+00 -1.12074e+00 -1.59030e+00 1.50447e+01 0.00000e+00
6.07369e+00 -1.17185e+00 -1.72438e+00 1.46674e+01 0.00000e+00
6.08369e+00 -1.23135e+00 -1.86881e+00 1.43027e+01 0.00000e+00
6.09370e+00 -1.29949e+00 -2.02489e+00 1.39505e+01 0.00000e+00
6.10370e+00 -1.37662e+00 -2.19405e+00 1.36111e+01 0.00000e+00
6.11370e+00 -1.46320e+00 -2.37781e+00 1.32848e+01 0.00000e+00
6.12371e+00 -1.55981e+00 -2.57781e+00 1.29721e+01 0.00000e+00
6.13371e+00 -1.66711e+00 -2.79582e+00 1.26734e+01 0.00000e+00
6.14371e+00 -1.78590e+00 -3.03373e+00 1.23895e+01 0.00000e+00
6.15372e+00 -1.91708e+00 -3.29360e+00 1.21211e+01 0.00000e+00
6.16372e+00 -2.06166e+00 -3.57762e+00 1.18695e+01 0.00000e+00
6.17372e+00 -2.22077e+00 -3.88817e+00 1.16360e+01 0.00000e+00
6.18373e+00 -2.39569e+00 -4.22776e+00 1.14221e+01 0.00000e+00
6.19373e+00 -2.58779e+00 -4.59908e+00 1.12299e+01 0.00000e+00
6.20373e+00 -2.79861e+00 -5.00495e+00 1.10620e+01 0.00000e+00
6.21374e+00 -3.02978e+00 -5.44832e+00 1.09211e+01 0.00000e+00
6.22374e+00 -3.28309e+00 -5.93222e+00 1.08109e+01 0.00000e+00
6.23374e+00 -3.56043e+00 -6.45969e+00 1.07355e+01 0.00000e+00
6.24375e+00 -3.86382e+00 -7.03375e+00 1.07001e+01 0.00000e+00
6.25375e+00 -4.19534e+00 -7.65719e+00 1.07105e+01 0.00000e+00
6.26375e+00 -4.55714e+00 -8.33249e+00 1.07739e+01 0.00000e+00
6.27376e+00 -4.95137e+00 -9.06156e+00 1.08984e+01 0.00000e+00
6.28376e+00 -5.38013e+00 -9.84548e+00 1.10935e+01 0.00000e+00
6.29376e+00 -5.84535e+00 -1.06841e+01 1.13701e+01 0.00000e+00
6.30377e+00 -6.34870e+00 -1.15756e+01 1.17407e+01 0.00000e+00
6.31377e+00 -6.89139e+00 -1.25159e+01 1.22189e+01 0.00000e+00
6.32377e+00 -7.47404e+00 -1.34981e+01 1.28196e+01 0.00000e+00
6.33378e+00 -8.09633e+00 -1.45116e+01 1.35586e+01 0.00000e+00
6.34378e+00 -8.75678e+00 -1.55411e+01 1.44521e+01 0.00000e+00
6.35378e+00 -9.45234e+00 -1.65664e+01 1.55152e+01 0.00000e+00
6.36379e+00 -1.01780e+01 -1.75608e+01 1.67611e+01 0.00000e+00
6.37379e+00 -1.09265e+01 -1.84915e+01 1.81991e+01 0.00000e+00
6.38379e+00 -1.16877e+01 -1.93193e+01 1.98322e+01 0.00000e+00
6.39380e+00 -1.24484e+01 -1.99992e+01 2.16548e+01 0.00000e+00
6.40380e+00 -1.31924e+01 -2.04830e+01 2.36499e+01 0.00000e+00
6.41380e+00 -1.39001e+01 -2.07216e+01 2.57865e+01 0.00000e+00
6.42381e+00 -1.45494e+01 -2.06701e+01 2.80188e+01 0.00000e+00
6.43381e+00 -1.51165e+01 -2.02928e+01 3.02858e+01 0.00000e+00
6.44381e+00 -1.55770e+01 -1.95690e+01 3.25139e+01 0.00000e+00
6.45382e+00 -1.59079e+01 -1.84981e+01 3.46219e+01 0.00000e+00
6.46382e+00 -1.60894e+01 -1.71031e+01 3.65274e+01 0.00000e+00
6.47382e+00 -1.61069e+01 -1.54303e+01 3.81557e+01 0.00000e+00
6.48383e+00 -1.59527e+01 -1.35470e+01 3.94477e+01 0.00000e+00
6.49383e+00 -1.56270e+01 -1.15342e+01 4.03666e+01 0.00000e+00
6.50383e+00 -1.51379e+01 -9.47878e+00 4.09007e+01 0.00000e+00
6.51384e+00 -1.45011e+01 -7.46375e+00 4.10636e+01 0.00000e+00
6.52384e+00 -1.37379e+01 -5.56083e+00 4.08898e+01 0.00000e+00
6.53384e+00 -1.28740e+01 -3.82491e+00 4.04287e+01 0.00000e+00
6.54385e+00 -1.19367e+01 -2.29181e+00 3.97377e+01 0.00000e+00
6.55385e+00 -1.09533e+01 -9.78802e-01 3.88751e+01 0.00000e+00
6.56385e+00 -9.94926e+00 1.12788e-01 3.78952e+01 0.00000e+00
6.57386e+00 -8.94719e+00 9.93864e-01 3.68451e+01 0.00000e+00
6.58386e+00 -7.96607e+00 1.68358e+00 3.57627e+01 0.00000e+00
6.59386e+00 -7.02100e+00 2.20575e+00 3.46769e+01 0.00000e+00
6.60387e+00 -6.12326e+00 2.58591e+00 3.36084e+01 0.00000e+00
6.61387e+00 -5.28063e+00 2.84925e+00 3.25706e+01 0.00000e+00
6.62387e+00 -4.49785e+00 3.01922e+00 3.15716e+01 0.00000e+00
6.63388e+00 -3.77706e+00 3.11677e+00 3.06153e+01 0.00000e+00
6.64388e+00 -3.11836e+00 3.16006e+00 2.97027e+01 0.00000e+00
6.65388e+00 -2.52023e+00 3.16443e+00 2.88329e+01 0.00000e+00
6.66389e+00 -1.97999e+00 3.14257e+00 2.80041e+01 0.00000e+00
6.67389e+00 -1.49410e+00 3.10479e+00 2.72135e+01 0.00000e+00
6.68389e+00 -1.05848e+00 3.05938e+00 2.64585e+01 0.00000e+00
6.69390e+00 -6.68754e-01 3.01286e+00 2.57362e+01 0.00000e+00
6.70390e+00 -3.20399e-01 2.97030e+00 2.50443e+01 0.00000e+00
6.71390e+00 -8.90217e-03 2.93562e+00 2.43803e+01 0.00000e+00
6.72391e+00 2.70145e-01 2.91178e+00 2.37424e+01 0.00000e+00
6.73391e+00 5.20978e-01 2.90101e+00 2.31289e+01 0.00000e+00
6.74391e+00 7.47609e-01 2.90499e+00 2.25383e+01 0.00000e+00
6.75392e+00 9.53811e-01 2.92494e+00 2.19696e+01 0.00000e+00
6.76392e+00 1.14310e+00 2.96182e+00 2.14218e+01 0.00000e+00
6.77392e+00 1.31872e+00 3.01634e+00 2.08942e+01 0.00000e+00
6.78393e+00 1.48370e+00 3.08913e+00 2.03865e+01 0.00000e+00
6.79393e+00 1.64080e+00 3.18071e+00 1.98982e+01 0.00000e+00
6.80393e+00 1.79260e+00 3.29163e+00 1.94293e+01 0.00000e+00
6.81394e+00 1.94147e+00 3.42243e+00 1.89797e+01 0.00000e+00
6.82394e+00 2.08960e+00 3.57375e+00 1.85497e+01 0.00000e+00
6.83394e+00 2.23906e+00 3.74626e+00 1.81396e+01 0.00000e+00
6.84395e+00 2.39177e+00 3.94079e+00 1.77500e+01 0.00000e+00
6.85395e+00 2.54956e+00 4.15822e+00 1.73815e+01 0.00000e+00
6.86395e+00 2.71418e+00 4.39958e+00 1.70351e+01 0.00000e+00
6.87396e+00 2.88731e+00 4.66600e+00 1.67120e+01 0.00000e+00
6.88396e+00 3.07057e+00 4.95871e+00 1.64136e+01 0.00000e+00
6.89396e+00 3.26559e+00 5.27903e+00 1.61416e+01 0.00000e+00
6.90397e+00 3.47392e+00 5.62832e+00 1.58980e+01 0.00000e+00
6.91397e+00 3.69713e+00 6.00800e+00 1.56854e+01 0.00000e+00
6.92397e+00 3.93676e+00 6.41945e+00 1.55066e+01 0.00000e+00
6.93398e+00 4.19434e+00 6.86398e+00 1.53649e+01 0.00000e+00
6.94398e+00 4.47136e+00 7.34273e+00 1.52643e+01 0.00000e+00
6.95398e+00 4.76928e+00 7.85661e+00 1.52090e+01 0.00000e+00
6.96399e+00 5.08948e+00 8.40612e+00 1.52043e+01 0.00000e+00
6.97399e+00 5.43323e+00 8.99122e+00 1.52558e+01 0.00000e+00
6.98399e+00 5.80165e+00 9.61114e+00 1.53700e+01 0.00000e+00
6.99400e+00 6.19563e+00 1.02642e+01 1.55539e+01 0.00000e+00
7.00400e+00 6.61576e+00 1.09473e+01 1.58151e+01 0.00000e+00
7.01400e+00 7.06221e+00 1.16561e+01 1.61619e+01 0.00000e+00
7.02401e+00 7.53463e+00 1.23843e+01 1.66026e+01 0.00000e+00
7.03401e+00 8.03200e+00 1.31232e+01 1.71457e+01 0.00000e+00
7.04401e+00 8.55244e+00 1.38618e+01 1.77992e+01 0.00000e+00
7.05402e+00 9.09308e+00 1.45862e+01 1.85700e+01 0.00000e+00
7.06402e+00 9.64985e+00 1.52794e+01 1.94634e+01 0.00000e+00
7.07402e+00 1.02173e+01 1.59214e+01 2.04818e+01 0.00000e+00
7.08403e+00 1.07885e+01 1.64897e+01 2.16241e+01 0.00000e+00
7.09403e+00 1.13548e+01 1.69591e+01 2.28844e+01 0.00000e+00
7.10403e+00 1.19060e+01 1.73037e+01 2.42508e+01 0.00000e+00
7.11404e+00 1.24305e+01 1.74976e+01 2.57050e+01 0.00000e+00
7.12404e+00 1.29153e+01 1.75171e+01 2.72212e+01 0.00000e+00
7.13404e+00 1.33465e+01 1.73429e+01 2.87670e+01 0.00000e+00
7.14405e+00 1.37102e+01 1.69625e+01 3.03036e+01 0.00000e+00
7.15405e+00 1.39929e+01 1.63721e+01 3.17882e+01 0.00000e+00
7.16405e+00 1.41825e+01 1.55785e+01 3.31763e+01 0.00000e+00
7.17406e+00 1.42694e+01 1.45994e+01 3.44249e+01 0.00000e+00
7.18406e+00 1.42469e+01 1.34633e+01 3.54961e+01 0.00000e+00
7.19406e+00 1.41123e+01 1.22070e+01 3.63603e+01 0.00000e+00
7.20407e+00 1.38669e+01 1.08735e+01 3.69983e+01 0.00000e+00
7.21407e+00 1.35159e+01 9.50815e+00 3.74025e+01 0.00000e+00
7.22407e+00 1.30687e+01 8.15486e+00 3.75771e+01 0.00000e+00
7.23408e+00 1.25374e+01 6.85308e+00 3.75362e+01 0.00000e+00
7.24408e+00 1.19366e+01 5.63527e+00 3.73019e+01 0.00000e+00
7.25408e+00 1.12821e+01 4.52552e+00 3.69015e+01 0.00000e+00
7.26409e+00 1.05902e+01 3.53922e+00 3.63646e+01 0.00000e+00
7.27409e+00 9.87652e+00 2.68362e+00 3.57209e+01 0.00000e+00
7.28409e+00 9.15572e+00 1.95898e+00 3.49979e+01 0.00000e+00
7.29410e+00 8.44070e+00 1.36009e+00 3.42201e+01 0.00000e+00
7.30410e+00 7.74246e+00 8.77843e-01 3.34081e+01 0.00000e+00
7.31410e+00 7.06996e+00 5.00682e-01 3.25786e+01 0.00000e+00
7.32411e+00 6.43015e+00 2.15849e-01 3.17445e+01 0.00000e+00
7.33411e+00 5.82807e+00 1.03493e-02 3.09155e+01 0.00000e+00
7.34411e+00 5.26707e+00 -1.28353e-01 3.00982e+01 0.00000e+00
7.35412e+00 4.74903e+00 -2.11875e-01 2.92974e+01 0.00000e+00
7.36412e+00 4.27460e+00 -2.50645e-01 2.85158e+01 0.00000e+00
7.37412e+00 3.84342e+00 -2.53788e-01 2.77550e+01 0.00000e+00
7.38413e+00 3.45440e+00 -2.29110e-01 2.70156e+01 0.00000e+00
7.39413e+00 3.10584e+00 -1.83149e-01 2.62977e+01 0.00000e+00
7.40413e+00 2.79563e+00 -1.21280e-01 2.56010e+01 0.00000e+00
7.41414e+00 2.52144e+00 -4.78253e-02 2.49249e+01 0.00000e+00
7.42414e+00 2.28076e+00 3.38091e-02 2.42686e+01 0.00000e+00
7.43414e+00 2.07105e+00 1.21014e-01 2.36314e+01 0.00000e+00
7.44415e+00 1.88980e+00 2.11856e-01 2.30126e+01 0.00000e+00
7.45415e+00 1.73456e+00 3.04971e-01 2.24115e+01 0.00000e+00
7.46415e+00 1.60304e+00 3.99465e-01 2.18273e+01 0.00000e+00
7.47416e+00 1.49308e+00 4.94836e-01 2.12596e+01 0.00000e+00
7.48416e+00 1.40269e+00 5.90897e-01 2.07077e+01 0.00000e+00
7.49416e+00 1.33010e+00 6.87722e-01 2.01712e+01 0.00000e+00
7.50417e+00 1.27367e+00 7.85593e-01 1.96497e+01 0.00000e+00
7.51417e+00 1.23201e+00 8.84962e-01 1.91428e+01 0.00000e+00
7.52417e+00 1.20386e+00 9.86420e-01 1.86501e+01 0.00000e+00
7.53418e+00 1.18818e+00 1.09067e+00 1.81715e+01 0.00000e+00
7.54418e+00 1.18409e+00 1.19852e+00 1.77065e+01 0.00000e+00
7.55418e+00 1.19086e+00 1.31085e+00 1.72551e+01 0.00000e+00
7.56419e+00 1.20793e+00 1.42863e+00 1.68171e+01 0.00000e+00
7.57419e+00 1.23490e+00 1.55288e+00 1.63924e+01 0.00000e+00
7.58419e+00 1.27148e+00 1.68472e+00 1.59809e+01 0.00000e+00
7.59420e+00 1.31755e+00 1.82532e+00 1.55827e+01 0.00000e+00
7.60420e+00 1.37309e+00 1.97595e+00 1.51977e+01 0.00000e+00
7.61420e+00 1.43822e+00 2.13794e+00 1.48262e+01 0.00000e+00
7.62421e+00 1.51318e+00 2.31273e+00 1.44683e+01 0.00000e+00
7.63421e+00 1.59832e+00 2.50185e+00 1.41244e+01 0.00000e+00
7.64421e+00 1.69412e+00 2.70694e+00 1.37949e+01 0.00000e+00
7.65422e+00 1.80117e+00 2.92976e+00 1.34804e+01 0.00000e+00
7.66422e+00 1.92017e+00 3.17220e+00 1.31816e+01 0.00000e+00
7.67422e+00 2.05195e+00 3.43626e+00 1.28994e+01 0.00000e+00
7.68423e+00 2.19746e+00 3.72411e+00 1.26349e+01 0.00000e+00
7.69423e+00 2.35776e+00 4.03805e+00 1.23895e+01 0.00000e+00
7.70423e+00 2.53405e+00 4.38052e+00 1.21650e+01 0.00000e+00
7.71424e+00 2.72764e+00 4.75409e+00 1.19633e+01 0.00000e+00
7.72424e+00 2.93998e+00 5.16146e+00 1.17871e+01 0.00000e+00
7.73424e+00 3.17263e+00 5.60540e+00 1.16392e+01 0.00000e+00
7.74425e+00 3.42727e+00 6.08874e+00 1.15232e+01 0.00000e+00
7.75425e+00 3.70571e+00 6.61429e+00 1.14434e+01 0.00000e+00
7.76425e+00 4.00983e+00 7.18477e+00 1.14049e+01 0.00000e+00
7.77426e+00 4.34157e+00 7.80264e+00 1.14135e+01 0.00000e+00
7.78426e+00 4.70293e+00 8.46998e+00 1.14762e+01 0.00000e+00
7.79426e+00 5.09588e+00 9.18827e+00 1.16010e+01 0.00000e+00
7.80427e+00 5.52229e+00 9.95806e+00 1.17973e+01 0.00000e+00
7.81427e+00 5.98385e+00 1.07787e+01 1.20756e+01 0.00000e+00
7.82427e+00 6.48197e+00 1.16477e+01 1.24476e+01 0.00000e+00
7.83428e+00 7.01756e+00 1.25605e+01 1.29265e+01 0.00000e+00
7.84428e+00 7.59089e+00 1.35097e+01 1.35263e+01 0.00000e+00
7.85428e+00 8.20131e+00 1.44840e+01 1.42615e+01 0.00000e+00
7.86429e+00 8.84700e+00 1.54682e+01 1.51467e+01 0.00000e+00
7.87429e+00 9.52458e+00 1.64419e+01 1.61954e+01 0.00000e+00
7.88429e+00 1.02288e+01 1.73790e+01 1.74189e+01 0.00000e+00
7.89430e+00 1.09522e+01 1.82480e+01 1.88241e+01 0.00000e+00
7.90430e+00 1.16846e+01 1.90112e+01 2.04121e+01 0.00000e+00
7.91430e+00 1.24132e+01 1.96268e+01 2.21752e+01 0.00000e+00
7.92431e+00 1.31221e+01 2.00500e+01 2.40952e+01 0.00000e+00
7.93431e+00 1.37926e+01 2.02364e+01 2.61408e+01 0.00000e+00
7.94431e+00 1.44040e+01 2.01461e+01 2.82674e+01 0.00000e+00
7.95432e+00 1.49339e+01 1.97481e+01 3.04170e+01 0.00000e+00
7.96432e+00 1.53598e+01 1.90262e+01 3.25206e+01 0.00000e+00
7.97432e+00 1.56608e+01 1.79825e+01 3.45032e+01 0.00000e+00
7.98433e+00 1.58191e+01 1.66403e+01 3.62898e+01 0.00000e+00
7.99433e+00 1.58218e+01 1.50441e+01 3.78130e+01 0.00000e+00
8.00433e+00 1.56625e+01 1.32564e+01 3.90200e+01 0.00000e+00
8.01434e+00 1.53419e+01 1.13519e+01 3.98781e+01 0.00000e+00
8.02434e+00 1.48681e+01 9.40974e+00 4.03774e+01 0.00000e+00
8.03434e+00 1.42558e+01 7.50574e+00 4.05306e+01 0.00000e+00
8.04435e+00 1.35251e+01 5.70525e+00 4.03689e+01 0.00000e+00
8.05435e+00 1.26996e+01 4.05868e+00 3.99372e+01 0.00000e+00
8.06435e+00 1.18049e+01 2.59933e+00 3.92873e+01 0.00000e+00
8.07436e+00 1.08662e+01 1.34384e+00 3.84725e+01 0.00000e+00
8.08436e+00 9.90732e+00 2.94394e-01 3.75426e+01 0.00000e+00
8.09436e+00 8.94948e+00 -5.58046e-01 3.65411e+01 0.00000e+00
8.10437e+00 8.01056e+00 -1.23027e+00 3.55036e+01 0.00000e+00
8.11437e+00 7.10489e+00 -1.74357e+00 3.44576e+01 0.00000e+00
8.12437e+00 6.24333e+00 -2.12112e+00 3.34229e+01 0.00000e+00
8.13438e+00 5.43347e+00 -2.38604e+00 3.24131e+01 0.00000e+00
8.14438e+00 4.68005e+00 -2.56003e+00 3.14363e+01 0.00000e+00
8.15438e+00 3.98538e+00 -2.66270e+00 3.04971e+01 0.00000e+00
8.16439e+00 3.34982e+00 -2.71114e+00 2.95971e+01 0.00000e+00
8.17439e+00 2.77217e+00 -2.71993e+00 2.87361e+01 0.00000e+00
8.18439e+00 2.25010e+00 -2.70121e+00 2.79126e+01 0.00000e+00
8.19440e+00 1.78042e+00 -2.66493e+00 2.71246e+01 0.00000e+00
8.20440e+00 1.35942e+00 -2.61909e+00 2.63697e+01 0.00000e+00
8.21440e+00 9.83065e-01 -2.57006e+00 2.56457e+01 0.00000e+00
8.22441e+00 6.47150e-01 -2.52283e+00 2.49502e+01 0.00000e+00
8.23441e+00 3.47462e-01 -2.48122e+00 2.42813e+01 0.00000e+00
8.24441e+00 7.98687e-02 -2.44818e+00 2.36370e+01 0.00000e+00
8.25442e+00 -1.59612e-01 -2.42590e+00 2.30158e+01 0.00000e+00
8.26442e+00 -3.74765e-01 -2.41603e+00 2.24164e+01 0.00000e+00
8.27442e+00 -5.69147e-01 -2.41977e+00 2.18377e+01 0.00000e+00
8.28443e+00 -7.46080e-01 -2.43804e+00 2.12786e+01 0.00000e+00
8.29443e+00 -9.08639e-01 -2.47152e+00 2.07386e+01 0.00000e+00
8.30443e+00 -1.05967e+00 -2.52077e+00 2.02170e+01 0.00000e+00
8.31444e+00 -1.20179e+00 -2.58625e+00 1.97133e+01 0.00000e+00
8.32444e+00 -1.33743e+00 -2.66842e+00 1.92273e+01 0.00000e+00
8.33444e+00 -1.46880e+00 -2.76776e+00 1.87589e+01 0.00000e+00
8.34445e+00 -1.59797e+00 -2.88479e+00 1.83079e+01 0.00000e+00
8.35445e+00 -1.72687e+00 -3.02012e+00 1.78744e+01 0.00000e+00
8.36445e+00 -1.85729e+00 -3.17445e+00 1.74587e+01 0.00000e+00
8.37446e+00 -1.99094e+00 -3.34860e+00 1.70611e+01 0.00000e+00
8.38446e+00 -2.12944e+00 -3.54351e+00 1.66820e+01 0.00000e+00
8.39446e+00 -2.27436e+00 -3.76027e+00 1.63223e+01 0.00000e+00
8.40447e+00 -2.42723e+00 -4.00007e+00 1.59826e+01 0.00000e+00
8.41447e+00 -2.58954e+00 -4.26428e+00 1.56642e+01 0.00000e+00
8.42447e+00 -2.76278e+00 -4.55436e+00 1.53684e+01 0.00000e+00
8.43448e+00 -2.94847e+00 -4.87192e+00 1.50966e+01 0.00000e+00
8.44448e+00 -3.14811e+00 -5.21863e+00 1.48510e+01 0.00000e+00
8.45448e+00 -3.36323e+00 -5.59627e+00 1.46338e+01 0.00000e+00
8.46449e+00 -3.59539e+00 -6.00664e+00 1.44478e+01 0.00000e+00
8.47449e+00 -3.84617e+00 -6.45151e+00 1.42963e+01 0.00000e+00
8.48449e+00 -4.11717e+00 -6.93259e+00 1.41829e+01 0.00000e+00
8.49450e+00 -4.40997e+00 -7.45140e+00 1.41122e+01 0.00000e+00
8.50450e+00 -4.72617e+00 -8.00917e+00 1.40893e+01 0.00000e+00
8.51450e+00 -5.06729e+00 -8.60666e+00 1.41199e+01 0.00000e+00
8.52451e+00 -5.43474e+00 -9.24405e+00 1.42109e+01 0.00000e+00
8.53451e+00 -5.82979e+00 -9.92062e+00 1.43695e+01 0.00000e+00
8.54451e+00 -6.25347e+00 -1.06345e+01 1.46042e+01 0.00000e+00
8.55452e+00 -6.70645e+00 -1.13824e+01 1.49240e+01 0.00000e+00
8.56452e+00 -7.18896e+00 -1.21592e+01 1.53385e+01 0.00000e+00
8.57452e+00 -7.70057e+00 -1.29573e+01 1.58579e+01 0.00000e+00
8.58453e+00 -8.24010e+00 -1.37667e+01 1.64920e+01 0.00000e+00
8.59453e+00 -8.80534e+00 -1.45741e+01 1.72505e+01 0.00000e+00
8.60453e+00 -9.39287e+00 -1.53626e+01 1.81416e+01 0.00000e+00
8.61454e+00 -9.99780e+00 -1.61119e+01 1.91711e+01 0.00000e+00
8.62454e+00 -1.06136e+01 -1.67976e+01 2.03417e+01 0.00000e+00
8.63454e+00 -1.12319e+01 -1.73923e+01 2.16510e+01 0.00000e+00
8.64455e+00 -1.18423e+01 -1.78660e+01 2.30909e+01 0.00000e+00
8.65455e+00 -1.24326e+01 -1.81876e+01 2.46454e+01 0.00000e+00
8.66455e+00 -1.29888e+01 -1.83269e+01 2.62904e+01 0.00000e+00
8.67456e+00 -1.34953e+01 -1.82572e+01 2.79928e+01 0.00000e+00
8.68456e+00 -1.39360e+01 -1.79582e+01 2.97113e+01 0.00000e+00
8.69456e+00 -1.42947e+01 -1.74190e+01 3.13977e+01 0.00000e+00
8.70457e+00 -1.45563e+01 -1.66404e+01 3.30001e+01 0.00000e+00
8.71457e+00 -1.47078e+01 -1.56370e+01 3.44662e+01 0.00000e+00
8.72457e+00 -1.47396e+01 -1.44363e+01 3.57476e+01 0.00000e+00
8.73458e+00 -1.46461e+01 -1.30785e+01 3.68046e+01 0.00000e+00
8.74458e+00 -1.44266e+01 -1.16121e+01 3.76092e+01 0.00000e+00
8.75458e+00 -1.40852e+01 -1.00908e+01 3.81475e+01 0.00000e+00
8.76459e+00 -1.36311e+01 -8.56804e+00 3.84202e+01 0.00000e+00
8.77459e+00 -1.30772e+01 -7.09290e+00 3.84410e+01 0.00000e+00
8.78459e+00 -1.24396e+01 -5.70657e+00 3.82346e+01 0.00000e+00
8.79460e+00 -1.17364e+01 -4.44015e+00 3.78328e+01 0.00000e+00
8.80460e+00 -1.09862e+01 -3.31392e+00 3.72708e+01 0.00000e+00
8.81460e+00 -1.02074e+01 -2.33789e+00 3.65844e+01 0.00000e+00
8.82461e+00 -9.41716e+00 -1.51314e+00 3.58070e+01 0.00000e+00
8.83461e+00 -8.63077e+00 -8.33796e-01 3.49682e+01 0.00000e+00
8.84461e+00 -7.86117e+00 -2.88984e-01 3.40928e+01 0.00000e+00
8.85462e+00 -7.11893e+00 1.35229e-01 3.32006e+01 0.00000e+00
8.86462e+00 -6.41218e+00 4.54261e-01 3.23066e+01 0.00000e+00
8.87462e+00 -5.74679e+00 6.83782e-01 3.14217e+01 0.00000e+00
8.88463e+00 -5.12661e+00 8.38839e-01 3.05536e+01 0.00000e+00
8.89463e+00 -4.55374e+00 9.33296e-01 2.97068e+01 0.00000e+00
8.90463e+00 -4.02884e+00 9.79527e-01 2.88843e+01 0.00000e+00
8.91464e+00 -3.55140e+00 9.88289e-01 2.80871e+01 0.00000e+00
8.92464e+00 -3.12001e+00 9.68732e-01 2.73155e+01 0.00000e+00
8.93464e+00 -2.73260e+00 9.28485e-01 2.65691e+01 0.00000e+00
8.94465e+00 -2.38664e+00 8.73794e-01 2.58469e+01 0.00000e+00
8.95465e+00 -2.07932e+00 8.09683e-01 2.51480e+01 0.00000e+00
8.96465e+00 -1.80764e+00 7.40112e-01 2.44712e+01 0.00000e+00
8.97466e+00 -1.56859e+00 6.68142e-01 2.38153e+01 0.00000e+00
8.98466e+00 -1.35916e+00 5.96077e-01 2.31793e+01 0.00000e+00
8.99466e+00 -1.17647e+00 5.25600e-01 2.25621e+01 0.00000e+00
9.00467e+00 -1.01774e+00 4.57888e-01 2.19629e+01 0.00000e+00
9.01467e+00 -8.80410e-01 3.93713e-01 2.13808e+01 0.00000e+00
9.02467e+00 -7.62068e-01 3.33525e-01 2.08151e+01 0.00000e+00
9.03468e+00 -6.60519e-01 2.77528e-01 2.02650e+01 0.00000e+00
9.04468e+00 -5.73763e-01 2.25735e-01 1.97300e+01 0.00000e+00
9.05468e+00 -4.99997e-01 1.78018e-01 1.92096e+01 0.00000e+00
9.06469e+00 -4.37607e-01 1.34151e-01 1.87033e+01 0.00000e+00
9.07469e+00 -3.85158e-01 9.38321e-02 1.82105e+01 0.00000e+00
9.08469e+00 -3.41381e-01 5.67172e-02 1.77308e+01 0.00000e+00
9.09470e+00 -3.05165e-01 2.24326e-02 1.72640e+01 0.00000e+00
9.10470e+00 -2.75539e-01 -9.40883e-03 1.68095e+01 0.00000e+00
9.11470e+00 -2.51661e-01 -3.91981e-02 1.63671e+01 0.00000e+00
9.12471e+00 -2.32809e-01 -6.73234e-02 1.59364e+01 0.00000e+00
9.13471e+00 -2.18364e-01 -9.41656e-02 1.55171e+01 0.00000e+00
9.14471e+00 -2.07801e-01 -1.20096e-01 1.51089e+01 0.00000e+00
9.15472e+00 -2.00683e-01 -1.45475e-01 1.47114e+01 0.00000e+00
9.16472e+00 -1.96647e-01 -1.70655e-01 1.43245e+01 0.00000e+00
9.17472e+00 -1.95395e-01 -1.95977e-01 1.39478e+01 0.00000e+00
9.18473e+00 -1.96694e-01 -2.21778e-01 1.35810e+01 0.00000e+00
9.19473e+00 -2.00362e-01 -2.48392e-01 1.32240e+01 0.00000e+00
9.20473e+00 -2.06267e-01 -2.76151e-01 1.28764e+01 0.00000e+00
9.21474e+00 -2.14321e-01 -3.05391e-01 1.25381e+01 0.00000e+00
9.22474e+00 -2.24478e-01 -3.36455e-01 1.22088e+01 0.00000e+00
9.23474e+00 -2.36727e-01 -3.69699e-01 1.18882e+01 0.00000e+00
9.24475e+00 -2.51095e-01 -4.05493e-01 1.15762e+01 0.00000e+00
9.25475e+00 -2.67642e-01 -4.44227e-01 1.12726e+01 0.00000e+00
9.26475e+00 -2.86460e-01 -4.86318e-01 1.09771e+01 0.00000e+00
9.27476e+00 -3.07674e-01 -5.32212e-01 1.06896e+01 0.00000e+00
9.28476e+00 -3.31441e-01 -5.82392e-01 1.04100e+01 0.00000e+00
9.29476e+00 -3.57950e-01 -6.37382e-01 1.01381e+01 0.00000e+00
9.30477e+00 -3.87426e-01 -6.97756e-01 9.87366e+00 0.00000e+00
9.31477e+00 -4.20129e-01 -7.64141e-01 9.61667e+00 0.00000e+00
9.32477e+00 -4.56357e-01 -8.37229e-01 9.36700e+00 0.00000e+00
9.33478e+00 -4.96449e-01 -9.17780e-01 9.12455e+00 0.00000e+00
9.34478e+00 -5.40787e-01 -1.00664e+00 8.88929e+00 0.00000e+00
9.35478e+00 -5.89802e-01 -1.10473e+00 8.66119e+00 0.00000e+00
9.36479e+00 -6.43978e-01 -1.21310e+00 8.44026e+00 0.00000e+00
9.37479e+00 -7.03854e-01 -1.33287e+00 8.22655e+00 0.00000e+00
9.38479e+00 -7.70035e-01 -1.46532e+00 8.02018e+00 0.00000e+00
9.39480e+00 -8.43194e-01 -1.61185e+00 7.82131e+00 0.00000e+00
9.40480e+00 -9.24081e-01 -1.77402e+00 7.63019e+00 0.00000e+00
9.41480e+00 -1.01353e+00 -1.95356e+00 7.44715e+00 0.00000e+00
9.42481e+00 -1.11247e+00 -2.15236e+00 7.27266e+00 0.00000e+00
9.43481e+00 -1.22194e+00 -2.37256e+00 7.10727e+00 0.00000e+00
9.44481e+00 -1.34308e+00 -2.61648e+00 6.95176e+00 0.00000e+00
9.45482e+00 -1.47715e+00 -2.88669e+00 6.80705e+00 0.00000e+00
9.46482e+00 -1.62557e+00 -3.18603e+00 6.67435e+00 0.00000e+00
9.47482e+00 -1.78989e+00 -3.51759e+00 6.55514e+00 0.00000e+00
9.48483e+00 -1.97183e+00 -3.88476e+00 6.45127e+00 0.00000e+00
9.49483e+00 -2.17327e+00 -4.29123e+00 6.36505e+00 0.00000e+00
9.50483e+00 -2.39628e+00 -4.74096e+00 6.29932e+00 0.00000e+00
9.51484e+00 -2.64315e+00 -5.23821e+00 6.25755e+00 0.00000e+00
9.52484e+00 -2.91632e+00 -5.78745e+00 6.24404e+00 0.00000e+00
9.53484e+00 -3.21849e+00 -6.39337e+00 6.26402e+00 0.00000e+00
9.54485e+00 -3.55250e+00 -7.06074e+00 6.32386e+00 0.00000e+00
9.55485e+00 -3.92141e+00 -7.79426e+00 6.43129e+00 0.00000e+00
9.56485e+00 -4.32841e+00 -8.59837e+00 6.59564e+00 0.00000e+00
9.57486e+00 -4.77679e+00 -9.47694e+00 6.82806e+00 0.00000e+00
9.58486e+00 -5.26985e+00 -1.04329e+01 7.14184e+00 0.00000e+00
9.59486e+00 -5.81077e+00 -1.14675e+01 7.55262e+00 0.00000e+00
9.60487e+00 -6.40246e+00 -1.25797e+01 8.07853e+00 0.00000e+00
9.61487e+00 -7.04732e+00 -1.37655e+01 8.74032e+00 0.00000e+00
9.62487e+00 -7.74689e+00 -1.50161e+01 9.56116e+00 0.00000e+00
9.63488e+00 -8.50148e+00 -1.63169e+01 1.05662e+01 0.00000e+00
9.64488e+00 -9.30966e+00 -1.76461e+01 1.17815e+01 0.00000e+00
9.65488e+00 -1.01676e+01 -1.89727e+01 1.32325e+01 0.00000e+00
9.66489e+00 -1.10684e+01 -2.02548e+01 1.49415e+01 0.00000e+00
9.67489e+00 -1.20012e+01 -2.14394e+01 1.69243e+01 0.00000e+00
9.68489e+00 -1.29507e+01 -2.24619e+01 1.91855e+01 0.00000e+00
9.69490e+00 -1.38963e+01 -2.32478e+01 2.17135e+01 0.00000e+00
9.70490e+00 -1.48121e+01 -2.37176e+01 2.44753e+01 0.00000e+00
9.71490e+00 -1.56669e+01 -2.37929e+01 2.74120e+01 0.00000e+00
9.72491e+00 -1.64256e+01 -2.34065e+01 3.04371e+01 0.00000e+00
9.73491e+00 -1.70510e+01 -2.25137e+01 3.34391e+01 0.00000e+00
9.74491e+00 -1.75068e+01 -2.11034e+01 3.62884e+01 0.00000e+00
9.75492e+00 -1.77610e+01 -1.92059e+01 3.88506e+01 0.00000e+00
9.76492e+00 -1.77896e+01 -1.68951e+01 4.10030e+01 0.00000e+00
9.77492e+00 -1.75799e+01 -1.42824e+01 4.26508e+01 0.00000e+00
9.78493e+00 -1.71323e+01 -1.15043e+01 4.37407e+01 0.00000e+00
9.79493e+00 -1.64607e+01 -8.70404e+00 4.42661e+01 0.00000e+00
9.80493e+00 -1.55908e+01 -6.01394e+00 4.42647e+01 0.00000e+00
9.81494e+00 -1.45574e+01 -3.54067e+00 4.38089e+01 0.00000e+00
9.82494e+00 -1.34005e+01 -1.35717e+00 4.29916e+01 0.00000e+00
9.83494e+00 -1.21616e+01 4.98689e-01 4.19119e+01 0.00000e+00
9.84495e+00 -1.08802e+01 2.02001e+00 4.06636e+01 0.00000e+00
9.85495e+00 -9.59157e+00 3.22356e+00 3.93268e+01 0.00000e+00
9.86495e+00 -8.32513e+00 4.14164e+00 3.79650e+01 0.00000e+00
9.87496e+00 -7.10404e+00 4.81462e+00 3.66241e+01 0.00000e+00
9.88496e+00 -5.94526e+00 5.28520e+00 3.53346e+01 0.00000e+00
9.89496e+00 -4.86011e+00 5.59443e+00 3.41145e+01 0.00000e+00
9.90497e+00 -3.85512e+00 5.77938e+00 3.29722e+01 0.00000e+00
9.91497e+00 -2.93288e+00 5.87209e+00 3.19094e+01 0.00000e+00
9.92497e+00 -2.09297e+00 5.89936e+00 3.09239e+01 0.00000e+00
9.93498e+00 -1.33268e+00 5.88299e+00 3.00107e+01 0.00000e+00
9.94498e+00 -6.47708e-01 5.84040e+00 2.91638e+01 0.00000e+00
9.95498e+00 -3.27039e-02 5.78521e+00 2.83770e+01 0.00000e+00
9.96499e+00 5.18330e-01 5.72795e+00 2.76442e+01 0.00000e+00
9.97499e+00 1.01169e+00 5.67660e+00 2.69598e+01 0.00000e+00
9.98499e+00 1.45373e+00 5.63713e+00 2.63193e+01 0.00000e+00
9.99500e+00 1.85070e+00 5.61394e+00 2.57184e+01 0.00000e+00
1.00050e+01 2.20858e+00 5.61018e+00 2.51540e+01 0.00000e+00
1.00150e+01 2.53308e+00 5.62806e+00 2.46236e+01 0.00000e+00
1.00250e+01 2.82949e+00 5.66909e+00 2.41250e+01 0.00000e+00
1.00350e+01 3.10276e+00 5.73425e+00 2.36570e+01 0.00000e+00
1.00450e+01 3.35741e+00 5.82410e+00 2.32186e+01 0.00000e+00
1.00550e+01 3.59758e+00 5.93895e+00 2.28094e+01 0.00000e+00
1.00650e+01 3.82703e+00 6.07888e+00 2.24292e+01 0.00000e+00
1.00750e+01 4.04918e+00 6.24383e+00 2.20783e+01 0.00000e+00
1.00850e+01 4.26708e+00 6.43360e+00 2.17574e+01 0.00000e+00
1.00950e+01 4.48350e+00 6.64794e+00 2.14671e+01 0.00000e+00
1.01050e+01 4.70089e+00 6.88646e+00 2.12088e+01 0.00000e+00
1.01150e+01 4.92144e+00 7.14869e+00 2.09838e+01 0.00000e+00
1.01250e+01 5.14709e+00 7.43404e+00 2.07938e+01 0.00000e+00
1.01350e+01 5.37950e+00 7.74175e+00 2.06406e+01 0.00000e+00
1.01450e+01 5.62013e+00 8.07085e+00 2.05265e+01 0.00000e+00
1.01551e+01 5.87017e+00 8.42014e+00 2.04538e+01 0.00000e+00
1.01651e+01 6.13057e+00 8.78806e+00 2.04251e+01 0.00000e+00
1.01751e+01 6.40203e+00 9.17268e+00 2.04429e+01 0.00000e+00
1.01851e+01 6.68498e+00 9.57159e+00 2.05102e+01 0.00000e+00
1.01951e+01 6.97954e+00 9.98181e+00 2.06298e+01 0.00000e+00
1.02051e+01 7.28551e+00 1.03997e+01 2.08043e+01 0.00000e+00
1.02151e+01 7.60234e+00 1.08210e+01 2.10365e+01 0.00000e+00
1.02251e+01 7.92907e+00 1.12405e+01 2.13285e+01 0.00000e+00
1.02351e+01 8.26431e+00 1.16523e+01 2.16822e+01 0.00000e+00
1.02451e+01 8.60619e+00 1.20496e+01 2.20986e+01 0.00000e+00
1.02551e+01 8.95234e+00 1.24247e+01 2.25778e+01 0.00000e+00
1.02651e+01 9.29983e+00 1.27693e+01 2.31188e+01 0.00000e+00
1.02751e+01 9.64521e+00 1.30743e+01 2.37191e+01 0.00000e+00
1.02851e+01 9.98446e+00 1.33306e+01 2.43746e+01 0.00000e+00
1.02951e+01 1.03131e+01 1.35287e+01 2.50793e+01 0.00000e+00
1.03051e+01 1.06261e+01 1.36597e+01 2.58250e+01 0.00000e+00
1.03151e+01 1.09182e+01 1.37153e+01 2.66017e+01 0.00000e+00
1.03251e+01 1.11838e+01 1.36887e+01 2.73973e+01 0.00000e+00
1.03351e+01 1.14175e+01 1.35750e+01 2.81980e+01 0.00000e+00
1.03451e+01 1.16137e+01 1.33715e+01 2.89886e+01 0.00000e+00
1.03551e+01 1.17676e+01 1.30783e+01 2.97529e+01 0.00000e+00
1.03651e+01 1.18746e+01 1.26987e+01 3.04749e+01 0.00000e+00
1.03751e+01 1.19314e+01 1.22389e+01 3.11389e+01 0.00000e+00
1.03851e+01 1.19355e+01 1.17081e+01 3.17307e+01 0.00000e+00
1.03951e+01 1.18858e+01 1.11181e+01 3.22382e+01 0.00000e+00
1.04051e+01 1.17822e+01 1.04827e+01 3.26519e+01 0.00000e+00
1.04151e+01 1.16265e+01 9.81697e+00 3.29656e+01 0.00000e+00
1.04251e+01 1.14214e+01 9.13644e+00 3.31762e+01 0.00000e+00
1.04351e+01 1.11709e+01 8.45634e+00 3.32839e+01 0.00000e+00
1.04451e+01 1.08801e+01 7.79082e+00 3.32919e+01 0.00000e+00
1.04552e+01 1.05549e+01 7.15240e+00 3.32059e+01 0.00000e+00
1.04652e+01 1.02016e+01 6.55152e+00 3.30335e+01 0.00000e+00
1.04752e+01 9.82686e+00 5.99631e+00 3.27839e+01 0.00000e+00
1.04852e+01 9.43742e+00 5.49258e+00 3.24667e+01 0.00000e+00
1.04952e+01 9.03974e+00 5.04389e+00 3.20921e+01 0.00000e+00
1.05052e+01 8.63994e+00 4.65179e+00 3.16700e+01 0.00000e+00
1.05152e+01 8.24361e+00 4.31614e+00 3.12096e+01 0.00000e+00
1.05252e+01 7.85574e+00 4.03539e+00 3.07195e+01 0.00000e+00
1.05352e+01 7.48061e+00 3.80700e+00 3.02073e+01 0.00000e+00
1.05452e+01 7.12186e+00 3.62770e+00 2.96797e+01 0.00000e+00
1.05552e+01 6.78242e+00 3.49382e+00 2.91425e+01 0.00000e+00
1.05652e+01 6.46458e+00 3.40148e+00 2.86005e+01 0.00000e+00
1.05752e+01 6.17007e+00 3.34683e+00 2.80578e+01 0.00000e+00
1.05852e+01 5.90006e+00 3.32619e+00 2.75177e+01 0.00000e+00
1.05952e+01 5.65530e+00 3.33612e+00 2.69832e+01 0.00000e+00
1.06052e+01 5.43613e+00 3.37352e+00 2.64563e+01 0.00000e+00
1.06152e+01 5.24261e+00 3.43567e+00 2.59392e+01 0.00000e+00
1.06252e+01 5.07453e+00 3.52023e+00 2.54333e+01 0.00000e+00
1.06352e+01 4.93149e+00 3.62524e+00 2.49401e+01 0.00000e+00
1.06452e+01 4.81300e+00 3.74913e+00 2.44608e+01 0.00000e+00
1.06552e+01 4.71844e+00 3.89068e+00 2.39964e+01 0.00000e+00
1.06652e+01 4.64717e+00 4.04898e+00 2.35482e+01 0.00000e+00
1.06752e+01 4.59854e+00 4.22342e+00 2.31169e+01 0.00000e+00
1.06852e+01 4.57192e+00 4.41366e+00 2.27037e+01 0.00000e+00
1.06952e+01 4.56669e+00 4.61955e+00 2.23097e+01 0.00000e+00
1.07052e+01 4.58232e+00 4.84117e+00 2.19360e+01 0.00000e+00
1.07152e+01 4.61833e+00 5.07872e+00 2.15837e+01 0.00000e+00
1.07252e+01 4.67431e+00 5.33254e+00 2.12542e+01 0.00000e+00
1.07352e+01 4.74992e+00 5.60304e+00 2.09489e+01 0.00000e+00
1.07452e+01 4.84491e+00 5.89066e+00 2.06695e+01 0.00000e+00
1.07553e+01 4.95909e+00 6.19588e+00 2.04178e+01 0.00000e+00
1.07653e+01 5.09232e+00 6.51910e+00 2.01956e+01 0.00000e+00
1.07753e+01 5.24452e+00 6.86066e+00 2.00052e+01 0.00000e+00
1.07853e+01 5.41564e+00 7.22073e+00 1.98490e+01 0.00000e+00
1.07953e+01 5.60564e+00 7.59930e+00 1.97295e+01 0.00000e+00
1.08053e+01 5.81448e+00 7.99607e+00 1.96497e+01 0.00000e+00
1.08153e+01 6.04207e+00 8.41042e+00 1.96124e+01 0.00000e+00
1.08253e+01 6.28824e+00 8.84127e+00 1.96211e+01 0.00000e+00
1.08353e+01 6.55273e+00 9.28703e+00 1.96791e+01 0.00000e+00
1.08453e+01 6.83511e+00 9.74548e+00 1.97899e+01 0.00000e+00
1.08553e+01 7.13475e+00 1.02137e+01 1.99571e+01 0.00000e+00
1.08653e+01 7.45075e+00 1.06878e+01 2.01842e+01 0.00000e+00
1.08753e+01 7.78191e+00 1.11631e+01 2.04745e+01 0.00000e+00
1.08853e+01 8.12662e+00 1.16340e+01 2.08308e+01 0.00000e+00
1.08953e+01 8.48286e+00 1.20936e+01 2.12553e+01 0.00000e+00
1.09053e+01 8.84807e+00 1.25339e+01 2.17495e+01 0.00000e+00
1.09153e+01 9.21914e+00 1.29461e+01 2.23135e+01 0.00000e+00
1.09253e+01 9.59237e+00 1.33203e+01 2.29462e+01 0.00000e+00
1.09353e+01 9.96343e+00 1.36459e+01 2.36443e+01 0.00000e+00
1.09453e+01 1.03274e+01 1.39119e+01 2.44027e+01 0.00000e+00
1.09553e+01 1.06786e+01 1.41072e+01 2.52139e+01 0.00000e+00
1.09653e+01 1.10112e+01 1.42215e+01 2.60677e+01 0.00000e+00
1.09753e+01 1.13187e+01 1.42456e+01 2.69515e+01 0.00000e+00
1.09853e+01 1.15946e+01 1.41719e+01 2.78503e+01 0.00000e+00
1.09953e+01 1.18322e+01 1.39956e+01 2.87471e+01 0.00000e+00
1.10053e+01 1.20254e+01 1.37150e+01 2.96233e+01 0.00000e+00
1.10153e+01 1.21685e+01 1.33319e+01 3.04599e+01 0.00000e+00
1.10253e+01 1.22568e+01 1.28519e+01 3.12378e+01 0.00000e+00
1.10353e+01 1.22866e+01 1.22846e+01 3.19392e+01 0.00000e+00
1.10453e+01 1.22559e+01 1.16427e+01 3.25488e+01 0.00000e+00
1.10554e+01 1.21640e+01 1.09419e+01 3.30539e+01 0.00000e+00
1.10654e+01 1.20120e+01 1.01999e+01 3.34459e+01 0.00000e+00
1.10754e+01 1.18026e+01 9.43532e+00 3.37199e+01 0.00000e+00
1.10854e+01 1.15400e+01 8.66655e+00 3.38753e+01 0.00000e+00
1.10954e+01 1.12298e+01 7.91099e+00 3.39151e+01 0.00000e+00
1.11054e+01 1.08784e+01 7.18409e+00 3.38458e+01 0.00000e+00
1.11154e+01 1.04932e+01 6.49883e+00 3.36763e+01 0.00000e+00
1.11254e+01 1.00818e+01 5.86531e+00 3.34173e+01 0.00000e+00
1.11354e+01 9.65217e+00 5.29070e+00 3.30805e+01 0.00000e+00
1.11454e+01 9.21173e+00 4.77938e+00 3.26781e+01 0.00000e+00
1.11554e+01 8.76769e+00 4.33315e+00 3.22218e+01 0.00000e+00
1.11654e+01 8.32659e+00 3.95171e+00 3.17226e+01 0.00000e+00
1.11754e+01 7.89423e+00 3.63303e+00 3.11908e+01 0.00000e+00
1.11854e+01 7.47559e+00 3.37382e+00 3.06351e+01 0.00000e+00
1.11954e+01 7.07485e+00 3.16993e+00 3.00633e+01 0.00000e+00
1.12054e+01 6.69533e+00 3.01675e+00 2.94819e+01 0.00000e+00
1.12154e+01 6.33962e+00 2.90947e+00 2.88962e+01 0.00000e+00
1.12254e+01 6.00959e+00 2.84332e+00 2.83106e+01 0.00000e+00
1.12354e+01 5.70648e+00 2.81378e+00 2.77287e+01 0.00000e+00
1.12454e+01 5.43101e+00 2.81668e+00 2.71533e+01 0.00000e+00
1.12554e+01 5.18346e+00 2.84826e+00 2.65867e+01 0.00000e+00
1.12654e+01 4.96374e+00 2.90524e+00 2.60308e+01 0.00000e+00
1.12754e+01 4.77146e+00 2.98484e+00 2.54869e+01 0.00000e+00
1.12854e+01 4.60607e+00 3.08473e+00 2.49563e+01 0.00000e+00
1.12954e+01 4.46684e+00 3.20306e+00 2.44401e+01 0.00000e+00
1.13054e+01 4.35295e+00 3.33838e+00 2.39390e+01 0.00000e+00
1.13154e+01 4.26357e+00 3.48965e+00 2.34539e+01 0.00000e+00
1.13254e+01 4.19784e+00 3.65617e+00 2.29856e+01 0.00000e+00
1.13354e+01 4.15493e+00 3.83755e+00 2.25349e+01 0.00000e+00
1.13454e+01 4.13409e+00 4.03369e+00 2.21026e+01 0.00000e+00
1.13555e+01 4.13463e+00 4.24470e+00 2.16896e+01 0.00000e+00
1.13655e+01 4.15593e+00 4.47090e+00 2.12969e+01 0.00000e+00
1.13755e+01 4.19749e+00 4.71277e+00 2.09255e+01 0.00000e+00
1.13855e+01 4.25890e+00 4.97093e+00 2.05767e+01 0.00000e+00
1.13955e+01 4.33986e+00 5.24608e+00 2.02518e+01 0.00000e+00
1.14055e+01 4.44015e+00 5.53898e+00 1.99523e+01 0.00000e+00
1.14155e+01 4.55967e+00 5.85042e+00 1.96800e+01 0.00000e+00
1.14255e+01 4.69839e+00 6.18117e+00 1.94367e+01 0.00000e+00
1.14355e+01 4.85635e+00 6.53191e+00 1.92248e+01 0.00000e+00
1.14455e+01 5.03366e+00 6.90325e+00 1.90466e+01 0.00000e+00
1.14555e+01 5.23045e+00 7.29557e+00 1.89048e+01 0.00000e+00
1.14655e+01 5.44687e+00 7.70905e+00 1.88025e+01 0.00000e+00
1.14755e+01 5.68307e+00 8.14351e+00 1.87429e+01 0.00000e+00
1.14855e+01 5.93914e+00 8.59838e+00 1.87297e+01 0.00000e+00
1.14955e+01 6.21508e+00 9.07255e+00 1.87666e+01 0.00000e+00
1.15055e+01 6.51075e+00 9.56427e+00 1.88579e+01 0.00000e+00
1.15155e+01 6.82584e+00 1.00711e+01 1.90078e+01 0.00000e+00
1.15255e+01 7.15977e+00 1.05895e+01 1.92206e+01 0.00000e+00
1.15355e+01 7.51166e+00 1.11151e+01 1.95007e+01 0.00000e+00
1.15455e+01 7.88020e+00 1.16423e+01 1.98520e+01 0.00000e+00
1.15555e+01 8.26366e+00 1.21643e+01 2.02781e+01 0.00000e+00
1.15655e+01 8.65971e+00 1.26726e+01 2.07820e+01 0.00000e+00
1.15755e+01 9.06542e+00 1.31578e+01 2.13653e+01 0.00000e+00
1.15855e+01 9.47713e+00 1.36088e+01 2.20283e+01 0.00000e+00
1.15955e+01 9.89044e+00 1.40136e+01 2.27695e+01 0.00000e+00
1.16055e+01 1.03002e+01 1.43590e+01 2.35848e+01 0.00000e+00
1.16155e+01 1.07004e+01 1.46317e+01 2.44675e+01 0.00000e+00
1.16255e+01 1.10844e+01 1.48182e+01 2.54079e+01 0.00000e+00
1.16355e+01 1.14449e+01 1.49061e+01 2.63932e+01 0.00000e+00
1.16455e+01 1.17742e+01 1.48847e+01 2.74070e+01 0.00000e+00
1.16556e+01 1.20646e+01 1.47458e+01 2.84305e+01 0.00000e+00
1.16656e+01 1.23081e+01 1.44849e+01 2.94420e+01 0.00000e+00
1.16756e+01 1.24978e+01 1.41016e+01 3.04187e+01 0.00000e+00
1.16856e+01 1.26271e+01 1.36003e+01 3.13374e+01 0.00000e+00
1.16956e+01 1.26910e+01 1.29903e+01 3.21754e+01 0.00000e+00
1.17056e+01 1.26861e+01 1.22856e+01 3.29128e+01 0.00000e+00
1.17156e+01 1.26107e+01 1.15041e+01 3.35328e+01 0.00000e+00
1.17256e+01 1.24652e+01 1.06669e+01 3.40230e+01 0.00000e+00
1.17356e+01 1.22520e+01 9.79635e+00 3.43762e+01 0.00000e+00
1.17456e+01 1.19756e+01 8.91544e+00 3.45905e+01 0.00000e+00
1.17556e+01 1.16421e+01 8.04590e+00 3.46686e+01 0.00000e+00
1.17656e+01 1.12589e+01 7.20724e+00 3.46180e+01 0.00000e+00
1.17756e+01 1.08345e+01 6.41587e+00 3.44492e+01 0.00000e+00
1.17856e+01 1.03779e+01 5.68457e+00 3.41754e+01 0.00000e+00
1.17956e+01 9.89853e+00 5.02232e+00 3.38111e+01 0.00000e+00
1.18056e+01 9.40531e+00 4.43448e+00 3.33711e+01 0.00000e+00
1.18156e+01 8.90677e+00 3.92312e+00 3.28699e+01 0.00000e+00
1.18256e+01 8.41069e+00 3.48758e+00 3.23208e+01 0.00000e+00
1.18356e+01 7.92394e+00 3.12504e+00 3.17361e+01 0.00000e+00
1.18456e+01 7.45237e+00 2.83110e+00 3.11263e+01 0.00000e+00
1.18556e+01 7.00082e+00 2.60035e+00 3.05003e+01 0.00000e+00
1.18656e+01 6.57310e+00 2.42683e+00 2.98655e+01 0.00000e+00
1.18756e+01 6.17210e+00 2.30443e+00 2.92279e+01 0.00000e+00
1.18856e+01 5.79985e+00 2.22715e+00 2.85921e+01 0.00000e+00
1.18956e+01 5.45763e+00 2.18935e+00 2.79620e+01 0.00000e+00
1.19056e+01 5.14610e+00 2.18587e+00 2.73402e+01 0.00000e+00
1.19156e+01 4.86536e+00 2.21212e+00 2.67290e+01 0.00000e+00
1.19256e+01 4.61511e+00 2.26411e+00 2.61300e+01 0.00000e+00
1.19356e+01 4.39475e+00 2.33846e+00 2.55444e+01 0.00000e+00
1.19456e+01 4.20340e+00 2.43240e+00 2.49730e+01 0.00000e+00
1.19557e+01 4.04007e+00 2.54370e+00 2.44168e+01 0.00000e+00
1.19657e+01 3.90365e+00 2.67065e+00 2.38762e+01 0.00000e+00
1.19757e+01 3.79301e+00 2.81199e+00 2.33517e+01 0.00000e+00
1.19857e+01 3.70701e+00 2.96691e+00 2.28439e+01 0.00000e+00
1.19957e+01 3.64459e+00 3.13494e+00 2.23532e+01 0.00000e+00
1.20057e+01 3.60473e+00 3.31594e+00 2.18801e+01 0.00000e+00
1.20157e+01 3.58653e+00 3.51005e+00 2.14252e+01 0.00000e+00
1.20257e+01 3.58918e+00 3.71765e+00 2.09891e+01 0.00000e+00
1.20357e+01 3.61203e+00 3.93934e+00 2.05726e+01 0.00000e+00
1.20457e+01 3.65451e+00 4.17586e+00 2.01765e+01 0.00000e+00
1.20557e+01 3.71621e+00 4.42812e+00 1.98018e+01 0.00000e+00
1.20657e+01 3.79686e+00 4.69715e+00 1.94497e+01 0.00000e+00
1.20757e+01 3.89630e+00 4.98403e+00 1.91215e+01 0.00000e+00
1.20857e+01 4.01449e+00 5.28992e+00 1.88186e+01 0.00000e+00
1.20957e+01 4.15152e+00 5.61600e+00 1.85430e+01 0.00000e+00
1.21057e+01 4.30756e+00 5.96343e+00 1.82965e+01 0.00000e+00
1.21157e+01 4.48291e+00 6.33329e+00 1.80816e+01 0.00000e+00
1.21257e+01 4.67789e+00 6.72659e+00 1.79008e+01 0.00000e+00
1.21357e+01 4.89292e+00 7.14413e+00 1.77571e+01 0.00000e+00
1.21457e+01 5.12843e+00 7.58649e+00 1.76539e+01 0.00000e+00
1.21557e+01 5.38484e+00 8.05390e+00 1.75950e+01 0.00000e+00
1.21657e+01 5.66254e+00 8.54617e+00 1.75843e+01 0.00000e+00
1.21757e+01 5.96184e+00 9.06253e+00 1.76266e+01 0.00000e+00
1.21857e+01 6.28291e+00 9.60154e+00 1.77266e+01 0.00000e+00
1.21957e+01 6.62574e+00 1.01609e+01 1.78895e+01 0.00000e+00
1.22057e+01 6.99003e+00 1.07372e+01 1.81209e+01 0.00000e+00
1.22157e+01 7.37514e+00 1.13259e+01 1.84262e+01 0.00000e+00
1.22257e+01 7.77999e+00 1.19210e+01 1.88108e+01 0.00000e+00
1.22357e+01 8.20297e+00 1.25149e+01 1.92797e+01 0.00000e+00
1.22457e+01 8.64179e+00 1.30983e+01 1.98373e+01 0.00000e+00
1.22558e+01 9.09342e+00 1.36601e+01 2.04868e+01 0.00000e+00
1.22658e+01 9.55398e+00 1.41873e+01 2.12297e+01 0.00000e+00
1.22758e+01 1.00186e+01 1.46652e+01 2.20653e+01 0.00000e+00
1.22858e+01 1.04815e+01 1.50779e+01 2.29903e+01 0.00000e+00
1.22958e+01 1.09357e+01 1.54084e+01 2.39977e+01 0.00000e+00
1.23058e+01 1.13735e+01 1.56396e+01 2.50769e+01 0.00000e+00
1.23158e+01 1.17862e+01 1.57555e+01 2.62129e+01 0.00000e+00
1.23258e+01 1.21645e+01 1.57415e+01 2.73865e+01 0.00000e+00
1.23358e+01 1.24986e+01 1.55868e+01 2.85744e+01 0.00000e+00
1.23458e+01 1.27792e+01 1.52847e+01 2.97503e+01 0.00000e+00
1.23558e+01 1.29971e+01 1.48342e+01 3.08853e+01 0.00000e+00
1.23658e+01 1.31443e+01 1.42405e+01 3.19501e+01 0.00000e+00
1.23758e+01 1.32146e+01 1.35155e+01 3.29166e+01 0.00000e+00
1.23858e+01 1.32035e+01 1.26773e+01 3.37595e+01 0.00000e+00
1.23958e+01 1.31091e+01 1.17490e+01 3.44584e+01 0.00000e+00
1.24058e+01 1.29320e+01 1.07579e+01 3.49988e+01 0.00000e+00
1.24158e+01 1.26756e+01 9.73280e+00 3.53731e+01 0.00000e+00
1.24258e+01 1.23456e+01 8.70278e+00 3.55807e+01 0.00000e+00
1.24358e+01 1.19497e+01 7.69482e+00 3.56273e+01 0.00000e+00
1.24458e+01 1.14977e+01 6.73250e+00 3.55241e+01 0.00000e+00
1.24558e+01 1.10001e+01 5.83490e+00 3.52863e+01 0.00000e+00
1.24658e+01 1.04681e+01 5.01606e+00 3.49318e+01 0.00000e+00
1.24758e+01 9.91300e+00 4.28498e+00 3.44796e+01 0.00000e+00
1.24858e+01 9.34559e+00 3.64599e+00 3.39483e+01 0.00000e+00
1.24958e+01 8.77586e+00 3.09937e+00 3.33557e+01 0.00000e+00
1.25058e+01 8.21268e+00 2.64222e+00 3.27179e+01 0.00000e+00
1.25158e+01 7.66373e+00 2.26925e+00 3.20486e+01 0.00000e+00
1.25258e+01 7.13532e+00 1.97359e+00 3.13595e+01 0.00000e+00
1.25358e+01 6.63250e+00 1.74751e+00 3.06601e+01 0.00000e+00
1.25458e+01 6.15907e+00 1.58296e+00 2.99578e+01 0.00000e+00
1.25559e+01 5.71769e+00 1.47201e+00 2.92585e+01 0.00000e+00
1.25659e+01 5.31006e+00 1.40715e+00 2.85665e+01 0.00000e+00
1.25759e+01 4.93700e+00 1.38151e+00 2.78848e+01 0.00000e+00
1.25859e+01 4.59867e+00 1.38897e+00 2.72158e+01 0.00000e+00
1.25959e+01 4.29463e+00 1.42423e+00 2.65610e+01 0.00000e+00
1.26059e+01 4.02405e+00 1.48274e+00 2.59214e+01 0.00000e+00
1.26159e+01 3.78577e+00 1.56078e+00 2.52976e+01 0.00000e+00
1.26259e+01 3.57842e+00 1.65530e+00 2.46901e+01 0.00000e+00
1.26359e+01 3.40051e+00 1.76394e+00 2.40990e+01 0.00000e+00
1.26459e+01 3.25048e+00 1.88490e+00 2.35244e+01 0.00000e+00
1.26559e+01 3.12679e+00 2.01694e+00 2.29665e+01 0.00000e+00
1.26659e+01 3.02795e+00 2.15923e+00 2.24253e+01 0.00000e+00
1.26759e+01 2.95254e+00 2.31137e+00 2.19009e+01 0.00000e+00
1.26859e+01 2.89926e+00 2.47329e+00 2.13935e+01 0.00000e+00
1.26959e+01 2.86695e+00 2.64522e+00 2.09031e+01 0.00000e+00
1.27059e+01 2.85458e+00 2.82764e+00 2.04301e+01 0.00000e+00
1.27159e+01 2.86130e+00 3.02124e+00 1.99747e+01 0.00000e+00
1.27259e+01 2.88637e+00 3.22692e+00 1.95375e+01 0.00000e+00
1.27359e+01 2.92927e+00 3.44574e+00 1.91189e+01 0.00000e+00
1.27459e+01 2.98960e+00 3.67888e+00 1.87197e+01 0.00000e+00
1.27559e+01 3.06712e+00 3.92767e+00 1.83406e+01 0.00000e+00
1.27659e+01 3.16176e+00 4.19352e+00 1.79826e+01 0.00000e+00
1.27759e+01 3.27359e+00 4.47795e+00 1.76469e+01 0.00000e+00
1.27859e+01 3.40281e+00 4.78253e+00 1.73349e+01 0.00000e+00
1.27959e+01 3.54976e+00 5.10888e+00 1.70482e+01 0.00000e+00
1.28059e+01 3.71491e+00 5.45865e+00 1.67888e+01 0.00000e+00
1.28159e+01 3.89883e+00 5.83346e+00 1.65590e+01 0.00000e+00
1.28259e+01 4.10220e+00 6.23488e+00 1.63614e+01 0.00000e+00
1.28359e+01 4.32577e+00 6.66438e+00 1.61989e+01 0.00000e+00
1.28459e+01 4.57036e+00 7.12326e+00 1.60751e+01 0.00000e+00
1.28560e+01 4.83681e+00 7.61254e+00 1.59940e+01 0.00000e+00
1.28660e+01 5.12597e+00 8.13290e+00 1.59601e+01 0.00000e+00
1.28760e+01 5.43865e+00 8.68453e+00 1.59784e+01 0.00000e+00
1.28860e+01 5.77558e+00 9.26694e+00 1.60546e+01 0.00000e+00
1.28960e+01 6.13731e+00 9.87883e+00 1.61948e+01 0.00000e+00
1.29060e+01 6.52420e+00 1.05178e+01 1.64059e+01 0.00000e+00
1.29160e+01 6.93625e+00 1.11803e+01 1.66948e+01 0.00000e+00
1.29260e+01 7.37307e+00 1.18609e+01 1.70692e+01 0.00000e+00
1.29360e+01 7.83370e+00 1.25527e+01 1.75362e+01 0.00000e+00
1.29460e+01 8.31651e+00 1.32463e+01 1.81032e+01 0.00000e+00
1.29560e+01 8.81901e+00 1.39301e+01 1.87763e+01 0.00000e+00
1.29660e+01 9.33772e+00 1.45898e+01 1.95606e+01 0.00000e+00
1.29760e+01 9.86803e+00 1.52088e+01 2.04589e+01 0.00000e+00
1.29860e+01 1.04040e+01 1.57676e+01 2.14711e+01 0.00000e+00
1.29960e+01 1.09384e+01 1.62449e+01 2.25934e+01 0.00000e+00
1.30060e+01 1.14625e+01 1.66181e+01 2.38171e+01 0.00000e+00
1.30160e+01 1.19663e+01 1.68641e+01 2.51280e+01 0.00000e+00
1.30260e+01 1.24385e+01 1.69614e+01 2.65061e+01 0.00000e+00
1.30360e+01 1.28670e+01 1.68910e+01 2.79250e+01 0.00000e+00
1.30460e+01 1.32394e+01 1.66391e+01 2.93530e+01 0.00000e+00
1.30560e+01 1.35432e+01 1.61987e+01 3.07536e+01 0.00000e+00
1.30660e+01 1.37671e+01 1.55708e+01 3.20882e+01 0.00000e+00
1.30760e+01 1.39012e+01 1.47662e+01 3.33177e+01 0.00000e+00
1.30860e+01 1.39381e+01 1.38046e+01 3.44061e+01 0.00000e+00
1.30960e+01 1.38735e+01 1.27143e+01 3.53226e+01 0.00000e+00
1.31060e+01 1.37065e+01 1.15302e+01 3.60445e+01 0.00000e+00
1.31160e+01 1.34396e+01 1.02909e+01 3.65586e+01 0.00000e+00
1.31260e+01 1.30791e+01 9.03609e+00 3.68617e+01 0.00000e+00
1.31360e+01 1.26343e+01 7.80318e+00 3.69601e+01 0.00000e+00
1.31460e+01 1.21169e+01 6.62513e+00 3.68683e+01 0.00000e+00
1.31561e+01 1.15403e+01 5.52848e+00 3.66068e+01 0.00000e+00
1.31661e+01 1.09190e+01 4.53254e+00 3.62002e+01 0.00000e+00
1.31761e+01 1.02674e+01 3.64925e+00 3.56744e+01 0.00000e+00
1.31861e+01 9.59938e+00 2.88379e+00 3.50549e+01 0.00000e+00
1.31961e+01 8.92782e+00 2.23565e+00 3.43655e+01 0.00000e+00
1.32061e+01 8.26398e+00 1.69982e+00 3.36272e+01 0.00000e+00
1.32161e+01 7.61745e+00 1.26815e+00 3.28578e+01 0.00000e+00
1.32261e+01 6.99600e+00 9.30518e-01 3.20718e+01 0.00000e+00
1.32361e+01 6.40567e+00 6.75851e-01 3.12803e+01 0.00000e+00
1.32461e+01 5.85086e+00 4.92891e-01 3.04919e+01 0.00000e+00
1.32561e+01 5.33447e+00 3.70785e-01 2.97129e+01 0.00000e+00
1.32661e+01 4.85814e+00 2.99464e-01 2.89475e+01 0.00000e+00
1.32761e+01 4.42246e+00 2.69868e-01 2.81984e+01 0.00000e+00
1.32861e+01 4.02713e+00 2.74056e-01 2.74673e+01 0.00000e+00
1.32961e+01 3.67118e+00 3.05220e-01 2.67552e+01 0.00000e+00
1.33061e+01 3.35315e+00 3.57649e-01 2.60624e+01 0.00000e+00
1.33161e+01 3.07123e+00 4.26649e-01 2.53887e+01 0.00000e+00
1.33261e+01 2.82335e+00 5.08452e-01 2.47339e+01 0.00000e+00
1.33361e+01 2.60736e+00 6.00105e-01 2.40977e+01 0.00000e+00
1.33461e+01 2.42103e+00 6.99371e-01 2.34794e+01 0.00000e+00
1.33561e+01 2.26219e+00 8.04626e-01 2.28787e+01 0.00000e+00
1.33661e+01 2.12874e+00 9.14768e-01 2.22951e+01 0.00000e+00
1.33761e+01 2.01868e+00 1.02914e+00 2.17281e+01 0.00000e+00
1.33861e+01 1.93018e+00 1.14744e+00 2.11773e+01 0.00000e+00
1.33961e+01 1.86155e+00 1.26970e+00 2.06425e+01 0.00000e+00
1.34061e+01 1.81129e+00 1.39619e+00 2.01232e+01 0.00000e+00
1.34161e+01 1.77809e+00 1.52740e+00 1.96194e+01 0.00000e+00
1.34261e+01 1.76079e+00 1.66401e+00 1.91308e+01 0.00000e+00
1.34361e+01 1.75844e+00 1.80685e+00 1.86573e+01 0.00000e+00
1.34461e+01 1.77024e+00 1.95688e+00 1.81990e+01 0.00000e+00
1.34562e+01 1.79560e+00 2.11520e+00 1.77557e+01 0.00000e+00
1.34662e+01 1.83406e+00 2.28300e+00 1.73277e+01 0.00000e+00
1.34762e+01 1.88535e+00 2.46158e+00 1.69151e+01 0.00000e+00
1.34862e+01 1.94933e+00 2.65235e+00 1.65182e+01 0.00000e+00
1.34962e+01 2.02603e+00 2.85682e+00 1.61375e+01 0.00000e+00
1.35062e+01 2.11562e+00 3.07659e+00 1.57733e+01 0.00000e+00
1.35162e+01 2.21842e+00 3.31337e+00 1.54264e+01 0.00000e+00
1.35262e+01 2.33486e+00 3.56898e+00 1.50976e+01 0.00000e+00
1.35362e+01 2.46554e+00 3.84533e+00 1.47880e+01 0.00000e+00
1.35462e+01 2.61117e+00 4.14444e+00 1.44988e+01 0.00000e+00
1.35562e+01 2.77260e+00 4.46845e+00 1.42316e+01 0.00000e+00
1.35662e+01 2.95080e+00 4.81954e+00 1.39881e+01 0.00000e+00
1.35762e+01 3.14686e+00 5.19999e+00 1.37706e+01 0.00000e+00
1.35862e+01 3.36198e+00 5.61213e+00 1.35817e+01 0.00000e+00
1.35962e+01 3.59749e+00 6.05828e+00 1.34246e+01 0.00000e+00
1.36062e+01 3.85479e+00 6.54072e+00 1.33029e+01 0.00000e+00
1.36162e+01 4.13536e+00 7.06157e+00 1.32209e+01 0.00000e+00
1.36262e+01 4.44074e+00 7.62277e+00 1.31836e+01 0.00000e+00
1.36362e+01 4.77250e+00 8.22586e+00 1.31968e+01 0.00000e+00
1.36462e+01 5.13215e+00 8.87186e+00 1.32673e+01 0.00000e+00
1.36562e+01 5.52115e+00 9.56101e+00 1.34026e+01 0.00000e+00
1.36662e+01 5.94078e+00 1.02925e+01 1.36114e+01 0.00000e+00
1.36762e+01 6.39208e+00 1.10643e+01 1.39031e+01 0.00000e+00
1.36862e+01 6.87567e+00 1.18723e+01 1.42882e+01 0.00000e+00
1.36962e+01 7.39166e+00 1.27105e+01 1.47778e+01 0.00000e+00
1.37062e+01 7.93943e+00 1.35699e+01 1.53833e+01 0.00000e+00
1.37162e+01 8.51742e+00 1.44384e+01 1.61162e+01 0.00000e+00
1.37262e+01 9.12288e+00 1.53001e+01 1.69872e+01 0.00000e+00
1.37362e+01 9.75161e+00 1.61349e+01 1.80051e+01 0.00000e+00
1.37462e+01 1.03977e+01 1.69184e+01 1.91758e+01 0.00000e+00
1.37563e+01 1.10532e+01 1.76218e+01 2.05011e+01 0.00000e+00
1.37663e+01 1.17081e+01 1.82128e+01 2.19763e+01 0.00000e+00
1.37763e+01 1.23501e+01 1.86566e+01 2.35893e+01 0.00000e+00
1.37863e+01 1.29647e+01 1.89178e+01 2.53187e+01 0.00000e+00
1.37963e+01 1.35354e+01 1.89632e+01 2.71331e+01 0.00000e+00
1.38063e+01 1.40445e+01 1.87652e+01 2.89908e+01 0.00000e+00
1.38163e+01 1.44737e+01 1.83050e+01 3.08409e+01 0.00000e+00
1.38263e+01 1.48053e+01 1.75766e+01 3.26262e+01 0.00000e+00
1.38363e+01 1.50233e+01 1.65887e+01 3.42866e+01 0.00000e+00
1.38463e+01 1.51149e+01 1.53661e+01 3.57646e+01 0.00000e+00
1.38563e+01 1.50716e+01 1.39489e+01 3.70103e+01 0.00000e+00
1.38663e+01 1.48901e+01 1.23892e+01 3.79861e+01 0.00000e+00
1.38763e+01 1.45730e+01 1.07468e+01 3.86700e+01 0.00000e+00
1.38863e+01 1.41282e+01 9.08360e+00 3.90576e+01 0.00000e+00
1.38963e+01 1.35688e+01 7.45789e+00 3.91602e+01 0.00000e+00
1.39063e+01 1.29118e+01 5.91974e+00 3.90032e+01 0.00000e+00
1.39163e+01 1.21768e+01 4.50794e+00 3.86213e+01 0.00000e+00
1.39263e+01 1.13845e+01 3.24860e+00 3.80547e+01 0.00000e+00
1.39363e+01 1.05558e+01 2.15546e+00 3.73445e+01 0.00000e+00
1.39463e+01 9.71010e+00 1.23139e+00 3.65299e+01 0.00000e+00
1.39563e+01 8.86492e+00 4.70625e-01 3.56455e+01 0.00000e+00
1.39663e+01 8.03522e+00 -1.38786e-01 3.47204e+01 0.00000e+00
1.39763e+01 7.23317e+00 -6.12648e-01 3.37776e+01 0.00000e+00
1.39863e+01 6.46822e+00 -9.68653e-01 3.28346e+01 0.00000e+00
1.39963e+01 5.74716e+00 -1.22486e+00 3.19039e+01 0.00000e+00
1.40063e+01 5.07448e+00 -1.39860e+00 3.09938e+01 0.00000e+00
1.40163e+01 4.45263e+00 -1.50586e+00 3.01096e+01 0.00000e+00
1.40263e+01 3.88241e+00 -1.56083e+00 2.92539e+01 0.00000e+00
1.40363e+01 3.36325e+00 -1.57581e+00 2.84277e+01 0.00000e+00
1.40463e+01 2.89360e+00 -1.56125e+00 2.76310e+01 0.00000e+00
1.40564e+01 2.47110e+00 -1.52583e+00 2.68628e+01 0.00000e+00
1.40664e+01 2.09292e+00 -1.47662e+00 2.61219e+01 0.00000e+00
1.40764e+01 1.75585e+00 -1.41933e+00 2.54069e+01 0.00000e+00
1.40864e+01 1.45653e+00 -1.35845e+00 2.47161e+01 0.00000e+00
1.40964e+01 1.19153e+00 -1.29747e+00 2.40482e+01 0.00000e+00
1.41064e+01 9.57449e-01 -1.23905e+00 2.34017e+01 0.00000e+00
1.41164e+01 7.51008e-01 -1.18516e+00 2.27755e+01 0.00000e+00
1.41264e+01 5.69069e-01 -1.13724e+00 2.21685e+01 0.00000e+00
1.41364e+01 4.08681e-01 -1.09629e+00 2.15796e+01 0.00000e+00
1.41464e+01 2.67092e-01 -1.06299e+00 2.10079e+01 0.00000e+00
1.41564e+01 1.41764e-01 -1.03777e+00 2.04529e+01 0.00000e+00
1.41664e+01 3.03643e-02 -1.02089e+00 1.99136e+01 0.00000e+00
1.41764e+01 -6.92321e-02 -1.01246e+00 1.93896e+01 0.00000e+00
1.41864e+01 -1.58958e-01 -1.01257e+00 1.88804e+01 0.00000e+00
1.41964e+01 -2.40566e-01 -1.02121e+00 1.83854e+01 0.00000e+00
1.42064e+01 -3.15642e-01 -1.03842e+00 1.79043e+01 0.00000e+00
1.42164e+01 -3.85625e-01 -1.06421e+00 1.74366e+01 0.00000e+00
1.42264e+01 -4.51819e-01 -1.09865e+00 1.69821e+01 0.00000e+00
1.42364e+01 -5.15414e-01 -1.14187e+00 1.65405e+01 0.00000e+00
1.42464e+01 -5.77501e-01 -1.19405e+00 1.61114e+01 0.00000e+00
1.42564e+01 -6.39088e-01 -1.25544e+00 1.56946e+01 0.00000e+00
1.42664e+01 -7.01116e-01 -1.32640e+00 1.52900e+01 0.00000e+00
1.42764e+01 -7.64474e-01 -1.40735e+00 1.48974e+01 0.00000e+00
1.42864e+01 -8.30012e-01 -1.49883e+00 1.45167e+01 0.00000e+00
1.42964e+01 -8.98556e-01 -1.60149e+00 1.41478e+01 0.00000e+00
1.43064e+01 -9.70917e-01 -1.71609e+00 1.37907e+01 0.00000e+00
1.43164e+01 -1.04791e+00 -1.84349e+00 1.34454e+01 0.00000e+00
1.43264e+01 -1.13036e+00 -1.98470e+00 1.31121e+01 0.00000e+00
1.43364e+01 -1.21912e+00 -2.14087e+00 1.27909e+01 0.00000e+00
1.43464e+01 -1.31508e+00 -2.31328e+00 1.24820e+01 0.00000e+00
1.43565e+01 -1.41915e+00 -2.50338e+00 1.21859e+01 0.00000e+00
1.43665e+01 -1.53233e+00 -2.71276e+00 1.19031e+01 0.00000e+00
1.43765e+01 -1.65568e+00 -2.94321e+00 1.16343e+01 0.00000e+00
1.43865e+01 -1.79032e+00 -3.19667e+00 1.13803e+01 0.00000e+00
1.43965e+01 -1.93746e+00 -3.47529e+00 1.11420e+01 0.00000e+00
1.44065e+01 -2.09844e+00 -3.78140e+00 1.09210e+01 0.00000e+00
1.44165e+01 -2.27466e+00 -4.11753e+00 1.07188e+01 0.00000e+00
1.44265e+01 -2.46767e+00 -4.48640e+00 1.05373e+01 0.00000e+00
1.44365e+01 -2.67912e+00 -4.89090e+00 1.03790e+01 0.00000e+00
1.44465e+01 -2.91079e+00 -5.33408e+00 1.02468e+01 0.00000e+00
1.44565e+01 -3.16459e+00 -5.81912e+00 1.01442e+01 0.00000e+00
1.44665e+01 -3.44257e+00 -6.34925e+00 1.00755e+01 0.00000e+00
1.44765e+01 -3.74686e+00 -6.92769e+00 1.00458e+01 0.00000e+00
1.44865e+01 -4.07971e+00 -7.55753e+00 1.00611e+01 0.00000e+00
1.44965e+01 -4.44343e+00 -8.24155e+00 1.01285e+01 0.00000e+00
1.45065e+01 -4.84036e+00 -8.98203e+00 1.02564e+01 0.00000e+00
1.45165e+01 -5.27279e+00 -9.78045e+00 1.04546e+01 0.00000e+00
1.45265e+01 -5.74288e+00 -1.06371e+01 1.07344e+01 0.00000e+00
1.45365e+01 -6.25254e+00 -1.15506e+01 1.11086e+01 0.00000e+00
1.45465e+01 -6.80326e+00 -1.25173e+01 1.15917e+01 0.00000e+00
1.45565e+01 -7.39590e+00 -1.35307e+01 1.21994e+01 0.00000e+00
1.45665e+01 -8.03045e+00 -1.45804e+01 1.29487e+01 0.00000e+00
1.45765e+01 -8.70569e+00 -1.56513e+01 1.38569e+01 0.00000e+00
1.45865e+01 -9.41880e+00 -1.67227e+01 1.49408e+01 0.00000e+00
1.45965e+01 -1.01650e+01 -1.77674e+01 1.62155e+01 0.00000e+00
1.46065e+01 -1.09369e+01 -1.87512e+01 1.76919e+01 0.00000e+00
1.46165e+01 -1.17244e+01 -1.96329e+01 1.93749e+01 0.00000e+00
1.46265e+01 -1.25141e+01 -2.03649e+01 2.12602e+01 0.00000e+00
1.46365e+01 -1.32889e+01 -2.08951e+01 2.33315e+01 0.00000e+00
1.46465e+01 -1.40285e+01 -2.11705e+01 2.55577e+01 0.00000e+00
1.46566e+01 -1.47096e+01 -2.11417e+01 2.78910e+01 0.00000e+00
1.46666e+01 -1.53066e+01 -2.07685e+01 3.02674e+01 0.00000e+00
1.46766e+01 -1.57937e+01 -2.00271e+01 3.26082e+01 0.00000e+00
1.46866e+01 -1.61457e+01 -1.89151e+01 3.48258e+01 0.00000e+00
1.46966e+01 -1.63414e+01 -1.74560e+01 3.68312e+01 0.00000e+00
1.47066e+01 -1.63646e+01 -1.56994e+01 3.85430e+01 0.00000e+00
1.47166e+01 -1.62068e+01 -1.37175e+01 3.98971e+01 0.00000e+00
1.47266e+01 -1.58680e+01 -1.15984e+01 4.08535e+01 0.00000e+00
1.47366e+01 -1.53569e+01 -9.43621e+00 4.14004e+01 0.00000e+00
1.47466e+01 -1.46902e+01 -7.32080e+00 4.15534e+01 0.00000e+00
1.47566e+01 -1.38911e+01 -5.32919e+00 4.13512e+01 0.00000e+00
1.47666e+01 -1.29869e+01 -3.51964e+00 4.08484e+01 0.00000e+00
1.47766e+01 -1.20069e+01 -1.92929e+00 4.01078e+01 0.00000e+00
1.47866e+01 -1.09801e+01 -5.75019e-01 3.91927e+01 0.00000e+00
1.47966e+01 -9.93369e+00 5.43547e-01 3.81613e+01 0.00000e+00
1.48066e+01 -8.89128e+00 1.43971e+00 3.70637e+01 0.00000e+00
1.48166e+01 -7.87269e+00 2.13531e+00 3.59394e+01 0.00000e+00
1.48266e+01 -6.89350e+00 2.65671e+00 3.48182e+01 0.00000e+00
1.48366e+01 -5.96519e+00 3.03177e+00 3.37209e+01 0.00000e+00
1.48466e+01 -5.09553e+00 3.28755e+00 3.26607e+01 0.00000e+00
1.48566e+01 -4.28905e+00 3.44899e+00 3.16450e+01 0.00000e+00
1.48666e+01 -3.54764e+00 3.53816e+00 3.06770e+01 0.00000e+00
1.48766e+01 -2.87103e+00 3.57400e+00 2.97569e+01 0.00000e+00
1.48866e+01 -2.25735e+00 3.57237e+00 2.88834e+01 0.00000e+00
1.48966e+01 -1.70351e+00 3.54632e+00 2.80537e+01 0.00000e+00
1.49066e+01 -1.20563e+00 3.50638e+00 2.72647e+01 0.00000e+00
1.49166e+01 -7.59262e-01 3.46091e+00 2.65134e+01 0.00000e+00
1.49266e+01 -3.59713e-01 3.41648e+00 2.57967e+01 0.00000e+00
1.49366e+01 -2.16641e-03 3.37817e+00 2.51117e+01 0.00000e+00
1.49466e+01 3.18156e-01 3.34989e+00 2.44560e+01 0.00000e+00
1.49567e+01 6.05901e-01 3.33456e+00 2.38276e+01 0.00000e+00
1.49667e+01 8.65513e-01 3.33438e+00 2.32247e+01 0.00000e+00
1.49767e+01 1.10120e+00 3.35100e+00 2.26459e+01 0.00000e+00
1.49867e+01 1.31689e+00 3.38565e+00 2.20900e+01 0.00000e+00
1.49967e+01 1.51626e+00 3.43925e+00 2.15563e+01 0.00000e+00
1.50067e+01 1.70270e+00 3.51253e+00 2.10441e+01 0.00000e+00
1.50167e+01 1.87935e+00 3.60612e+00 2.05532e+01 0.00000e+00
1.50267e+01 2.04910e+00 3.72057e+00 2.00832e+01 0.00000e+00
1.50367e+01 2.21461e+00 3.85643e+00 1.96343e+01 0.00000e+00
1.50467e+01 2.37836e+00 4.01428e+00 1.92066e+01 0.00000e+00
1.50567e+01 2.54264e+00 4.19475e+00 1.88008e+01 0.00000e+00
1.50667e+01 2.70958e+00 4.39857e+00 1.84172e+01 0.00000e+00
1.50767e+01 2.88120e+00 4.62651e+00 1.80569e+01 0.00000e+00
1.50867e+01 3.05938e+00 4.87946e+00 1.77210e+01 0.00000e+00
1.50967e+01 3.24592e+00 5.15838e+00 1.74107e+01 0.00000e+00
1.51067e+01 3.44256e+00 5.46428e+00 1.71277e+01 0.00000e+00
1.51167e+01 3.65095e+00 5.79824e+00 1.68739e+01 0.00000e+00
1.51267e+01 3.87269e+00 6.16132e+00 1.66518e+01 0.00000e+00
1.51367e+01 4.10933e+00 6.55456e+00 1.64639e+01 0.00000e+00
1.51467e+01 4.36238e+00 6.97890e+00 1.63134e+01 0.00000e+00
1.51567e+01 4.63328e+00 7.43512e+00 1.62039e+01 0.00000e+00
1.51667e+01 4.92338e+00 7.92372e+00 1.61396e+01 0.00000e+00
1.51767e+01 5.23395e+00 8.44481e+00 1.61250e+01 0.00000e+00
1.51867e+01 5.56612e+00 8.99800e+00 1.61654e+01 0.00000e+00
1.51967e+01 5.92084e+00 9.58218e+00 1.62666e+01 0.00000e+00
1.52067e+01 6.29882e+00 1.01953e+01 1.64348e+01 0.00000e+00
1.52167e+01 6.70047e+00 1.08344e+01 1.66769e+01 0.00000e+00
1.52267e+01 7.12580e+00 1.14947e+01 1.69999e+01 0.00000e+00
1.52367e+01 7.57429e+00 1.21702e+01 1.74111e+01 0.00000e+00
1.52467e+01 8.04480e+00 1.28528e+01 1.79175e+01 0.00000e+00
1.52568e+01 8.53543e+00 1.35320e+01 1.85259e+01 0.00000e+00
1.52668e+01 9.04335e+00 1.41953e+01 1.92416e+01 0.00000e+00
1.52768e+01 9.56466e+00 1.48272e+01 2.00685e+01 0.00000e+00
1.52868e+01 1.00943e+01 1.54100e+01 2.10082e+01 0.00000e+00
1.52968e+01 1.06258e+01 1.59239e+01 2.20586e+01 0.00000e+00
1.53068e+01 1.11514e+01 1.63471e+01 2.32137e+01 0.00000e+00
1.53168e+01 1.16620e+01 1.66572e+01 2.44626e+01 0.00000e+00
1.53268e+01 1.21471e+01 1.68320e+01 2.57885e+01 0.00000e+00
1.53368e+01 1.25954e+01 1.68517e+01 2.71688e+01 0.00000e+00
1.53468e+01 1.29946e+01 1.66997e+01 2.85751e+01 0.00000e+00
1.53568e+01 1.33326e+01 1.63656e+01 2.99740e+01 0.00000e+00
1.53668e+01 1.35976e+01 1.58460e+01 3.13287e+01 0.00000e+00
1.53768e+01 1.37792e+01 1.51464e+01 3.26007e+01 0.00000e+00
1.53868e+01 1.38687e+01 1.42811e+01 3.37530e+01 0.00000e+00
1.53968e+01 1.38602e+01 1.32735e+01 3.47523e+01 0.00000e+00
1.54068e+01 1.37510e+01 1.21544e+01 3.55720e+01 0.00000e+00
1.54168e+01 1.35416e+01 1.09598e+01 3.61938e+01 0.00000e+00
1.54268e+01 1.32364e+01 9.72825e+00 3.66090e+01 0.00000e+00
1.54368e+01 1.28428e+01 8.49773e+00 3.68187e+01 0.00000e+00
1.54468e+01 1.23709e+01 7.30322e+00 3.68327e+01 0.00000e+00
1.54568e+01 1.18333e+01 6.17435e+00 3.66679e+01 0.00000e+00
1.54668e+01 1.12435e+01 5.13410e+00 3.63461e+01 0.00000e+00
1.54768e+01 1.06157e+01 4.19830e+00 3.58921e+01 0.00000e+00
1.54868e+01 9.96413e+00 3.37579e+00 3.53313e+01 0.00000e+00
1.54968e+01 9.30186e+00 2.66924e+00 3.46879e+01 0.00000e+00
1.55068e+01 8.64091e+00 2.07625e+00 3.39843e+01 0.00000e+00
1.55168e+01 7.99168e+00 1.59058e+00 3.32397e+01 0.00000e+00
1.55268e+01 7.36287e+00 1.20342e+00 3.24701e+01 0.00000e+00
1.55368e+01 6.76141e+00 9.04438e-01 3.16884e+01 0.00000e+00
1.55468e+01 6.19257e+00 6.82707e-01 3.09047e+01 0.00000e+00
1.55569e+01 5.66007e+00 5.27356e-01 3.01263e+01 0.00000e+00
1.55669e+01 5.16626e+00 4.28067e-01 2.93586e+01 0.00000e+00
1.55769e+01 4.71233e+00 3.75381e-01 2.86052e+01 0.00000e+00
1.55869e+01 4.29851e+00 3.60874e-01 2.78684e+01 0.00000e+00
1.55969e+01 3.92425e+00 3.77218e-01 2.71497e+01 0.00000e+00
1.56069e+01 3.58841e+00 4.18184e-01 2.64497e+01 0.00000e+00
1.56169e+01 3.28941e+00 4.78586e-01 2.57686e+01 0.00000e+00
1.56269e+01 3.02540e+00 5.54197e-01 2.51064e+01 0.00000e+00
1.56369e+01 2.79430e+00 6.41658e-01 2.44626e+01 0.00000e+00
1.56469e+01 2.59400e+00 7.38367e-01 2.38370e+01 0.00000e+00
1.56569e+01 2.42234e+00 8.42390e-01 2.32291e+01 0.00000e+00
1.56669e+01 2.27722e+00 9.52358e-01 2.26384e+01 0.00000e+00
1.56769e+01 2.15663e+00 1.06739e+00 2.20645e+01 0.00000e+00
1.56869e+01 2.05870e+00 1.18700e+00 2.15071e+01 0.00000e+00
1.56969e+01 1.98169e+00 1.31107e+00 2.09659e+01 0.00000e+00
1.57069e+01 1.92404e+00 1.43975e+00 2.04405e+01 0.00000e+00
1.57169e+01 1.88436e+00 1.57343e+00 1.99307e+01 0.00000e+00
1.57269e+01 1.86146e+00 1.71271e+00 1.94364e+01 0.00000e+00
1.57369e+01 1.85429e+00 1.85837e+00 1.89575e+01 0.00000e+00
1.57469e+01 1.86202e+00 2.01132e+00 1.84940e+01 0.00000e+00
1.57569e+01 1.88397e+00 2.17263e+00 1.80458e+01 0.00000e+00
1.57669e+01 1.91963e+00 2.34346e+00 1.76132e+01 0.00000e+00
1.57769e+01 1.96867e+00 2.52510e+00 1.71962e+01 0.00000e+00
1.57869e+01 2.03092e+00 2.71894e+00 1.67953e+01 0.00000e+00
1.57969e+01 2.10634e+00 2.92649e+00 1.64108e+01 0.00000e+00
1.58069e+01 2.19507e+00 3.14932e+00 1.60433e+01 0.00000e+00
1.58169e+01 2.29737e+00 3.38915e+00 1.56934e+01 0.00000e+00
1.58269e+01 2.41366e+00 3.64778e+00 1.53621e+01 0.00000e+00
1.58369e+01 2.54448e+00 3.92710e+00 1.50504e+01 0.00000e+00
1.58469e+01 2.69052e+00 4.22911e+00 1.47596e+01 0.00000e+00
1.58570e+01 2.85259e+00 4.55591e+00 1.44912e+01 0.00000e+00
1.58670e+01 3.03163e+00 4.90966e+00 1.42471e+01 0.00000e+00
1.58770e+01 3.22870e+00 5.29258e+00 1.40297e+01 0.00000e+00
1.58870e+01 3.44496e+00 5.70694e+00 1.38415e+01 0.00000e+00
1.58970e+01 3.68169e+00 6.15498e+00 1.36857e+01 0.00000e+00
1.59070e+01 3.94025e+00 6.63888e+00 1.35660e+01 0.00000e+00
1.59170e+01 4.22208e+00 7.16065e+00 1.34868e+01 0.00000e+00
1.59270e+01 4.52866e+00 7.72207e+00 1.34532e+01 0.00000e+00
1.59370e+01 4.86147e+00 8.32453e+00 1.34708e+01 0.00000e+00
1.59470e+01 5.22197e+00 8.96882e+00 1.35465e+01 0.00000e+00
1.59570e+01 5.61152e+00 9.65496e+00 1.36878e+01 0.00000e+00
1.59670e+01 6.03128e+00 1.03819e+01 1.39032e+01 0.00000e+00
1.59770e+01 6.48217e+00 1.11472e+01 1.42021e+01 0.00000e+00
1.59870e+01 6.96468e+00 1.19465e+01 1.45946e+01 0.00000e+00
1.59970e+01 7.47874e+00 1.27735e+01 1.50917e+01 0.00000e+00
1.60070e+01 8.02356e+00 1.36188e+01 1.57044e+01 0.00000e+00
1.60170e+01 8.59739e+00 1.44700e+01 1.64435e+01 0.00000e+00
1.60270e+01 9.19727e+00 1.53110e+01 1.73191e+01 0.00000e+00
1.60370e+01 9.81882e+00 1.61216e+01 1.83392e+01 0.00000e+00
1.60470e+01 1.04559e+01 1.68775e+01 1.95087e+01 0.00000e+00
1.60570e+01 1.11005e+01 1.75502e+01 2.08282e+01 0.00000e+00
1.60670e+01 1.17425e+01 1.81081e+01 2.22921e+01 0.00000e+00
1.60770e+01 1.23696e+01 1.85174e+01 2.38872e+01 0.00000e+00
1.60870e+01 1.29674e+01 1.87444e+01 2.55913e+01 0.00000e+00
1.60970e+01 1.35198e+01 1.87576e+01 2.73725e+01 0.00000e+00
1.61070e+01 1.40094e+01 1.85316e+01 2.91892e+01 0.00000e+00
1.61170e+01 1.44187e+01 1.80500e+01 3.09914e+01 0.00000e+00
1.61270e+01 1.47305e+01 1.73085e+01 3.27234e+01 0.00000e+00
1.61370e+01 1.49299e+01 1.63177e+01 3.43275e+01 0.00000e+00
1.61470e+01 1.50048e+01 1.51031e+01 3.57487e+01 0.00000e+00
1.61571e+01 1.49478e+01 1.37048e+01 3.69403e+01 0.00000e+00
1.61671e+01 1.47562e+01 1.21738e+01 3.78672e+01 0.00000e+00
1.61771e+01 1.44330e+01 1.05681e+01 3.85102e+01 0.00000e+00
1.61871e+01 1.39866e+01 8.94696e+00 3.88659e+01 0.00000e+00
1.61971e+01 1.34298e+01 7.36595e+00 3.89466e+01 0.00000e+00
1.62071e+01 1.27794e+01 5.87251e+00 3.87773e+01 0.00000e+00
1.62171e+01 1.20546e+01 4.50318e+00 3.83916e+01 0.00000e+00
1.62271e+01 1.12754e+01 3.28237e+00 3.78283e+01 0.00000e+00
1.62371e+01 1.04620e+01 2.22278e+00 3.71269e+01 0.00000e+00
1.62471e+01 9.63303e+00 1.32685e+00 3.63247e+01 0.00000e+00
1.62571e+01 8.80541e+00 5.88832e-01 3.54548e+01 0.00000e+00
1.62671e+01 7.99352e+00 -2.82424e-03 3.45452e+01 0.00000e+00
1.62771e+01 7.20907e+00 -4.63312e-01 3.36178e+01 0.00000e+00
1.62871e+01 6.46112e+00 -8.09607e-01 3.26896e+01 0.00000e+00
1.62971e+01 5.75623e+00 -1.05903e+00 3.17725e+01 0.00000e+00
1.63071e+01 5.09871e+00 -1.22823e+00 3.08747e+01 0.00000e+00
1.63171e+01 4.49092e+00 -1.33254e+00 3.00012e+01 0.00000e+00
1.63271e+01 3.93365e+00 -1.38563e+00 2.91549e+01 0.00000e+00
1.63371e+01 3.42635e+00 -1.39936e+00 2.83369e+01 0.00000e+00
1.63471e+01 2.96754e+00 -1.38380e+00 2.75471e+01 0.00000e+00
1.63571e+01 2.55495e+00 -1.34731e+00 2.67847e+01 0.00000e+00
1.63671e+01 2.18584e+00 -1.29677e+00 2.60488e+01 0.00000e+00
1.63771e+01 1.85713e+00 -1.23767e+00 2.53378e+01 0.00000e+00
1.63871e+01 1.56558e+00 -1.17437e+00 2.46505e+01 0.00000e+00
1.63971e+01 1.30786e+00 -1.11024e+00 2.39855e+01 0.00000e+00
1.64071e+01 1.08072e+00 -1.04785e+00 2.33414e+01 0.00000e+00
1.64171e+01 8.80970e-01 -9.89087e-01 2.27171e+01 0.00000e+00
1.64271e+01 7.05600e-01 -9.35325e-01 2.21117e+01 0.00000e+00
1.64371e+01 5.51760e-01 -8.87505e-01 2.15240e+01 0.00000e+00
1.64471e+01 4.16803e-01 -8.46240e-01 2.09533e+01 0.00000e+00
1.64572e+01 2.98288e-01 -8.11901e-01 2.03988e+01 0.00000e+00
1.64672e+01 1.93980e-01 -7.84673e-01 1.98599e+01 0.00000e+00
1.64772e+01 1.01847e-01 -7.64615e-01 1.93360e+01 0.00000e+00
1.64872e+01 2.00472e-02 -7.51703e-01 1.88266e+01 0.00000e+00
1.64972e+01 -5.30797e-02 -7.45868e-01 1.83311e+01 0.00000e+00
1.65072e+01 -1.19029e-01 -7.47018e-01 1.78493e+01 0.00000e+00
1.65172e+01 -1.79144e-01 -7.55069e-01 1.73805e+01 0.00000e+00
1.65272e+01 -2.34634e-01 -7.69957e-01 1.69246e+01 0.00000e+00
1.65372e+01 -2.86589e-01 -7.91654e-01 1.64811e+01 0.00000e+00
1.65472e+01 -3.35993e-01 -8.20180e-01 1.60497e+01 0.00000e+00
1.65572e+01 -3.83744e-01 -8.55611e-01 1.56302e+01 0.00000e+00
1.65672e+01 -4.30661e-01 -8.98088e-01 1.52223e+01 0.00000e+00
1.65772e+01 -4.77505e-01 -9.47819e-01 1.48258e+01 0.00000e+00
1.65872e+01 -5.24985e-01 -1.00509e+00 1.44403e+01 0.00000e+00
1.65972e+01 -5.73777e-01 -1.07027e+00 1.40659e+01 0.00000e+00
1.66072e+01 -6.24529e-01 -1.14380e+00 1.37021e+01 0.00000e+00
1.66172e+01 -6.77876e-01 -1.22623e+00 1.33491e+01 0.00000e+00
1.66272e+01 -7.34447e-01 -1.31819e+00 1.30066e+01 0.00000e+00
1.66372e+01 -7.94877e-01 -1.42043e+00 1.26745e+01 0.00000e+00
1.66472e+01 -8.59819e-01 -1.53379e+00 1.23530e+01 0.00000e+00
1.66572e+01 -9.29947e-01 -1.65925e+00 1.20419e+01 0.00000e+00
1.66672e+01 -1.00597e+00 -1.79789e+00 1.17414e+01 0.00000e+00
1.66772e+01 -1.08864e+00 -1.95093e+00 1.14517e+01 0.00000e+00
1.66872e+01 -1.17876e+00 -2.11976e+00 1.11731e+01 0.00000e+00
1.66972e+01 -1.27720e+00 -2.30589e+00 1.09058e+01 0.00000e+00
1.67072e+01 -1.38490e+00 -2.51102e+00 1.06503e+01 0.00000e+00
1.67172e+01 -1.50286e+00 -2.73702e+00 1.04074e+01 0.00000e+00
1.67272e+01 -1.63220e+00 -2.98594e+00 1.01777e+01 0.00000e+00
1.67372e+01 -1.77412e+00 -3.26005e+00 9.96224e+00 0.00000e+00
1.67472e+01 -1.92994e+00 -3.56181e+00 9.76234e+00 0.00000e+00
1.67573e+01 -2.10110e+00 -3.89391e+00 9.57951e+00 0.00000e+00
1.67673e+01 -2.28917e+00 -4.25923e+00 9.41565e+00 0.00000e+00
1.67773e+01 -2.49584e+00 -4.66090e+00 9.27310e+00 0.00000e+00
1.67873e+01 -2.72296e+00 -5.10222e+00 9.15470e+00 0.00000e+00
1.67973e+01 -2.97254e+00 -5.58665e+00 9.06391e+00 0.00000e+00
1.68073e+01 -3.24670e+00 -6.11780e+00 9.00490e+00 0.00000e+00
1.68173e+01 -3.54773e+00 -6.69930e+00 8.98270e+00 0.00000e+00
1.68273e+01 -3.87804e+00 -7.33475e+00 9.00336e+00 0.00000e+00
1.68373e+01 -4.24015e+00 -8.02752e+00 9.07405e+00 0.00000e+00
1.68473e+01 -4.63663e+00 -8.78055e+00 9.20331e+00 0.00000e+00
1.68573e+01 -5.07007e+00 -9.59609e+00 9.40117e+00 0.00000e+00
1.68673e+01 -5.54295e+00 -1.04753e+01 9.67932e+00 0.00000e+00
1.68773e+01 -6.05758e+00 -1.14177e+01 1.00512e+01 0.00000e+00
1.68873e+01 -6.61591e+00 -1.24208e+01 1.05322e+01 0.00000e+00
1.68973e+01 -7.21928e+00 -1.34789e+01 1.11393e+01 0.00000e+00
1.69073e+01 -7.86824e+00 -1.45825e+01 1.18911e+01 0.00000e+00
1.69173e+01 -8.56212e+00 -1.57172e+01 1.28070e+01 0.00000e+00
1.69273e+01 -9.29868e+00 -1.68627e+01 1.39066e+01 0.00000e+00
1.69373e+01 -1.00736e+01 -1.79913e+01 1.52077e+01 0.00000e+00
1.69473e+01 -1.08800e+01 -1.90677e+01 1.67252e+01 0.00000e+00
1.69573e+01 -1.17078e+01 -2.00481e+01 1.84675e+01 0.00000e+00
1.69673e+01 -1.25434e+01 -2.08811e+01 2.04337e+01 0.00000e+00
1.69773e+01 -1.33693e+01 -2.15092e+01 2.26104e+01 0.00000e+00
1.69873e+01 -1.41641e+01 -2.18723e+01 2.49677e+01 0.00000e+00
1.69973e+01 -1.49026e+01 -2.19127e+01 2.74570e+01 0.00000e+00
1.70073e+01 -1.55570e+01 -2.15819e+01 3.00103e+01 0.00000e+00
1.70173e+01 -1.60983e+01 -2.08482e+01 3.25422e+01 0.00000e+00
1.70273e+01 -1.64983e+01 -1.97040e+01 3.49550e+01 0.00000e+00
1.70373e+01 -1.67322e+01 -1.81707e+01 3.71479e+01 0.00000e+00
1.70473e+01 -1.67810e+01 -1.63005e+01 3.90270e+01 0.00000e+00
1.70574e+01 -1.66340e+01 -1.41728e+01 4.05174e+01 0.00000e+00
1.70674e+01 -1.62899e+01 -1.18863e+01 4.15714e+01 0.00000e+00
1.70774e+01 -1.57575e+01 -9.54761e+00 4.21738e+01 0.00000e+00
1.70874e+01 -1.50549e+01 -7.25915e+00 4.23419e+01 0.00000e+00
1.70974e+01 -1.42073e+01 -5.10850e+00 4.21197e+01 0.00000e+00
1.71074e+01 -1.32451e+01 -3.16140e+00 4.15699e+01 0.00000e+00
1.71174e+01 -1.22008e+01 -1.45896e+00 4.07641e+01 0.00000e+00
1.71274e+01 -1.11065e+01 -1.87751e-02 3.97745e+01 0.00000e+00
1.71374e+01 -9.99189e+00 1.16124e+00 3.86667e+01 0.00000e+00
1.71474e+01 -8.88304e+00 2.09773e+00 3.74960e+01 0.00000e+00
1.71574e+01 -7.80136e+00 2.81657e+00 3.63059e+01 0.00000e+00
1.71674e+01 -6.76352e+00 3.34831e+00 3.51282e+01 0.00000e+00
1.71774e+01 -5.78163e+00 3.72459e+00 3.39843e+01 0.00000e+00
1.71874e+01 -4.86368e+00 3.97572e+00 3.28874e+01 0.00000e+00
1.71974e+01 -4.01413e+00 4.12925e+00 3.18442e+01 0.00000e+00
1.72074e+01 -3.23457e+00 4.20925e+00 3.08570e+01 0.00000e+00
1.72174e+01 -2.52432e+00 4.23612e+00 2.99250e+01 0.00000e+00
1.72274e+01 -1.88100e+00 4.22679e+00 2.90455e+01 0.00000e+00
1.72374e+01 -1.30099e+00 4.19500e+00 2.82150e+01 0.00000e+00
1.72474e+01 -7.79853e-01 4.15171e+00 2.74297e+01 0.00000e+00
1.72574e+01 -3.12643e-01 4.10557e+00 2.66856e+01 0.00000e+00
1.72674e+01 1.05840e-01 4.06330e+00 2.59791e+01 0.00000e+00
1.72774e+01 4.80863e-01 4.03004e+00 2.53072e+01 0.00000e+00
1.72874e+01 8.17620e-01 4.00970e+00 2.46669e+01 0.00000e+00
1.72974e+01 1.12113e+00 4.00518e+00 2.40561e+01 0.00000e+00
1.73074e+01 1.39617e+00 4.01864e+00 2.34728e+01 0.00000e+00
1.73174e+01 1.64725e+00 4.05169e+00 2.29156e+01 0.00000e+00
1.73274e+01 1.87857e+00 4.10548e+00 2.23834e+01 0.00000e+00
1.73374e+01 2.09403e+00 4.18090e+00 2.18755e+01 0.00000e+00
1.73474e+01 2.29723e+00 4.27862e+00 2.13914e+01 0.00000e+00
1.73575e+01 2.49150e+00 4.39920e+00 2.09309e+01 0.00000e+00
1.73675e+01 2.67988e+00 4.54313e+00 2.04941e+01 0.00000e+00
1.73775e+01 2.86517e+00 4.71090e+00 2.00812e+01 0.00000e+00
1.73875e+01 3.04997e+00 4.90297e+00 1.96930e+01 0.00000e+00
1.73975e+01 3.23666e+00 5.11987e+00 1.93301e+01 0.00000e+00
1.74075e+01 3.42745e+00 5.36215e+00 1.89936e+01 0.00000e+00
1.74175e+01 3.62439e+00 5.63038e+00 1.86849e+01 0.00000e+00
1.74275e+01 3.82940e+00 5.92516e+00 1.84056e+01 0.00000e+00
1.74375e+01 4.04426e+00 6.24709e+00 1.81576e+01 0.00000e+00
1.74475e+01 4.27065e+00 6.59672e+00 1.79432e+01 0.00000e+00
1.74575e+01 4.51013e+00 6.97452e+00 1.77649e+01 0.00000e+00
1.74675e+01 4.76415e+00 7.38080e+00 1.76258e+01 0.00000e+00
1.74775e+01 5.03406e+00 7.81565e+00 1.75292e+01 0.00000e+00
1.74875e+01 5.32104e+00 8.27885e+00 1.74791e+01 0.00000e+00
1.74975e+01 5.62614e+00 8.76973e+00 1.74795e+01 0.00000e+00
1.75075e+01 5.95021e+00 9.28707e+00 1.75353e+01 0.00000e+00
1.75175e+01 6.29389e+00 9.82891e+00 1.76513e+01 0.00000e+00
1.75275e+01 6.65751e+00 1.03924e+01 1.78330e+01 0.00000e+00
1.75375e+01 7.04105e+00 1.09737e+01 1.80860e+01 0.00000e+00
1.75475e+01 7.44407e+00 1.15675e+01 1.84158e+01 0.00000e+00
1.75575e+01 7.86559e+00 1.21671e+01 1.88280e+01 0.00000e+00
1.75675e+01 8.30402e+00 1.27643e+01 1.93276e+01 0.00000e+00
1.75775e+01 8.75704e+00 1.33489e+01 1.99187e+01 0.00000e+00
1.75875e+01 9.22149e+00 1.39088e+01 2.06043e+01 0.00000e+00
1.75975e+01 9.69327e+00 1.44301e+01 2.13855e+01 0.00000e+00
1.76075e+01 1.01673e+01 1.48974e+01 2.22609e+01 0.00000e+00
1.76175e+01 1.06374e+01 1.52937e+01 2.32261e+01 0.00000e+00
1.76275e+01 1.10963e+01 1.56015e+01 2.42732e+01 0.00000e+00
1.76375e+01 1.15358e+01 1.58032e+01 2.53899e+01 0.00000e+00
1.76475e+01 1.19469e+01 1.58826e+01 2.65596e+01 0.00000e+00
1.76576e+01 1.23199e+01 1.58256e+01 2.77614e+01 0.00000e+00
1.76676e+01 1.26450e+01 1.56221e+01 2.89703e+01 0.00000e+00
1.76776e+01 1.29124e+01 1.52668e+01 3.01582e+01 0.00000e+00
1.76876e+01 1.31132e+01 1.47605e+01 3.12951e+01 0.00000e+00
1.76976e+01 1.32397e+01 1.41106e+01 3.23511e+01 0.00000e+00
1.77076e+01 1.32858e+01 1.33315e+01 3.32979e+01 0.00000e+00
1.77176e+01 1.32480e+01 1.24435e+01 3.41108e+01 0.00000e+00
1.77276e+01 1.31249e+01 1.14720e+01 3.47708e+01 0.00000e+00
1.77376e+01 1.29182e+01 1.04460e+01 3.52651e+01 0.00000e+00
1.77476e+01 1.26321e+01 9.39540e+00 3.55885e+01 0.00000e+00
1.77576e+01 1.22733e+01 8.34965e+00 3.57426e+01 0.00000e+00
1.77676e+01 1.18503e+01 7.33551e+00 3.57355e+01 0.00000e+00
1.77776e+01 1.13736e+01 6.37572e+00 3.55804e+01 0.00000e+00
1.77876e+01 1.08543e+01 5.48812e+00 3.52941e+01 0.00000e+00
1.77976e+01 1.03039e+01 4.68525e+00 3.48957e+01 0.00000e+00
1.78076e+01 9.73390e+00 3.97451e+00 3.44047e+01 0.00000e+00
1.78176e+01 9.15509e+00 3.35868e+00 3.38403e+01 0.00000e+00
1.78276e+01 8.57733e+00 2.83666e+00 3.32201e+01 0.00000e+00
1.78376e+01 8.00925e+00 2.40437e+00 3.25596e+01 0.00000e+00
1.78476e+01 7.45819e+00 2.05559e+00 3.18723e+01 0.00000e+00
1.78576e+01 6.93013e+00 1.78277e+00 3.11692e+01 0.00000e+00
1.78676e+01 6.42971e+00 1.57772e+00 3.04592e+01 0.00000e+00
1.78776e+01 5.96035e+00 1.43211e+00 2.97492e+01 0.00000e+00
1.78876e+01 5.52436e+00 1.33788e+00 2.90443e+01 0.00000e+00
1.78976e+01 5.12308e+00 1.28753e+00 2.83486e+01 0.00000e+00
1.79076e+01 4.75705e+00 1.27426e+00 2.76646e+01 0.00000e+00
1.79176e+01 4.42616e+00 1.29210e+00 2.69944e+01 0.00000e+00
1.79276e+01 4.12975e+00 1.33588e+00 2.63392e+01 0.00000e+00
1.79376e+01 3.86680e+00 1.40128e+00 2.56998e+01 0.00000e+00
1.79476e+01 3.63601e+00 1.48473e+00 2.50766e+01 0.00000e+00
1.79577e+01 3.43589e+00 1.58340e+00 2.44700e+01 0.00000e+00
1.79677e+01 3.26485e+00 1.69508e+00 2.38800e+01 0.00000e+00
1.79777e+01 3.12129e+00 1.81815e+00 2.33067e+01 0.00000e+00
1.79877e+01 3.00361e+00 1.95149e+00 2.27501e+01 0.00000e+00
1.79977e+01 2.91030e+00 2.09443e+00 2.22102e+01 0.00000e+00
1.80077e+01 2.83993e+00 2.24666e+00 2.16871e+01 0.00000e+00
1.80177e+01 2.79120e+00 2.40822e+00 2.11809e+01 0.00000e+00
1.80277e+01 2.76295e+00 2.57943e+00 2.06916e+01 0.00000e+00
1.80377e+01 2.75417e+00 2.76083e+00 2.02196e+01 0.00000e+00
1.80477e+01 2.76402e+00 2.95319e+00 1.97651e+01 0.00000e+00
1.80577e+01 2.79182e+00 3.15747e+00 1.93286e+01 0.00000e+00
1.80677e+01 2.83703e+00 3.37476e+00 1.89105e+01 0.00000e+00
1.80777e+01 2.89930e+00 3.60630e+00 1.85115e+01 0.00000e+00
1.80877e+01 2.97844e+00 3.85346e+00 1.81323e+01 0.00000e+00
1.80977e+01 3.07438e+00 4.11771e+00 1.77741e+01 0.00000e+00
1.81077e+01 3.18723e+00 4.40059e+00 1.74378e+01 0.00000e+00
1.81177e+01 3.31723e+00 4.70373e+00 1.71248e+01 0.00000e+00
1.81277e+01 3.46477e+00 5.02880e+00 1.68369e+01 0.00000e+00
1.81377e+01 3.63033e+00 5.37749e+00 1.65759e+01 0.00000e+00
1.81477e+01 3.81454e+00 5.75152e+00 1.63439e+01 0.00000e+00
1.81577e+01 4.01811e+00 6.15251e+00 1.61438e+01 0.00000e+00
1.81677e+01 4.24184e+00 6.58203e+00 1.59783e+01 0.00000e+00
1.81777e+01 4.48660e+00 7.04148e+00 1.58511e+01 0.00000e+00
1.81877e+01 4.75329e+00 7.53200e+00 1.57661e+01 0.00000e+00
1.81977e+01 5.04283e+00 8.05440e+00 1.57279e+01 0.00000e+00
1.82077e+01 5.35609e+00 8.60901e+00 1.57414e+01 0.00000e+00
1.82177e+01 5.69388e+00 9.19553e+00 1.58126e+01 0.00000e+00
1.82277e+01 6.05684e+00 9.81285e+00 1.59475e+01 0.00000e+00
1.82377e+01 6.44543e+00 1.04588e+01 1.61532e+01 0.00000e+00
1.82477e+01 6.85976e+00 1.11299e+01 1.64369e+01 0.00000e+00
1.82578e+01 7.29956e+00 1.18211e+01 1.68063e+01 0.00000e+00
1.82678e+01 7.76398e+00 1.25254e+01 1.72692e+01 0.00000e+00
1.82778e+01 8.25153e+00 1.32339e+01 1.78330e+01 0.00000e+00
1.82878e+01 8.75984e+00 1.39348e+01 1.85046e+01 0.00000e+00
1.82978e+01 9.28556e+00 1.46140e+01 1.92895e+01 0.00000e+00
1.83078e+01 9.82417e+00 1.52545e+01 2.01911e+01 0.00000e+00
1.83178e+01 1.03698e+01 1.58367e+01 2.12101e+01 0.00000e+00
1.83278e+01 1.09152e+01 1.63387e+01 2.23433e+01 0.00000e+00
1.83378e+01 1.14517e+01 1.67371e+01 2.35825e+01 0.00000e+00
1.83478e+01 1.19691e+01 1.70080e+01 2.49142e+01 0.00000e+00
1.83578e+01 1.24558e+01 1.71285e+01 2.63184e+01 0.00000e+00
1.83678e+01 1.28996e+01 1.70784e+01 2.77687e+01 0.00000e+00
1.83778e+01 1.32875e+01 1.68424e+01 2.92328e+01 0.00000e+00
1.83878e+01 1.36067e+01 1.64122e+01 3.06734e+01 0.00000e+00
1.83978e+01 1.38450e+01 1.57879e+01 3.20504e+01 0.00000e+00
1.84078e+01 1.39923e+01 1.49793e+01 3.33233e+01 0.00000e+00
1.84178e+01 1.40403e+01 1.40062e+01 3.44539e+01 0.00000e+00
1.84278e+01 1.39844e+01 1.28971e+01 3.54098e+01 0.00000e+00
1.84378e+01 1.38230e+01 1.16879e+01 3.61666e+01 0.00000e+00
1.84478e+01 1.35586e+01 1.04186e+01 3.67095e+01 0.00000e+00
1.84578e+01 1.31974e+01 9.13050e+00 3.70346e+01 0.00000e+00
1.84678e+01 1.27486e+01 7.86292e+00 3.71480e+01 0.00000e+00
1.84778e+01 1.22243e+01 6.65045e+00 3.70644e+01 0.00000e+00
1.84878e+01 1.16383e+01 5.52111e+00 3.68050e+01 0.00000e+00
1.84978e+01 1.10055e+01 4.49529e+00 3.63953e+01 0.00000e+00
1.85078e+01 1.03408e+01 3.58566e+00 3.58622e+01 0.00000e+00
1.85178e+01 9.65863e+00 2.79775e+00 3.52325e+01 0.00000e+00
1.85278e+01 8.97232e+00 2.13106e+00 3.45309e+01 0.00000e+00
1.85378e+01 8.29354e+00 1.58040e+00 3.37795e+01 0.00000e+00
1.85478e+01 7.63224e+00 1.13721e+00 3.29966e+01 0.00000e+00
1.85579e+01 6.99648e+00 7.90930e-01 3.21971e+01 0.00000e+00
1.85679e+01 6.39250e+00 5.29952e-01 3.13929e+01 0.00000e+00
1.85779e+01 5.82482e+00 3.42523e-01 3.05925e+01 0.00000e+00
1.85879e+01 5.29644e+00 2.17321e-01 2.98024e+01 0.00000e+00
1.85979e+01 4.80902e+00 1.43858e-01 2.90267e+01 0.00000e+00
1.86079e+01 4.36312e+00 1.12710e-01 2.82683e+01 0.00000e+00
1.86179e+01 3.95841e+00 1.15630e-01 2.75288e+01 0.00000e+00
1.86279e+01 3.59387e+00 1.45555e-01 2.68089e+01 0.00000e+00
1.86379e+01 3.26793e+00 1.96566e-01 2.61090e+01 0.00000e+00
1.86479e+01 2.97870e+00 2.63804e-01 2.54288e+01 0.00000e+00
1.86579e+01 2.72403e+00 3.43365e-01 2.47679e+01 0.00000e+00
1.86679e+01 2.50164e+00 4.32190e-01 2.41259e+01 0.00000e+00
1.86779e+01 2.30923e+00 5.27952e-01 2.35022e+01 0.00000e+00
1.86879e+01 2.14452e+00 6.28956e-01 2.28962e+01 0.00000e+00
1.86979e+01 2.00530e+00 7.34036e-01 2.23075e+01 0.00000e+00
1.87079e+01 1.88951e+00 8.42480e-01 2.17354e+01 0.00000e+00
1.87179e+01 1.79521e+00 9.53943e-01 2.11796e+01 0.00000e+00
1.87279e+01 1.72064e+00 1.06839e+00 2.06396e+01 0.00000e+00
1.87379e+01 1.66422e+00 1.18606e+00 2.01151e+01 0.00000e+00
1.87479e+01 1.62454e+00 1.30737e+00 1.96058e+01 0.00000e+00
1.87579e+01 1.60039e+00 1.43296e+00 1.91115e+01 0.00000e+00
1.87679e+01 1.59073e+00 1.56358e+00 1.86320e+01 0.00000e+00
1.87779e+01 1.59470e+00 1.70013e+00 1.81672e+01 0.00000e+00
1.87879e+01 1.61162e+00 1.84363e+00 1.77170e+01 0.00000e+00
1.87979e+01 1.64097e+00 1.99519e+00 1.72815e+01 0.00000e+00
1.88079e+01 1.68240e+00 2.15603e+00 1.68606e+01 0.00000e+00
1.88179e+01 1.73569e+00 2.32746e+00 1.64546e+01 0.00000e+00
1.88279e+01 1.80080e+00 2.51087e+00 1.60636e+01 0.00000e+00
1.88379e+01 1.87781e+00 2.70778e+00 1.56881e+01 0.00000e+00
1.88479e+01 1.96695e+00 2.91979e+00 1.53286e+01 0.00000e+00
1.88580e+01 2.06858e+00 3.14860e+00 1.49855e+01 0.00000e+00
1.88680e+01 2.18321e+00 3.39603e+00 1.46596e+01 0.00000e+00
1.88780e+01 2.31146e+00 3.66401e+00 1.43520e+01 0.00000e+00
1.88880e+01 2.45408e+00 3.95457e+00 1.40638e+01 0.00000e+00
1.88980e+01 2.61197e+00 4.26986e+00 1.37964e+01 0.00000e+00
1.89080e+01 2.78613e+00 4.61214e+00 1.35515e+01 0.00000e+00
1.89180e+01 2.97769e+00 4.98376e+00 1.33313e+01 0.00000e+00
1.89280e+01 3.18791e+00 5.38712e+00 1.31381e+01 0.00000e+00
1.89380e+01 3.41815e+00 5.82469e+00 1.29750e+01 0.00000e+00
1.89480e+01 3.66989e+00 6.29889e+00 1.28455e+01 0.00000e+00
1.89580e+01 3.94466e+00 6.81211e+00 1.27536e+01 0.00000e+00
1.89680e+01 4.24412e+00 7.36653e+00 1.27044e+01 0.00000e+00
1.89780e+01 4.56991e+00 7.96406e+00 1.27034e+01 0.00000e+00
1.89880e+01 4.92373e+00 8.60614e+00 1.27571e+01 0.00000e+00
1.89980e+01 5.30717e+00 9.29354e+00 1.28732e+01 0.00000e+00
1.90080e+01 5.72174e+00 1.00261e+01 1.30601e+01 0.00000e+00
1.90180e+01 6.16871e+00 1.08024e+01 1.33275e+01 0.00000e+00
1.90280e+01 6.64904e+00 1.16195e+01 1.36860e+01 0.00000e+00
1.90380e+01 7.16318e+00 1.24720e+01 1.41470e+01 0.00000e+00
1.90480e+01 7.71095e+00 1.33521e+01 1.47227e+01 0.00000e+00
1.90580e+01 8.29126e+00 1.42488e+01 1.54255e+01 0.00000e+00
1.90680e+01 8.90191e+00 1.51473e+01 1.62672e+01 0.00000e+00
1.90780e+01 9.53928e+00 1.60282e+01 1.72585e+01 0.00000e+00
1.90880e+01 1.01980e+01 1.68679e+01 1.84076e+01 0.00000e+00
1.90980e+01 1.08709e+01 1.76376e+01 1.97185e+01 0.00000e+00
1.91080e+01 1.15483e+01 1.83045e+01 2.11899e+01 0.00000e+00
1.91180e+01 1.22182e+01 1.88323e+01 2.28127e+01 0.00000e+00
1.91280e+01 1.28663e+01 1.91831e+01 2.45685e+01 0.00000e+00
1.91380e+01 1.34761e+01 1.93200e+01 2.64284e+01 0.00000e+00
1.91480e+01 1.40292e+01 1.92106e+01 2.83522e+01 0.00000e+00
1.91581e+01 1.45062e+01 1.88305e+01 3.02892e+01 0.00000e+00
1.91681e+01 1.48881e+01 1.81678e+01 3.21805e+01 0.00000e+00
1.91781e+01 1.51568e+01 1.72258e+01 3.39623e+01 0.00000e+00
1.91881e+01 1.52976e+01 1.60250e+01 3.55717e+01 0.00000e+00
1.91981e+01 1.52996e+01 1.46030e+01 3.69518e+01 0.00000e+00
1.92081e+01 1.51574e+01 1.30121e+01 3.80577e+01 0.00000e+00
1.92181e+01 1.48716e+01 1.13145e+01 3.88607e+01 0.00000e+00
1.92281e+01 1.44490e+01 9.57652e+00 3.93505e+01 0.00000e+00
1.92381e+01 1.39018e+01 7.86221e+00 3.95351e+01 0.00000e+00
1.92481e+01 1.32469e+01 6.22806e+00 3.94382e+01 0.00000e+00
1.92581e+01 1.25046e+01 4.71893e+00 3.90949e+01 0.00000e+00
1.92681e+01 1.16967e+01 3.36605e+00 3.85477e+01 0.00000e+00
1.92781e+01 1.08452e+01 2.18698e+00 3.78408e+01 0.00000e+00
1.92881e+01 9.97120e+00 1.18700e+00 3.70170e+01 0.00000e+00
1.92981e+01 9.09372e+00 3.61488e-01 3.61145e+01 0.00000e+00
1.93081e+01 8.22917e+00 -3.01436e-01 3.51657e+01 0.00000e+00
1.93181e+01 7.39102e+00 -8.18249e-01 3.41963e+01 0.00000e+00
1.93281e+01 6.58978e+00 -1.20779e+00 3.32258e+01 0.00000e+00
1.93381e+01 5.83309e+00 -1.48949e+00 3.22682e+01 0.00000e+00
1.93481e+01 5.12608e+00 -1.68216e+00 3.13329e+01 0.00000e+00
1.93581e+01 4.47163e+00 -1.80313e+00 3.04255e+01 0.00000e+00
1.93681e+01 3.87079e+00 -1.86789e+00 2.95490e+01 0.00000e+00
1.93781e+01 3.32316e+00 -1.88985e+00 2.87044e+01 0.00000e+00
1.93881e+01 2.82717e+00 -1.88038e+00 2.78917e+01 0.00000e+00
1.93981e+01 2.38042e+00 -1.84895e+00 2.71096e+01 0.00000e+00
1.94081e+01 1.97994e+00 -1.80329e+00 2.63567e+01 0.00000e+00
1.94181e+01 1.62236e+00 -1.74962e+00 2.56314e+01 0.00000e+00
1.94281e+01 1.30411e+00 -1.69285e+00 2.49319e+01 0.00000e+00
1.94381e+01 1.02155e+00 -1.63682e+00 2.42566e+01 0.00000e+00
1.94481e+01 7.71067e-01 -1.58444e+00 2.36039e+01 0.00000e+00
1.94582e+01 5.49144e-01 -1.53793e+00 2.29724e+01 0.00000e+00
1.94682e+01 3.52423e-01 -1.49889e+00 2.23610e+01 0.00000e+00
1.94782e+01 1.77734e-01 -1.46850e+00 2.17685e+01 0.00000e+00
1.94882e+01 2.21142e-02 -1.44758e+00 2.11941e+01 0.00000e+00
1.94982e+01 -1.17182e-01 -1.43669e+00 2.06369e+01 0.00000e+00
1.95082e+01 -2.42682e-01 -1.43620e+00 2.00963e+01 0.00000e+00
1.95182e+01 -3.56704e-01 -1.44640e+00 1.95715e+01 0.00000e+00
1.95282e+01 -4.61368e-01 -1.46747e+00 1.90623e+01 0.00000e+00
1.95382e+01 -5.58608e-01 -1.49960e+00 1.85680e+01 0.00000e+00
1.95482e+01 -6.50192e-01 -1.54295e+00 1.80883e+01 0.00000e+00
1.95582e+01 -7.37735e-01 -1.59774e+00 1.76229e+01 0.00000e+00
1.95682e+01 -8.22726e-01 -1.66425e+00 1.71716e+01 0.00000e+00
1.95782e+01 -9.06537e-01 -1.74281e+00 1.67341e+01 0.00000e+00
1.95882e+01 -9.90449e-01 -1.83387e+00 1.63104e+01 0.00000e+00
1.95982e+01 -1.07567e+00 -1.93795e+00 1.59003e+01 0.00000e+00
1.96082e+01 -1.16334e+00 -2.05572e+00 1.55038e+01 0.00000e+00
1.96182e+01 -1.25457e+00 -2.18795e+00 1.51210e+01 0.00000e+00
1.96282e+01 -1.35043e+00 -2.33553e+00 1.47520e+01 0.00000e+00
1.96382e+01 -1.45201e+00 -2.49952e+00 1.43972e+01 0.00000e+00
1.96482e+01 -1.56037e+00 -2.68111e+00 1.40567e+01 0.00000e+00
1.96582e+01 -1.67660e+00 -2.88164e+00 1.37311e+01 0.00000e+00
1.96682e+01 -1.80184e+00 -3.10261e+00 1.34210e+01 0.00000e+00
1.96782e+01 -1.93724e+00 -3.34570e+00 1.31272e+01 0.00000e+00
1.96882e+01 -2.08404e+00 -3.61275e+00 1.28507e+01 0.00000e+00
1.96982e+01 -2.24353e+00 -3.90577e+00 1.25927e+01 0.00000e+00
1.97082e+01 -2.41707e+00 -4.22693e+00 1.23547e+01 0.00000e+00
1.97182e+01 -2.60612e+00 -4.57857e+00 1.21386e+01 0.00000e+00
1.97282e+01 -2.81222e+00 -4.96319e+00 1.19467e+01 0.00000e+00
1.97382e+01 -3.03702e+00 -5.38338e+00 1.17815e+01 0.00000e+00
1.97482e+01 -3.28225e+00 -5.84184e+00 1.16464e+01 0.00000e+00
1.97583e+01 -3.54973e+00 -6.34130e+00 1.15452e+01 0.00000e+00
1.97683e+01 -3.84140e+00 -6.88444e+00 1.14824e+01 0.00000e+00
1.97783e+01 -4.15921e+00 -7.47380e+00 1.14636e+01 0.00000e+00
1.97883e+01 -4.50521e+00 -8.11162e+00 1.14950e+01 0.00000e+00
1.97983e+01 -4.88141e+00 -8.79966e+00 1.15841e+01 0.00000e+00
1.98083e+01 -5.28976e+00 -9.53895e+00 1.17395e+01 0.00000e+00
1.98183e+01 -5.73210e+00 -1.03295e+01 1.19708e+01 0.00000e+00
1.98283e+01 -6.21002e+00 -1.11697e+01 1.22893e+01 0.00000e+00
1.98383e+01 -6.72470e+00 -1.20564e+01 1.27072e+01 0.00000e+00
1.98483e+01 -7.27682e+00 -1.29836e+01 1.32380e+01 0.00000e+00
1.98583e+01 -7.86624e+00 -1.39422e+01 1.38960e+01 0.00000e+00
1.98683e+01 -8.49182e+00 -1.49192e+01 1.46957e+01 0.00000e+00
1.98783e+01 -9.15107e+00 -1.58973e+01 1.56512e+01 0.00000e+00
1.98883e+01 -9.83981e+00 -1.68535e+01 1.67750e+01 0.00000e+00
1.98983e+01 -1.05518e+01 -1.77594e+01 1.80765e+01 0.00000e+00
1.99083e+01 -1.12785e+01 -1.85808e+01 1.95601e+01 0.00000e+00
1.99183e+01 -1.20085e+01 -1.92782e+01 2.12233e+01 0.00000e+00
1.99283e+01 -1.27277e+01 -1.98084e+01 2.30536e+01 0.00000e+00
1.99383e+01 -1.34190e+01 -2.01266e+01 2.50272e+01 0.00000e+00
1.99483e+01 -1.40628e+01 -2.01904e+01 2.71071e+01 0.00000e+00
1.99583e+01 -1.46375e+01 -1.99635e+01 2.92425e+01 0.00000e+00
1.99683e+01 -1.51208e+01 -1.94213e+01 3.13705e+01 0.00000e+00
1.99783e+01 -1.54909e+01 -1.85556e+01 3.34192e+01 0.00000e+00
1.99883e+01 -1.57280e+01 -1.73780e+01 3.53132e+01 0.00000e+00
1.99983e+01 -1.58166e+01 -1.59212e+01 3.69807e+01 0.00000e+00
2.00083e+01 -1.57467e+01 -1.42382e+01 3.83605e+01 0.00000e+00
2.00183e+01 -1.55149e+01 -1.23972e+01 3.94085e+01 0.00000e+00
2.00283e+01 -1.51255e+01 -1.04753e+01 4.01024e+01 0.00000e+00
2.00383e+01 -1.45894e+01 -8.55062e+00 4.04428e+01 0.00000e+00
2.00483e+01 -1.39239e+01 -6.69438e+00 4.04508e+01 0.00000e+00
2.00584e+01 -1.31509e+01 -4.96527e+00 4.01643e+01 0.00000e+00
2.00684e+01 -1.22947e+01 -3.40588e+00 3.96316e+01 0.00000e+00
2.00784e+01 -1.13809e+01 -2.04179e+00 3.89054e+01 0.00000e+00
2.00884e+01 -1.04342e+01 -8.82830e-01 3.80375e+01 0.00000e+00
2.00984e+01 -9.47712e+00 7.41323e-02 3.70749e+01 0.00000e+00
2.01084e+01 -8.52933e+00 8.41848e-01 3.60574e+01 0.00000e+00
2.01184e+01 -7.60709e+00 1.43928e+00 3.50168e+01 0.00000e+00
2.01284e+01 -6.72311e+00 1.88865e+00 3.39769e+01 0.00000e+00
2.01384e+01 -5.88673e+00 2.21312e+00 3.29546e+01 0.00000e+00
2.01484e+01 -5.10422e+00 2.43515e+00 3.19609e+01 0.00000e+00
2.01584e+01 -4.37916e+00 2.57543e+00 3.10023e+01 0.00000e+00
2.01684e+01 -3.71298e+00 2.65238e+00 3.00819e+01 0.00000e+00
2.01784e+01 -3.10529e+00 2.68189e+00 2.92003e+01 0.00000e+00
2.01884e+01 -2.55439e+00 2.67737e+00 2.83569e+01 0.00000e+00
2.01984e+01 -2.05755e+00 2.64990e+00 2.75500e+01 0.00000e+00
2.02084e+01 -1.61136e+00 2.60852e+00 2.67773e+01 0.00000e+00
2.02184e+01 -1.21196e+00 2.56043e+00 2.60365e+01 0.00000e+00
2.02284e+01 -8.55239e-01 2.51135e+00 2.53254e+01 0.00000e+00
2.02384e+01 -5.37014e-01 2.46572e+00 2.46417e+01 0.00000e+00
2.02484e+01 -2.53119e-01 2.42693e+00 2.39836e+01 0.00000e+00
2.02584e+01 4.97957e-04 2.39756e+00 2.33493e+01 0.00000e+00
2.02684e+01 2.27713e-01 2.37956e+00 2.27375e+01 0.00000e+00
2.02784e+01 4.32195e-01 2.37434e+00 2.21467e+01 0.00000e+00
2.02884e+01 6.17377e-01 2.38297e+00 2.15761e+01 0.00000e+00
2.02984e+01 7.86456e-01 2.40624e+00 2.10248e+01 0.00000e+00
2.03084e+01 9.42388e-01 2.44476e+00 2.04921e+01 0.00000e+00
2.03184e+01 1.08790e+00 2.49904e+00 1.99775e+01 0.00000e+00
2.03284e+01 1.22551e+00 2.56952e+00 1.94806e+01 0.00000e+00
2.03384e+01 1.35754e+00 2.65667e+00 1.90011e+01 0.00000e+00
2.03484e+01 1.48611e+00 2.76095e+00 1.85390e+01 0.00000e+00
2.03585e+01 1.61323e+00 2.88292e+00 1.80941e+01 0.00000e+00
2.03685e+01 1.74073e+00 3.02321e+00 1.76667e+01 0.00000e+00
2.03785e+01 1.87037e+00 3.18257e+00 1.72570e+01 0.00000e+00
2.03885e+01 2.00380e+00 3.36185e+00 1.68653e+01 0.00000e+00
2.03985e+01 2.14259e+00 3.56205e+00 1.64922e+01 0.00000e+00
2.04085e+01 2.28829e+00 3.78428e+00 1.61384e+01 0.00000e+00
2.04185e+01 2.44239e+00 4.02982e+00 1.58048e+01 0.00000e+00
2.04285e+01 2.60637e+00 4.30006e+00 1.54925e+01 0.00000e+00
2.04385e+01 2.78173e+00 4.59652e+00 1.52030e+01 0.00000e+00
2.04485e+01 2.96995e+00 4.92086e+00 1.49378e+01 0.00000e+00
2.04585e+01 3.17255e+00 5.27480e+00 1.46991e+01 0.00000e+00
2.04685e+01 3.39106e+00 5.66017e+00 1.44893e+01 0.00000e+00
2.04785e+01 3.62705e+00 6.07879e+00 1.43112e+01 0.00000e+00
2.04885e+01 3.88211e+00 6.53248e+00 1.41681e+01 0.00000e+00
2.04985e+01 4.15784e+00 7.02294e+00 1.40641e+01 0.00000e+00
2.05085e+01 4.45585e+00 7.55169e+00 1.40036e+01 0.00000e+00
2.05185e+01 4.77773e+00 8.11992e+00 1.39920e+01 0.00000e+00
2.05285e+01 5.12501e+00 8.72835e+00 1.40354e+01 0.00000e+00
2.05385e+01 5.49909e+00 9.37702e+00 1.41406e+01 0.00000e+00
2.05485e+01 5.90123e+00 1.00651e+01 1.43154e+01 0.00000e+00
2.05585e+01 6.33241e+00 1.07904e+01 1.45682e+01 0.00000e+00
2.05685e+01 6.79326e+00 1.15494e+01 1.49084e+01 0.00000e+00
2.05785e+01 7.28389e+00 1.23364e+01 1.53459e+01 0.00000e+00
2.05885e+01 7.80379e+00 1.31435e+01 1.58908e+01 0.00000e+00
2.05985e+01 8.35157e+00 1.39599e+01 1.65534e+01 0.00000e+00
2.06085e+01 8.92482e+00 1.47715e+01 1.73432e+01 0.00000e+00
2.06185e+01 9.51983e+00 1.55607e+01 1.82680e+01 0.00000e+00
2.06285e+01 1.01314e+01 1.63059e+01 1.93336e+01 0.00000e+00
2.06385e+01 1.07525e+01 1.69821e+01 2.05416e+01 0.00000e+00
2.06485e+01 1.13744e+01 1.75607e+01 2.18888e+01 0.00000e+00
2.06586e+01 1.19863e+01 1.80110e+01 2.33655e+01 0.00000e+00
2.06686e+01 1.25752e+01 1.83013e+01 2.49541e+01 0.00000e+00
2.06786e+01 1.31268e+01 1.84016e+01 2.66283e+01 0.00000e+00
2.06886e+01 1.36251e+01 1.82857e+01 2.83529e+01 0.00000e+00
2.06986e+01 1.40537e+01 1.79347e+01 3.00844e+01 0.00000e+00
2.07086e+01 1.43963e+01 1.73398e+01 3.17731e+01 0.00000e+00
2.07186e+01 1.46379e+01 1.65045e+01 3.33656e+01 0.00000e+00
2.07286e+01 1.47661e+01 1.54464e+01 3.48095e+01 0.00000e+00
2.07386e+01 1.47717e+01 1.41963e+01 3.60571e+01 0.00000e+00
2.07486e+01 1.46502e+01 1.27971e+01 3.70705e+01 0.00000e+00
2.07586e+01 1.44019e+01 1.12997e+01 3.78241e+01 0.00000e+00
2.07686e+01 1.40322e+01 9.75876e+00 3.83072e+01 0.00000e+00
2.07786e+01 1.35510e+01 8.22807e+00 3.85236e+01 0.00000e+00
2.07886e+01 1.29724e+01 6.75590e+00 3.84902e+01 0.00000e+00
2.07986e+01 1.23133e+01 5.38186e+00 3.82338e+01 0.00000e+00
2.08086e+01 1.15920e+01 4.13498e+00 3.77880e+01 0.00000e+00
2.08186e+01 1.08276e+01 3.03335e+00 3.71890e+01 0.00000e+00
2.08286e+01 1.00386e+01 2.08478e+00 3.64727e+01 0.00000e+00
2.08386e+01 9.24170e+00 1.28849e+00 3.56723e+01 0.00000e+00
2.08486e+01 8.45198e+00 6.37065e-01 3.48166e+01 0.00000e+00
2.08586e+01 7.68197e+00 1.18526e-01 3.39296e+01 0.00000e+00
2.08686e+01 6.94174e+00 -2.81805e-01 3.30301e+01 0.00000e+00
2.08786e+01 6.23894e+00 -5.79764e-01 3.21323e+01 0.00000e+00
2.08886e+01 5.57900e+00 -7.91181e-01 3.12462e+01 0.00000e+00
2.08986e+01 4.96532e+00 -9.31080e-01 3.03787e+01 0.00000e+00
2.09086e+01 4.39965e+00 -1.01318e+00 2.95340e+01 0.00000e+00
2.09186e+01 3.88230e+00 -1.04961e+00 2.87144e+01 0.00000e+00
2.09286e+01 3.41252e+00 -1.05088e+00 2.79207e+01 0.00000e+00
2.09386e+01 2.98867e+00 -1.02587e+00 2.71529e+01 0.00000e+00
2.09486e+01 2.60852e+00 -9.81925e-01 2.64104e+01 0.00000e+00
2.09587e+01 2.26940e+00 -9.25054e-01 2.56923e+01 0.00000e+00
2.09687e+01 1.96841e+00 -8.60056e-01 2.49973e+01 0.00000e+00
2.09787e+01 1.70249e+00 -7.90697e-01 2.43244e+01 0.00000e+00
2.09887e+01 1.46859e+00 -7.19874e-01 2.36723e+01 0.00000e+00
2.09987e+01 1.26367e+00 -6.49755e-01 2.30399e+01 0.00000e+00
2.10087e+01 1.08483e+00 -5.81912e-01 2.24263e+01 0.00000e+00
2.10187e+01 9.29317e-01 -5.17436e-01 2.18305e+01 0.00000e+00
2.10287e+01 7.94553e-01 -4.57034e-01 2.12517e+01 0.00000e+00
2.10387e+01 6.78154e-01 -4.01112e-01 2.06892e+01 0.00000e+00
2.10487e+01 5.77934e-01 -3.49845e-01 2.01423e+01 0.00000e+00
2.10587e+01 4.91908e-01 -3.03234e-01 1.96104e+01 0.00000e+00
2.10687e+01 4.18287e-01 -2.61153e-01 1.90929e+01 0.00000e+00
2.10787e+01 3.55470e-01 -2.23387e-01 1.85894e+01 0.00000e+00
2.10887e+01 3.02030e-01 -1.89659e-01 1.80994e+01 0.00000e+00
2.10987e+01 2.56705e-01 -1.59659e-01 1.76225e+01 0.00000e+00
2.11087e+01 2.18383e-01 -1.33056e-01 1.71583e+01 0.00000e+00
2.11187e+01 1.86091e-01 -1.09517e-01 1.67064e+01 0.00000e+00
2.11287e+01 1.58978e-01 -8.87101e-02 1.62665e+01 0.00000e+00
2.11387e+01 1.36308e-01 -7.03183e-02 1.58382e+01 0.00000e+00
2.11487e+01 1.17442e-01 -5.40395e-02 1.54212e+01 0.00000e+00
2.11587e+01 1.01831e-01 -3.95907e-02 1.50152e+01 0.00000e+00
2.11687e+01 8.90032e-02 -2.67094e-02 1.46199e+01 0.00000e+00
2.11787e+01 7.85570e-02 -1.51537e-02 1.42351e+01 0.00000e+00
2.11887e+01 7.01501e-02 -4.70171e-03 1.38603e+01 0.00000e+00
2.11987e+01 6.34933e-02 4.84950e-03 1.34955e+01 0.00000e+00
2.12087e+01 5.83434e-02 1.36852e-02 1.31403e+01 0.00000e+00
2.12187e+01 5.44971e-02 2.19749e-02 1.27944e+01 0.00000e+00
2.12287e+01 5.17860e-02 2.98740e-02 1.24576e+01 0.00000e+00
2.12387e+01 5.00718e-02 3.75261e-02 1.21297e+01 0.00000e+00
2.12487e+01 4.92427e-02 4.50646e-02 1.18104e+01 0.00000e+00
2.12588e+01 4.92098e-02 5.26148e-02 1.14996e+01 0.00000e+00
2.12688e+01 4.99041e-02 6.02959e-02 1.11969e+01 0.00000e+00
2.12788e+01 5.12745e-02 6.82227e-02 1.09022e+01 0.00000e+00
2.12888e+01 5.32855e-02 7.65077e-02 1.06153e+01 0.00000e+00
2.12988e+01 5.59155e-02 8.52627e-02 1.03359e+01 0.00000e+00
2.13088e+01 5.91559e-02 9.46005e-02 1.00639e+01 0.00000e+00
2.13188e+01 6.30097e-02 1.04637e-01 9.79901e+00 0.00000e+00
2.13288e+01 6.74906e-02 1.15493e-01 9.54114e+00 0.00000e+00
2.13388e+01 7.26231e-02 1.27294e-01 9.29008e+00 0.00000e+00
2.13488e+01 7.84416e-02 1.40177e-01 9.04564e+00 0.00000e+00
2.13588e+01 8.49908e-02 1.54286e-01 8.80765e+00 0.00000e+00
2.13688e+01 9.23253e-02 1.69779e-01 8.57595e+00 0.00000e+00
2.13788e+01 1.00510e-01 1.86828e-01 8.35037e+00 0.00000e+00
2.13888e+01 1.09622e-01 2.05620e-01 8.13077e+00 0.00000e+00
2.13988e+01 1.19748e-01 2.26363e-01 7.91699e+00 0.00000e+00
2.14088e+01 1.30987e-01 2.49285e-01 7.70888e+00 0.00000e+00
2.14188e+01 1.43455e-01 2.74640e-01 7.50632e+00 0.00000e+00
2.14288e+01 1.57278e-01 3.02707e-01 7.30916e+00 0.00000e+00
2.14388e+01 1.72601e-01 3.33799e-01 7.11728e+00 0.00000e+00
2.14488e+01 1.89586e-01 3.68262e-01 6.93056e+00 0.00000e+00
2.14588e+01 2.08412e-01 4.06483e-01 6.74889e+00 0.00000e+00
2.14688e+01 2.29284e-01 4.48891e-01 6.57216e+00 0.00000e+00
2.14788e+01 2.52428e-01 4.95965e-01 6.40028e+00 0.00000e+00
2.14888e+01 2.78097e-01 5.48240e-01 6.23318e+00 0.00000e+00
2.14988e+01 3.06574e-01 6.06312e-01 6.07077e+00 0.00000e+00
2.15088e+01 3.38176e-01 6.70848e-01 5.91300e+00 0.00000e+00
2.15188e+01 3.73255e-01 7.42588e-01 5.75983e+00 0.00000e+00
2.15288e+01 4.12206e-01 8.22363e-01 5.61125e+00 0.00000e+00
2.15388e+01 4.55469e-01 9.11098e-01 5.46725e+00 0.00000e+00
2.15488e+01 5.03535e-01 1.00983e+00 5.32788e+00 0.00000e+00
2.15589e+01 5.56954e-01 1.11970e+00 5.19321e+00 0.00000e+00
2.15689e+01 6.16338e-01 1.24201e+00 5.06334e+00 0.00000e+00
2.15789e+01 6.82371e-01 1.37819e+00 4.93845e+00 0.00000e+00
2.15889e+01 7.55816e-01 1.52983e+00 4.81877e+00 0.00000e+00
2.15989e+01 8.37526e-01 1.69874e+00 4.70462e+00 0.00000e+00
2.16089e+01 9.28450e-01 1.88689e+00 4.59640e+00 0.00000e+00
2.16189e+01 1.02965e+00 2.09649e+00 4.49465e+00 0.00000e+00
2.16289e+01 1.14231e+00 2.33001e+00 4.40005e+00 0.00000e+00
2.16389e+01 1.26773e+00 2.59018e+00 4.31347e+00 0.00000e+00
2.16489e+01 1.40740e+00 2.88002e+00 4.23602e+00 0.00000e+00
2.16589e+01 1.56293e+00 3.20286e+00 4.16909e+00 0.00000e+00
2.16689e+01 1.73613e+00 3.56239e+00 4.11439e+00 0.00000e+00
2.16789e+01 1.92900e+00 3.96264e+00 4.07412e+00 0.00000e+00
2.16889e+01 2.14376e+00 4.40801e+00 4.05097e+00 0.00000e+00
2.16989e+01 2.38285e+00 4.90326e+00 4.04830e+00 0.00000e+00
2.17089e+01 2.64895e+00 5.45352e+00 4.07028e+00 0.00000e+00
2.17189e+01 2.94497e+00 6.06420e+00 4.12206e+00 0.00000e+00
2.17289e+01 3.27410e+00 6.74097e+00 4.21000e+00 0.00000e+00
2.17389e+01 3.63976e+00 7.48960e+00 4.34188e+00 0.00000e+00
2.17489e+01 4.04557e+00 8.31575e+00 4.52724e+00 0.00000e+00
2.17589e+01 4.49537e+00 9.22474e+00 4.77765e+00 0.00000e+00
2.17689e+01 4.99308e+00 1.02211e+01 5.10709e+00 0.00000e+00
2.17789e+01 5.54261e+00 1.13079e+01 5.53228e+00 0.00000e+00
2.17889e+01 6.14772e+00 1.24861e+01 6.07298e+00 0.00000e+00
2.17989e+01 6.81173e+00 1.37536e+01 6.75225e+00 0.00000e+00
2.18089e+01 7.53725e+00 1.51034e+01 7.59639e+00 0.00000e+00
2.18189e+01 8.32569e+00 1.65226e+01 8.63469e+00 0.00000e+00
2.18289e+01 9.17671e+00 1.79899e+01 9.89857e+00 0.00000e+00
2.18389e+01 1.00875e+01 1.94735e+01 1.14199e+01 0.00000e+00
2.18489e+01 1.10518e+01 2.09294e+01 1.32286e+01 0.00000e+00
2.18590e+01 1.20593e+01 2.22989e+01 1.53483e+01 0.00000e+00
2.18690e+01 1.30942e+01 2.35088e+01 1.77914e+01 0.00000e+00
2.18790e+01 1.41345e+01 2.44720e+01 2.05522e+01 0.00000e+00
2.18890e+01 1.51517e+01 2.50923e+01 2.36001e+01 0.00000e+00
2.18990e+01 1.61106e+01 2.52721e+01 2.68730e+01 0.00000e+00
2.19090e+01 1.69703e+01 2.49241e+01 3.02738e+01 0.00000e+00
2.19190e+01 1.76869e+01 2.39866e+01 3.36715e+01 0.00000e+00
2.19290e+01 1.82165e+01 2.24383e+01 3.69104e+01 0.00000e+00
2.19390e+01 1.85197e+01 2.03100e+01 3.98255e+01 0.00000e+00
2.19490e+01 1.85667e+01 1.76884e+01 4.22645e+01 0.00000e+00
2.19590e+01 1.83412e+01 1.47096e+01 4.41099e+01 0.00000e+00
2.19690e+01 1.78430e+01 1.15418e+01 4.52972e+01 0.00000e+00
2.19790e+01 1.70887e+01 8.36172e+00 4.58221e+01 0.00000e+00
2.19890e+01 1.61095e+01 5.33020e+00 4.57370e+01 0.00000e+00
2.19990e+01 1.49474e+01 2.57351e+00 4.51368e+01 0.00000e+00
2.20090e+01 1.36503e+01 1.73601e-01 4.41399e+01 0.00000e+00
2.20190e+01 1.22672e+01 -1.83224e+00 4.28694e+01 0.00000e+00
2.20290e+01 1.08440e+01 -3.44459e+00 4.14378e+01 0.00000e+00
2.20390e+01 9.42074e+00 -4.69149e+00 3.99387e+01 0.00000e+00
2.20490e+01 8.03020e+00 -5.61752e+00 3.84426e+01 0.00000e+00
2.20590e+01 6.69733e+00 -6.27448e+00 3.69981e+01 0.00000e+00
2.20690e+01 5.43969e+00 -6.71462e+00 3.56352e+01 0.00000e+00
2.20790e+01 4.26838e+00 -6.98628e+00 3.43693e+01 0.00000e+00
2.20890e+01 3.18913e+00 -7.13172e+00 3.32053e+01 0.00000e+00
2.20990e+01 2.20342e+00 -7.18638e+00 3.21412e+01 0.00000e+00
2.21090e+01 1.30954e+00 -7.17905e+00 3.11712e+01 0.00000e+00
2.21190e+01 5.03505e-01 -7.13253e+00 3.02873e+01 0.00000e+00
2.21290e+01 -2.20211e-01 -7.06453e+00 2.94806e+01 0.00000e+00
2.21390e+01 -8.68083e-01 -6.98855e+00 2.87428e+01 0.00000e+00
2.21490e+01 -1.44708e+00 -6.91469e+00 2.80661e+01 0.00000e+00
2.21591e+01 -1.96435e+00 -6.85039e+00 2.74436e+01 0.00000e+00
2.21691e+01 -2.42694e+00 -6.80100e+00 2.68694e+01 0.00000e+00
2.21791e+01 -2.84167e+00 -6.77024e+00 2.63388e+01 0.00000e+00
2.21891e+01 -3.21500e+00 -6.76065e+00 2.58480e+01 0.00000e+00
2.21991e+01 -3.55297e+00 -6.77381e+00 2.53938e+01 0.00000e+00
2.22091e+01 -3.86116e+00 -6.81059e+00 2.49740e+01 0.00000e+00
2.22191e+01 -4.14468e+00 -6.87135e+00 2.45871e+01 0.00000e+00
2.22291e+01 -4.40815e+00 -6.95605e+00 2.42318e+01 0.00000e+00
2.22391e+01 -4.65574e+00 -7.06435e+00 2.39076e+01 0.00000e+00
2.22491e+01 -4.89120e+00 -7.19568e+00 2.36143e+01 0.00000e+00
2.22591e+01 -5.11783e+00 -7.34928e+00 2.33520e+01 0.00000e+00
2.22691e+01 -5.33855e+00 -7.52423e+00 2.31211e+01 0.00000e+00
2.22791e+01 -5.55590e+00 -7.71946e+00 2.29224e+01 0.00000e+00
2.22891e+01 -5.77208e+00 -7.93376e+00 2.27566e+01 0.00000e+00
2.22991e+01 -5.98895e+00 -8.16576e+00 2.26248e+01 0.00000e+00
2.23091e+01 -6.20805e+00 -8.41389e+00 2.25283e+01 0.00000e+00
2.23191e+01 -6.43063e+00 -8.67639e+00 2.24684e+01 0.00000e+00
2.23291e+01 -6.65762e+00 -8.95126e+00 2.24464e+01 0.00000e+00
2.23391e+01 -6.88968e+00 -9.23623e+00 2.24636e+01 0.00000e+00
2.23491e+01 -7.12715e+00 -9.52870e+00 2.25214e+01 0.00000e+00
2.23591e+01 -7.37011e+00 -9.82574e+00 2.26211e+01 0.00000e+00
2.23691e+01 -7.61831e+00 -1.01241e+01 2.27637e+01 0.00000e+00
2.23791e+01 -7.87120e+00 -1.04200e+01 2.29500e+01 0.00000e+00
2.23891e+01 -8.12790e+00 -1.07094e+01 2.31803e+01 0.00000e+00
2.23991e+01 -8.38723e+00 -1.09879e+01 2.34546e+01 0.00000e+00
2.24091e+01 -8.64765e+00 -1.12507e+01 2.37724e+01 0.00000e+00
2.24191e+01 -8.90733e+00 -1.14925e+01 2.41323e+01 0.00000e+00
2.24291e+01 -9.16409e+00 -1.17082e+01 2.45321e+01 0.00000e+00
2.24391e+01 -9.41545e+00 -1.18923e+01 2.49689e+01 0.00000e+00
2.24491e+01 -9.65866e+00 -1.20395e+01 2.54387e+01 0.00000e+00
2.24592e+01 -9.89075e+00 -1.21447e+01 2.59364e+01 0.00000e+00
2.24692e+01 -1.01085e+01 -1.22034e+01 2.64560e+01 0.00000e+00
2.24792e+01 -1.03088e+01 -1.22117e+01 2.69904e+01 0.00000e+00
2.24892e+01 -1.04882e+01 -1.21665e+01 2.75318e+01 0.00000e+00
2.24992e+01 -1.06435e+01 -1.20661e+01 2.80715e+01 0.00000e+00
2.25092e+01 -1.07718e+01 -1.19100e+01 2.86005e+01 0.00000e+00
2.25192e+01 -1.08704e+01 -1.16990e+01 2.91093e+01 0.00000e+00
2.25292e+01 -1.09369e+01 -1.14358e+01 2.95887e+01 0.00000e+00
2.25392e+01 -1.09697e+01 -1.11242e+01 3.00301e+01 0.00000e+00
2.25492e+01 -1.09676e+01 -1.07697e+01 3.04255e+01 0.00000e+00
2.25592e+01 -1.09301e+01 -1.03789e+01 3.07679e+01 0.00000e+00
2.25692e+01 -1.08575e+01 -9.95941e+00 3.10520e+01 0.00000e+00
2.25792e+01 -1.07509e+01 -9.51950e+00 3.12736e+01 0.00000e+00
2.25892e+01 -1.06118e+01 -9.06770e+00 3.14305e+01 0.00000e+00
2.25992e+01 -1.04428e+01 -8.61255e+00 3.15219e+01 0.00000e+00
2.26092e+01 -1.02467e+01 -8.16220e+00 3.15487e+01 0.00000e+00
2.26192e+01 -1.00270e+01 -7.72413e+00 3.15130e+01 0.00000e+00
2.26292e+01 -9.78730e+00 -7.30497e+00 3.14183e+01 0.00000e+00
2.26392e+01 -9.53169e+00 -6.91033e+00 3.12688e+01 0.00000e+00
2.26492e+01 -9.26421e+00 -6.54468e+00 3.10696e+01 0.00000e+00
2.26592e+01 -8.98894e+00 -6.21140e+00 3.08261e+01 0.00000e+00
2.26692e+01 -8.70981e+00 -5.91277e+00 3.05439e+01 0.00000e+00
2.26792e+01 -8.43055e+00 -5.65010e+00 3.02287e+01 0.00000e+00
2.26892e+01 -8.15463e+00 -5.42384e+00 2.98859e+01 0.00000e+00
2.26992e+01 -7.88520e+00 -5.23370e+00 2.95208e+01 0.00000e+00
2.27092e+01 -7.62503e+00 -5.07884e+00 2.91382e+01 0.00000e+00
2.27192e+01 -7.37654e+00 -4.95798e+00 2.87425e+01 0.00000e+00
2.27292e+01 -7.14177e+00 -4.86951e+00 2.83377e+01 0.00000e+00
2.27392e+01 -6.92244e+00 -4.81169e+00 2.79275e+01 0.00000e+00
2.27492e+01 -6.71988e+00 -4.78266e+00 2.75151e+01 0.00000e+00
2.27593e+01 -6.53517e+00 -4.78058e+00 2.71035e+01 0.00000e+00
2.27693e+01 -6.36907e+00 -4.80366e+00 2.66950e+01 0.00000e+00
2.27793e+01 -6.22213e+00 -4.85023e+00 2.62921e+01 0.00000e+00
2.27893e+01 -6.09468e+00 -4.91875e+00 2.58967e+01 0.00000e+00
2.27993e+01 -5.98689e+00 -5.00785e+00 2.55108e+01 0.00000e+00
2.28093e+01 -5.89880e+00 -5.11634e+00 2.51361e+01 0.00000e+00
2.28193e+01 -5.83031e+00 -5.24316e+00 2.47741e+01 0.00000e+00
2.28293e+01 -5.78126e+00 -5.38746e+00 2.44264e+01 0.00000e+00
2.28393e+01 -5.75144e+00 -5.54849e+00 2.40945e+01 0.00000e+00
2.28493e+01 -5.74057e+00 -5.72566e+00 2.37799e+01 0.00000e+00
2.28593e+01 -5.74835e+00 -5.91847e+00 2.34839e+01 0.00000e+00
2.28693e+01 -5.77449e+00 -6.12649e+00 2.32082e+01 0.00000e+00
2.28793e+01 -5.81867e+00 -6.34937e+00 2.29541e+01 0.00000e+00
2.28893e+01 -5.88056e+00 -6.58676e+00 2.27232e+01 0.00000e+00
2.28993e+01 -5.95985e+00 -6.83829e+00 2.25172e+01 0.00000e+00
2.29093e+01 -6.05620e+00 -7.10354e+00 2.23378e+01 0.00000e+00
2.29193e+01 -6.16927e+00 -7.38203e+00 2.21868e+01 0.00000e+00
2.29293e+01 -6.29871e+00 -7.67312e+00 2.20659e+01 0.00000e+00
2.29393e+01 -6.44411e+00 -7.97601e+00 2.19771e+01 0.00000e+00
2.29493e+01 -6.60503e+00 -8.28967e+00 2.19224e+01 0.00000e+00
2.29593e+01 -6.78096e+00 -8.61281e+00 2.19036e+01 0.00000e+00
2.29693e+01 -6.97130e+00 -8.94382e+00 2.19229e+01 0.00000e+00
2.29793e+01 -7.17534e+00 -9.28074e+00 2.19821e+01 0.00000e+00
2.29893e+01 -7.39221e+00 -9.62118e+00 2.20830e+01 0.00000e+00
2.29993e+01 -7.62091e+00 -9.96232e+00 2.22273e+01 0.00000e+00
2.30093e+01 -7.86021e+00 -1.03008e+01 2.24165e+01 0.00000e+00
2.30193e+01 -8.10868e+00 -1.06329e+01 2.26516e+01 0.00000e+00
2.30293e+01 -8.36462e+00 -1.09542e+01 2.29331e+01 0.00000e+00
2.30393e+01 -8.62607e+00 -1.12600e+01 2.32611e+01 0.00000e+00
2.30493e+01 -8.89078e+00 -1.15450e+01 2.36350e+01 0.00000e+00
2.30594e+01 -9.15619e+00 -1.18036e+01 2.40531e+01 0.00000e+00
2.30694e+01 -9.41943e+00 -1.20299e+01 2.45129e+01 0.00000e+00
2.30794e+01 -9.67736e+00 -1.22181e+01 2.50109e+01 0.00000e+00
2.30894e+01 -9.92656e+00 -1.23623e+01 2.55423e+01 0.00000e+00
2.30994e+01 -1.01634e+01 -1.24571e+01 2.61011e+01 0.00000e+00
2.31094e+01 -1.03842e+01 -1.24977e+01 2.66802e+01 0.00000e+00
2.31194e+01 -1.05850e+01 -1.24801e+01 2.72712e+01 0.00000e+00
2.31294e+01 -1.07621e+01 -1.24016e+01 2.78649e+01 0.00000e+00
2.31394e+01 -1.09118e+01 -1.22609e+01 2.84514e+01 0.00000e+00
2.31494e+01 -1.10309e+01 -1.20582e+01 2.90202e+01 0.00000e+00
2.31594e+01 -1.11165e+01 -1.17955e+01 2.95608e+01 0.00000e+00
2.31694e+01 -1.11661e+01 -1.14766e+01 3.00632e+01 0.00000e+00
2.31794e+01 -1.11781e+01 -1.11071e+01 3.05178e+01 0.00000e+00
2.31894e+01 -1.11517e+01 -1.06939e+01 3.09164e+01 0.00000e+00
2.31994e+01 -1.10867e+01 -1.02454e+01 3.12522e+01 0.00000e+00
2.32094e+01 -1.09838e+01 -9.77071e+00 3.15202e+01 0.00000e+00
2.32194e+01 -1.08446e+01 -9.27961e+00 3.17169e+01 0.00000e+00
2.32294e+01 -1.06716e+01 -8.78184e+00 3.18413e+01 0.00000e+00
2.32394e+01 -1.04677e+01 -8.28685e+00 3.18936e+01 0.00000e+00
2.32494e+01 -1.02366e+01 -7.80341e+00 3.18761e+01 0.00000e+00
2.32594e+01 -9.98231e+00 -7.33931e+00 3.17925e+01 0.00000e+00
2.32694e+01 -9.70928e+00 -6.90116e+00 3.16475e+01 0.00000e+00
2.32794e+01 -9.42201e+00 -6.49427e+00 3.14466e+01 0.00000e+00
2.32894e+01 -9.12504e+00 -6.12265e+00 3.11961e+01 0.00000e+00
2.32994e+01 -8.82278e+00 -5.78900e+00 3.09022e+01 0.00000e+00
2.33094e+01 -8.51944e+00 -5.49489e+00 3.05713e+01 0.00000e+00
2.33194e+01 -8.21891e+00 -5.24081e+00 3.02097e+01 0.00000e+00
2.33294e+01 -7.92473e+00 -5.02644e+00 2.98233e+01 0.00000e+00
2.33394e+01 -7.64003e+00 -4.85074e+00 2.94173e+01 0.00000e+00
2.33494e+01 -7.36752e+00 -4.71217e+00 2.89968e+01 0.00000e+00
2.33595e+01 -7.10948e+00 -4.60886e+00 2.85663e+01 0.00000e+00
2.33695e+01 -6.86779e+00 -4.53870e+00 2.81296e+01 0.00000e+00
2.33795e+01 -6.64394e+00 -4.49952e+00 2.76902e+01 0.00000e+00
2.33895e+01 -6.43909e+00 -4.48914e+00 2.72513e+01 0.00000e+00
2.33995e+01 -6.25405e+00 -4.50548e+00 2.68155e+01 0.00000e+00
2.34095e+01 -6.08940e+00 -4.54659e+00 2.63852e+01 0.00000e+00
2.34195e+01 -5.94546e+00 -4.61070e+00 2.59624e+01 0.00000e+00
2.34295e+01 -5.82238e+00 -4.69623e+00 2.55491e+01 0.00000e+00
2.34395e+01 -5.72013e+00 -4.80182e+00 2.51469e+01 0.00000e+00
2.34495e+01 -5.63859e+00 -4.92632e+00 2.47575e+01 0.00000e+00
2.34595e+01 -5.57755e+00 -5.06876e+00 2.43823e+01 0.00000e+00
2.34695e+01 -5.53670e+00 -5.22838e+00 2.40227e+01 0.00000e+00
2.34795e+01 -5.51575e+00 -5.40455e+00 2.36803e+01 0.00000e+00
2.34895e+01 -5.51434e+00 -5.59680e+00 2.33562e+01 0.00000e+00
2.34995e+01 -5.53213e+00 -5.80478e+00 2.30521e+01 0.00000e+00
2.35095e+01 -5.56878e+00 -6.02822e+00 2.27694e+01 0.00000e+00
2.35195e+01 -5.62394e+00 -6.26687e+00 2.25095e+01 0.00000e+00
2.35295e+01 -5.69730e+00 -6.52054e+00 2.22741e+01 0.00000e+00
2.35395e+01 -5.78854e+00 -6.78899e+00 2.20650e+01 0.00000e+00
2.35495e+01 -5.89735e+00 -7.07193e+00 2.18838e+01 0.00000e+00
2.35595e+01 -6.02343e+00 -7.36898e+00 2.17325e+01 0.00000e+00
2.35695e+01 -6.16644e+00 -7.67959e+00 2.16130e+01 0.00000e+00
2.35795e+01 -6.32603e+00 -8.00301e+00 2.15275e+01 0.00000e+00
2.35895e+01 -6.50180e+00 -8.33827e+00 2.14781e+01 0.00000e+00
2.35995e+01 -6.69328e+00 -8.68407e+00 2.14670e+01 0.00000e+00
2.36095e+01 -6.89989e+00 -9.03875e+00 2.14965e+01 0.00000e+00
2.36195e+01 -7.12094e+00 -9.40024e+00 2.15686e+01 0.00000e+00
2.36295e+01 -7.35559e+00 -9.76600e+00 2.16857e+01 0.00000e+00
2.36395e+01 -7.60280e+00 -1.01330e+01 2.18495e+01 0.00000e+00
2.36495e+01 -7.86133e+00 -1.04975e+01 2.20618e+01 0.00000e+00
2.36596e+01 -8.12966e+00 -1.08554e+01 2.23238e+01 0.00000e+00
2.36696e+01 -8.40601e+00 -1.12018e+01 2.26365e+01 0.00000e+00
2.36796e+01 -8.68826e+00 -1.15314e+01 2.30000e+01 0.00000e+00
2.36896e+01 -8.97395e+00 -1.18382e+01 2.34135e+01 0.00000e+00
2.36996e+01 -9.26030e+00 -1.21158e+01 2.38755e+01 0.00000e+00
2.37096e+01 -9.54414e+00 -1.23577e+01 2.43833e+01 0.00000e+00
2.37196e+01 -9.82198e+00 -1.25569e+01 2.49328e+01 0.00000e+00
2.37296e+01 -1.00900e+01 -1.27070e+01 2.55186e+01 0.00000e+00
2.37396e+01 -1.03442e+01 -1.28017e+01 2.61339e+01 0.00000e+00
2.37496e+01 -1.05802e+01 -1.28354e+01 2.67707e+01 0.00000e+00
2.37596e+01 -1.07939e+01 -1.28038e+01 2.74193e+01 0.00000e+00
2.37696e+01 -1.09810e+01 -1.27039e+01 2.80691e+01 0.00000e+00
2.37796e+01 -1.11373e+01 -1.25344e+01 2.87088e+01 0.00000e+00
2.37896e+01 -1.12593e+01 -1.22958e+01 2.93264e+01 0.00000e+00
2.37996e+01 -1.13437e+01 -1.19908e+01 2.99100e+01 0.00000e+00
2.38096e+01 -1.13881e+01 -1.16243e+01 3.04483e+01 0.00000e+00
2.38196e+01 -1.13906e+01 -1.12030e+01 3.09308e+01 0.00000e+00
2.38296e+01 -1.13504e+01 -1.07354e+01 3.13484e+01 0.00000e+00
2.38396e+01 -1.12677e+01 -1.02313e+01 3.16941e+01 0.00000e+00
2.38496e+01 -1.11436e+01 -9.70165e+00 3.19626e+01 0.00000e+00
2.38596e+01 -1.09801e+01 -9.15755e+00 3.21512e+01 0.00000e+00
2.38696e+01 -1.07801e+01 -8.61017e+00 3.22591e+01 0.00000e+00
2.38796e+01 -1.05473e+01 -8.07009e+00 3.22879e+01 0.00000e+00
2.38896e+01 -1.02860e+01 -7.54690e+00 3.22408e+01 0.00000e+00
2.38996e+01 -1.00009e+01 -7.04893e+00 3.21227e+01 0.00000e+00
2.39096e+01 -9.69709e+00 -6.58300e+00 3.19396e+01 0.00000e+00
2.39196e+01 -9.37959e+00 -6.15441e+00 3.16982e+01 0.00000e+00
2.39296e+01 -9.05349e+00 -5.76688e+00 3.14058e+01 0.00000e+00
2.39396e+01 -8.72362e+00 -5.42267e+00 3.10697e+01 0.00000e+00
2.39496e+01 -8.39453e+00 -5.12276e+00 3.06970e+01 0.00000e+00
2.39597e+01 -8.07036e+00 -4.86703e+00 3.02945e+01 0.00000e+00
2.39697e+01 -7.75480e+00 -4.65446e+00 2.98686e+01 0.00000e+00
2.39797e+01 -7.45107e+00 -4.48335e+00 2.94249e+01 0.00000e+00
2.39897e+01 -7.16189e+00 -4.35157e+00 2.89687e+01 0.00000e+00
2.39997e+01 -6.88949e+00 -4.25665e+00 2.85043e+01 0.00000e+00
2.40097e+01 -6.63567e+00 -4.19602e+00 2.80359e+01 0.00000e+00
2.40197e+01 -6.40179e+00 -4.16709e+00 2.75667e+01 0.00000e+00
2.40297e+01 -6.18885e+00 -4.16734e+00 2.70998e+01 0.00000e+00
2.40397e+01 -5.99753e+00 -4.19443e+00 2.66377e+01 0.00000e+00
2.40497e+01 -5.82820e+00 -4.24621e+00 2.61826e+01 0.00000e+00
2.40597e+01 -5.68104e+00 -4.32079e+00 2.57365e+01 0.00000e+00
2.40697e+01 -5.55603e+00 -4.41652e+00 2.53012e+01 0.00000e+00
2.40797e+01 -5.45299e+00 -4.53201e+00 2.48781e+01 0.00000e+00
2.40897e+01 -5.37167e+00 -4.66610e+00 2.44688e+01 0.00000e+00
2.40997e+01 -5.31171e+00 -4.81788e+00 2.40746e+01 0.00000e+00
2.41097e+01 -5.27273e+00 -4.98666e+00 2.36968e+01 0.00000e+00
2.41197e+01 -5.25434e+00 -5.17191e+00 2.33368e+01 0.00000e+00
2.41297e+01 -5.25611e+00 -5.37329e+00 2.29959e+01 0.00000e+00
2.41397e+01 -5.27765e+00 -5.59057e+00 2.26755e+01 0.00000e+00
2.41497e+01 -5.31859e+00 -5.82362e+00 2.23769e+01 0.00000e+00
2.41597e+01 -5.37858e+00 -6.07238e+00 2.21018e+01 0.00000e+00
2.41697e+01 -5.45730e+00 -6.33681e+00 2.18518e+01 0.00000e+00
2.41797e+01 -5.55445e+00 -6.61686e+00 2.16285e+01 0.00000e+00
2.41897e+01 -5.66976e+00 -6.91242e+00 2.14338e+01 0.00000e+00
2.41997e+01 -5.80298e+00 -7.22329e+00 2.12697e+01 0.00000e+00
2.42097e+01 -5.95383e+00 -7.54913e+00 2.11384e+01 0.00000e+00
2.42197e+01 -6.12204e+00 -7.88937e+00 2.10420e+01 0.00000e+00
2.42297e+01 -6.30730e+00 -8.24320e+00 2.09829e+01 0.00000e+00
2.42397e+01 -6.50921e+00 -8.60949e+00 2.09635e+01 0.00000e+00
2.42497e+01 -6.72732e+00 -8.98672e+00 2.09865e+01 0.00000e+00
2.42598e+01 -6.96102e+00 -9.37291e+00 2.10543e+01 0.00000e+00
2.42698e+01 -7.20958e+00 -9.76558e+00 2.11694e+01 0.00000e+00
2.42798e+01 -7.47204e+00 -1.01617e+01 2.13342e+01 0.00000e+00
2.42898e+01 -7.74724e+00 -1.05574e+01 2.15509e+01 0.00000e+00
2.42998e+01 -8.03373e+00 -1.09484e+01 2.18213e+01 0.00000e+00
2.43098e+01 -8.32973e+00 -1.13296e+01 2.21468e+01 0.00000e+00
2.43198e+01 -8.63314e+00 -1.16951e+01 2.25280e+01 0.00000e+00
2.43298e+01 -8.94144e+00 -1.20385e+01 2.29647e+01 0.00000e+00
2.43398e+01 -9.25172e+00 -1.23526e+01 2.34557e+01 0.00000e+00
2.43498e+01 -9.56064e+00 -1.26299e+01 2.39987e+01 0.00000e+00
2.43598e+01 -9.86446e+00 -1.28627e+01 2.45896e+01 0.00000e+00
2.43698e+01 -1.01590e+01 -1.30431e+01 2.52232e+01 0.00000e+00
2.43798e+01 -1.04399e+01 -1.31637e+01 2.58923e+01 0.00000e+00
2.43898e+01 -1.07024e+01 -1.32179e+01 2.65881e+01 0.00000e+00
2.43998e+01 -1.09416e+01 -1.32000e+01 2.73003e+01 0.00000e+00
2.44098e+01 -1.11526e+01 -1.31059e+01 2.80170e+01 0.00000e+00
2.44198e+01 -1.13308e+01 -1.29336e+01 2.87254e+01 0.00000e+00
2.44298e+01 -1.14719e+01 -1.26831e+01 2.94118e+01 0.00000e+00
2.44398e+01 -1.15720e+01 -1.23571e+01 3.00626e+01 0.00000e+00
2.44498e+01 -1.16281e+01 -1.19605e+01 3.06645e+01 0.00000e+00
2.44598e+01 -1.16379e+01 -1.15008e+01 3.12053e+01 0.00000e+00
2.44698e+01 -1.16004e+01 -1.09876e+01 3.16743e+01 0.00000e+00
2.44798e+01 -1.15155e+01 -1.04322e+01 3.20631e+01 0.00000e+00
2.44898e+01 -1.13843e+01 -9.84709e+00 3.23656e+01 0.00000e+00
2.44998e+01 -1.12089e+01 -9.24526e+00 3.25784e+01 0.00000e+00
2.45098e+01 -1.09926e+01 -8.63964e+00 3.27009e+01 0.00000e+00
2.45198e+01 -1.07396e+01 -8.04247e+00 3.27349e+01 0.00000e+00
2.45298e+01 -1.04547e+01 -7.46483e+00 3.26842e+01 0.00000e+00
2.45398e+01 -1.01433e+01 -6.91624e+00 3.25547e+01 0.00000e+00
2.45498e+01 -9.81104e+00 -6.40443e+00 3.23534e+01 0.00000e+00
2.45599e+01 -9.46369e+00 -5.93522e+00 3.20884e+01 0.00000e+00
2.45699e+01 -9.10698e+00 -5.51262e+00 3.17681e+01 0.00000e+00
2.45799e+01 -8.74634e+00 -5.13888e+00 3.14008e+01 0.00000e+00
2.45899e+01 -8.38686e+00 -4.81474e+00 3.09947e+01 0.00000e+00
2.45999e+01 -8.03313e+00 -4.53970e+00 3.05575e+01 0.00000e+00
2.46099e+01 -7.68920e+00 -4.31224e+00 3.00962e+01 0.00000e+00
2.46199e+01 -7.35858e+00 -4.13011e+00 2.96172e+01 0.00000e+00
2.46299e+01 -7.04417e+00 -3.99056e+00 2.91259e+01 0.00000e+00
2.46399e+01 -6.74835e+00 -3.89056e+00 2.86272e+01 0.00000e+00
2.46499e+01 -6.47296e+00 -3.82700e+00 2.81251e+01 0.00000e+00
2.46599e+01 -6.21937e+00 -3.79678e+00 2.76233e+01 0.00000e+00
2.46699e+01 -5.98853e+00 -3.79696e+00 2.71247e+01 0.00000e+00
2.46799e+01 -5.78105e+00 -3.82482e+00 2.66319e+01 0.00000e+00
2.46899e+01 -5.59721e+00 -3.87791e+00 2.61469e+01 0.00000e+00
2.46999e+01 -5.43705e+00 -3.95408e+00 2.56718e+01 0.00000e+00
2.47099e+01 -5.30044e+00 -4.05150e+00 2.52080e+01 0.00000e+00
2.47199e+01 -5.18706e+00 -4.16864e+00 2.47570e+01 0.00000e+00
2.47299e+01 -5.09654e+00 -4.30428e+00 2.43202e+01 0.00000e+00
2.47399e+01 -5.02840e+00 -4.45747e+00 2.38988e+01 0.00000e+00
2.47499e+01 -4.98215e+00 -4.62750e+00 2.34940e+01 0.00000e+00
2.47599e+01 -4.95728e+00 -4.81391e+00 2.31070e+01 0.00000e+00
2.47699e+01 -4.95330e+00 -5.01641e+00 2.27390e+01 0.00000e+00
2.47799e+01 -4.96976e+00 -5.23489e+00 2.23914e+01 0.00000e+00
2.47899e+01 -5.00621e+00 -5.46935e+00 2.20654e+01 0.00000e+00
2.47999e+01 -5.06230e+00 -5.71991e+00 2.17625e+01 0.00000e+00
2.48099e+01 -5.13768e+00 -5.98671e+00 2.14842e+01 0.00000e+00
2.48199e+01 -5.23207e+00 -6.26994e+00 2.12322e+01 0.00000e+00
2.48299e+01 -5.34525e+00 -6.56974e+00 2.10084e+01 0.00000e+00
2.48399e+01 -5.47699e+00 -6.88620e+00 2.08146e+01 0.00000e+00
2.48499e+01 -5.62712e+00 -7.21928e+00 2.06532e+01 0.00000e+00
2.48600e+01 -5.79547e+00 -7.56876e+00 2.05263e+01 0.00000e+00
2.48700e+01 -5.98183e+00 -7.93422e+00 2.04365e+01 0.00000e+00
2.48800e+01 -6.18599e+00 -8.31489e+00 2.03865e+01 0.00000e+00
2.48900e+01 -6.40764e+00 -8.70968e+00 2.03789e+01 0.00000e+00
2.49000e+01 -6.64640e+00 -9.11703e+00 2.04167e+01 0.00000e+00
2.49100e+01 -6.90173e+00 -9.53485e+00 2.05029e+01 0.00000e+00
2.49200e+01 -7.17293e+00 -9.96046e+00 2.06404e+01 0.00000e+00
2.49300e+01 -7.45907e+00 -1.03905e+01 2.08321e+01 0.00000e+00
2.49400e+01 -7.75896e+00 -1.08207e+01 2.10804e+01 0.00000e+00
2.49500e+01 -8.07107e+00 -1.12463e+01 2.13878e+01 0.00000e+00
2.49600e+01 -8.39352e+00 -1.16614e+01 2.17558e+01 0.00000e+00
2.49700e+01 -8.72402e+00 -1.20592e+01 2.21855e+01 0.00000e+00
2.49800e+01 -9.05979e+00 -1.24323e+01 2.26768e+01 0.00000e+00
2.49900e+01 -9.39758e+00 -1.27725e+01 2.32285e+01 0.00000e+00
2.50000e+01 -9.73366e+00 -1.30709e+01 2.38378e+01 0.00000e+00


==> data/lorenz_stabilizer_avg.dat <==
0.00000e+00 -1.50250e+01 -1.43566e+01 -1.75364e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 
1.00000e+00 -1.98280e+01 -1.88486e+01 -2.08074e+01 6.18470e-01 7.10202e-01 5.26739e-01 8.26730e-01 9.78505e-01 6.74955e-01 8.06821e-01 9.50994e-01 6.62648e-01 1.45825e-03 1.89857e-03 1.01793e-03 1.76281e-01 2.28345e-01 1.24216e-01 3.50926e-01 5.06960e-01 1.94893e-01
2.00000e+00 -2.18800e+01 -2.06354e+01 -2.31246e+01 6.15468e-01 8.87156e-01 3.43780e-01 6.66618e-01 8.44416e-01 4.88819e-01 6.56031e-01 8.30861e-01 4.81201e-01 1.26239e-03 1.65569e-03 8.69092e-04 1.64853e-01 1.81450e-01 1.48256e-01 2.44002e-01 3.40221e-01 1.47782e-01
3.00000e+00 -2.22740e+01 -2.11958e+01 -2.33522e+01 5.73313e-01 7.75216e-01 3.71410e-01 5.37663e-01 6.42752e-01 4.32574e-01 5.31784e-01 6.37029e-01 4.26540e-01 8.25322e-04 1.05332e-03 5.97329e-04 5.76462e-02 8.15300e-02 3.37625e-02 1.54360e-01 1.89972e-01 1.18747e-01
4.00000e+00 -2.24340e+01 -2.12776e+01 -2.35904e+01 2.74458e-01 4.60054e-01 8.88628e-02 3.92157e-01 4.90661e-01 2.93654e-01 3.87552e-01 4.86939e-01 2.88165e-01 1.76140e-03 4.21361e-03 -6.90821e-04 7.16601e-02 9.42997e-02 4.90205e-02 1.14633e-01 1.28383e-01 1.00883e-01
5.00000e+00 -2.24760e+01 -2.13524e+01 -2.35996e+01 1.51150e-01 2.52079e-01 5.02201e-02 3.33616e-01 4.73628e-01 1.93604e-01 3.00709e-01 3.90241e-01 2.11177e-01 1.05277e-03 1.47703e-03 6.28505e-04 1.28722e-01 1.60831e-01 9.66140e-02 1.09209e-01 1.18183e-01 1.00235e-01
6.00000e+00 -2.24760e+01 -2.13524e+01 -2.35996e+01 2.66569e-01 5.38045e-01 -4.90604e-03 3.33967e-01 5.02618e-01 1.65315e-01 2.63083e-01 3.64434e-01 1.61733e-01 9.29400e-04 1.30896e-03 5.49839e-04 1.07453e-01 1.36412e-01 7.84941e-02 7.55370e-02 1.07530e-01 4.35441e-02
7.00000e+00 -2.33320e+01 -2.22795e+01 -2.43845e+01 5.47670e-02 3.56328e-01 -2.46794e-01 2.18168e-01 3.35703e-01 1.00633e-01 2.11456e-01 2.99738e-01 1.23174e-01 1.25067e-03 1.67016e-03 8.31188e-04 1.12121e-01 1.22109e-01 1.02133e-01 6.87933e-02 7.66274e-02 6.09593e-02
8.00000e+00 -2.33320e+01 -2.22795e+01 -2.43845e+01 1.96732e-01 4.58513e-01 -6.50499e-02 2.15015e-01 3.59839e-01 7.01905e-02 2.05648e-01 3.09788e-01 1.01508e-01 1.14772e-03 1.48840e-03 8.07042e-04 4.91442e-02 7.72985e-02 2.09900e-02 7.13351e-02 9.17529e-02 5.09173e-02
9.00000e+00 -2.33320e+01 -2.22795e+01 -2.43845e+01 6.06761e-02 2.92124e-01 -1.70772e-01 1.70111e-01 2.39114e-01 1.01107e-01 1.83879e-01 3.11808e-01 5.59508e-02 3.92011e-03 9.43384e-03 -1.59362e-03 6.98944e-02 9.46522e-02 4.51366e-02 1.55284e-01 2.31917e-01 7.86517e-02
1.00000e+01 -2.40620e+01 -2.34237e+01 -2.47003e+01 -6.29378e-02 1.21196e-01 -2.47072e-01 1.08840e-01 1.54016e-01 6.36650e-02 1.18642e-01 2.15507e-01 2.17778e-02 2.61586e-03 5.42098e-03 -1.89260e-04 6.42992e-02 8.78543e-02 4.07441e-02 7.80482e-02 9.95539e-02 5.65425e-02
1.10000e+01 -2.40620e+01 -2.34237e+01 -2.47003e+01 -1.05640e-01 1.12434e-01 -3.23714e-01 8.33887e-02 1.55954e-01 1.08229e-02 1.04918e-01 1.53691e-01 5.61449e-02 8.48150e-04 1.23132e-03 4.64978e-04 8.32078e-02 9.60554e-02 7.03602e-02 7.27042e-02 1.13398e-01 3.20106e-02
1.20000e+01 -2.44500e+01 -2.38726e+01 -2.50274e+01 -1.94815e-01 6.50627e-02 -4.54693e-01 2.92866e-02 1.10605e-01 -5.20317e-02 6.47558e-02 1.29420e-01 9.13124e-05 8.11327e-04 1.01177e-03 6.10883e-04 8.40305e-02 1.18538e-01 4.95229e-02 5.90052e-02 8.04056e-02 3.76048e-02
1.30000e+01 -2.44500e+01 -2.38726e+01 -2.50274e+01 -3.05055e-01 -1.80765e-01 -4.29345e-01 -4.22355e-02 4.33244e-02 -1.27795e-01 6.26711e-02 9.95557e-02 2.57865e-02 6.63818e-04 1.12948e-03 1.98156e-04 7.70700e-02 1.29627e-01 2.45130e-02 6.96668e-02 9.49323e-02 4.44012e-02
1.40000e+01 -2.44500e+01 -2.38726e+01 -2.50274e+01 -4.50205e-01 -2.74638e-01 -6.25772e-01 -6.89108e-02 4.62799e-02 -1.84102e-01 1.29602e-02 8.48787e-02 -5.89584e-02 1.65265e-03 2.64806e-03 6.57241e-04 1.06969e-01 1.43096e-01 7.08423e-02 5.59021e-02 7.52961e-02 3.65082e-02
1.50000e+01 -2.44500e+01 -2.38726e+01 -2.50274e+01 -4.80103e-01 -2.24178e-01 -7.36028e-01 -7.47252e-02 2.95075e-02 -1.78958e-01 -9.28830e-03 7.81568e-02 -9.67333e-02 1.98502e-03 3.47322e-03 4.96814e-04 8.97969e-02 1.06450e-01 7.31441e-02 5.11539e-02 6.30545e-02 3.92533e-02
1.60000e+01 -2.45240e+01 -2.39559e+01 -2.50921e+01 -5.39476e-01 -3.75721e-01 -7.03231e-01 -5.57832e-02 9.40983e-02 -2.05665e-01 -1.53879e-02 6.65607e-02 -9.73365e-02 1.71838e-03 2.09018e-03 1.34658e-03 8.71010e-02 1.17372e-01 5.68296e-02 5.76356e-02 7.41292e-02 4.11420e-02
1.70000e+01 -2.45300e+01 -2.39734e+01 -2.50866e+01 -6.35034e-01 -4.56145e-01 -8.13923e-01 -1.56945e-01 -3.64956e-02 -2.77395e-01 -3.10217e-02 3.70552e-02 -9.90986e-02 3.41548e-03 7.54659e-03 -7.15623e-04 1.03443e-01 1.46212e-01 6.06735e-02 5.64650e-02 7.32287e-02 3.97012e-02
1.80000e+01 -2.45300e+01 -2.39734e+01 -2.50866e+01 -7.69759e-01 -5.76466e-01 -9.63051e-01 -1.89986e-01 -1.35049e-01 -2.44923e-01 -1.93866e-02 3.80330e-03 -4.25764e-02 3.62700e-03 7.02246e-03 2.31538e-04 9.87751e-02 1.15834e-01 8.17160e-02 5.69770e-02 7.34898e-02 4.04642e-02
1.90000e+01 -2.45300e+01 -2.39734e+01 -2.50866e+01 -7.55858e-01 -5.90472e-01 -9.21245e-01 -2.67314e-01 -1.60347e-01 -3.74281e-01 -5.88029e-02 6.74504e-04 -1.18280e-01 8.82893e-04 1.20640e-03 5.59391e-04 9.95452e-02 1.38229e-01 6.08615e-02 4.62592e-02 5.60778e-02 3.64406e-02
2.00000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -8.74002e-01 -7.74922e-01 -9.73081e-01 -1.93185e-01 -1.56804e-01 -2.29567e-01 -1.08130e-01 -7.34098e-02 -1.42850e-01 2.58970e-03 3.69119e-03 1.48820e-03 1.01595e-01 1.32563e-01 7.06263e-02 4.61020e-02 5.54595e-02 3.67446e-02
2.10000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -9.71042e-01 -8.89326e-01 -1.05276e+00 -2.77861e-01 -1.83916e-01 -3.71806e-01 -1.42545e-01 -8.17207e-02 -2.03369e-01 1.19265e-03 1.91908e-03 4.66234e-04 9.57373e-02 1.40201e-01 5.12736e-02 5.12663e-02 6.60505e-02 3.64821e-02
2.20000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -9.15364e-01 -8.22567e-01 -1.00816e+00 -3.67318e-01 -2.81020e-01 -4.53616e-01 -1.01624e-01 -5.08418e-02 -1.52406e-01 1.08410e-03 1.50321e-03 6.64995e-04 9.86436e-02 1.51149e-01 4.61381e-02 4.34220e-02 5.68677e-02 2.99763e-02
2.30000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.02207e+00 -8.55221e-01 -1.18892e+00 -2.77160e-01 -2.44219e-01 -3.10100e-01 -1.69678e-01 -1.59545e-01 -1.79812e-01 1.37699e-03 1.66560e-03 1.08838e-03 7.41712e-02 1.07606e-01 4.07367e-02 4.86667e-02 5.65865e-02 4.07468e-02
2.40000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.07062e+00 -8.97880e-01 -1.24337e+00 -3.65806e-01 -2.43464e-01 -4.88148e-01 -1.31391e-01 -8.25683e-02 -1.80214e-01 1.55356e-03 2.36978e-03 7.37345e-04 6.70652e-02 8.16825e-02 5.24479e-02 3.27430e-02 4.26593e-02 2.28267e-02
2.50000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.12174e+00 -8.80261e-01 -1.36323e+00 -3.50137e-01 -2.53826e-01 -4.46448e-01 -1.85543e-01 -1.52834e-01 -2.18252e-01 1.01836e-03 1.44767e-03 5.89055e-04 9.62648e-02 1.39035e-01 5.34951e-02 5.46090e-02 6.86844e-02 4.05336e-02
2.60000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.12658e+00 -8.63075e-01 -1.39009e+00 -3.97982e-01 -3.07591e-01 -4.88373e-01 -2.09855e-01 -1.27394e-01 -2.92317e-01 1.25502e-03 1.74720e-03 7.62838e-04 9.77738e-02 1.20977e-01 7.45707e-02 6.11155e-02 6.96476e-02 5.25834e-02
2.70000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.21777e+00 -9.80417e-01 -1.45512e+00 -3.78669e-01 -2.30730e-01 -5.26608e-01 -2.01232e-01 -1.53642e-01 -2.48822e-01 2.00976e-03 2.97290e-03 1.04661e-03 1.14106e-01 1.26195e-01 1.02018e-01 5.60721e-02 7.43046e-02 3.78397e-02
2.80000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.18782e+00 -8.59359e-01 -1.51628e+00 -4.64936e-01 -3.46439e-01 -5.83433e-01 -2.02514e-01 -9.33695e-02 -3.11659e-01 2.14053e-03 3.49774e-03 7.83329e-04 9.91992e-02 1.32258e-01 6.61400e-02 6.07097e-02 8.62341e-02 3.51852e-02
2.90000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.25132e+00 -9.38192e-01 -1.56445e+00 -4.33657e-01 -2.90357e-01 -5.76958e-01 -2.33328e-01 -1.96589e-01 -2.70067e-01 1.44952e-03 2.27417e-03 6.24864e-04 9.22481e-02 1.29877e-01 5.46196e-02 4.90984e-02 6.57323e-02 3.24644e-02
3.00000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.16851e+00 -8.88047e-01 -1.44898e+00 -3.85573e-01 -3.35517e-01 -4.35628e-01 -2.19402e-01 -1.93481e-01 -2.45323e-01 1.73314e-03 2.38233e-03 1.08395e-03 1.04633e-01 1.54311e-01 5.49540e-02 5.76662e-02 8.22729e-02 3.30595e-02
3.10000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.22934e+00 -8.61187e-01 -1.59749e+00 -3.53745e-01 -2.62556e-01 -4.44933e-01 -2.23693e-01 -1.19219e-01 -3.28168e-01 1.37362e-03 2.18734e-03 5.59898e-04 1.01115e-01 1.23701e-01 7.85286e-02 5.43580e-02 7.59041e-02 3.28118e-02
3.20000e+01 -2.48520e+01 -2.47270e+01 -2.49770e+01 -1.32537e+00 -1.00540e+00 -1.64534e+00 -4.11405e-01 -3.08925e-01 -5.13885e-01 -2.60089e-01 -1.80707e-01 -3.39471e-01 1.41201e-03 2.11160e-03 7.12426e-04 9.34505e-02 1.16709e-01 7.01919e-02 5.10469e-02 5.76352e-02 4.44585e-02
3.30000e+01 -2.48740e+01 -2.47353e+01 -2.50127e+01 -1.22596e+00 -7.94657e-01 -1.65727e+00 -5.24228e-01 -3.63353e-01 -6.85104e-01 -2.26120e-01 -1.27381e-01 -3.24859e-01 2.18437e-03 2.80926e-03 1.55947e-03 1.23575e-01 1.62409e-01 8.47410e-02 3.98413e-02 5.52675e-02 2.44151e-02
3.40000e+01 -2.48740e+01 -2.47353e+01 -2.50127e+01 -1.39559e+00 -1.06273e+00 -1.72845e+00 -4.53251e-01 -2.81107e-01 -6.25394e-01 -2.99791e-01 -1.62455e-01 -4.37127e-01 1.65563e-03 2.53472e-03 7.76542e-04 6.71114e-02 8.86169e-02 4.56059e-02 5.42659e-02 5.69832e-02 5.15486e-02
3.50000e+01 -2.48740e+01 -2.47353e+01 -2.50127e+01 -1.33897e+00 -1.04503e+00 -1.63290e+00 -4.90293e-01 -3.14558e-01 -6.66028e-01 -2.94353e-01 -1.80489e-01 -4.08218e-01 1.29479e-03 1.75725e-03 8.32330e-04 1.14854e-01 1.50856e-01 7.88528e-02 4.04655e-02 5.14156e-02 2.95153e-02
3.60000e+01 -2.48740e+01 -2.47353e+01 -2.50127e+01 -1.49212e+00 -1.08035e+00 -1.90390e+00 -4.91876e-01 -3.11565e-01 -6.72188e-01 -2.62267e-01 -2.03150e-01 -3.21384e-01 1.68334e-03 2.08410e-03 1.28257e-03 1.06389e-01 1.31076e-01 8.17023e-02 3.56602e-02 4.48150e-02 2.65054e-02
3.70000e+01 -2.48740e+01 -2.47353e+01 -2.50127e+01 -1.69879e+00 -1.22247e+00 -2.17511e+00 -5.47855e-01 -3.37201e-01 -7.58508e-01 -2.76505e-01 -1.90263e-01 -3.62747e-01 1.76886e-03 2.70299e-03 8.34724e-04 1.12524e-01 1.62635e-01 6.24124e-02 4.01056e-02 5.22083e-02 2.80028e-02
3.80000e+01 -2.48740e+01 -2.47353e+01 -2.50127e+01 -1.67635e+00 -1.20722e+00 -2.14548e+00 -6.25963e-01 -3.63929e-01 -8.87996e-01 -2.89574e-01 -1.73874e-01 -4.05274e-01 2.04009e-03 2.71265e-03 1.36754e-03 1.25456e-01 1.57747e-01 9.31642e-02 3.45802e-02 3.85161e-02 3.06442e-02
3.90000e+01 -2.48760e+01 -2.47389e+01 -2.50131e+01 -1.58159e+00 -1.11424e+00 -2.04894e+00 -6.07931e-01 -4.34931e-01 -7.80931e-01 -2.85230e-01 -1.76887e-01 -3.93574e-01 2.15673e-03 3.19397e-03 1.11950e-03 8.75431e-02 1.15633e-01 5.94530e-02 3.31312e-02 4.17652e-02 2.44972e-02
4.00000e+01 -2.48760e+01 -2.47389e+01 -2.50131e+01 -1.60628e+00 -1.16722e+00 -2.04535e+00 -6.13127e-01 -4.86894e-01 -7.39360e-01 -2.47548e-01 -2.00916e-01 -2.94181e-01 1.76104e-03 2.51520e-03 1.00688e-03 9.02062e-02 1.24455e-01 5.59569e-02 5.32311e-02 6.89115e-02 3.75508e-02
4.10000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -1.68039e+00 -1.13157e+00 -2.22921e+00 -6.43698e-01 -5.15173e-01 -7.72223e-01 -3.80811e-01 -2.25739e-01 -5.35883e-01 2.45002e-03 3.55953e-03 1.34051e-03 1.11797e-01 1.37565e-01 8.60301e-02 4.66937e-02 5.91312e-02 3.42561e-02
4.20000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -1.66874e+00 -1.11536e+00 -2.22211e+00 -5.77826e-01 -3.96428e-01 -7.59224e-01 -3.39198e-01 -2.52851e-01 -4.25546e-01 2.10195e-03 3.10586e-03 1.09804e-03 7.92397e-02 1.22575e-01 3.59044e-02 5.49400e-02 7.69715e-02 3.29085e-02
4.30000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -1.76429e+00 -1.29486e+00 -2.23372e+00 -6.57232e-01 -4.28768e-01 -8.85696e-01 -2.97386e-01 -2.22710e-01 -3.72063e-01 1.72271e-03 2.85585e-03 5.89568e-04 5.77322e-02 7.35688e-02 4.18956e-02 4.62648e-02 5.88633e-02 3.36662e-02
4.40000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -1.88987e+00 -1.44451e+00 -2.33523e+00 -6.74937e-01 -3.55848e-01 -9.94027e-01 -3.79341e-01 -2.63643e-01 -4.95038e-01 2.32554e-03 3.41478e-03 1.23631e-03 1.05254e-01 1.52874e-01 5.76331e-02 5.57127e-02 6.86593e-02 4.27661e-02
4.50000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -2.00818e+00 -1.32856e+00 -2.68780e+00 -9.12370e-01 -6.13874e-01 -1.21087e+00 -3.92339e-01 -3.00255e-01 -4.84423e-01 2.81560e-03 5.45197e-03 1.79218e-04 1.11870e-01 1.46222e-01 7.75182e-02 6.22336e-02 8.07432e-02 4.37239e-02
4.60000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -2.03593e+00 -1.49640e+00 -2.57547e+00 -6.47689e-01 -5.04408e-01 -7.90969e-01 -4.23702e-01 -2.48428e-01 -5.98976e-01 2.32316e-03 3.21059e-03 1.43572e-03 1.48570e-01 2.09297e-01 8.78433e-02 5.62725e-02 6.41440e-02 4.84011e-02
4.70000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -1.99777e+00 -1.30895e+00 -2.68660e+00 -7.72422e-01 -4.75615e-01 -1.06923e+00 -3.68349e-01 -2.21597e-01 -5.15102e-01 2.39160e-03 3.40468e-03 1.37853e-03 1.04629e-01 1.28318e-01 8.09398e-02 5.30614e-02 5.76223e-02 4.85004e-02
4.80000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -2.11709e+00 -1.43656e+00 -2.79761e+00 -8.27838e-01 -5.42408e-01 -1.11327e+00 -5.00720e-01 -2.99441e-01 -7.01999e-01 1.16082e-03 1.93361e-03 3.88036e-04 1.29709e-01 1.73276e-01 8.61427e-02 5.24248e-02 6.83128e-02 3.65369e-02
4.90000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -2.14790e+00 -1.46206e+00 -2.83373e+00 -8.89341e-01 -5.94373e-01 -1.18431e+00 -4.79088e-01 -3.22813e-01 -6.35362e-01 2.45194e-03 4.35640e-03 5.47470e-04 1.28414e-01 1.66614e-01 9.02126e-02 4.84173e-02 5.56098e-02 4.12248e-02
5.00000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -2.27764e+00 -1.57640e+00 -2.97888e+00 -8.83119e-01 -4.44604e-01 -1.32163e+00 -4.16792e-01 -2.10352e-01 -6.23232e-01 2.31321e-03 3.02561e-03 1.60081e-03 1.19838e-01 1.51224e-01 8.84521e-02 4.04494e-02 5.33388e-02 2.75600e-02
5.10000e+01 -2.49040e+01 -2.47776e+01 -2.50304e+01 -2.23140e+00 -1.38501e+00 -3.07779e+00 -9.79679e-01 -7.20680e-01 -1.23868e+00 -5.02183e-01 -2.73014e-01 -7.31352e-01 1.59222e-03 2.67445e-03 5.09997e-04 1.33574e-01 1.91808e-01 7.53398e-02 4.45602e-02 5.86321e-02 3.04883e-02
5.20000e+01 -2.49260e+01 -2.47912e+01 -2.50608e+01 -2.18758e+00 -1.43778e+00 -2.93738e+00 -8.66315e-01 -6.17238e-01 -1.11539e+00 -4.43639e-01 -2.43892e-01 -6.43387e-01 2.94175e-03 4.14816e-03 1.73534e-03 1.20946e-01 1.69124e-01 7.27674e-02 5.73736e-02 7.79680e-02 3.67791e-02
5.30000e+01 -2.49260e+01 -2.47912e+01 -2.50608e+01 -2.37224e+00 -1.69239e+00 -3.05208e+00 -8.18203e-01 -5.22561e-01 -1.11385e+00 -4.90033e-01 -4.18653e-01 -5.61413e-01 2.40547e-03 3.09219e-03 1.71875e-03 1.26894e-01 1.84251e-01 6.95366e-02 4.29811e-02 5.75927e-02 2.83695e-02
5.40000e+01 -2.49260e+01 -2.47912e+01 -2.50608e+01 -2.28365e+00 -1.54303e+00 -3.02426e+00 -1.03533e+00 -6.34790e-01 -1.43587e+00 -5.48704e-01 -3.77248e-01 -7.20161e-01 1.92682e-03 2.27993e-03 1.57371e-03 1.14830e-01 1.50454e-01 7.92061e-02 5.34661e-02 6.71786e-02 3.97536e-02
5.50000e+01 -2.49260e+01 -2.47912e+01 -2.50608e+01 -2.44030e+00 -1.72167e+00 -3.15893e+00 -7.79076e-01 -6.68218e-01 -8.89934e-01 -5.21057e-01 -3.74965e-01 -6.67150e-01 2.85716e-03 3.40230e-03 2.31201e-03 1.84884e-01 2.45254e-01 1.24515e-01 5.62956e-02 7.83537e-02 3.42375e-02
5.60000e+01 -2.49280e+01 -2.47969e+01 -2.50591e+01 -2.49377e+00 -1.63243e+00 -3.35511e+00 -9.87763e-01 -5.61750e-01 -1.41378e+00 -4.73042e-01 -3.01834e-01 -6.44250e-01 4.01449e-03 6.22654e-03 1.80243e-03 1.46283e-01 1.87121e-01 1.05444e-01 4.66848e-02 5.82902e-02 3.50794e-02
5.70000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.60671e+00 -1.57041e+00 -3.64302e+00 -1.04488e+00 -7.24276e-01 -1.36548e+00 -6.00381e-01 -3.43502e-01 -8.57259e-01 2.33623e-03 3.31589e-03 1.35657e-03 9.83784e-02 1.44622e-01 5.21344e-02 5.22510e-02 6.52259e-02 3.92760e-02
5.80000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.56105e+00 -1.86570e+00 -3.25640e+00 -1.04906e+00 -6.89549e-01 -1.40857e+00 -5.16942e-01 -3.45647e-01 -6.88237e-01 3.20098e-03 4.20361e-03 2.19834e-03 1.43956e-01 2.04217e-01 8.36953e-02 5.21737e-02 6.37887e-02 4.05588e-02
5.90000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.58517e+00 -1.68340e+00 -3.48695e+00 -1.13778e+00 -7.41291e-01 -1.53426e+00 -5.69722e-01 -3.63881e-01 -7.75564e-01 3.47140e-03 5.30647e-03 1.63634e-03 1.25171e-01 1.71405e-01 7.89359e-02 5.45166e-02 6.81010e-02 4.09323e-02
6.00000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.50787e+00 -1.61003e+00 -3.40571e+00 -1.02445e+00 -6.42065e-01 -1.40684e+00 -5.25970e-01 -3.29534e-01 -7.22407e-01 3.18238e-03 4.52543e-03 1.83933e-03 1.26541e-01 1.49905e-01 1.03177e-01 5.43927e-02 7.02600e-02 3.85255e-02
6.10000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.61290e+00 -1.89391e+00 -3.33189e+00 -1.04788e+00 -6.79630e-01 -1.41613e+00 -5.14832e-01 -3.52444e-01 -6.77220e-01 3.80352e-03 5.84180e-03 1.76524e-03 1.29394e-01 1.67485e-01 9.13033e-02 6.33114e-02 7.42507e-02 5.23721e-02
6.20000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.62006e+00 -1.76020e+00 -3.47992e+00 -1.22821e+00 -7.27151e-01 -1.72928e+00 -5.38347e-01 -3.31727e-01 -7.44967e-01 3.69329e-03 6.63328e-03 7.53307e-04 1.38196e-01 2.11053e-01 6.53389e-02 4.77820e-02 6.70711e-02 2.84930e-02
6.30000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.74302e+00 -1.97143e+00 -3.51461e+00 -1.16485e+00 -7.34618e-01 -1.59509e+00 -5.65340e-01 -2.89470e-01 -8.41210e-01 4.19241e-03 9.25609e-03 -8.71271e-04 1.28378e-01 1.72140e-01 8.46161e-02 5.49319e-02 6.54889e-02 4.43749e-02
6.40000e+01 -2.49440e+01 -2.48103e+01 -2.50777e+01 -2.88609e+00 -2.26367e+00 -3.50852e+00 -1.21077e+00 -9.18426e-01 -1.50311e+00 -5.54732e-01 -3.68511e-01 -7.40953e-01 3.21819e-03 6.06589e-03 3.70499e-04 1.05286e-01 1.59093e-01 5.14788e-02 3.93207e-02 5.66785e-02 2.19629e-02
6.50000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.59547e+00 -1.77456e+00 -3.41638e+00 -1.20494e+00 -8.86859e-01 -1.52301e+00 -5.51150e-01 -3.46654e-01 -7.55645e-01 3.89181e-03 5.91365e-03 1.86998e-03 1.11990e-01 1.42954e-01 8.10263e-02 3.82887e-02 4.94348e-02 2.71425e-02
6.60000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.61967e+00 -1.82600e+00 -3.41335e+00 -9.61670e-01 -7.36303e-01 -1.18704e+00 -6.16929e-01 -3.84204e-01 -8.49654e-01 5.79072e-03 1.39491e-02 -2.36764e-03 1.23878e-01 1.54369e-01 9.33869e-02 5.35994e-02 6.34562e-02 4.37426e-02
6.70000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.77341e+00 -1.91053e+00 -3.63628e+00 -1.02656e+00 -7.77704e-01 -1.27543e+00 -5.92365e-01 -3.72857e-01 -8.11873e-01 4.94853e-03 7.75825e-03 2.13881e-03 1.49815e-01 2.02739e-01 9.68902e-02 4.65034e-02 7.29043e-02 2.01025e-02
6.80000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.85257e+00 -1.99706e+00 -3.70809e+00 -1.07084e+00 -6.75239e-01 -1.46644e+00 -6.04758e-01 -3.06285e-01 -9.03230e-01 4.58518e-03 8.01106e-03 1.15930e-03 1.33900e-01 1.95532e-01 7.22686e-02 4.32963e-02 5.70516e-02 2.95411e-02
6.90000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.78501e+00 -2.02853e+00 -3.54149e+00 -1.09025e+00 -7.06132e-01 -1.47437e+00 -5.16396e-01 -4.05899e-01 -6.26893e-01 2.52279e-03 3.06462e-03 1.98095e-03 1.07648e-01 1.29322e-01 8.59733e-02 6.33019e-02 6.99525e-02 5.66513e-02
7.00000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.96421e+00 -1.92953e+00 -3.99888e+00 -1.15662e+00 -6.85886e-01 -1.62735e+00 -6.99673e-01 -4.43428e-01 -9.55918e-01 4.68789e-03 7.55783e-03 1.81796e-03 1.20513e-01 1.40086e-01 1.00940e-01 6.27209e-02 8.36113e-02 4.18305e-02
7.10000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.81702e+00 -2.17524e+00 -3.45879e+00 -1.21348e+00 -7.55887e-01 -1.67107e+00 -6.09563e-01 -3.96992e-01 -8.22133e-01 8.47443e-03 2.17562e-02 -4.80735e-03 8.55973e-02 1.20865e-01 5.03293e-02 6.01290e-02 7.57851e-02 4.44728e-02
7.20000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.80036e+00 -2.02109e+00 -3.57963e+00 -1.07631e+00 -7.44654e-01 -1.40797e+00 -6.83433e-01 -4.57151e-01 -9.09714e-01 3.21875e-03 5.01982e-03 1.41769e-03 1.30993e-01 1.69275e-01 9.27117e-02 6.21692e-02 7.72855e-02 4.70529e-02
7.30000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.90961e+00 -2.30316e+00 -3.51606e+00 -1.20942e+00 -8.09856e-01 -1.60899e+00 -7.04257e-01 -4.68803e-01 -9.39710e-01 2.71575e-03 4.28959e-03 1.14190e-03 1.04361e-01 1.48447e-01 6.02753e-02 5.09719e-02 7.35622e-02 2.83816e-02
7.40000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.91794e+00 -2.14303e+00 -3.69284e+00 -1.14793e+00 -6.73057e-01 -1.62281e+00 -5.89686e-01 -4.33843e-01 -7.45529e-01 4.47121e-03 6.41524e-03 2.52719e-03 1.34858e-01 1.76226e-01 9.34898e-02 5.20113e-02 7.56662e-02 2.83564e-02
7.50000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.93681e+00 -2.43385e+00 -3.43978e+00 -1.48423e+00 -1.17113e+00 -1.79733e+00 -6.00431e-01 -4.07435e-01 -7.93428e-01 6.07799e-03 1.05258e-02 1.63021e-03 1.47454e-01 1.77267e-01 1.17640e-01 6.64850e-02 8.39277e-02 4.90424e-02
7.60000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.91348e+00 -2.17867e+00 -3.64828e+00 -1.10546e+00 -6.91140e-01 -1.51979e+00 -6.37509e-01 -4.26711e-01 -8.48307e-01 4.33590e-03 6.78725e-03 1.88455e-03 1.37908e-01 1.91114e-01 8.47023e-02 5.73325e-02 8.11496e-02 3.35154e-02
7.70000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.79230e+00 -2.29133e+00 -3.29326e+00 -1.23788e+00 -8.31367e-01 -1.64440e+00 -6.66655e-01 -3.83134e-01 -9.50177e-01 3.28415e-03 4.85940e-03 1.70891e-03 1.46043e-01 1.86361e-01 1.05725e-01 4.93770e-02 6.43733e-02 3.43807e-02
7.80000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.02804e+00 -2.23268e+00 -3.82339e+00 -9.89583e-01 -7.10922e-01 -1.26824e+00 -6.53615e-01 -5.13040e-01 -7.94191e-01 4.71892e-03 8.89610e-03 5.41745e-04 1.41182e-01 2.07330e-01 7.50333e-02 4.51099e-02 5.44526e-02 3.57672e-02
7.90000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.16034e+00 -2.26157e+00 -4.05911e+00 -1.41711e+00 -1.09364e+00 -1.74058e+00 -7.01714e-01 -4.94197e-01 -9.09231e-01 4.22516e-03 5.64049e-03 2.80982e-03 1.43203e-01 1.93815e-01 9.25911e-02 5.57205e-02 7.25565e-02 3.88845e-02
8.00000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.15754e+00 -2.65622e+00 -3.65885e+00 -1.42005e+00 -1.06760e+00 -1.77250e+00 -7.56960e-01 -5.35054e-01 -9.78867e-01 2.33196e-03 3.59777e-03 1.06615e-03 1.09786e-01 1.53124e-01 6.64474e-02 5.11806e-02 6.06839e-02 4.16773e-02
8.10000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.08913e+00 -2.21854e+00 -3.95972e+00 -1.22224e+00 -7.92360e-01 -1.65213e+00 -6.79440e-01 -4.84112e-01 -8.74767e-01 5.43951e-03 1.03728e-02 5.06213e-04 1.55979e-01 2.04257e-01 1.07701e-01 5.48832e-02 7.10291e-02 3.87373e-02
8.20000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.14201e+00 -2.24808e+00 -4.03594e+00 -1.36863e+00 -1.01347e+00 -1.72379e+00 -7.21243e-01 -4.40418e-01 -1.00207e+00 3.77845e-03 6.96283e-03 5.94063e-04 1.27702e-01 1.59102e-01 9.63026e-02 5.82855e-02 7.37087e-02 4.28623e-02
8.30000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -2.85366e+00 -2.19553e+00 -3.51179e+00 -1.32102e+00 -9.76626e-01 -1.66542e+00 -6.51366e-01 -3.86473e-01 -9.16258e-01 4.25595e-03 6.98502e-03 1.52688e-03 1.14692e-01 1.42313e-01 8.70721e-02 4.11361e-02 6.08081e-02 2.14642e-02
8.40000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.05680e+00 -2.33315e+00 -3.78044e+00 -1.08434e+00 -7.32542e-01 -1.43614e+00 -6.60784e-01 -3.94028e-01 -9.27539e-01 6.56076e-03 1.21613e-02 9.60231e-04 1.54644e-01 2.24629e-01 8.46582e-02 4.79079e-02 5.54048e-02 4.04109e-02
8.50000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.24776e+00 -2.42981e+00 -4.06571e+00 -1.26424e+00 -8.31960e-01 -1.69652e+00 -7.54423e-01 -4.36965e-01 -1.07188e+00 9.62290e-03 1.75421e-02 1.70373e-03 1.34830e-01 2.19285e-01 5.03761e-02 4.98978e-02 6.02071e-02 3.95885e-02
8.60000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.31917e+00 -2.49877e+00 -4.13957e+00 -1.47329e+00 -9.94375e-01 -1.95221e+00 -6.96070e-01 -5.62335e-01 -8.29805e-01 5.68404e-03 9.52594e-03 1.84213e-03 1.14381e-01 1.36549e-01 9.22126e-02 5.85979e-02 7.69422e-02 4.02537e-02
8.70000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.21579e+00 -2.29619e+00 -4.13539e+00 -1.46105e+00 -9.81590e-01 -1.94051e+00 -6.75689e-01 -3.83170e-01 -9.68207e-01 4.47381e-03 6.69047e-03 2.25715e-03 1.28584e-01 2.01527e-01 5.56410e-02 6.42657e-02 8.54957e-02 4.30356e-02
8.80000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.50476e+00 -2.57474e+00 -4.43478e+00 -1.25076e+00 -9.08791e-01 -1.59274e+00 -9.07212e-01 -6.65517e-01 -1.14891e+00 4.45517e-03 6.65637e-03 2.25397e-03 1.80299e-01 2.27412e-01 1.33186e-01 6.29927e-02 8.43678e-02 4.16177e-02
8.90000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.37495e+00 -2.57828e+00 -4.17162e+00 -1.33928e+00 -9.25181e-01 -1.75338e+00 -7.66156e-01 -5.33955e-01 -9.98356e-01 5.43829e-03 9.03436e-03 1.84223e-03 1.49154e-01 2.04831e-01 9.34767e-02 5.36285e-02 6.78422e-02 3.94149e-02
9.00000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.24643e+00 -2.30250e+00 -4.19036e+00 -1.29032e+00 -7.48633e-01 -1.83201e+00 -6.34304e-01 -4.44346e-01 -8.24261e-01 4.19509e-03 6.34696e-03 2.04323e-03 1.59261e-01 2.04643e-01 1.13880e-01 4.82832e-02 6.88497e-02 2.77168e-02
9.10000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.40103e+00 -2.50107e+00 -4.30098e+00 -1.50399e+00 -9.11734e-01 -2.09624e+00 -8.21178e-01 -4.95973e-01 -1.14638e+00 6.81378e-03 1.12841e-02 2.34348e-03 1.26640e-01 1.64945e-01 8.83360e-02 6.75308e-02 8.43056e-02 5.07561e-02
9.20000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.51670e+00 -2.62416e+00 -4.40925e+00 -1.25813e+00 -9.39351e-01 -1.57691e+00 -7.51137e-01 -4.79248e-01 -1.02303e+00 4.50044e-03 7.45356e-03 1.54731e-03 1.79311e-01 2.36665e-01 1.21956e-01 6.86928e-02 7.99228e-02 5.74628e-02
9.30000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.42765e+00 -2.56275e+00 -4.29255e+00 -1.53432e+00 -1.01446e+00 -2.05418e+00 -6.62593e-01 -4.57686e-01 -8.67501e-01 1.26265e-02 2.96676e-02 -4.41465e-03 1.62071e-01 2.11160e-01 1.12982e-01 4.42411e-02 6.38710e-02 2.46112e-02
9.40000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.70692e+00 -2.77358e+00 -4.64026e+00 -1.59104e+00 -1.05330e+00 -2.12879e+00 -8.03193e-01 -5.62582e-01 -1.04380e+00 3.97978e-03 6.05982e-03 1.89973e-03 2.23494e-01 3.42760e-01 1.04229e-01 6.71279e-02 9.33847e-02 4.08711e-02
9.50000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.50541e+00 -2.66988e+00 -4.34094e+00 -1.72058e+00 -1.07479e+00 -2.36637e+00 -9.02520e-01 -5.26793e-01 -1.27825e+00 5.29630e-03 9.23366e-03 1.35893e-03 1.42274e-01 2.07942e-01 7.66061e-02 6.99862e-02 9.73294e-02 4.26429e-02
9.60000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.69694e+00 -2.54140e+00 -4.85247e+00 -1.53191e+00 -1.17337e+00 -1.89045e+00 -7.43635e-01 -5.72813e-01 -9.14457e-01 1.73041e-02 3.47397e-02 -1.31597e-04 1.64271e-01 2.16235e-01 1.12307e-01 5.53930e-02 6.24714e-02 4.83146e-02
9.70000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.89979e+00 -2.89320e+00 -4.90638e+00 -1.50663e+00 -1.11009e+00 -1.90317e+00 -8.55464e-01 -5.79540e-01 -1.13139e+00 6.96356e-03 1.08097e-02 3.11740e-03 1.57788e-01 2.31158e-01 8.44188e-02 5.68064e-02 6.92034e-02 4.44095e-02
9.80000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.50232e+00 -2.41898e+00 -4.58566e+00 -1.40220e+00 -1.05854e+00 -1.74585e+00 -8.82047e-01 -5.19098e-01 -1.24500e+00 1.34412e-02 2.58659e-02 1.01645e-03 1.31673e-01 1.67947e-01 9.53981e-02 5.75049e-02 7.80108e-02 3.69990e-02
9.90000e+01 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.56625e+00 -2.40787e+00 -4.72464e+00 -1.52282e+00 -1.11465e+00 -1.93099e+00 -7.90448e-01 -4.84513e-01 -1.09638e+00 1.08320e-02 1.92666e-02 2.39737e-03 1.92404e-01 2.40069e-01 1.44738e-01 7.57842e-02 8.89289e-02 6.26395e-02
1.00000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.91991e+00 -2.62763e+00 -5.21219e+00 -1.70127e+00 -1.06324e+00 -2.33929e+00 -8.26557e-01 -5.53950e-01 -1.09916e+00 2.00137e-02 4.45628e-02 -4.53547e-03 1.48867e-01 1.86578e-01 1.11155e-01 6.16572e-02 7.90341e-02 4.42802e-02
1.01000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.87222e+00 -2.60463e+00 -5.13981e+00 -1.38275e+00 -9.18689e-01 -1.84680e+00 -7.57382e-01 -5.27712e-01 -9.87052e-01 2.60012e-02 5.87703e-02 -6.76788e-03 1.24555e-01 1.92281e-01 5.68282e-02 7.05740e-02 9.93852e-02 4.17628e-02
1.02000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.82926e+00 -2.60492e+00 -5.05359e+00 -1.68909e+00 -1.22270e+00 -2.15547e+00 -9.30375e-01 -6.70210e-01 -1.19054e+00 2.28744e-02 4.96827e-02 -3.93388e-03 2.08861e-01 3.77782e-01 3.99394e-02 5.08440e-02 6.72170e-02 3.44709e-02
1.03000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.00081e+00 -2.77447e+00 -5.22715e+00 -1.82642e+00 -1.18662e+00 -2.46622e+00 -8.31820e-01 -6.21203e-01 -1.04244e+00 1.38455e-02 2.91237e-02 -1.43273e-03 1.28887e-01 1.69528e-01 8.82458e-02 4.65306e-02 5.78775e-02 3.51836e-02
1.04000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.16665e+00 -3.06195e+00 -5.27134e+00 -1.65335e+00 -8.94004e-01 -2.41270e+00 -9.62252e-01 -7.66884e-01 -1.15762e+00 1.01960e-02 1.96347e-02 7.57305e-04 1.99694e-01 2.71457e-01 1.27932e-01 5.76905e-02 7.66315e-02 3.87495e-02
1.05000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.21182e+00 -3.10180e+00 -5.32183e+00 -1.45116e+00 -1.04926e+00 -1.85306e+00 -1.01455e+00 -7.83749e-01 -1.24535e+00 2.61349e-02 6.29983e-02 -1.07285e-02 2.38292e-01 3.64464e-01 1.12120e-01 6.25300e-02 7.71813e-02 4.78787e-02
1.06000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.78087e+00 -2.69005e+00 -4.87168e+00 -1.63069e+00 -1.09281e+00 -2.16856e+00 -8.76047e-01 -5.55429e-01 -1.19667e+00 1.74651e-02 3.41024e-02 8.27736e-04 1.50869e-01 2.67073e-01 3.46662e-02 5.51851e-02 7.87770e-02 3.15933e-02
1.07000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.16478e+00 -2.80074e+00 -5.52883e+00 -1.52006e+00 -1.06875e+00 -1.97138e+00 -9.91073e-01 -7.46198e-01 -1.23595e+00 6.92799e-02 1.36967e-01 1.59289e-03 2.15077e-01 3.13127e-01 1.17027e-01 6.15255e-02 7.58435e-02 4.72076e-02
1.08000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.91401e+00 -2.77551e+00 -5.05251e+00 -1.66311e+00 -1.18271e+00 -2.14350e+00 -8.47008e-01 -5.96095e-01 -1.09792e+00 2.61515e-02 5.25965e-02 -2.93472e-04 1.81668e-01 2.72892e-01 9.04443e-02 5.75681e-02 6.75840e-02 4.75521e-02
1.09000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.03746e+00 -2.96284e+00 -5.11208e+00 -1.90560e+00 -1.35360e+00 -2.45759e+00 -8.04856e-01 -6.68803e-01 -9.40909e-01 2.45993e-02 5.19127e-02 -2.71410e-03 1.98132e-01 2.25305e-01 1.70958e-01 6.86175e-02 8.85357e-02 4.86993e-02
1.10000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.07691e+00 -2.99127e+00 -5.16255e+00 -1.67895e+00 -1.23150e+00 -2.12641e+00 -8.78225e-01 -6.46626e-01 -1.10982e+00 1.81214e-02 3.19459e-02 4.29697e-03 1.48229e-01 2.14145e-01 8.23138e-02 5.66786e-02 7.40104e-02 3.93468e-02
1.11000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.92628e+00 -3.03880e+00 -4.81377e+00 -1.83201e+00 -1.21517e+00 -2.44884e+00 -8.43619e-01 -6.31760e-01 -1.05548e+00 3.27444e-02 5.54536e-02 1.00351e-02 1.60210e-01 2.39304e-01 8.11165e-02 5.80610e-02 6.90368e-02 4.70851e-02
1.12000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.32363e+00 -2.89523e+00 -5.75203e+00 -1.87383e+00 -1.24177e+00 -2.50588e+00 -1.00231e+00 -7.46990e-01 -1.25762e+00 2.05914e-01 5.68694e-01 -1.56865e-01 1.82410e-01 2.91747e-01 7.30718e-02 8.98626e-02 1.27735e-01 5.19898e-02
1.13000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.04550e+00 -2.61998e+00 -5.47103e+00 -1.72744e+00 -1.24118e+00 -2.21370e+00 -8.40531e-01 -5.43479e-01 -1.13758e+00 3.53640e-02 6.95578e-02 1.17013e-03 2.10711e-01 2.73489e-01 1.47934e-01 7.06814e-02 1.04896e-01 3.64665e-02
1.14000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.37895e+00 -2.83754e+00 -5.92037e+00 -1.66337e+00 -1.02185e+00 -2.30489e+00 -9.07396e-01 -6.25789e-01 -1.18900e+00 3.31900e-02 8.24240e-02 -1.60439e-02 1.79757e-01 2.29332e-01 1.30183e-01 7.31384e-02 1.14257e-01 3.20202e-02
1.15000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.29355e+00 -2.73058e+00 -5.85651e+00 -1.74401e+00 -1.31339e+00 -2.17464e+00 -1.06717e+00 -7.23364e-01 -1.41099e+00 1.05268e-01 2.24767e-01 -1.42309e-02 2.93618e-01 3.79800e-01 2.07437e-01 5.99542e-02 7.39254e-02 4.59830e-02
1.16000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.07795e+00 -2.89828e+00 -5.25761e+00 -1.91335e+00 -1.32410e+00 -2.50260e+00 -9.16760e-01 -6.77823e-01 -1.15570e+00 3.75980e-02 8.06873e-02 -5.49136e-03 2.22709e-01 3.31699e-01 1.13719e-01 8.06927e-02 1.18044e-01 4.33418e-02
1.17000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.33243e+00 -2.88373e+00 -5.78114e+00 -1.85990e+00 -1.20268e+00 -2.51712e+00 -8.88330e-01 -5.70822e-01 -1.20584e+00 2.11187e-01 4.55457e-01 -3.30838e-02 1.88831e-01 3.30959e-01 4.67044e-02 6.10186e-02 7.11441e-02 5.08931e-02
1.18000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.00984e+00 -2.70286e+00 -5.31682e+00 -1.70432e+00 -1.10273e+00 -2.30591e+00 -9.68793e-01 -5.54161e-01 -1.38342e+00 1.24228e-02 1.98801e-02 4.96543e-03 1.64412e-01 2.29683e-01 9.91400e-02 7.17707e-02 9.87062e-02 4.48352e-02
1.19000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.23879e+00 -2.74955e+00 -5.72804e+00 -1.64247e+00 -9.94614e-01 -2.29034e+00 -1.04044e+00 -7.11808e-01 -1.36907e+00 1.63275e-02 2.81965e-02 4.45853e-03 2.45500e-01 3.37554e-01 1.53447e-01 8.85744e-02 1.22850e-01 5.42991e-02
1.20000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.41275e+00 -2.77973e+00 -6.04577e+00 -1.70187e+00 -8.92960e-01 -2.51078e+00 -1.07989e+00 -6.82187e-01 -1.47760e+00 7.72638e-02 2.04676e-01 -5.01488e-02 2.82361e-01 3.70520e-01 1.94203e-01 7.57866e-02 9.47385e-02 5.68347e-02
1.21000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.00019e+00 -2.62695e+00 -5.37342e+00 -1.68877e+00 -1.03242e+00 -2.34511e+00 -9.18062e-01 -5.88285e-01 -1.24784e+00 7.30520e-02 1.53922e-01 -7.81771e-03 2.36513e-01 3.25584e-01 1.47443e-01 6.15529e-02 9.60271e-02 2.70786e-02
1.22000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.24610e+00 -2.75242e+00 -5.73978e+00 -1.93060e+00 -1.28899e+00 -2.57221e+00 -9.94423e-01 -5.63396e-01 -1.42545e+00 6.14040e-01 1.80416e+00 -5.76078e-01 2.82181e-01 4.59428e-01 1.04934e-01 8.71183e-02 1.17032e-01 5.72052e-02
1.23000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.16838e+00 -2.80735e+00 -5.52941e+00 -1.91770e+00 -1.19569e+00 -2.63970e+00 -1.03705e+00 -5.69403e-01 -1.50469e+00 1.71711e-02 2.31972e-02 1.11451e-02 1.88977e-01 2.38973e-01 1.38981e-01 7.09367e-02 9.71407e-02 4.47327e-02
1.24000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.44900e+00 -2.97375e+00 -5.92425e+00 -1.88358e+00 -1.31648e+00 -2.45068e+00 -8.98761e-01 -5.28911e-01 -1.26861e+00 1.30736e-01 3.76325e-01 -1.14852e-01 2.27474e-01 2.84326e-01 1.70621e-01 7.32001e-02 1.09130e-01 3.72700e-02
1.25000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.87529e+00 -2.85042e+00 -4.90016e+00 -1.60147e+00 -9.92856e-01 -2.21009e+00 -1.00843e+00 -6.93644e-01 -1.32322e+00 2.76708e-02 4.92232e-02 6.11842e-03 2.36723e-01 3.99881e-01 7.35657e-02 8.06982e-02 1.22123e-01 3.92737e-02
1.26000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.08202e+00 -2.66452e+00 -5.49952e+00 -1.78195e+00 -1.28291e+00 -2.28099e+00 -8.87542e-01 -5.71470e-01 -1.20361e+00 1.11396e+00 3.28159e+00 -1.05367e+00 3.89683e-01 6.74457e-01 1.04909e-01 7.40176e-02 1.04432e-01 4.36031e-02
1.27000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.05620e+00 -2.75870e+00 -5.35370e+00 -1.65577e+00 -1.13476e+00 -2.17678e+00 -9.49858e-01 -6.04480e-01 -1.29524e+00 9.30122e-03 1.47984e-02 3.80401e-03 2.70592e-01 3.84855e-01 1.56328e-01 7.20888e-02 8.87764e-02 5.54012e-02
1.28000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.29358e+00 -3.08262e+00 -5.50454e+00 -1.90746e+00 -1.34753e+00 -2.46739e+00 -1.00999e+00 -6.70614e-01 -1.34936e+00 6.59676e-01 1.95950e+00 -6.40153e-01 1.70307e-01 2.61839e-01 7.87744e-02 7.42923e-02 9.56116e-02 5.29730e-02
1.29000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.35741e+00 -3.01407e+00 -5.70076e+00 -1.77385e+00 -1.17543e+00 -2.37228e+00 -9.95323e-01 -6.74020e-01 -1.31663e+00 1.60702e-01 4.14378e-01 -9.29741e-02 2.66854e-01 4.39318e-01 9.43904e-02 9.54683e-02 1.31399e-01 5.95372e-02
1.30000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.40820e+00 -2.94335e+00 -5.87306e+00 -1.73399e+00 -1.06813e+00 -2.39985e+00 -1.03248e+00 -6.53606e-01 -1.41135e+00 1.93973e+00 5.79689e+00 -1.91744e+00 2.61633e-01 3.62201e-01 1.61065e-01 8.42472e-02 9.98099e-02 6.86846e-02
1.31000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.73434e+00 -2.82384e+00 -6.64484e+00 -1.59054e+00 -9.34744e-01 -2.24634e+00 -9.69882e-01 -6.26848e-01 -1.31292e+00 2.61390e-02 5.56473e-02 -3.36931e-03 3.05764e-01 4.62668e-01 1.48860e-01 7.78823e-02 1.14355e-01 4.14095e-02
1.32000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.50962e+00 -2.97323e+00 -6.04600e+00 -1.83045e+00 -1.05179e+00 -2.60911e+00 -1.00908e+00 -6.06673e-01 -1.41149e+00 5.55402e-02 1.14404e-01 -3.32396e-03 2.97956e-01 5.19540e-01 7.63718e-02 8.70373e-02 1.31845e-01 4.22295e-02
1.33000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -3.98428e+00 -2.69586e+00 -5.27269e+00 -2.07534e+00 -1.27202e+00 -2.87867e+00 -1.03304e+00 -6.36399e-01 -1.42969e+00 2.76346e-02 5.48079e-02 4.61197e-04 3.25039e-01 5.26366e-01 1.23711e-01 9.51150e-02 1.33207e-01 5.70226e-02
1.34000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.68468e+00 -2.91963e+00 -6.44973e+00 -1.83870e+00 -1.14846e+00 -2.52893e+00 -9.59407e-01 -5.71856e-01 -1.34696e+00 3.34440e-01 7.51703e-01 -8.28218e-02 3.44370e-01 5.95143e-01 9.35977e-02 6.12086e-02 8.05689e-02 4.18483e-02
1.35000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.28907e+00 -2.86330e+00 -5.71483e+00 -1.90017e+00 -1.21228e+00 -2.58807e+00 -1.03607e+00 -6.80872e-01 -1.39128e+00 3.20456e-02 5.73244e-02 6.76676e-03 3.57023e-01 5.95828e-01 1.18219e-01 6.25077e-02 9.25638e-02 3.24515e-02
1.36000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.58458e+00 -3.07746e+00 -6.09169e+00 -1.98002e+00 -1.30237e+00 -2.65767e+00 -8.85823e-01 -5.65583e-01 -1.20606e+00 5.98371e+00 1.78831e+01 -5.91566e+00 3.20242e-01 4.66754e-01 1.73731e-01 8.01669e-02 9.33478e-02 6.69861e-02
1.37000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.45783e+00 -3.09428e+00 -5.82138e+00 -1.88130e+00 -1.37256e+00 -2.39003e+00 -1.00767e+00 -6.62725e-01 -1.35262e+00 1.57569e-01 4.27792e-01 -1.12653e-01 3.49253e-01 4.55065e-01 2.43441e-01 9.24691e-02 1.36355e-01 4.85837e-02
1.38000e+02 -2.49520e+01 -2.48159e+01 -2.50881e+01 -4.48920e+00 -3.17280e+00 -5.80559e+00 -2.04403e+00 -1.34049e+00 -2.74758e+00 -1.02316e+00 -7.48355e-01 -1.29797e+00 2.01766e-01 4.99239e-01 -9.57075e-02 4.68988e-01 8.08531e-01 1.29445e-01 9.67107e-02 1.31096e-01 6.23253e-02
1.39000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.46242e+00 -3.00722e+00 -5.91761e+00 -1.95173e+00 -1.31600e+00 -2.58746e+00 -1.07848e+00 -7.16121e-01 -1.44084e+00 2.48055e-01 5.23009e-01 -2.68983e-02 2.73327e-01 4.46622e-01 1.00032e-01 9.76799e-02 1.50814e-01 4.45460e-02
1.40000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -5.00410e+00 -3.38516e+00 -6.62304e+00 -2.13910e+00 -1.29250e+00 -2.98571e+00 -1.07038e+00 -7.55933e-01 -1.38483e+00 6.90362e-01 1.91258e+00 -5.31851e-01 5.33328e-01 9.22471e-01 1.44185e-01 8.40383e-02 1.58876e-01 9.20063e-03
1.41000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.70959e+00 -3.20703e+00 -6.21215e+00 -1.94107e+00 -1.27263e+00 -2.60950e+00 -1.06348e+00 -7.28410e-01 -1.39856e+00 2.48016e-01 4.21452e-01 7.45806e-02 3.62088e-01 5.90870e-01 1.33305e-01 1.07976e-01 1.59793e-01 5.61584e-02
1.42000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.59379e+00 -3.24772e+00 -5.93986e+00 -2.25279e+00 -1.59980e+00 -2.90578e+00 -1.13335e+00 -6.97476e-01 -1.56923e+00 4.43342e-01 1.22490e+00 -3.38213e-01 5.24423e-01 1.03425e+00 1.45933e-02 8.65711e-02 1.38940e-01 3.42016e-02
1.43000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -5.29552e+00 -3.43554e+00 -7.15550e+00 -2.20838e+00 -1.40164e+00 -3.01512e+00 -1.20923e+00 -7.97684e-01 -1.62077e+00 4.42051e+00 1.31808e+01 -4.33980e+00 2.93671e-01 4.71889e-01 1.15454e-01 8.50313e-02 1.18104e-01 5.19583e-02
1.44000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.77550e+00 -3.32211e+00 -6.22889e+00 -1.97263e+00 -1.41673e+00 -2.52854e+00 -1.06555e+00 -6.44255e-01 -1.48686e+00 3.92202e-01 1.12620e+00 -3.41801e-01 3.10262e-01 4.56118e-01 1.64406e-01 1.20194e-01 1.94938e-01 4.54498e-02
1.45000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.60592e+00 -3.20417e+00 -6.00766e+00 -2.04636e+00 -1.45035e+00 -2.64238e+00 -1.05726e+00 -6.87973e-01 -1.42656e+00 5.94802e-01 1.38405e+00 -1.94448e-01 5.08652e-01 8.34898e-01 1.82406e-01 8.09940e-02 1.19063e-01 4.29246e-02
1.46000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -5.02445e+00 -3.52916e+00 -6.51975e+00 -2.19371e+00 -1.51242e+00 -2.87500e+00 -1.17340e+00 -8.76871e-01 -1.46992e+00 1.63736e+00 3.75049e+00 -4.75770e-01 2.62419e-01 3.16790e-01 2.08048e-01 1.20054e-01 1.87429e-01 5.26786e-02
1.47000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.72117e+00 -3.38618e+00 -6.05615e+00 -2.07548e+00 -1.48181e+00 -2.66915e+00 -1.22060e+00 -9.08734e-01 -1.53247e+00 4.38682e-01 1.16432e+00 -2.86959e-01 1.85096e-01 2.60483e-01 1.09709e-01 8.49667e-02 1.22355e-01 4.75788e-02
1.48000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -5.28386e+00 -3.61895e+00 -6.94878e+00 -2.21145e+00 -1.56778e+00 -2.85511e+00 -1.29629e+00 -8.71850e-01 -1.72072e+00 5.30269e-01 1.13920e+00 -7.86580e-02 2.93752e-01 4.93104e-01 9.43997e-02 1.05697e-01 1.73447e-01 3.79472e-02
1.49000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.31859e+00 -2.99971e+00 -5.63748e+00 -2.04175e+00 -1.52685e+00 -2.55664e+00 -1.12772e+00 -8.22055e-01 -1.43339e+00 4.60185e-01 1.03575e+00 -1.15375e-01 2.64179e-01 4.35586e-01 9.27725e-02 8.40772e-02 1.64086e-01 4.06875e-03
1.50000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.72483e+00 -3.47328e+00 -5.97638e+00 -1.96933e+00 -1.28714e+00 -2.65152e+00 -1.23247e+00 -8.47247e-01 -1.61768e+00 7.44263e-01 1.74068e+00 -2.52153e-01 2.94805e-01 5.42164e-01 4.74449e-02 7.88499e-02 1.13840e-01 4.38602e-02
1.51000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.24335e+00 -2.81620e+00 -5.67049e+00 -1.95857e+00 -1.39575e+00 -2.52138e+00 -1.12690e+00 -7.51993e-01 -1.50180e+00 3.16329e+00 9.27251e+00 -2.94592e+00 4.14507e-01 8.42186e-01 -1.31713e-02 8.53401e-02 1.08904e-01 6.17763e-02
1.52000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.67802e+00 -3.43137e+00 -5.92467e+00 -1.94351e+00 -1.31476e+00 -2.57226e+00 -1.12969e+00 -7.88033e-01 -1.47134e+00 1.41635e+01 4.23112e+01 -1.39842e+01 2.63709e-01 4.64598e-01 6.28194e-02 1.11261e-01 2.19448e-01 3.07291e-03
1.53000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -4.80540e+00 -3.31434e+00 -6.29646e+00 -1.97935e+00 -1.31244e+00 -2.64627e+00 -1.15630e+00 -7.67089e-01 -1.54550e+00 2.22230e+00 6.41093e+00 -1.96632e+00 4.63601e-01 9.70381e-01 -4.31803e-02 1.36654e-01 2.46454e-01 2.68554e-02
1.54000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -5.14300e+00 -3.39593e+00 -6.89006e+00 -2.15488e+00 -1.46407e+00 -2.84569e+00 -1.12639e+00 -7.67453e-01 -1.48534e+00 6.64050e-01 1.43924e+00 -1.11140e-01 2.70789e-01 4.05030e-01 1.36548e-01 1.11220e-01 1.91944e-01 3.04962e-02
1.55000e+02 -2.49560e+01 -2.48278e+01 -2.50842e+01 -5.15601e+00 -3.48153e+00 -6.83050e+00 -2.08763e+00 -1.30266e+00 -2.87260e+00 -1.15445e+00 -7.49316e-01 -1.55959e+00 4.11967e-01 9.93045e-01 -1.69110e-01 4.53954e-01 8.09315e-01 9.85932e-02 1.44603e-01 2.06263e-01 8.29431e-02
1.56000e+02 -2.49660e+01 -2.48578e+01 -2.50742e+01 -5.11477e+00 -3.51306e+00 -6.71649e+00 -2.24688e+00 -1.41299e+00 -3.08077e+00 -1.14719e+00 -7.24298e-01 -1.57008e+00 5.06534e+00 1.23980e+01 -2.26730e+00 2.58156e-01 4.32533e-01 8.37779e-02 1.10554e-01 1.72350e-01 4.87580e-02
1.57000e+02 -2.49660e+01 -2.48578e+01 -2.50742e+01 -5.12678e+00 -3.39513e+00 -6.85844e+00 -2.29439e+00 -1.35862e+00 -3.23017e+00 -1.11700e+00 -8.22135e-01 -1.41186e+00 1.98729e+00 4.46019e+00 -4.85610e-01 3.33965e-01 5.25742e-01 1.42188e-01 1.36631e-01 2.60818e-01 1.24449e-02
1.58000e+02 -2.49660e+01 -2.48578e+01 -2.50742e+01 -4.49697e+00 -3.06069e+00 -5.93325e+00 -2.08398e+00 -1.44974e+00 -2.71822e+00 -1.27590e+00 -8.17935e-01 -1.73386e+00 2.08259e+00 5.52676e+00 -1.36158e+00 5.01594e-01 8.52817e-01 1.50371e-01 1.24075e-01 1.73333e-01 7.48176e-02
1.59000e+02 -2.49660e+01 -2.48578e+01 -2.50742e+01 -4.98815e+00 -3.19083e+00 -6.78546e+00 -2.19945e+00 -1.50111e+00 -2.89779e+00 -1.12213e+00 -7.53947e-01 -1.49032e+00 6.58859e-01 1.84313e+00 -5.25410e-01 8.85167e-01 1.86320e+00 -9.28612e-02 1.21009e-01 2.08559e-01 3.34593e-02
1.60000e+02 -2.49660e+01 -2.48578e+01 -2.50742e+01 -4.02531e+00 -2.90144e+00 -5.14918e+00 -2.21093e+00 -1.57898e+00 -2.84289e+00 -1.10588e+00 -6.93457e-01 -1.51831e+00 4.77546e-01 1.19174e+00 -2.36649e-01 6.79863e-01 1.49294e+00 -1.33214e-01 7.25499e-02 1.12773e-01 3.23268e-02
1.61000e+02 -2.49660e+01 -2.48578e+01 -2.50742e+01 -4.99586e+00 -3.29433e+00 -6.69740e+00 -2.15661e+00 -1.47807e+00 -2.83516e+00 -1.07272e+00 -7.24712e-01 -1.42073e+00 1.09118e+00 2.27426e+00 -9.18870e-02 8.66780e-01 1.83981e+00 -1.06254e-01 1.30940e-01 2.38322e-01 2.35591e-02
1.62000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -4.99728e+00 -3.33710e+00 -6.65747e+00 -2.19961e+00 -1.50334e+00 -2.89589e+00 -1.16106e+00 -8.76716e-01 -1.44540e+00 1.62855e+01 4.82419e+01 -1.56708e+01 4.05463e-01 8.93837e-01 -8.29110e-02 1.43658e-01 2.72385e-01 1.49318e-02
1.63000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.72856e+00 -3.65387e+00 -7.80325e+00 -2.06361e+00 -1.45989e+00 -2.66732e+00 -1.21065e+00 -7.53288e-01 -1.66802e+00 1.19420e+01 3.33102e+01 -9.42629e+00 5.35712e-01 1.30508e+00 -2.33653e-01 1.01095e-01 1.60802e-01 4.13874e-02
1.64000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.48477e+00 -3.88721e+00 -7.08233e+00 -2.22466e+00 -1.56934e+00 -2.87997e+00 -1.22142e+00 -9.03211e-01 -1.53962e+00 9.97074e-01 2.57755e+00 -5.83400e-01 8.31236e-01 1.87513e+00 -2.12653e-01 1.04075e-01 1.52699e-01 5.54509e-02
1.65000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.66498e+00 -3.78030e+00 -7.54965e+00 -2.33658e+00 -1.46109e+00 -3.21207e+00 -1.27351e+00 -8.00740e-01 -1.74628e+00 8.69742e-01 2.25028e+00 -5.10796e-01 4.71173e-01 1.08474e+00 -1.42396e-01 2.03993e-01 4.35406e-01 -2.74212e-02
1.66000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -4.97765e+00 -3.53201e+00 -6.42328e+00 -2.60887e+00 -1.72849e+00 -3.48924e+00 -1.25375e+00 -8.52033e-01 -1.65547e+00 3.00102e-01 8.50937e-01 -2.50733e-01 1.14671e+00 2.62101e+00 -3.27594e-01 1.66026e-01 3.41631e-01 -9.57884e-03
1.67000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.13589e+00 -3.50841e+00 -6.76337e+00 -2.43032e+00 -1.71686e+00 -3.14378e+00 -1.23639e+00 -8.68546e-01 -1.60424e+00 5.97006e-01 1.11500e+00 7.90154e-02 4.08855e-01 7.44023e-01 7.36862e-02 1.81523e-01 3.07706e-01 5.53398e-02
1.68000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.40800e+00 -3.31919e+00 -7.49681e+00 -2.59782e+00 -1.71138e+00 -3.48425e+00 -1.26492e+00 -8.72452e-01 -1.65738e+00 2.69626e+01 7.95646e+01 -2.56395e+01 8.18029e-01 1.38324e+00 2.52821e-01 1.09998e-01 1.85423e-01 3.45723e-02
1.69000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.39068e+00 -3.75184e+00 -7.02953e+00 -2.43944e+00 -1.67061e+00 -3.20827e+00 -1.40324e+00 -1.00605e+00 -1.80043e+00 1.29104e+00 2.82761e+00 -2.45541e-01 4.14551e-01 6.98482e-01 1.30621e-01 1.27913e-01 1.77961e-01 7.78659e-02
1.70000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.46930e+00 -3.87577e+00 -7.06284e+00 -2.40091e+00 -1.58374e+00 -3.21807e+00 -1.10033e+00 -7.91285e-01 -1.40938e+00 1.93527e+00 4.32544e+00 -4.54903e-01 8.60463e-01 1.40763e+00 3.13296e-01 1.15171e-01 1.69893e-01 6.04491e-02
1.71000e+02 -2.49680e+01 -2.48638e+01 -2.50722e+01 -5.04023e+00 -3.68130e+00 -6.39916e+00 -2.43972e+00 -1.63948e+00 -3.23996e+00 -1.28786e+00 -8.46252e-01 -1.72947e+00 1.36156e+00 2.94247e+00 -2.19346e-01 5.03382e-01 1.13264e+00 -1.25875e-01 1.26660e-01 1.66742e-01 8.65778e-02
1.72000e+02 -2.49700e+01 -2.48698e+01 -2.50702e+01 -4.99797e+00 -3.37216e+00 -6.62377e+00 -2.39462e+00 -1.70758e+00 -3.08167e+00 -1.26242e+00 -9.07422e-01 -1.61742e+00 5.62746e-01 1.15539e+00 -2.99011e-02 4.08066e-01 6.36623e-01 1.79509e-01 1.49046e-01 2.69042e-01 2.90494e-02
1.73000e+02 -2.49700e+01 -2.48698e+01 -2.50702e+01 -5.39709e+00 -3.65802e+00 -7.13616e+00 -2.41992e+00 -1.48140e+00 -3.35844e+00 -1.28213e+00 -8.34013e-01 -1.73025e+00 6.68686e-01 1.14936e+00 1.88014e-01 4.78259e-01 7.45254e-01 2.11263e-01 8.50232e-02 9.14861e-02 7.85603e-02
1.74000e+02 -2.49700e+01 -2.48698e+01 -2.50702e+01 -4.81245e+00 -3.06102e+00 -6.56389e+00 -2.08959e+00 -1.50374e+00 -2.67545e+00 -1.27362e+00 -9.23914e-01 -1.62332e+00 6.48473e-01 1.23083e+00 6.61155e-02 7.44925e-01 1.54353e+00 -5.36842e-02 1.60603e-01 2.40397e-01 8.08094e-02
1.75000e+02 -2.49700e+01 -2.48698e+01 -2.50702e+01 -4.84684e+00 -3.42714e+00 -6.26653e+00 -2.13011e+00 -1.53282e+00 -2.72740e+00 -1.24214e+00 -8.24771e-01 -1.65951e+00 3.43264e+00 9.10302e+00 -2.23774e+00 5.62425e-01 9.67579e-01 1.57272e-01 1.60307e-01 2.79317e-01 4.12974e-02
1.76000e+02 -2.49700e+01 -2.48698e+01 -2.50702e+01 -4.89453e+00 -3.50726e+00 -6.28180e+00 -2.20389e+00 -1.66522e+00 -2.74256e+00 -1.28487e+00 -8.67924e-01 -1.70182e+00 8.30497e+01 2.45050e+02 -7.89504e+01 4.52419e-01 6.98220e-01 2.06619e-01 1.15467e-01 1.86089e-01 4.48456e-02
1.77000e+02 -2.49700e+01 -2.48698e+01 -2.50702e+01 -6.06755e+00 -4.13779e+00 -7.99731e+00 -2.17702e+00 -1.44002e+00 -2.91402e+00 -1.29727e+00 -9.41645e-01 -1.65289e+00 2.95981e+01 7.89214e+01 -1.97252e+01 5.17092e-01 9.07972e-01 1.26211e-01 1.39228e-01 2.01015e-01 7.74412e-02
1.78000e+02 -2.49700e+01 -2.48698e+01 -2.50702e+01 -6.09422e+00 -3.88279e+00 -8.30564e+00 -2.40728e+00 -1.68949e+00 -3.12506e+00 -1.30156e+00 -8.86566e-01 -1.71656e+00 3.33732e+00 6.97952e+00 -3.04887e-01 5.83066e-01 8.70071e-01 2.96060e-01 1.92917e-01 3.49128e-01 3.67068e-02
1.79000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -4.61636e+00 -3.59969e+00 -5.63304e+00 -2.36506e+00 -1.66786e+00 -3.06227e+00 -1.24554e+00 -8.82677e-01 -1.60840e+00 1.54881e+00 3.38752e+00 -2.89902e-01 6.27390e-01 9.57657e-01 2.97124e-01 1.12706e-01 1.54103e-01 7.13091e-02
1.80000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -6.00321e+00 -4.04161e+00 -7.96482e+00 -2.42610e+00 -1.78028e+00 -3.07192e+00 -1.39668e+00 -9.28118e-01 -1.86525e+00 6.57176e+01 1.82991e+02 -5.15560e+01 6.90612e-01 1.21848e+00 1.62743e-01 2.95575e-01 5.95571e-01 -4.42110e-03
1.81000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -5.96050e+00 -4.15616e+00 -7.76484e+00 -2.41633e+00 -1.63088e+00 -3.20179e+00 -1.36017e+00 -1.01455e+00 -1.70579e+00 3.02328e+00 8.58380e+00 -2.53725e+00 9.31648e-01 2.28800e+00 -4.24703e-01 1.95443e-01 2.82763e-01 1.08123e-01
1.82000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -5.65977e+00 -4.03869e+00 -7.28084e+00 -2.46329e+00 -1.76036e+00 -3.16621e+00 -1.35997e+00 -1.02080e+00 -1.69913e+00 2.23719e+00 4.41026e+00 6.41324e-02 7.51885e-01 1.33962e+00 1.64145e-01 2.53976e-01 4.76717e-01 3.12346e-02
1.83000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -5.04632e+00 -3.87980e+00 -6.21283e+00 -2.41760e+00 -1.58777e+00 -3.24744e+00 -1.36469e+00 -9.65140e-01 -1.76424e+00 2.14206e+00 6.03572e+00 -1.75160e+00 1.03711e+00 2.17106e+00 -9.68315e-02 2.21827e-01 3.52188e-01 9.14666e-02
1.84000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -6.03015e+00 -3.60577e+00 -8.45453e+00 -2.49590e+00 -1.90528e+00 -3.08651e+00 -1.36134e+00 -9.73655e-01 -1.74902e+00 3.45191e+00 1.01399e+01 -3.23607e+00 2.84701e-01 4.76821e-01 9.25802e-02 1.89257e-01 3.00699e-01 7.78148e-02
1.85000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -6.00802e+00 -4.30985e+00 -7.70618e+00 -2.72195e+00 -1.75144e+00 -3.69245e+00 -1.36701e+00 -9.62824e-01 -1.77120e+00 1.82554e+01 5.17227e+01 -1.52120e+01 5.35823e-01 1.01218e+00 5.94708e-02 1.22610e-01 1.89824e-01 5.53963e-02
1.86000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -4.83642e+00 -3.23965e+00 -6.43319e+00 -2.60064e+00 -1.82711e+00 -3.37416e+00 -1.26298e+00 -1.02796e+00 -1.49800e+00 2.03222e+00 4.36251e+00 -2.98075e-01 6.11318e-01 1.19207e+00 3.05641e-02 1.24497e-01 2.00693e-01 4.83019e-02
1.87000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -5.38170e+00 -3.85458e+00 -6.90883e+00 -2.51036e+00 -1.89229e+00 -3.12844e+00 -1.23774e+00 -8.10035e-01 -1.66545e+00 5.52049e+00 1.44248e+01 -3.38381e+00 1.09545e+00 2.10762e+00 8.32838e-02 1.60072e-01 3.12991e-01 7.15201e-03
1.88000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -5.73478e+00 -3.86407e+00 -7.60549e+00 -2.45872e+00 -1.61517e+00 -3.30227e+00 -1.43660e+00 -1.01567e+00 -1.85753e+00 5.65017e+02 1.69017e+03 -5.60139e+02 9.27288e-01 1.70504e+00 1.49536e-01 1.80245e-01 3.01511e-01 5.89794e-02
1.89000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -5.50024e+00 -4.17103e+00 -6.82944e+00 -2.10270e+00 -1.59897e+00 -2.60643e+00 -1.30961e+00 -9.78290e-01 -1.64092e+00 6.44157e+00 1.50251e+01 -2.14195e+00 6.13810e-01 1.16671e+00 6.09115e-02 2.59541e-01 4.24133e-01 9.49488e-02
1.90000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -5.74241e+00 -4.53835e+00 -6.94647e+00 -2.28448e+00 -1.67623e+00 -2.89273e+00 -1.46194e+00 -1.11434e+00 -1.80953e+00 2.77735e+01 7.53407e+01 -1.97937e+01 1.18959e+00 2.20736e+00 1.71811e-01 1.50178e-01 2.60244e-01 4.01110e-02
1.91000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -4.80822e+00 -3.51851e+00 -6.09794e+00 -2.36691e+00 -1.77676e+00 -2.95705e+00 -1.29121e+00 -1.02869e+00 -1.55373e+00 1.48912e+00 3.97825e+00 -1.00002e+00 1.18873e+00 2.43728e+00 -5.98214e-02 1.44150e-01 2.27797e-01 6.05032e-02
1.92000e+02 -2.49720e+01 -2.48709e+01 -2.50731e+01 -6.16802e+00 -4.63021e+00 -7.70583e+00 -2.50284e+00 -1.99532e+00 -3.01037e+00 -1.34967e+00 -1.01545e+00 -1.68388e+00 9.95279e+01 2.81524e+02 -8.24686e+01 1.00627e+00 1.80412e+00 2.08408e-01 1.33610e-01 2.64494e-01 2.72565e-03
1.93000e+02 -2.49740e+01 -2.48769e+01 -2.50711e+01 -5.88917e+00 -3.87223e+00 -7.90610e+00 -2.60596e+00 -1.89932e+00 -3.31260e+00 -1.25241e+00 -9.42027e-01 -1.56279e+00 8.85278e+01 2.64182e+02 -8.71265e+01 1.43950e+00 2.77399e+00 1.05008e-01 1.61207e-01 2.46453e-01 7.59608e-02
1.94000e+02 -2.49740e+01 -2.48769e+01 -2.50711e+01 -5.97438e+00 -4.20281e+00 -7.74596e+00 -2.47291e+00 -1.74347e+00 -3.20236e+00 -1.32271e+00 -8.82072e-01 -1.76335e+00 1.45384e+00 3.04346e+00 -1.35787e-01 8.81263e-01 1.63720e+00 1.25327e-01 2.86344e-01 5.33459e-01 3.92282e-02
1.95000e+02 -2.49740e+01 -2.48769e+01 -2.50711e+01 -5.60224e+00 -4.02241e+00 -7.18207e+00 -2.72217e+00 -1.90128e+00 -3.54306e+00 -1.38365e+00 -1.03623e+00 -1.73107e+00 4.37698e+00 1.14283e+01 -2.67434e+00 1.00844e+00 2.38262e+00 -3.65733e-01 2.40960e-01 5.38810e-01 -5.68893e-02
1.96000e+02 -2.49740e+01 -2.48769e+01 -2.50711e+01 -6.11967e+00 -4.02439e+00 -8.21496e+00 -2.83305e+00 -2.10983e+00 -3.55628e+00 -1.41197e+00 -9.07690e-01 -1.91624e+00 7.00348e+00 1.79699e+01 -3.96289e+00 1.12445e+00 2.07801e+00 1.70887e-01 2.92919e-01 5.54851e-01 3.09866e-02
1.97000e+02 -2.49740e+01 -2.48769e+01 -2.50711e+01 -5.65012e+00 -4.24379e+00 -7.05645e+00 -2.53765e+00 -1.80567e+00 -3.26962e+00 -1.49427e+00 -1.03149e+00 -1.95704e+00 1.82401e+00 4.16947e+00 -5.21446e-01 1.26434e+00 2.09116e+00 4.37513e-01 2.79481e-01 5.49939e-01 9.02229e-03
1.98000e+02 -2.49740e+01 -2.48769e+01 -2.50711e+01 -5.86104e+00 -3.92062e+00 -7.80145e+00 -2.51640e+00 -1.86369e+00 -3.16910e+00 -1.35217e+00 -1.05091e+00 -1.65344e+00 2.54168e+00 4.84715e+00 2.36209e-01 6.86699e-01 1.12297e+00 2.50432e-01 2.99461e-01 6.57443e-01 -5.85216e-02
1.99000e+02 -2.49760e+01 -2.48829e+01 -2.50691e+01 -5.77662e+00 -4.28721e+00 -7.26604e+00 -2.57256e+00 -1.82951e+00 -3.31560e+00 -1.38727e+00 -1.04635e+00 -1.72819e+00 3.68463e+00 9.45278e+00 -2.08353e+00 8.52266e-01 1.49704e+00 2.07492e-01 2.08670e-01 4.01118e-01 1.62220e-02
2.00000e+02 -2.49760e+01 -2.48829e+01 -2.50691e+01 -5.01251e+00 -3.87732e+00 -6.14770e+00 -2.60672e+00 -1.86788e+00 -3.34556e+00 -1.43754e+00 -9.94411e-01 -1.88066e+00 4.28380e+00 1.18969e+01 -3.32931e+00 1.03321e+00 1.95901e+00 1.07409e-01 2.67168e-01 5.14601e-01 1.97362e-02


==> data/lorenz_stabilizer_plot.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17894e+00 1.45026e+01 -8.17184e-01
1.16706e-02 1.51480e+00 2.34993e+00 1.41538e+01 -7.97162e-01
2.16739e-02 1.60318e+00 2.53612e+00 1.38188e+01 -7.73161e-01
3.16772e-02 1.70167e+00 2.73914e+00 1.34981e+01 -7.44241e-01
4.16806e-02 1.81100e+00 2.96076e+00 1.31922e+01 -7.09213e-01
5.16839e-02 1.93200e+00 3.20290e+00 1.29018e+01 -6.66581e-01
6.16872e-02 2.06560e+00 3.46765e+00 1.26280e+01 -6.14497e-01
7.16906e-02 2.21287e+00 3.75727e+00 1.23718e+01 -5.50745e-01
8.16939e-02 2.37500e+00 4.07420e+00 1.21348e+01 -4.72802e-01
9.16972e-02 2.55329e+00 4.42105e+00 1.19187e+01 -3.78053e-01
1.01701e-01 2.74918e+00 4.80062e+00 1.17256e+01 -2.64268e-01
1.11704e-01 2.96426e+00 5.21585e+00 1.15581e+01 -1.30453e-01
1.21707e-01 3.20024e+00 5.66977e+00 1.14194e+01 2.19531e-02
1.31711e-01 3.45897e+00 6.16546e+00 1.13132e+01 1.87842e-01
1.41714e-01 3.74239e+00 6.70591e+00 1.12441e+01 3.57966e-01
1.51717e-01 4.05256e+00 7.29390e+00 1.12174e+01 5.20158e-01
1.61721e-01 4.39158e+00 7.93183e+00 1.12393e+01 6.62442e-01
1.71724e-01 4.76154e+00 8.62159e+00 1.13173e+01 7.76694e-01
1.81727e-01 5.16451e+00 9.36436e+00 1.14599e+01 8.60702e-01
1.91731e-01 5.60240e+00 1.01603e+01 1.16770e+01 9.17562e-01
2.01734e-01 6.07692e+00 1.10084e+01 1.19797e+01 9.53293e-01
2.11737e-01 6.58940e+00 1.19056e+01 1.23806e+01 9.74358e-01
2.21741e-01 7.14068e+00 1.28466e+01 1.28935e+01 9.86140e-01
2.31744e-01 7.73085e+00 1.38230e+01 1.35331e+01 9.92470e-01
2.41747e-01 8.35903e+00 1.48227e+01 1.43146e+01 9.95773e-01
2.51751e-01 9.02303e+00 1.58286e+01 1.52531e+01 9.97462e-01
2.61754e-01 9.71901e+00 1.68186e+01 1.63624e+01 9.98297e-01
2.71757e-01 1.04411e+01 1.77646e+01 1.76535e+01 9.98654e-01
2.81761e-01 1.11810e+01 1.86321e+01 1.91326e+01 9.98672e-01
2.91764e-01 1.19276e+01 1.93812e+01 2.07990e+01 9.98258e-01
3.01767e-01 1.26670e+01 1.99673e+01 2.26427e+01 9.96779e-01
3.11771e-01 1.33820e+01 2.03436e+01 2.46417e+01 9.91223e-01
3.21774e-01 1.40527e+01 2.04646e+01 2.67603e+01 9.64265e-01
3.31777e-01 1.46571e+01 2.02899e+01 2.89485e+01 7.98791e-01
3.41781e-01 1.51717e+01 1.97873e+01 3.11423e+01 1.78322e-02
3.51784e-01 1.55728e+01 1.89394e+01 3.32667e+01 -8.25447e-01
3.61787e-01 1.58387e+01 1.77600e+01 3.52416e+01 -9.83728e-01
3.71791e-01 1.59524e+01 1.62844e+01 3.69900e+01 -9.98428e-01
3.81794e-01 1.59025e+01 1.45660e+01 3.84458e+01 -9.99796e-01
3.91797e-01 1.56848e+01 1.26752e+01 3.95605e+01 -9.99958e-01
4.01801e-01 1.53028e+01 1.06925e+01 4.03081e+01 -9.99985e-01
4.11804e-01 1.47673e+01 8.69995e+00 4.06870e+01 -9.99990e-01
4.21807e-01 1.40957e+01 6.77356e+00 4.07181e+01 -9.99988e-01
4.31811e-01 1.33105e+01 4.97612e+00 4.04402e+01 -9.99976e-01
4.41814e-01 1.24370e+01 3.35346e+00 3.99038e+01 -9.99930e-01
4.51817e-01 1.15020e+01 1.93337e+00 3.91644e+01 -9.99748e-01
4.61821e-01 1.05310e+01 7.26761e-01 3.82769e+01 -9.98999e-01
4.71824e-01 9.54789e+00 -2.69365e-01 3.72909e+01 -9.96104e-01
4.81827e-01 8.57321e+00 -1.06829e+00 3.62485e+01 -9.86402e-01
4.91831e-01 7.62401e+00 -1.68990e+00 3.51835e+01 -9.59917e-01
5.01834e-01 6.71364e+00 -2.15742e+00 3.41207e+01 -9.03754e-01
5.11837e-01 5.85191e+00 -2.49494e+00 3.30781e+01 -8.13817e-01
5.21841e-01 5.04542e+00 -2.72587e+00 3.20668e+01 -7.05649e-01
5.31844e-01 4.29799e+00 -2.87194e+00 3.10936e+01 -6.06864e-01
5.41847e-01 3.61111e+00 -2.95267e+00 3.01615e+01 -5.39042e-01
5.51851e-01 2.98440e+00 -2.98503e+00 2.92710e+01 -5.09607e-01
5.61854e-01 2.41601e+00 -2.98338e+00 2.84211e+01 -5.14998e-01
5.71857e-01 1.90305e+00 -2.95955e+00 2.76097e+01 -5.46328e-01
5.81861e-01 1.44186e+00 -2.92308e+00 2.68345e+01 -5.93400e-01
5.91864e-01 1.02835e+00 -2.88155e+00 2.60929e+01 -6.47057e-01
6.01867e-01 6.58149e-01 -2.84086e+00 2.53824e+01 -7.00397e-01
6.11871e-01 3.26834e-01 -2.80557e+00 2.47006e+01 -7.49109e-01
6.21874e-01 3.00120e-02 -2.77914e+00 2.40456e+01 -7.91141e-01
6.31877e-01 -2.36575e-01 -2.76417e+00 2.34155e+01 -8.26053e-01
6.41881e-01 -4.76996e-01 -2.76262e+00 2.28090e+01 -8.54337e-01
6.51884e-01 -6.95094e-01 -2.77595e+00 2.22246e+01 -8.76909e-01
6.61887e-01 -8.94464e-01 -2.80526e+00 2.16616e+01 -8.94777e-01
6.71891e-01 -1.07846e+00 -2.85141e+00 2.11190e+01 -9.08879e-01
6.81894e-01 -1.25017e+00 -2.91508e+00 2.05962e+01 -9.20012e-01
6.91897e-01 -1.41247e+00 -2.99687e+00 2.00929e+01 -9.28825e-01
7.01901e-01 -1.56800e+00 -3.09733e+00 1.96089e+01 -9.35825e-01
7.11904e-01 -1.71922e+00 -3.21705e+00 1.91439e+01 -9.41409e-01
7.21907e-01 -1.86840e+00 -3.35663e+00 1.86982e+01 -9.45878e-01
7.31911e-01 -2.01765e+00 -3.51677e+00 1.82719e+01 -9.49463e-01
7.41914e-01 -2.16896e+00 -3.69823e+00 1.78655e+01 -9.52337e-01
7.51917e-01 -2.32422e+00 -3.90192e+00 1.74795e+01 -9.54629e-01
7.61921e-01 -2.48519e+00 -4.12882e+00 1.71147e+01 -9.56431e-01
7.71924e-01 -2.65361e+00 -4.38006e+00 1.67721e+01 -9.57806e-01
7.81927e-01 -2.83115e+00 -4.65687e+00 1.64529e+01 -9.58788e-01
7.91931e-01 -3.01942e+00 -4.96059e+00 1.61586e+01 -9.59387e-01
8.01934e-01 -3.22004e+00 -5.29263e+00 1.58911e+01 -9.59584e-01
8.11937e-01 -3.43461e+00 -5.65448e+00 1.56526e+01 -9.59331e-01
8.21941e-01 -3.66469e+00 -6.04765e+00 1.54455e+01 -9.58536e-01
8.31944e-01 -3.91188e+00 -6.47362e+00 1.52730e+01 -9.57054e-01
8.41947e-01 -4.17773e+00 -6.93379e+00 1.51386e+01 -9.54656e-01
8.51951e-01 -4.46378e+00 -7.42935e+00 1.50464e+01 -9.50982e-01
8.61954e-01 -4.77153e+00 -7.96125e+00 1.50010e+01 -9.45455e-01
8.71957e-01 -5.10240e+00 -8.52998e+00 1.50080e+01 -9.37128e-01
8.81961e-01 -5.45769e+00 -9.13544e+00 1.50732e+01 -9.24379e-01
8.91964e-01 -5.83854e+00 -9.77672e+00 1.52037e+01 -9.04323e-01
9.01967e-01 -6.24583e+00 -1.04518e+01 1.54067e+01 -8.71645e-01
9.11971e-01 -6.68012e+00 -1.11573e+01 1.56905e+01 -8.16254e-01
9.21974e-01 -7.14150e+00 -1.18879e+01 1.60637e+01 -7.19058e-01
9.31977e-01 -7.62944e+00 -1.26363e+01 1.65350e+01 -5.46790e-01
9.41981e-01 -8.14262e+00 -1.33922e+01 1.71131e+01 -2.57526e-01
9.51984e-01 -8.67874e+00 -1.41422e+01 1.78061e+01 1.49546e-01
9.61987e-01 -9.23431e+00 -1.48707e+01 1.86206e+01 5.59873e-01
9.71991e-01 -9.80460e+00 -1.55602e+01 1.95611e+01 8.28921e-01
9.81994e-01 -1.03836e+01 -1.61911e+01 2.06292e+01 9.47377e-01
9.91997e-01 -1.09637e+01 -1.67404e+01 2.18225e+01 9.86302e-01
1.00200e+00 -1.15360e+01 -1.71826e+01 2.31334e+01 9.96807e-01
1.01200e+00 -1.20896e+01 -1.74909e+01 2.45483e+01 9.99296e-01
1.02201e+00 -1.26123e+01 -1.76391e+01 2.60461e+01 9.99843e-01
1.03201e+00 -1.30906e+01 -1.76039e+01 2.75989e+01 9.99962e-01
1.04201e+00 -1.35105e+01 -1.73670e+01 2.91714e+01 9.99989e-01
1.05202e+00 -1.38575e+01 -1.69178e+01 3.07224e+01 9.99996e-01
1.06202e+00 -1.41185e+01 -1.62552e+01 3.22074e+01 9.99998e-01
1.07202e+00 -1.42815e+01 -1.53894e+01 3.35807e+01 9.99998e-01
1.08203e+00 -1.43376e+01 -1.43418e+01 3.47995e+01 9.99997e-01
1.09203e+00 -1.42811e+01 -1.31442e+01 3.58271e+01 9.99994e-01
1.10203e+00 -1.41103e+01 -1.18369e+01 3.66362e+01 9.99979e-01
1.11204e+00 -1.38278e+01 -1.04649e+01 3.72108e+01 9.99889e-01
1.12204e+00 -1.34404e+01 -9.07468e+00 3.75468e+01 9.99195e-01
1.13204e+00 -1.29584e+01 -7.71017e+00 3.76521e+01 9.92939e-01
1.14205e+00 -1.23953e+01 -6.40995e+00 3.75442e+01 9.35165e-01
1.15205e+00 -1.17664e+01 -5.20620e+00 3.72479e+01 5.34185e-01
1.16205e+00 -1.10886e+01 -4.12589e+00 3.67930e+01 -4.08562e-01
1.17206e+00 -1.03790e+01 -3.18201e+00 3.62107e+01 -8.75533e-01
1.18206e+00 -9.65373e+00 -2.37390e+00 3.55314e+01 -9.73382e-01
1.19206e+00 -8.92699e+00 -1.69752e+00 3.47820e+01 -9.92850e-01
1.20207e+00 -8.21113e+00 -1.14548e+00 3.39861e+01 -9.97505e-01
1.21207e+00 -7.51648e+00 -7.07301e-01 3.31628e+01 -9.98879e-01
1.22207e+00 -6.85125e+00 -3.70615e-01 3.23276e+01 -9.99365e-01
1.23208e+00 -6.22167e+00 -1.22271e-01 3.14922e+01 -9.99561e-01
1.24208e+00 -5.63213e+00 5.07997e-02 3.06651e+01 -9.99640e-01
1.25208e+00 -5.08537e+00 1.60979e-01 2.98521e+01 -9.99660e-01
1.26209e+00 -4.58276e+00 2.19575e-01 2.90570e+01 -9.99642e-01
1.27209e+00 -4.12449e+00 2.36621e-01 2.82822e+01 -9.99590e-01
1.28209e+00 -3.70988e+00 2.20802e-01 2.75288e+01 -9.99501e-01
1.29210e+00 -3.33753e+00 1.79473e-01 2.67972e+01 -9.99364e-01
1.30210e+00 -3.00555e+00 1.18737e-01 2.60871e+01 -9.99167e-01
1.31210e+00 -2.71168e+00 4.35575e-02 2.53981e+01 -9.98891e-01
1.32211e+00 -2.45347e+00 -4.21186e-02 2.47295e+01 -9.98516e-01
1.33211e+00 -2.22839e+00 -1.35228e-01 2.40805e+01 -9.98015e-01
1.34211e+00 -2.03385e+00 -2.33467e-01 2.34505e+01 -9.97365e-01
1.35212e+00 -1.86737e+00 -3.35176e-01 2.28387e+01 -9.96540e-01
1.36212e+00 -1.72654e+00 -4.39231e-01 2.22443e+01 -9.95520e-01
1.37212e+00 -1.60910e+00 -5.44959e-01 2.16669e+01 -9.94292e-01
1.38213e+00 -1.51297e+00 -6.52053e-01 2.11058e+01 -9.92849e-01
1.39213e+00 -1.43626e+00 -7.60505e-01 2.05605e+01 -9.91197e-01
1.40213e+00 -1.37724e+00 -8.70557e-01 2.00306e+01 -9.89351e-01
1.41214e+00 -1.33441e+00 -9.82648e-01 1.95157e+01 -9.87338e-01
1.42214e+00 -1.30646e+00 -1.09738e+00 1.90155e+01 -9.85195e-01
1.43214e+00 -1.29224e+00 -1.21551e+00 1.85298e+01 -9.82964e-01
1.44215e+00 -1.29082e+00 -1.33787e+00 1.80583e+01 -9.80694e-01
1.45215e+00 -1.30143e+00 -1.46544e+00 1.76009e+01 -9.78434e-01
1.46215e+00 -1.32346e+00 -1.59926e+00 1.71574e+01 -9.76234e-01
1.47216e+00 -1.35648e+00 -1.74046e+00 1.67278e+01 -9.74141e-01
1.48216e+00 -1.40021e+00 -1.89026e+00 1.63122e+01 -9.72196e-01
1.49216e+00 -1.45450e+00 -2.04995e+00 1.59106e+01 -9.70435e-01
1.50217e+00 -1.51936e+00 -2.22094e+00 1.55231e+01 -9.68886e-01
1.51217e+00 -1.59493e+00 -2.40468e+00 1.51500e+01 -9.67570e-01
1.52217e+00 -1.68148e+00 -2.60276e+00 1.47917e+01 -9.66497e-01
1.53218e+00 -1.77941e+00 -2.81686e+00 1.44486e+01 -9.65670e-01
1.54218e+00 -1.88924e+00 -3.04877e+00 1.41213e+01 -9.65082e-01
1.55218e+00 -2.01163e+00 -3.30041e+00 1.38107e+01 -9.64717e-01
1.56219e+00 -2.14736e+00 -3.57381e+00 1.35177e+01 -9.64548e-01
1.57219e+00 -2.29734e+00 -3.87113e+00 1.32435e+01 -9.64539e-01
1.58219e+00 -2.46259e+00 -4.19468e+00 1.29896e+01 -9.64642e-01
1.59220e+00 -2.64428e+00 -4.54687e+00 1.27578e+01 -9.64800e-01
1.60220e+00 -2.84368e+00 -4.93024e+00 1.25503e+01 -9.64938e-01
1.61220e+00 -3.06222e+00 -5.34740e+00 1.23697e+01 -9.64967e-01
1.62221e+00 -3.30140e+00 -5.80104e+00 1.22191e+01 -9.64772e-01
1.63221e+00 -3.56287e+00 -6.29386e+00 1.21023e+01 -9.64203e-01
1.64221e+00 -3.84837e+00 -6.82848e+00 1.20237e+01 -9.63054e-01
1.65222e+00 -4.15971e+00 -7.40736e+00 1.19885e+01 -9.61022e-01
1.66222e+00 -4.49875e+00 -8.03268e+00 1.20027e+01 -9.57636e-01
1.67222e+00 -4.86735e+00 -8.70611e+00 1.20736e+01 -9.52112e-01
1.68223e+00 -5.26734e+00 -9.42862e+00 1.22093e+01 -9.43060e-01
1.69223e+00 -5.70042e+00 -1.02002e+01 1.24192e+01 -9.27857e-01
1.70223e+00 -6.16803e+00 -1.10193e+01 1.27137e+01 -9.01217e-01
1.71224e+00 -6.67128e+00 -1.18826e+01 1.31048e+01 -8.51889e-01
1.72224e+00 -7.21071e+00 -1.27842e+01 1.36049e+01 -7.55184e-01
1.73224e+00 -7.78612e+00 -1.37149e+01 1.42278e+01 -5.60016e-01
1.74225e+00 -8.39622e+00 -1.46611e+01 1.49868e+01 -1.92934e-01
1.75225e+00 -9.03835e+00 -1.56046e+01 1.58951e+01 3.25658e-01
1.76225e+00 -9.70817e+00 -1.65236e+01 1.69639e+01 7.51441e-01
1.77226e+00 -1.03995e+01 -1.73936e+01 1.82016e+01 9.38568e-01
1.78226e+00 -1.11044e+01 -1.81845e+01 1.96121e+01 9.88734e-01
1.79226e+00 -1.18121e+01 -1.88606e+01 2.11930e+01 9.98346e-01
1.80227e+00 -1.25097e+01 -1.93820e+01 2.29333e+01 9.99793e-01
1.81227e+00 -1.31814e+01 -1.97071e+01 2.48113e+01 9.99976e-01
1.82227e+00 -1.38089e+01 -1.97960e+01 2.67933e+01 9.99997e-01
1.83228e+00 -1.43723e+01 -1.96144e+01 2.88335e+01 1.00000e+00
1.84228e+00 -1.48506e+01 -1.91380e+01 3.08742e+01 1.00000e+00
1.85228e+00 -1.52234e+01 -1.83571e+01 3.28494e+01 1.00000e+00
1.86229e+00 -1.54718e+01 -1.72796e+01 3.46892e+01 1.00000e+00
1.87229e+00 -1.55807e+01 -1.59332e+01 3.63259e+01 1.00000e+00
1.88229e+00 -1.55399e+01 -1.43637e+01 3.77003e+01 1.00000e+00
1.89230e+00 -1.53452e+01 -1.26323e+01 3.87685e+01 1.00000e+00
1.90230e+00 -1.49991e+01 -1.08093e+01 3.95053e+01 9.99997e-01
1.91230e+00 -1.45110e+01 -8.96737e+00 3.99065e+01 9.99956e-01
1.92231e+00 -1.38959e+01 -7.17446e+00 3.99877e+01 9.99022e-01
1.93231e+00 -1.31734e+01 -5.48817e+00 3.97805e+01 9.76910e-01
1.94231e+00 -1.23662e+01 -3.95320e+00 3.93274e+01 6.01061e-01
1.95232e+00 -1.14985e+01 -2.60483e+00 3.86771e+01 -6.04513e-01
1.96232e+00 -1.05947e+01 -1.45537e+00 3.78792e+01 -9.57152e-01
1.97232e+00 -9.67694e+00 -4.98141e-01 3.69787e+01 -9.94150e-01
1.98233e+00 -8.76426e+00 2.77538e-01 3.60145e+01 -9.98803e-01
1.99233e+00 -7.87278e+00 8.87725e-01 3.50179e+01 -9.99634e-01
2.00233e+00 -7.01530e+00 1.35209e+00 3.40134e+01 -9.99839e-01
2.01234e+00 -6.20145e+00 1.69177e+00 3.30184e+01 -9.99903e-01
2.02234e+00 -5.43791e+00 1.92770e+00 3.20451e+01 -9.99925e-01
2.03234e+00 -4.72882e+00 2.07953e+00 3.11009e+01 -9.99927e-01
2.04235e+00 -4.07612e+00 2.16500e+00 3.01900e+01 -9.99918e-01
2.05235e+00 -3.47999e+00 2.19958e+00 2.93139e+01 -9.99896e-01
2.06235e+00 -2.93923e+00 2.19649e+00 2.84727e+01 -9.99856e-01
2.07236e+00 -2.45161e+00 2.16676e+00 2.76652e+01 -9.99789e-01
2.08236e+00 -2.01416e+00 2.11943e+00 2.68898e+01 -9.99680e-01
2.09236e+00 -1.62340e+00 2.06178e+00 2.61445e+01 -9.99507e-01
2.10237e+00 -1.27559e+00 1.99962e+00 2.54273e+01 -9.99238e-01
2.11237e+00 -9.66839e-01 1.93745e+00 2.47363e+01 -9.98831e-01
2.12237e+00 -6.93252e-01 1.87874e+00 2.40696e+01 -9.98229e-01
2.13238e+00 -4.51019e-01 1.82613e+00 2.34256e+01 -9.97366e-01
2.14238e+00 -2.36480e-01 1.78153e+00 2.28029e+01 -9.96161e-01
2.15238e+00 -4.61612e-02 1.74636e+00 2.22002e+01 -9.94529e-01
2.16239e+00 1.23190e-01 1.72161e+00 2.16165e+01 -9.92376e-01
2.17239e+00 2.74598e-01 1.70798e+00 2.10509e+01 -9.89610e-01
2.18239e+00 4.10854e-01 1.70595e+00 2.05026e+01 -9.86142e-01
2.19240e+00 5.34521e-01 1.71584e+00 1.99709e+01 -9.81884e-01
2.20240e+00 6.47945e-01 1.73791e+00 1.94553e+01 -9.76754e-01
2.21240e+00 7.53270e-01 1.77237e+00 1.89553e+01 -9.70669e-01
2.22241e+00 8.52456e-01 1.81941e+00 1.84706e+01 -9.63543e-01
2.23241e+00 9.47299e-01 1.87930e+00 1.80008e+01 -9.55275e-01
2.24241e+00 1.03945e+00 1.95232e+00 1.75458e+01 -9.45744e-01
2.25242e+00 1.13042e+00 2.03887e+00 1.71053e+01 -9.34795e-01
2.26242e+00 1.22165e+00 2.13940e+00 1.66793e+01 -9.22221e-01
2.27242e+00 1.31447e+00 2.25452e+00 1.62677e+01 -9.07755e-01
2.28243e+00 1.41014e+00 2.38493e+00 1.58707e+01 -8.91040e-01
2.29243e+00 1.50989e+00 2.53148e+00 1.54884e+01 -8.71609e-01
2.30243e+00 1.61492e+00 2.69515e+00 1.51210e+01 -8.48853e-01
2.31244e+00 1.72640e+00 2.87709e+00 1.47689e+01 -8.21981e-01
2.32244e+00 1.84553e+00 3.07860e+00 1.44326e+01 -7.89970e-01
2.33244e+00 1.97351e+00 3.30116e+00 1.41128e+01 -7.51514e-01
2.34245e+00 2.11157e+00 3.54642e+00 1.38103e+01 -7.04967e-01
2.35245e+00 2.26101e+00 3.81620e+00 1.35262e+01 -6.48294e-01
2.36245e+00 2.42317e+00 4.11253e+00 1.32618e+01 -5.79074e-01
2.37246e+00 2.59948e+00 4.43760e+00 1.30186e+01 -4.94595e-01
2.38246e+00 2.79144e+00 4.79381e+00 1.27987e+01 -3.92153e-01
2.39246e+00 3.00064e+00 5.18367e+00 1.26044e+01 -2.69654e-01
2.40247e+00 3.22877e+00 5.60984e+00 1.24385e+01 -1.26631e-01
2.41247e+00 3.47762e+00 6.07503e+00 1.23044e+01 3.44494e-02
2.42247e+00 3.74906e+00 6.58189e+00 1.22062e+01 2.07056e-01
2.43248e+00 4.04503e+00 7.13291e+00 1.21486e+01 3.80589e-01
2.44248e+00 4.36750e+00 7.73026e+00 1.21373e+01 5.42303e-01
2.45248e+00 4.71846e+00 8.37563e+00 1.21789e+01 6.80871e-01
2.46249e+00 5.09981e+00 9.07005e+00 1.22809e+01 7.89775e-01
2.47249e+00 5.51334e+00 9.81367e+00 1.24522e+01 8.68515e-01
2.48249e+00 5.96064e+00 1.06055e+01 1.27026e+01 9.21279e-01
2.49250e+00 6.44298e+00 1.14430e+01 1.30431e+01 9.54380e-01
2.50250e+00 6.96117e+00 1.23217e+01 1.34860e+01 9.74041e-01
2.51250e+00 7.51539e+00 1.32345e+01 1.40441e+01 9.85229e-01
2.52251e+00 8.10499e+00 1.41710e+01 1.47312e+01 9.91398e-01
2.53251e+00 8.72820e+00 1.51170e+01 1.55605e+01 9.94719e-01
2.54251e+00 9.38185e+00 1.60536e+01 1.65447e+01 9.96456e-01
2.55252e+00 1.00610e+01 1.69571e+01 1.76940e+01 9.97283e-01
2.56252e+00 1.07588e+01 1.77982e+01 1.90154e+01 9.97500e-01
2.57252e+00 1.14658e+01 1.85426e+01 2.05098e+01 9.97087e-01
2.58253e+00 1.21702e+01 1.91519e+01 2.21711e+01 9.95472e-01
2.59253e+00 1.28573e+01 1.95847e+01 2.39830e+01 9.90196e-01
2.60253e+00 1.35100e+01 1.97997e+01 2.59182e+01 9.69792e-01
2.61254e+00 1.41089e+01 1.97589e+01 2.79365e+01 8.71770e-01
2.62254e+00 1.46333e+01 1.94304e+01 2.99857e+01 4.04673e-01
2.63254e+00 1.50615e+01 1.87917e+01 3.20026e+01 -5.41308e-01
2.64255e+00 1.53731e+01 1.78425e+01 3.39169e+01 -9.36186e-01
2.65255e+00 1.55505e+01 1.66067e+01 3.56579e+01 -9.92585e-01
2.66255e+00 1.55810e+01 1.51238e+01 3.71613e+01 -9.98992e-01
2.67256e+00 1.54577e+01 1.34492e+01 3.83751e+01 -9.99809e-01
2.68256e+00 1.51802e+01 1.16500e+01 3.92651e+01 -9.99943e-01
2.69256e+00 1.47547e+01 9.79934e+00 3.98174e+01 -9.99971e-01
2.70257e+00 1.41940e+01 7.96837e+00 4.00390e+01 -9.99975e-01
2.71257e+00 1.35159e+01 6.22030e+00 3.99550e+01 -9.99965e-01
2.72257e+00 1.27420e+01 4.60551e+00 3.96040e+01 -9.99927e-01
2.73258e+00 1.18961e+01 3.15908e+00 3.90325e+01 -9.99796e-01
2.74258e+00 1.10019e+01 1.90065e+00 3.82898e+01 -9.99337e-01
2.75258e+00 1.00825e+01 8.36020e-01 3.74231e+01 -9.97731e-01
2.76259e+00 9.15846e+00 -4.01893e-02 3.64749e+01 -9.92568e-01
2.77259e+00 8.24756e+00 -7.41374e-01 3.54804e+01 -9.78239e-01
2.78259e+00 7.36437e+00 -1.28592e+00 3.44677e+01 -9.45635e-01
2.79260e+00 6.52015e+00 -1.69462e+00 3.34579e+01 -8.86934e-01
2.80260e+00 5.72311e+00 -1.98876e+00 3.24657e+01 -8.04796e-01
2.81260e+00 4.97864e+00 -2.18888e+00 3.15006e+01 -7.15491e-01
2.82261e+00 4.28977e+00 -2.31399e+00 3.05684e+01 -6.39723e-01
2.83261e+00 3.65749e+00 -2.38112e+00 2.96716e+01 -5.91277e-01
2.84261e+00 3.08121e+00 -2.40505e+00 2.88111e+01 -5.73641e-01
2.85262e+00 2.55909e+00 -2.39827e+00 2.79859e+01 -5.82833e-01
2.86262e+00 2.08837e+00 -2.37110e+00 2.71946e+01 -6.11370e-01
2.87262e+00 1.66569e+00 -2.33189e+00 2.64353e+01 -6.51160e-01
2.88263e+00 1.28729e+00 -2.28729e+00 2.57058e+01 -6.95228e-01
2.89263e+00 9.49201e-01 -2.24247e+00 2.50043e+01 -7.38505e-01
2.90263e+00 6.47405e-01 -2.20147e+00 2.43286e+01 -7.77924e-01
2.91264e+00 3.77930e-01 -2.16732e+00 2.36772e+01 -8.12071e-01
2.92264e+00 1.36930e-01 -2.14233e+00 2.30486e+01 -8.40671e-01
2.93264e+00 -7.92635e-02 -2.12820e+00 2.24413e+01 -8.64105e-01
2.94265e+00 -2.74111e-01 -2.12621e+00 2.18543e+01 -8.83049e-01
2.95265e+00 -4.50847e-01 -2.13730e+00 2.12867e+01 -8.98254e-01
2.96265e+00 -6.12478e-01 -2.16218e+00 2.07377e+01 -9.10424e-01
2.97266e+00 -7.61782e-01 -2.20142e+00 2.02067e+01 -9.20167e-01
2.98266e+00 -9.01321e-01 -2.25548e+00 1.96931e+01 -9.27989e-01
2.99266e+00 -1.03346e+00 -2.32480e+00 1.91966e+01 -9.34296e-01
3.00267e+00 -1.16037e+00 -2.40983e+00 1.87169e+01 -9.39408e-01
3.01267e+00 -1.28408e+00 -2.51106e+00 1.82539e+01 -9.43580e-01
3.02267e+00 -1.40645e+00 -2.62905e+00 1.78076e+01 -9.47010e-01
3.03268e+00 -1.52925e+00 -2.76444e+00 1.73779e+01 -9.49854e-01
3.04268e+00 -1.65411e+00 -2.91800e+00 1.69651e+01 -9.52233e-01
3.05268e+00 -1.78262e+00 -3.09061e+00 1.65695e+01 -9.54241e-01
3.06269e+00 -1.91629e+00 -3.28329e+00 1.61915e+01 -9.55950e-01
3.07269e+00 -2.05660e+00 -3.49718e+00 1.58317e+01 -9.57413e-01
3.08269e+00 -2.20499e+00 -3.73360e+00 1.54910e+01 -9.58664e-01
3.09270e+00 -2.36291e+00 -3.99400e+00 1.51704e+01 -9.59726e-01
3.10270e+00 -2.53180e+00 -4.27996e+00 1.48709e+01 -9.60601e-01
3.11270e+00 -2.71315e+00 -4.59321e+00 1.45943e+01 -9.61280e-01
3.12271e+00 -2.90845e+00 -4.93560e+00 1.43423e+01 -9.61732e-01
3.13271e+00 -3.11923e+00 -5.30909e+00 1.41171e+01 -9.61909e-01
3.14271e+00 -3.34710e+00 -5.71568e+00 1.39214e+01 -9.61731e-01
3.15272e+00 -3.59366e+00 -6.15742e+00 1.37583e+01 -9.61083e-01
3.16272e+00 -3.86058e+00 -6.63631e+00 1.36314e+01 -9.59790e-01
3.17272e+00 -4.14956e+00 -7.15424e+00 1.35452e+01 -9.57589e-01
3.18273e+00 -4.46228e+00 -7.71286e+00 1.35045e+01 -9.54066e-01
3.19273e+00 -4.80044e+00 -8.31345e+00 1.35153e+01 -9.48545e-01
3.20273e+00 -5.16564e+00 -8.95676e+00 1.35843e+01 -9.39873e-01
3.21274e+00 -5.55939e+00 -9.64271e+00 1.37189e+01 -9.25983e-01
3.22274e+00 -5.98297e+00 -1.03702e+01 1.39279e+01 -9.02975e-01
3.23274e+00 -6.43739e+00 -1.11366e+01 1.42205e+01 -8.63145e-01
3.24275e+00 -6.92323e+00 -1.19375e+01 1.46070e+01 -7.90797e-01
3.25275e+00 -7.44045e+00 -1.27659e+01 1.50983e+01 -6.54601e-01
3.26275e+00 -7.98823e+00 -1.36117e+01 1.57055e+01 -4.01904e-01
3.27276e+00 -8.56469e+00 -1.44612e+01 1.64393e+01 6.83736e-03
3.28276e+00 -9.16662e+00 -1.52970e+01 1.73093e+01 4.79188e-01
3.29276e+00 -9.78936e+00 -1.60993e+01 1.83233e+01 8.09203e-01
3.30277e+00 -1.04267e+01 -1.68458e+01 1.94857e+01 9.48559e-01
3.31277e+00 -1.10706e+01 -1.75097e+01 2.07970e+01 9.88918e-01
3.32277e+00 -1.17113e+01 -1.80602e+01 2.22513e+01 9.97966e-01
3.33278e+00 -1.23365e+01 -1.84640e+01 2.38356e+01 9.99662e-01
3.34278e+00 -1.29322e+01 -1.86877e+01 2.55279e+01 9.99945e-01
3.35278e+00 -1.34824e+01 -1.87002e+01 2.72966e+01 9.99991e-01
3.36279e+00 -1.39702e+01 -1.84761e+01 2.91006e+01 9.99998e-01
3.37279e+00 -1.43781e+01 -1.79993e+01 3.08905e+01 9.99999e-01
3.38279e+00 -1.46893e+01 -1.72654e+01 3.26112e+01 1.00000e+00
3.39280e+00 -1.48890e+01 -1.62846e+01 3.42058e+01 1.00000e+00
3.40280e+00 -1.49653e+01 -1.50819e+01 3.56200e+01 1.00000e+00
3.41280e+00 -1.49106e+01 -1.36965e+01 3.68072e+01 9.99999e-01
3.42281e+00 -1.47224e+01 -1.21788e+01 3.77329e+01 9.99997e-01
3.43281e+00 -1.44035e+01 -1.05857e+01 3.83775e+01 9.99981e-01
3.44281e+00 -1.39621e+01 -8.97578e+00 3.87374e+01 9.99788e-01
3.45282e+00 -1.34109e+01 -7.40403e+00 3.88243e+01 9.97088e-01
3.46282e+00 -1.27663e+01 -5.91761e+00 3.86625e+01 9.57961e-01
3.47282e+00 -1.20473e+01 -4.55444e+00 3.82852e+01 5.47274e-01
3.48283e+00 -1.12742e+01 -3.34540e+00 3.77310e+01 -5.29254e-01
3.49283e+00 -1.04677e+01 -2.30280e+00 3.70399e+01 -9.28695e-01
3.50283e+00 -9.64660e+00 -1.42303e+00 3.62489e+01 -9.87762e-01
3.51284e+00 -8.82755e+00 -6.99003e-01 3.53906e+01 -9.97120e-01
3.52284e+00 -8.02463e+00 -1.19253e-01 3.44923e+01 -9.99058e-01
3.53284e+00 -7.24934e+00 3.31053e-01 3.35759e+01 -9.99582e-01
3.54285e+00 -6.51058e+00 6.68483e-01 3.26577e+01 -9.99756e-01
3.55285e+00 -5.81481e+00 9.09954e-01 3.17498e+01 -9.99821e-01
3.56285e+00 -5.16626e+00 1.07175e+00 3.08601e+01 -9.99842e-01
3.57286e+00 -4.56729e+00 1.16888e+00 2.99938e+01 -9.99837e-01
3.58286e+00 -4.01867e+00 1.21472e+00 2.91537e+01 -9.99811e-01
3.59286e+00 -3.51992e+00 1.22091e+00 2.83410e+01 -9.99763e-01
3.60287e+00 -3.06957e+00 1.19731e+00 2.75556e+01 -9.99683e-01
3.61287e+00 -2.66544e+00 1.15214e+00 2.67970e+01 -9.99561e-01
3.62287e+00 -2.30484e+00 1.09211e+00 2.60641e+01 -9.99376e-01
3.63288e+00 -1.98478e+00 1.02262e+00 2.53557e+01 -9.99106e-01
3.64288e+00 -1.70209e+00 9.47903e-01 2.46703e+01 -9.98719e-01
3.65288e+00 -1.45353e+00 8.71235e-01 2.40068e+01 -9.98179e-01
3.66289e+00 -1.23593e+00 7.95079e-01 2.33638e+01 -9.97443e-01
3.67289e+00 -1.04619e+00 7.21236e-01 2.27403e+01 -9.96468e-01
3.68289e+00 -8.81375e-01 6.50965e-01 2.21352e+01 -9.95210e-01
3.69290e+00 -7.38732e-01 5.85100e-01 2.15476e+01 -9.93630e-01
3.70290e+00 -6.15703e-01 5.24133e-01 2.09767e+01 -9.91698e-01
3.71290e+00 -5.09942e-01 4.68300e-01 2.04217e+01 -9.89393e-01
3.72291e+00 -4.19313e-01 4.17640e-01 1.98822e+01 -9.86708e-01
3.73291e+00 -3.41886e-01 3.72048e-01 1.93573e+01 -9.83649e-01
3.74291e+00 -2.75933e-01 3.31319e-01 1.88467e+01 -9.80234e-01
3.75292e+00 -2.19911e-01 2.95178e-01 1.83498e+01 -9.76492e-01
3.76292e+00 -1.72453e-01 2.63310e-01 1.78663e+01 -9.72458e-01
3.77292e+00 -1.32353e-01 2.35377e-01 1.73956e+01 -9.68173e-01
3.78293e+00 -9.85531e-02 2.11037e-01 1.69375e+01 -9.63679e-01
3.79293e+00 -7.01272e-02 1.89952e-01 1.64915e+01 -9.59018e-01
3.80293e+00 -4.62700e-02 1.71798e-01 1.60572e+01 -9.54230e-01
3.81294e+00 -2.62826e-02 1.56270e-01 1.56345e+01 -9.49348e-01
3.82294e+00 -9.56042e-03 1.43086e-01 1.52229e+01 -9.44404e-01
3.83294e+00 4.41776e-03 1.31987e-01 1.48222e+01 -9.39422e-01
3.84295e+00 1.61002e-02 1.22742e-01 1.44321e+01 -9.34421e-01
3.85295e+00 2.58717e-02 1.15142e-01 1.40522e+01 -9.29417e-01
3.86295e+00 3.40618e-02 1.09006e-01 1.36823e+01 -9.24421e-01
3.87296e+00 4.09524e-02 1.04175e-01 1.33222e+01 -9.19438e-01
3.88296e+00 4.67847e-02 1.00511e-01 1.29716e+01 -9.14473e-01
3.89296e+00 5.17647e-02 9.78998e-02 1.26302e+01 -9.09526e-01
3.90297e+00 5.60691e-02 9.62446e-02 1.22978e+01 -9.04598e-01
3.91297e+00 5.98492e-02 9.54672e-02 1.19741e+01 -8.99684e-01
3.92297e+00 6.32354e-02 9.55062e-02 1.16590e+01 -8.94782e-01
3.93298e+00 6.63406e-02 9.63154e-02 1.13521e+01 -8.89887e-01
3.94298e+00 6.92631e-02 9.78632e-02 1.10534e+01 -8.84994e-01
3.95298e+00 7.20897e-02 1.00131e-01 1.07625e+01 -8.80097e-01
3.96299e+00 7.48976e-02 1.03113e-01 1.04793e+01 -8.75188e-01
3.97299e+00 7.77570e-02 1.06817e-01 1.02035e+01 -8.70263e-01
3.98299e+00 8.07322e-02 1.11258e-01 9.93501e+00 -8.65312e-01
3.99300e+00 8.38840e-02 1.16469e-01 9.67358e+00 -8.60329e-01
4.00300e+00 8.72705e-02 1.22488e-01 9.41905e+00 -8.55305e-01
4.01300e+00 9.09488e-02 1.29368e-01 9.17122e+00 -8.50230e-01
4.02301e+00 9.49760e-02 1.37173e-01 8.92993e+00 -8.45094e-01
4.03301e+00 9.94107e-02 1.45979e-01 8.69500e+00 -8.39886e-01
4.04301e+00 1.04314e-01 1.55876e-01 8.46628e+00 -8.34592e-01
4.05302e+00 1.09749e-01 1.66966e-01 8.24359e+00 -8.29199e-01
4.06302e+00 1.15785e-01 1.79367e-01 8.02679e+00 -8.23689e-01
4.07302e+00 1.22495e-01 1.93213e-01 7.81572e+00 -8.18043e-01
4.08303e+00 1.29961e-01 2.08655e-01 7.61024e+00 -8.12238e-01
4.09303e+00 1.38270e-01 2.25864e-01 7.41020e+00 -8.06250e-01
4.10303e+00 1.47520e-01 2.45032e-01 7.21547e+00 -8.00049e-01
4.11304e+00 1.57817e-01 2.66374e-01 7.02593e+00 -7.93600e-01
4.12304e+00 1.69280e-01 2.90134e-01 6.84143e+00 -7.86863e-01
4.13304e+00 1.82042e-01 3.16581e-01 6.66187e+00 -7.79792e-01
4.14305e+00 1.96248e-01 3.46021e-01 6.48713e+00 -7.72330e-01
4.15305e+00 2.12064e-01 3.78792e-01 6.31710e+00 -7.64414e-01
4.16305e+00 2.29669e-01 4.15277e-01 6.15168e+00 -7.55968e-01
4.17306e+00 2.49269e-01 4.55901e-01 5.99078e+00 -7.46902e-01
4.18306e+00 2.71089e-01 5.01142e-01 5.83431e+00 -7.37110e-01
4.19306e+00 2.95384e-01 5.51534e-01 5.68221e+00 -7.26465e-01
4.20307e+00 3.22436e-01 6.07675e-01 5.53440e+00 -7.14817e-01
4.21307e+00 3.52562e-01 6.70234e-01 5.39085e+00 -7.01985e-01
4.22307e+00 3.86116e-01 7.39961e-01 5.25152e+00 -6.87753e-01
4.23308e+00 4.23494e-01 8.17696e-01 5.11639e+00 -6.71860e-01
4.24308e+00 4.65139e-01 9.04377e-01 4.98549e+00 -6.53987e-01
4.25308e+00 5.11546e-01 1.00106e+00 4.85884e+00 -6.33752e-01
4.26309e+00 5.63270e-01 1.10892e+00 4.73654e+00 -6.10685e-01
4.27309e+00 6.20931e-01 1.22928e+00 4.61869e+00 -5.84216e-01
4.28309e+00 6.85225e-01 1.36362e+00 4.50546e+00 -5.53648e-01
4.29310e+00 7.56929e-01 1.51359e+00 4.39710e+00 -5.18136e-01
4.30310e+00 8.36915e-01 1.68106e+00 4.29392e+00 -4.76660e-01
4.31310e+00 9.26158e-01 1.86809e+00 4.19632e+00 -4.28003e-01
4.32311e+00 1.02575e+00 2.07701e+00 4.10485e+00 -3.70749e-01
4.33311e+00 1.13691e+00 2.31040e+00 4.02021e+00 -3.03313e-01
4.34311e+00 1.26101e+00 2.57117e+00 3.94325e+00 -2.24035e-01
4.35312e+00 1.39957e+00 2.86252e+00 3.87511e+00 -1.31393e-01
4.36312e+00 1.55430e+00 3.18803e+00 3.81719e+00 -2.43897e-02
4.37312e+00 1.72709e+00 3.55162e+00 3.77125e+00 9.68502e-02
4.38313e+00 1.92006e+00 3.95759e+00 3.73953e+00 2.30303e-01
4.39313e+00 2.13555e+00 4.41061e+00 3.72481e+00 3.71332e-01
4.40313e+00 2.37612e+00 4.91566e+00 3.73054e+00 5.12499e-01
4.41314e+00 2.64461e+00 5.47805e+00 3.76106e+00 6.44495e-01
4.42314e+00 2.94407e+00 6.10332e+00 3.82171e+00 7.58310e-01
4.43314e+00 3.27781e+00 6.79717e+00 3.91909e+00 8.47896e-01
4.44315e+00 3.64939e+00 7.56540e+00 4.06135e+00 9.11841e-01
4.45315e+00 4.06256e+00 8.41373e+00 4.25844e+00 9.53097e-01
4.46315e+00 4.52125e+00 9.34750e+00 4.52245e+00 9.77136e-01
4.47316e+00 5.02948e+00 1.03713e+01 4.86802e+00 9.89789e-01
4.48316e+00 5.59128e+00 1.14881e+01 5.31268e+00 9.95813e-01
4.49316e+00 6.21047e+00 1.26990e+01 5.87716e+00 9.98413e-01
4.50317e+00 6.89045e+00 1.40013e+01 6.58563e+00 9.99436e-01
4.51317e+00 7.63380e+00 1.53875e+01 7.46571e+00 9.99808e-01
4.52317e+00 8.44188e+00 1.68435e+01 8.54809e+00 9.99935e-01
4.53318e+00 9.31413e+00 1.83465e+01 9.86558e+00 9.99976e-01
4.54318e+00 1.02474e+01 1.98623e+01 1.14514e+01 9.99990e-01
4.55318e+00 1.12348e+01 2.13436e+01 1.33361e+01 9.99995e-01
4.56319e+00 1.22651e+01 2.27279e+01 1.55436e+01 9.99996e-01
4.57319e+00 1.33214e+01 2.39370e+01 1.80849e+01 9.99994e-01
4.58319e+00 1.43800e+01 2.48789e+01 2.09514e+01 9.99984e-01
4.59320e+00 1.54105e+01 2.54527e+01 2.41074e+01 9.99895e-01
4.60320e+00 1.63756e+01 2.55573e+01 2.74834e+01 9.98235e-01
4.61320e+00 1.72325e+01 2.51049e+01 3.09726e+01 9.29425e-01
4.62321e+00 1.79350e+01 2.40309e+01 3.44339e+01 -5.18384e-01
4.63321e+00 1.84372e+01 2.23150e+01 3.76999e+01 -9.95084e-01
4.64321e+00 1.86992e+01 2.00120e+01 4.05980e+01 -9.99959e-01
4.65322e+00 1.86926e+01 1.72247e+01 4.29749e+01 -9.99999e-01
4.66322e+00 1.84038e+01 1.41038e+01 4.47185e+01 -1.00000e+00
4.67322e+00 1.78365e+01 1.08290e+01 4.57750e+01 -1.00000e+00
4.68323e+00 1.70115e+01 7.58293e+00 4.61544e+01 -1.00000e+00
4.69323e+00 1.59640e+01 4.52640e+00 4.59237e+01 -1.00000e+00
4.70323e+00 1.47395e+01 1.78030e+00 4.51904e+01 -1.00000e+00
4.71324e+00 1.33883e+01 -5.82086e-01 4.40813e+01 -9.99999e-01
4.72324e+00 1.19608e+01 -2.53328e+00 4.27235e+01 -9.99986e-01
4.73324e+00 1.05030e+01 -4.08297e+00 4.12301e+01 -9.99738e-01
4.74325e+00 9.05451e+00 -5.26650e+00 3.96922e+01 -9.96328e-01
4.75325e+00 7.64701e+00 -6.13346e+00 3.81768e+01 -9.65776e-01
4.76325e+00 6.30408e+00 -6.73809e+00 3.67285e+01 -8.09196e-01
4.77326e+00 5.04202e+00 -7.13213e+00 3.53736e+01 -4.18505e-01
4.78326e+00 3.87086e+00 -7.36252e+00 3.41240e+01 3.02050e-02
4.79326e+00 2.79543e+00 -7.47177e+00 3.29823e+01 3.20939e-01
4.80327e+00 1.81634e+00 -7.49611e+00 3.19444e+01 4.57490e-01
4.81327e+00 9.31047e-01 -7.46446e+00 3.10028e+01 4.97537e-01
4.82327e+00 1.34820e-01 -7.39927e+00 3.01482e+01 4.74999e-01
4.83328e+00 -5.78495e-01 -7.31767e+00 2.93713e+01 4.04869e-01
4.84328e+00 -1.21588e+00 -7.23260e+00 2.86631e+01 2.95370e-01
4.85328e+00 -1.78473e+00 -7.15364e+00 2.80155e+01 1.55704e-01
4.86329e+00 -2.29250e+00 -7.08773e+00 2.74217e+01 -9.26028e-04
4.87329e+00 -2.74649e+00 -7.03968e+00 2.68759e+01 -1.58923e-01
4.88329e+00 -3.15369e+00 -7.01266e+00 2.63733e+01 -3.04561e-01
4.89330e+00 -3.52065e+00 -7.00858e+00 2.59102e+01 -4.29345e-01
4.90330e+00 -3.85344e+00 -7.02844e+00 2.54838e+01 -5.30494e-01
4.91330e+00 -4.15762e+00 -7.07259e+00 2.50919e+01 -6.09268e-01
4.92331e+00 -4.43822e+00 -7.14093e+00 2.47330e+01 -6.68860e-01
4.93331e+00 -4.69977e+00 -7.23301e+00 2.44062e+01 -7.12863e-01
4.94331e+00 -4.94631e+00 -7.34814e+00 2.41109e+01 -7.44480e-01
4.95332e+00 -5.18142e+00 -7.48543e+00 2.38470e+01 -7.66233e-01
4.96332e+00 -5.40825e+00 -7.64385e+00 2.36147e+01 -7.79943e-01
4.97332e+00 -5.62953e+00 -7.82218e+00 2.34144e+01 -7.86804e-01
4.98333e+00 -5.84765e+00 -8.01909e+00 2.32467e+01 -7.87462e-01
4.99333e+00 -6.06458e+00 -8.23306e+00 2.31126e+01 -7.82076e-01
5.00333e+00 -6.28198e+00 -8.46242e+00 2.30129e+01 -7.70343e-01
5.01334e+00 -6.50120e+00 -8.70529e+00 2.29488e+01 -7.51484e-01
5.02334e+00 -6.72323e+00 -8.95955e+00 2.29212e+01 -7.24209e-01
5.03334e+00 -6.94879e+00 -9.22283e+00 2.29314e+01 -6.86663e-01
5.04335e+00 -7.17828e+00 -9.49247e+00 2.29803e+01 -6.36399e-01
5.05335e+00 -7.41177e+00 -9.76549e+00 2.30689e+01 -5.70461e-01
5.06335e+00 -7.64905e+00 -1.00386e+01 2.31978e+01 -4.85679e-01
5.07336e+00 -7.88960e+00 -1.03080e+01 2.33676e+01 -3.79368e-01
5.08336e+00 -8.13255e+00 -1.05697e+01 2.35782e+01 -2.50503e-01
5.09336e+00 -8.37675e+00 -1.08195e+01 2.38292e+01 -1.01228e-01
5.10337e+00 -8.62072e+00 -1.10527e+01 2.41197e+01 6.20150e-02
5.11337e+00 -8.86268e+00 -1.12648e+01 2.44480e+01 2.28788e-01
5.12337e+00 -9.10058e+00 -1.14511e+01 2.48118e+01 3.86973e-01
5.13338e+00 -9.33213e+00 -1.16070e+01 2.52080e+01 5.26231e-01
5.14338e+00 -9.55484e+00 -1.17282e+01 2.56326e+01 6.40658e-01
5.15338e+00 -9.76604e+00 -1.18108e+01 2.60807e+01 7.29266e-01
5.16339e+00 -9.96300e+00 -1.18512e+01 2.65468e+01 7.94640e-01
5.17339e+00 -1.01429e+01 -1.18466e+01 2.70244e+01 8.40994e-01
5.18339e+00 -1.03029e+01 -1.17948e+01 2.75065e+01 8.72647e-01
5.19340e+00 -1.04405e+01 -1.16947e+01 2.79856e+01 8.93191e-01
5.20340e+00 -1.05531e+01 -1.15462e+01 2.84536e+01 9.05194e-01
5.21340e+00 -1.06385e+01 -1.13504e+01 2.89026e+01 9.10168e-01
5.22341e+00 -1.06950e+01 -1.11098e+01 2.93249e+01 9.08585e-01
5.23341e+00 -1.07211e+01 -1.08279e+01 2.97129e+01 8.99794e-01
5.24341e+00 -1.07162e+01 -1.05095e+01 3.00601e+01 8.81750e-01
5.25342e+00 -1.06798e+01 -1.01604e+01 3.03606e+01 8.50484e-01
5.26342e+00 -1.06125e+01 -9.78712e+00 3.06099e+01 7.99353e-01
5.27342e+00 -1.05151e+01 -9.39690e+00 3.08047e+01 7.18449e-01
5.28343e+00 -1.03894e+01 -8.99726e+00 3.09429e+01 5.95436e-01
5.29343e+00 -1.02374e+01 -8.59580e+00 3.10240e+01 4.20143e-01
5.30343e+00 -1.00619e+01 -8.19989e+00 3.10487e+01 1.94119e-01
5.31344e+00 -9.86598e+00 -7.81623e+00 3.10190e+01 -6.08602e-02
5.32344e+00 -9.65300e+00 -7.45052e+00 3.09378e+01 -3.08089e-01
5.33344e+00 -9.42654e+00 -7.10728e+00 3.08087e+01 -5.15557e-01
5.34345e+00 -9.19019e+00 -6.78991e+00 3.06360e+01 -6.70528e-01
5.35345e+00 -8.94748e+00 -6.50088e+00 3.04242e+01 -7.77435e-01
5.36345e+00 -8.70181e+00 -6.24191e+00 3.01781e+01 -8.47920e-01
5.37346e+00 -8.45636e+00 -6.01402e+00 2.99024e+01 -8.93509e-01
5.38346e+00 -8.21412e+00 -5.81766e+00 2.96018e+01 -9.22944e-01
5.39346e+00 -7.97777e+00 -5.65275e+00 2.92806e+01 -9.42110e-01
5.40347e+00 -7.74972e+00 -5.51878e+00 2.89432e+01 -9.54750e-01
5.41347e+00 -7.53208e+00 -5.41487e+00 2.85934e+01 -9.63193e-01
5.42347e+00 -7.32669e+00 -5.33989e+00 2.82348e+01 -9.68879e-01
5.43348e+00 -7.13505e+00 -5.29254e+00 2.78708e+01 -9.72704e-01
5.44348e+00 -6.95844e+00 -5.27142e+00 2.75044e+01 -9.75230e-01
5.45348e+00 -6.79783e+00 -5.27511e+00 2.71382e+01 -9.76812e-01
5.46349e+00 -6.65401e+00 -5.30218e+00 2.67747e+01 -9.77675e-01
5.47349e+00 -6.52753e+00 -5.35127e+00 2.64163e+01 -9.77962e-01
5.48349e+00 -6.41878e+00 -5.42110e+00 2.60649e+01 -9.77759e-01
5.49350e+00 -6.32798e+00 -5.51050e+00 2.57225e+01 -9.77112e-01
5.50350e+00 -6.25524e+00 -5.61841e+00 2.53908e+01 -9.76042e-01
5.51350e+00 -6.20055e+00 -5.74386e+00 2.50715e+01 -9.74543e-01
5.52351e+00 -6.16383e+00 -5.88601e+00 2.47662e+01 -9.72589e-01
5.53351e+00 -6.14491e+00 -6.04410e+00 2.44765e+01 -9.70135e-01
5.54351e+00 -6.14358e+00 -6.21745e+00 2.42039e+01 -9.67109e-01
5.55352e+00 -6.15960e+00 -6.40544e+00 2.39499e+01 -9.63413e-01
5.56352e+00 -6.19267e+00 -6.60748e+00 2.37161e+01 -9.58913e-01
5.57352e+00 -6.24248e+00 -6.82299e+00 2.35038e+01 -9.53424e-01
5.58353e+00 -6.30869e+00 -7.05138e+00 2.33148e+01 -9.46702e-01
5.59353e+00 -6.39094e+00 -7.29198e+00 2.31505e+01 -9.38415e-01
5.60353e+00 -6.48882e+00 -7.54407e+00 2.30126e+01 -9.28113e-01
5.61354e+00 -6.60191e+00 -7.80678e+00 2.29026e+01 -9.15184e-01
5.62354e+00 -6.72971e+00 -8.07909e+00 2.28224e+01 -8.98795e-01
5.63354e+00 -6.87168e+00 -8.35979e+00 2.27733e+01 -8.77812e-01
5.64355e+00 -7.02721e+00 -8.64743e+00 2.27572e+01 -8.50693e-01
5.65355e+00 -7.19558e+00 -8.94027e+00 2.27755e+01 -8.15376e-01
5.66355e+00 -7.37597e+00 -9.23626e+00 2.28296e+01 -7.69157e-01
5.67356e+00 -7.56742e+00 -9.53300e+00 2.29209e+01 -7.08643e-01
5.68356e+00 -7.76881e+00 -9.82769e+00 2.30503e+01 -6.29884e-01
5.69356e+00 -7.97887e+00 -1.01172e+01 2.32188e+01 -5.28893e-01
5.70357e+00 -8.19608e+00 -1.03978e+01 2.34267e+01 -4.02768e-01
5.71357e+00 -8.41876e+00 -1.06657e+01 2.36739e+01 -2.51474e-01
5.72357e+00 -8.64495e+00 -1.09167e+01 2.39598e+01 -7.97212e-02
5.73358e+00 -8.87250e+00 -1.11462e+01 2.42832e+01 1.02320e-01
5.74358e+00 -9.09902e+00 -1.13499e+01 2.46420e+01 2.80812e-01
5.75358e+00 -9.32194e+00 -1.15234e+01 2.50336e+01 4.42283e-01
5.76359e+00 -9.53852e+00 -1.16624e+01 2.54542e+01 5.77662e-01
5.77359e+00 -9.74589e+00 -1.17631e+01 2.58995e+01 6.83906e-01
5.78359e+00 -9.94110e+00 -1.18219e+01 2.63642e+01 7.62929e-01
5.79360e+00 -1.01212e+01 -1.18358e+01 2.68420e+01 8.19263e-01
5.80360e+00 -1.02832e+01 -1.18025e+01 2.73264e+01 8.57990e-01
5.81360e+00 -1.04242e+01 -1.17208e+01 2.78098e+01 8.83524e-01
5.82361e+00 -1.05417e+01 -1.15901e+01 2.82845e+01 8.99149e-01
5.83361e+00 -1.06332e+01 -1.14114e+01 2.87425e+01 9.06957e-01
5.84361e+00 -1.06968e+01 -1.11866e+01 2.91760e+01 9.07907e-01
5.85362e+00 -1.07308e+01 -1.09190e+01 2.95775e+01 9.01818e-01
5.86362e+00 -1.07342e+01 -1.06131e+01 2.99400e+01 8.87194e-01
5.87362e+00 -1.07065e+01 -1.02743e+01 3.02575e+01 8.60794e-01
5.88363e+00 -1.06479e+01 -9.90898e+00 3.05251e+01 8.16953e-01
5.89363e+00 -1.05590e+01 -9.52421e+00 3.07389e+01 7.46869e-01
5.90363e+00 -1.04414e+01 -9.12744e+00 3.08965e+01 6.38780e-01
5.91364e+00 -1.02969e+01 -8.72629e+00 3.09971e+01 4.81070e-01
5.92364e+00 -1.01281e+01 -8.32825e+00 3.10408e+01 2.70359e-01
5.93364e+00 -9.93787e+00 -7.94030e+00 3.10293e+01 2.15545e-02
5.94365e+00 -9.72957e+00 -7.56850e+00 3.09651e+01 -2.31869e-01
5.95365e+00 -9.50670e+00 -7.21777e+00 3.08518e+01 -4.54242e-01
5.96365e+00 -9.27283e+00 -6.89186e+00 3.06934e+01 -6.26121e-01
5.97366e+00 -9.03152e+00 -6.59352e+00 3.04944e+01 -7.47354e-01
5.98366e+00 -8.78619e+00 -6.32472e+00 3.02594e+01 -8.28237e-01
5.99366e+00 -8.54011e+00 -6.08670e+00 2.99933e+01 -8.80780e-01
6.00367e+00 -8.29631e+00 -5.88010e+00 2.97008e+01 -9.14688e-01
6.01367e+00 -8.05759e+00 -5.70500e+00 2.93862e+01 -9.36696e-01
6.02367e+00 -7.82643e+00 -5.56103e+00 2.90540e+01 -9.51151e-01
6.03368e+00 -7.60504e+00 -5.44743e+00 2.87082e+01 -9.60771e-01
6.04368e+00 -7.39535e+00 -5.36313e+00 2.83525e+01 -9.67239e-01
6.05368e+00 -7.19896e+00 -5.30689e+00 2.79902e+01 -9.71598e-01
6.06369e+00 -7.01721e+00 -5.27734e+00 2.76245e+01 -9.74503e-01
6.07369e+00 -6.85118e+00 -5.27305e+00 2.72582e+01 -9.76364e-01
6.08369e+00 -6.70172e+00 -5.29259e+00 2.68938e+01 -9.77444e-01
6.09370e+00 -6.56944e+00 -5.33458e+00 2.65337e+01 -9.77908e-01
6.10370e+00 -6.45478e+00 -5.39772e+00 2.61800e+01 -9.77858e-01
6.11370e+00 -6.35802e+00 -5.48080e+00 2.58347e+01 -9.77352e-01
6.12371e+00 -6.27931e+00 -5.58271e+00 2.54995e+01 -9.76419e-01
6.13371e+00 -6.21865e+00 -5.70247e+00 2.51761e+01 -9.75061e-01
6.14371e+00 -6.17600e+00 -5.83919e+00 2.48663e+01 -9.73259e-01
6.15372e+00 -6.15121e+00 -5.99208e+00 2.45715e+01 -9.70973e-01
6.16372e+00 -6.14409e+00 -6.16044e+00 2.42933e+01 -9.68142e-01
6.17372e+00 -6.15440e+00 -6.34363e+00 2.40332e+01 -9.64675e-01
6.18373e+00 -6.18185e+00 -6.54106e+00 2.37927e+01 -9.60452e-01
6.19373e+00 -6.22615e+00 -6.75214e+00 2.35733e+01 -9.55306e-01
6.20373e+00 -6.28697e+00 -6.97629e+00 2.33766e+01 -9.49015e-01
6.21374e+00 -6.36394e+00 -7.21287e+00 2.32042e+01 -9.41277e-01
6.22374e+00 -6.45668e+00 -7.46118e+00 2.30575e+01 -9.31685e-01
6.23374e+00 -6.56476e+00 -7.72040e+00 2.29384e+01 -9.19686e-01
6.24375e+00 -6.68772e+00 -7.98956e+00 2.28483e+01 -9.04528e-01
6.25375e+00 -6.82503e+00 -8.26753e+00 2.27889e+01 -8.85183e-01
6.26375e+00 -6.97610e+00 -8.55292e+00 2.27619e+01 -8.60257e-01
6.27376e+00 -7.14026e+00 -8.84410e+00 2.27688e+01 -8.27873e-01
6.28376e+00 -7.31670e+00 -9.13913e+00 2.28110e+01 -7.85547e-01
6.29376e+00 -7.50454e+00 -9.43573e+00 2.28900e+01 -7.30114e-01
6.30377e+00 -7.70269e+00 -9.73123e+00 2.30069e+01 -6.57776e-01
6.31377e+00 -7.90994e+00 -1.00226e+01 2.31624e+01 -5.64476e-01
6.32377e+00 -8.12485e+00 -1.03063e+01 2.33573e+01 -4.46799e-01
6.33378e+00 -8.34580e+00 -1.05787e+01 2.35916e+01 -3.03556e-01
6.34378e+00 -8.57092e+00 -1.08354e+01 2.38648e+01 -1.37737e-01
6.35378e+00 -8.79812e+00 -1.10723e+01 2.41759e+01 4.22253e-02
6.36379e+00 -9.02509e+00 -1.12847e+01 2.45232e+01 2.23352e-01
6.37379e+00 -9.24932e+00 -1.14683e+01 2.49042e+01 3.91574e-01
6.38379e+00 -9.46812e+00 -1.16189e+01 2.53155e+01 5.36068e-01
6.39380e+00 -9.67866e+00 -1.17324e+01 2.57530e+01 6.51823e-01
6.40380e+00 -9.87801e+00 -1.18051e+01 2.62116e+01 7.39354e-01
6.41380e+00 -1.00632e+01 -1.18339e+01 2.66855e+01 8.02582e-01
6.42381e+00 -1.02313e+01 -1.18162e+01 2.71681e+01 8.46575e-01
6.43381e+00 -1.03794e+01 -1.17504e+01 2.76522e+01 8.76038e-01
6.44381e+00 -1.05047e+01 -1.16358e+01 2.81303e+01 8.94641e-01
6.45382e+00 -1.06049e+01 -1.14727e+01 2.85942e+01 9.04858e-01
6.46382e+00 -1.06777e+01 -1.12628e+01 2.90362e+01 9.08012e-01
6.47382e+00 -1.07214e+01 -1.10090e+01 2.94486e+01 9.04303e-01
6.48383e+00 -1.07349e+01 -1.07153e+01 2.98243e+01 8.92695e-01
6.49383e+00 -1.07174e+01 -1.03868e+01 3.01568e+01 8.70580e-01
6.50383e+00 -1.06688e+01 -1.00298e+01 3.04409e+01 8.33169e-01
6.51384e+00 -1.05898e+01 -9.65087e+00 3.06724e+01 7.72741e-01
6.52384e+00 -1.04815e+01 -9.25752e+00 3.08485e+01 6.78374e-01
6.53384e+00 -1.03456e+01 -8.85730e+00 3.09677e+01 5.37814e-01
6.54385e+00 -1.01846e+01 -8.45778e+00 3.10298e+01 3.43868e-01
6.55385e+00 -1.00012e+01 -8.06614e+00 3.10361e+01 1.04704e-01
6.56385e+00 -9.79857e+00 -7.68877e+00 3.09889e+01 -1.51236e-01
6.57386e+00 -9.58024e+00 -7.33097e+00 3.08913e+01 -3.86680e-01
6.58386e+00 -9.34976e+00 -6.99684e+00 3.07473e+01 -5.75730e-01
6.59386e+00 -9.11068e+00 -6.68946e+00 3.05613e+01 -7.12600e-01
6.60387e+00 -8.86649e+00 -6.41102e+00 3.03377e+01 -8.05293e-01
6.61387e+00 -8.62050e+00 -6.16300e+00 3.00815e+01 -8.65899e-01
6.62387e+00 -8.37582e+00 -5.94622e+00 2.97973e+01 -9.05043e-01
6.63388e+00 -8.13533e+00 -5.76095e+00 2.94897e+01 -9.30386e-01
6.64388e+00 -7.90161e+00 -5.60696e+00 2.91631e+01 -9.46966e-01
6.65388e+00 -7.67696e+00 -5.48358e+00 2.88215e+01 -9.57957e-01
6.66389e+00 -7.46340e+00 -5.38987e+00 2.84689e+01 -9.65327e-01
6.67389e+00 -7.26264e+00 -5.32462e+00 2.81086e+01 -9.70298e-01
6.68389e+00 -7.07610e+00 -5.28651e+00 2.77439e+01 -9.73630e-01
6.69390e+00 -6.90495e+00 -5.27411e+00 2.73778e+01 -9.75802e-01
6.70390e+00 -6.75009e+00 -5.28600e+00 2.70127e+01 -9.77119e-01
6.71390e+00 -6.61223e+00 -5.32077e+00 2.66512e+01 -9.77773e-01
6.72391e+00 -6.49185e+00 -5.37710e+00 2.62954e+01 -9.77884e-01
6.73391e+00 -6.38929e+00 -5.45375e+00 2.59474e+01 -9.77524e-01
6.74391e+00 -6.30472e+00 -5.54957e+00 2.56089e+01 -9.76729e-01
6.75392e+00 -6.23821e+00 -5.66355e+00 2.52817e+01 -9.75511e-01
6.76392e+00 -6.18972e+00 -5.79476e+00 2.49674e+01 -9.73856e-01
6.77392e+00 -6.15914e+00 -5.94238e+00 2.46677e+01 -9.71732e-01
6.78393e+00 -6.14629e+00 -6.10569e+00 2.43841e+01 -9.69085e-01
6.79393e+00 -6.15094e+00 -6.28404e+00 2.41181e+01 -9.65834e-01
6.80393e+00 -6.17282e+00 -6.47680e+00 2.38712e+01 -9.61869e-01
6.81394e+00 -6.21165e+00 -6.68340e+00 2.36449e+01 -9.57041e-01
6.82394e+00 -6.26709e+00 -6.90326e+00 2.34408e+01 -9.51146e-01
6.83394e+00 -6.33880e+00 -7.13575e+00 2.32604e+01 -9.43911e-01
6.84395e+00 -6.42640e+00 -7.38021e+00 2.31053e+01 -9.34967e-01
6.85395e+00 -6.52948e+00 -7.63584e+00 2.29772e+01 -9.23813e-01
6.86395e+00 -6.64759e+00 -7.90174e+00 2.28775e+01 -9.09769e-01
6.87396e+00 -6.78022e+00 -8.17683e+00 2.28081e+01 -8.91905e-01
6.88396e+00 -6.92680e+00 -8.45981e+00 2.27704e+01 -8.68960e-01
6.89396e+00 -7.08669e+00 -8.74913e+00 2.27661e+01 -8.39225e-01
6.90397e+00 -7.25913e+00 -9.04295e+00 2.27968e+01 -8.00428e-01
6.91397e+00 -7.44326e+00 -9.33912e+00 2.28637e+01 -7.49632e-01
6.92397e+00 -7.63807e+00 -9.63508e+00 2.29681e+01 -6.83228e-01
6.93398e+00 -7.84238e+00 -9.92792e+00 2.31109e+01 -5.97182e-01
6.94398e+00 -8.05483e+00 -1.02143e+01 2.32929e+01 -4.87738e-01
6.95398e+00 -8.27386e+00 -1.04906e+01 2.35143e+01 -3.52782e-01
6.96399e+00 -8.49769e+00 -1.07526e+01 2.37748e+01 -1.93750e-01
6.97399e+00 -8.72429e+00 -1.09962e+01 2.40735e+01 -1.72625e-02
6.98399e+00 -8.95144e+00 -1.12168e+01 2.44091e+01 1.64932e-01
6.99400e+00 -9.17668e+00 -1.14101e+01 2.47792e+01 3.38657e-01
7.00400e+00 -9.39737e+00 -1.15717e+01 2.51808e+01 4.91643e-01
7.01400e+00 -9.61074e+00 -1.16975e+01 2.56099e+01 6.16893e-01
7.02401e+00 -9.81388e+00 -1.17837e+01 2.60619e+01 7.13295e-01
7.03401e+00 -1.00038e+01 -1.18270e+01 2.65312e+01 7.83917e-01
7.04401e+00 -1.01776e+01 -1.18246e+01 2.70113e+01 8.33649e-01
7.05402e+00 -1.03324e+01 -1.17745e+01 2.74954e+01 8.67413e-01
7.06402e+00 -1.04653e+01 -1.16758e+01 2.79758e+01 8.89245e-01
7.07402e+00 -1.05738e+01 -1.15284e+01 2.84448e+01 9.02005e-01
7.08403e+00 -1.06556e+01 -1.13336e+01 2.88944e+01 9.07381e-01
7.09403e+00 -1.07089e+01 -1.10939e+01 2.93168e+01 9.05938e-01
7.10403e+00 -1.07322e+01 -1.08128e+01 2.97048e+01 8.97066e-01
7.11404e+00 -1.07248e+01 -1.04953e+01 3.00517e+01 8.78717e-01
7.12404e+00 -1.06863e+01 -1.01471e+01 3.03518e+01 8.46888e-01
7.13404e+00 -1.06171e+01 -9.77488e+00 3.06005e+01 7.94888e-01
7.14405e+00 -1.05182e+01 -9.38575e+00 3.07946e+01 7.12792e-01
7.15405e+00 -1.03912e+01 -8.98729e+00 3.09323e+01 5.88370e-01
7.16405e+00 -1.02382e+01 -8.58709e+00 3.10128e+01 4.11813e-01
7.17406e+00 -1.00618e+01 -8.19250e+00 3.10371e+01 1.85264e-01
7.18406e+00 -9.86527e+00 -7.81019e+00 3.10070e+01 -6.90587e-02
7.19406e+00 -9.65185e+00 -7.44583e+00 3.09254e+01 -3.14626e-01
7.20407e+00 -9.42511e+00 -7.10391e+00 3.07962e+01 -5.20114e-01
7.21407e+00 -9.18864e+00 -6.78781e+00 3.06234e+01 -6.73391e-01
7.22407e+00 -8.94594e+00 -6.49999e+00 3.04118e+01 -7.79107e-01
7.23408e+00 -8.70038e+00 -6.24215e+00 3.01659e+01 -8.48845e-01
7.24408e+00 -8.45515e+00 -6.01532e+00 2.98905e+01 -8.93995e-01
7.25408e+00 -8.21319e+00 -5.81995e+00 2.95903e+01 -9.23181e-01
7.26409e+00 -7.97719e+00 -5.65594e+00 2.92696e+01 -9.42207e-01
7.27409e+00 -7.74954e+00 -5.52278e+00 2.89327e+01 -9.54767e-01
7.28409e+00 -7.53234e+00 -5.41960e+00 2.85835e+01 -9.63165e-01
7.29410e+00 -7.32740e+00 -5.34528e+00 2.82256e+01 -9.68824e-01
7.30410e+00 -7.13624e+00 -5.29851e+00 2.78623e+01 -9.72633e-01
7.31410e+00 -6.96010e+00 -5.27792e+00 2.74966e+01 -9.75148e-01
7.32411e+00 -6.79998e+00 -5.28205e+00 2.71311e+01 -9.76721e-01
7.33411e+00 -6.65664e+00 -5.30952e+00 2.67685e+01 -9.77577e-01
7.34411e+00 -6.53062e+00 -5.35896e+00 2.64108e+01 -9.77857e-01
7.35412e+00 -6.42232e+00 -5.42910e+00 2.60603e+01 -9.77645e-01
7.36412e+00 -6.33196e+00 -5.51876e+00 2.57187e+01 -9.76990e-01
7.37412e+00 -6.25964e+00 -5.62690e+00 2.53878e+01 -9.75909e-01
7.38413e+00 -6.20536e+00 -5.75255e+00 2.50694e+01 -9.74397e-01
7.39413e+00 -6.16901e+00 -5.89486e+00 2.47651e+01 -9.72428e-01
7.40413e+00 -6.15045e+00 -6.05309e+00 2.44763e+01 -9.69956e-01
7.41414e+00 -6.14945e+00 -6.22655e+00 2.42046e+01 -9.66908e-01
7.42414e+00 -6.16578e+00 -6.41461e+00 2.39515e+01 -9.63186e-01
7.43414e+00 -6.19914e+00 -6.61670e+00 2.37185e+01 -9.58652e-01
7.44415e+00 -6.24921e+00 -6.83223e+00 2.35072e+01 -9.53122e-01
7.45415e+00 -6.31566e+00 -7.06059e+00 2.33191e+01 -9.46349e-01
7.46415e+00 -6.39812e+00 -7.30113e+00 2.31558e+01 -9.37996e-01
7.47416e+00 -6.49618e+00 -7.55310e+00 2.30188e+01 -9.27612e-01
7.48416e+00 -6.60942e+00 -7.81565e+00 2.29099e+01 -9.14578e-01
7.49416e+00 -6.73734e+00 -8.08774e+00 2.28306e+01 -8.98054e-01
7.50417e+00 -6.87940e+00 -8.36816e+00 2.27826e+01 -8.76897e-01
7.51417e+00 -7.03497e+00 -8.65543e+00 2.27674e+01 -8.49556e-01
7.52417e+00 -7.20334e+00 -8.94783e+00 2.27866e+01 -8.13955e-01
7.53418e+00 -7.38369e+00 -9.24328e+00 2.28417e+01 -7.67380e-01
7.54418e+00 -7.57504e+00 -9.53939e+00 2.29338e+01 -7.06434e-01
7.55418e+00 -7.77629e+00 -9.83336e+00 2.30641e+01 -6.27176e-01
7.56419e+00 -7.98613e+00 -1.01220e+01 2.32334e+01 -5.25654e-01
7.57419e+00 -8.20307e+00 -1.04017e+01 2.34419e+01 -3.99045e-01
7.58419e+00 -8.42539e+00 -1.06686e+01 2.36897e+01 -2.47427e-01
7.59420e+00 -8.65116e+00 -1.09183e+01 2.39761e+01 -7.56383e-02
7.60420e+00 -8.87822e+00 -1.11466e+01 2.42997e+01 1.06081e-01
7.61420e+00 -9.10417e+00 -1.13490e+01 2.46587e+01 2.83929e-01
7.62421e+00 -9.32644e+00 -1.15210e+01 2.50503e+01 4.44576e-01
7.63421e+00 -9.54230e+00 -1.16586e+01 2.54707e+01 5.79123e-01
7.64421e+00 -9.74888e+00 -1.17578e+01 2.59155e+01 6.84656e-01
7.65422e+00 -9.94323e+00 -1.18152e+01 2.63794e+01 7.63138e-01
7.66422e+00 -1.01224e+01 -1.18277e+01 2.68564e+01 8.19092e-01
7.67422e+00 -1.02834e+01 -1.17932e+01 2.73395e+01 8.57558e-01
7.68423e+00 -1.04235e+01 -1.17102e+01 2.78215e+01 8.82905e-01
7.69423e+00 -1.05400e+01 -1.15785e+01 2.82946e+01 8.98375e-01
7.70423e+00 -1.06306e+01 -1.13989e+01 2.87509e+01 9.06026e-01
7.71424e+00 -1.06931e+01 -1.11735e+01 2.91825e+01 9.06783e-01
7.72424e+00 -1.07262e+01 -1.09056e+01 2.95820e+01 9.00428e-01
7.73424e+00 -1.07288e+01 -1.05995e+01 2.99424e+01 8.85418e-01
7.74425e+00 -1.07003e+01 -1.02608e+01 3.02578e+01 8.58450e-01
7.75425e+00 -1.06410e+01 -9.89594e+00 3.05233e+01 8.13783e-01
7.76425e+00 -1.05516e+01 -9.51182e+00 3.07351e+01 7.42551e-01
7.77426e+00 -1.04335e+01 -9.11592e+00 3.08909e+01 6.33013e-01
7.78426e+00 -1.02888e+01 -8.71585e+00 3.09898e+01 4.73793e-01
7.79426e+00 -1.01198e+01 -8.31906e+00 3.10320e+01 2.62048e-01
7.80427e+00 -9.92954e+00 -7.93247e+00 3.10192e+01 1.32844e-02
7.81427e+00 -9.72136e+00 -7.56212e+00 3.09540e+01 -2.38909e-01
7.82427e+00 -9.49873e+00 -7.21285e+00 3.08398e+01 -4.59410e-01
7.83428e+00 -9.26523e+00 -6.88839e+00 3.06808e+01 -6.29482e-01
7.84428e+00 -9.02437e+00 -6.59147e+00 3.04814e+01 -7.49352e-01
7.85428e+00 -8.77960e+00 -6.32402e+00 3.02463e+01 -8.29346e-01
7.86429e+00 -8.53414e+00 -6.08729e+00 2.99801e+01 -8.81355e-01
7.87429e+00 -8.29103e+00 -5.88190e+00 2.96877e+01 -9.14958e-01
7.88429e+00 -8.05303e+00 -5.70792e+00 2.93734e+01 -9.36795e-01
7.89430e+00 -7.82263e+00 -5.56497e+00 2.90416e+01 -9.51155e-01
7.90430e+00 -7.60203e+00 -5.45229e+00 2.86962e+01 -9.60722e-01
7.91430e+00 -7.39313e+00 -5.36884e+00 2.83410e+01 -9.67159e-01
7.92431e+00 -7.19753e+00 -5.31335e+00 2.79794e+01 -9.71500e-01
7.93431e+00 -7.01656e+00 -5.28447e+00 2.76144e+01 -9.74393e-01
7.94431e+00 -6.85131e+00 -5.28078e+00 2.72488e+01 -9.76245e-01
7.95432e+00 -6.70259e+00 -5.30085e+00 2.68853e+01 -9.77318e-01
7.96432e+00 -6.57104e+00 -5.34331e+00 2.65260e+01 -9.77774e-01
7.97432e+00 -6.45708e+00 -5.40686e+00 2.61732e+01 -9.77716e-01
7.98433e+00 -6.36099e+00 -5.49031e+00 2.58288e+01 -9.77201e-01
7.99433e+00 -6.28291e+00 -5.59254e+00 2.54945e+01 -9.76256e-01
8.00433e+00 -6.22286e+00 -5.71258e+00 2.51721e+01 -9.74884e-01
8.01434e+00 -6.18079e+00 -5.84954e+00 2.48633e+01 -9.73065e-01
8.02434e+00 -6.15654e+00 -6.00264e+00 2.45695e+01 -9.70760e-01
8.03434e+00 -6.14992e+00 -6.17119e+00 2.42923e+01 -9.67903e-01
8.04435e+00 -6.16070e+00 -6.35453e+00 2.40333e+01 -9.64407e-01
8.05435e+00 -6.18860e+00 -6.55207e+00 2.37939e+01 -9.60147e-01
8.06435e+00 -6.23332e+00 -6.76323e+00 2.35756e+01 -9.54955e-01
8.07436e+00 -6.29451e+00 -6.98742e+00 2.33800e+01 -9.48606e-01
8.08436e+00 -6.37182e+00 -7.22400e+00 2.32087e+01 -9.40795e-01
8.09436e+00 -6.46486e+00 -7.47225e+00 2.30633e+01 -9.31110e-01
8.10437e+00 -6.57322e+00 -7.73135e+00 2.29453e+01 -9.18994e-01
8.11437e+00 -6.69640e+00 -8.00034e+00 2.28564e+01 -9.03683e-01
8.12437e+00 -6.83390e+00 -8.27805e+00 2.27982e+01 -8.84142e-01
8.13438e+00 -6.98512e+00 -8.56311e+00 2.27724e+01 -8.58964e-01
8.14438e+00 -7.14936e+00 -8.85387e+00 2.27805e+01 -8.26254e-01
8.15438e+00 -7.32585e+00 -9.14838e+00 2.28239e+01 -7.83515e-01
8.16439e+00 -7.51366e+00 -9.44433e+00 2.29041e+01 -7.27570e-01
8.17439e+00 -7.71173e+00 -9.73907e+00 2.30220e+01 -6.54622e-01
8.18439e+00 -7.91882e+00 -1.00295e+01 2.31787e+01 -5.60642e-01
8.19440e+00 -8.13350e+00 -1.03123e+01 2.33745e+01 -4.42290e-01
8.20440e+00 -8.35413e+00 -1.05834e+01 2.36096e+01 -2.98504e-01
8.21440e+00 -8.57885e+00 -1.08389e+01 2.38835e+01 -1.32440e-01
8.22441e+00 -8.80555e+00 -1.10743e+01 2.41952e+01 4.73435e-02
8.23441e+00 -9.03193e+00 -1.12852e+01 2.45429e+01 2.27848e-01
8.24441e+00 -9.25548e+00 -1.14672e+01 2.49241e+01 3.95130e-01
8.25442e+00 -9.47350e+00 -1.16160e+01 2.53353e+01 5.38578e-01
8.26442e+00 -9.68317e+00 -1.17278e+01 2.57725e+01 6.53371e-01
8.27442e+00 -9.88157e+00 -1.17987e+01 2.62305e+01 7.40127e-01
8.28443e+00 -1.00657e+01 -1.18258e+01 2.67036e+01 8.02785e-01
8.29443e+00 -1.02327e+01 -1.18064e+01 2.71850e+01 8.46376e-01
8.30443e+00 -1.03797e+01 -1.17391e+01 2.76678e+01 8.75555e-01
8.31444e+00 -1.05038e+01 -1.16230e+01 2.81441e+01 8.93937e-01
8.32444e+00 -1.06028e+01 -1.14587e+01 2.86061e+01 9.03951e-01
8.33444e+00 -1.06744e+01 -1.12479e+01 2.90460e+01 9.06880e-01
8.34445e+00 -1.07170e+01 -1.09933e+01 2.94561e+01 9.02879e-01
8.35445e+00 -1.07294e+01 -1.06992e+01 2.98294e+01 8.90860e-01
8.36445e+00 -1.07109e+01 -1.03706e+01 3.01594e+01 8.68144e-01
8.37446e+00 -1.06614e+01 -1.00138e+01 3.04411e+01 8.29851e-01
8.38446e+00 -1.05816e+01 -9.63540e+00 3.06702e+01 7.68168e-01
8.39446e+00 -1.04726e+01 -9.24285e+00 3.08439e+01 6.72138e-01
8.40447e+00 -1.03363e+01 -8.84371e+00 3.09609e+01 5.29676e-01
8.41447e+00 -1.01749e+01 -8.44549e+00 3.10211e+01 3.34121e-01
8.42447e+00 -9.99127e+00 -8.05533e+00 3.10257e+01 9.44122e-02
8.43448e+00 -9.78867e+00 -7.67956e+00 3.09770e+01 -1.60573e-01
8.44448e+00 -9.57049e+00 -7.32343e+00 3.08782e+01 -3.93963e-01
8.45448e+00 -9.34030e+00 -6.99099e+00 3.07333e+01 -5.80729e-01
8.46449e+00 -9.10165e+00 -6.68528e+00 3.05465e+01 -7.15721e-01
8.47449e+00 -8.85799e+00 -6.40846e+00 3.03225e+01 -8.07116e-01
8.48449e+00 -8.61265e+00 -6.16200e+00 3.00660e+01 -8.66912e-01
8.49450e+00 -8.36869e+00 -5.94670e+00 2.97818e+01 -9.05576e-01
8.50450e+00 -8.12899e+00 -5.76282e+00 2.94743e+01 -9.30644e-01
8.51450e+00 -7.89611e+00 -5.61011e+00 2.91479e+01 -9.47065e-01
8.52451e+00 -7.67235e+00 -5.48791e+00 2.88068e+01 -9.57964e-01
8.53451e+00 -7.45970e+00 -5.39528e+00 2.84546e+01 -9.65281e-01
8.54451e+00 -7.25985e+00 -5.33101e+00 2.80950e+01 -9.70219e-01
8.55452e+00 -7.07423e+00 -5.29377e+00 2.77311e+01 -9.73530e-01
8.56452e+00 -6.90398e+00 -5.28216e+00 2.73657e+01 -9.75687e-01
8.57452e+00 -6.75002e+00 -5.29476e+00 2.70015e+01 -9.76992e-01
8.58453e+00 -6.61303e+00 -5.33017e+00 2.66409e+01 -9.77634e-01
8.59453e+00 -6.49349e+00 -5.38707e+00 2.62861e+01 -9.77734e-01
8.60453e+00 -6.39175e+00 -5.46422e+00 2.59390e+01 -9.77362e-01
8.61454e+00 -6.30797e+00 -5.56049e+00 2.56015e+01 -9.76554e-01
8.62454e+00 -6.24221e+00 -5.67487e+00 2.52754e+01 -9.75319e-01
8.63454e+00 -6.19443e+00 -5.80644e+00 2.49623e+01 -9.73645e-01
8.64455e+00 -6.16453e+00 -5.95439e+00 2.46638e+01 -9.71498e-01
8.65455e+00 -6.15232e+00 -6.11799e+00 2.43814e+01 -9.68824e-01
8.66455e+00 -6.15758e+00 -6.29657e+00 2.41166e+01 -9.65539e-01
8.67456e+00 -6.18004e+00 -6.48954e+00 2.38709e+01 -9.61534e-01
8.68456e+00 -6.21940e+00 -6.69631e+00 2.36459e+01 -9.56655e-01
8.69456e+00 -6.27534e+00 -6.91629e+00 2.34431e+01 -9.50696e-01
8.70457e+00 -6.34751e+00 -7.14886e+00 2.32640e+01 -9.43381e-01
8.71457e+00 -6.43553e+00 -7.39333e+00 2.31103e+01 -9.34336e-01
8.72457e+00 -6.53899e+00 -7.64892e+00 2.29835e+01 -9.23053e-01
8.73458e+00 -6.65743e+00 -7.91470e+00 2.28853e+01 -9.08841e-01
8.74458e+00 -6.79035e+00 -8.18959e+00 2.28173e+01 -8.90762e-01
8.75458e+00 -6.93717e+00 -8.47228e+00 2.27811e+01 -8.67537e-01
8.76459e+00 -7.09724e+00 -8.76121e+00 2.27783e+01 -8.37441e-01
8.77459e+00 -7.26980e+00 -9.05453e+00 2.28104e+01 -7.98182e-01
8.78459e+00 -7.45399e+00 -9.35005e+00 2.28787e+01 -7.46803e-01
8.79460e+00 -7.64878e+00 -9.64523e+00 2.29845e+01 -6.79690e-01
8.80460e+00 -7.85299e+00 -9.93714e+00 2.31287e+01 -5.92825e-01
8.81460e+00 -8.06526e+00 -1.02224e+01 2.33119e+01 -4.82520e-01
8.82461e+00 -8.28401e+00 -1.04974e+01 2.35345e+01 -3.46793e-01
8.83461e+00 -8.50746e+00 -1.07581e+01 2.37960e+01 -1.87268e-01
8.84461e+00 -8.73357e+00 -1.10000e+01 2.40956e+01 -1.07557e-02
8.85462e+00 -8.96012e+00 -1.12189e+01 2.44318e+01 1.70910e-01
8.86462e+00 -9.18464e+00 -1.14103e+01 2.48024e+01 3.43640e-01
8.87462e+00 -9.40450e+00 -1.15700e+01 2.52041e+01 4.95392e-01
8.88463e+00 -9.61692e+00 -1.16937e+01 2.56332e+01 6.19421e-01
8.89463e+00 -9.81902e+00 -1.17778e+01 2.60847e+01 7.14783e-01
8.90463e+00 -1.00078e+01 -1.18190e+01 2.65532e+01 7.84608e-01
8.91464e+00 -1.01804e+01 -1.18145e+01 2.70323e+01 8.33766e-01
8.92464e+00 -1.03338e+01 -1.17625e+01 2.75149e+01 8.67122e-01
8.93464e+00 -1.04653e+01 -1.16620e+01 2.79936e+01 8.88649e-01
8.94465e+00 -1.05724e+01 -1.15130e+01 2.84606e+01 9.01149e-01
8.95465e+00 -1.06528e+01 -1.13168e+01 2.89078e+01 9.06260e-01
8.96465e+00 -1.07047e+01 -1.10760e+01 2.93277e+01 9.04497e-01
8.97466e+00 -1.07267e+01 -1.07942e+01 2.97129e+01 8.95190e-01
8.98466e+00 -1.07181e+01 -1.04763e+01 3.00570e+01 8.76215e-01
8.99466e+00 -1.06784e+01 -1.01281e+01 3.03541e+01 8.43468e-01
9.00467e+00 -1.06082e+01 -9.75620e+00 3.06000e+01 7.90136e-01
9.01467e+00 -1.05084e+01 -9.36777e+00 3.07913e+01 7.06213e-01
9.02467e+00 -1.03806e+01 -8.97034e+00 3.09263e+01 5.79556e-01
9.03468e+00 -1.02271e+01 -8.57147e+00 3.10044e+01 4.00824e-01
9.04468e+00 -1.00504e+01 -8.17844e+00 3.10265e+01 1.73037e-01
9.05468e+00 -9.85363e+00 -7.79789e+00 3.09944e+01 -8.08246e-02
9.06469e+00 -9.64023e+00 -7.43540e+00 3.09113e+01 -3.24341e-01
9.07469e+00 -9.41370e+00 -7.09541e+00 3.07807e+01 -5.27120e-01
9.08469e+00 -9.17760e+00 -6.78124e+00 3.06069e+01 -6.77950e-01
9.09470e+00 -8.93542e+00 -6.49532e+00 3.03944e+01 -7.81871e-01
9.10470e+00 -8.69051e+00 -6.23932e+00 3.01480e+01 -8.50443e-01
9.11470e+00 -8.44603e+00 -6.01426e+00 2.98724e+01 -8.94884e-01
9.12471e+00 -8.20492e+00 -5.82056e+00 2.95721e+01 -9.23653e-01
9.13471e+00 -7.96984e+00 -5.65812e+00 2.92516e+01 -9.42435e-01
9.14471e+00 -7.74317e+00 -5.52641e+00 2.89150e+01 -9.54854e-01
9.15472e+00 -7.52699e+00 -5.42456e+00 2.85663e+01 -9.63166e-01
9.16472e+00 -7.32309e+00 -5.35146e+00 2.82090e+01 -9.68773e-01
9.17472e+00 -7.13299e+00 -5.30581e+00 2.78464e+01 -9.72548e-01
9.18473e+00 -6.95790e+00 -5.28621e+00 2.74815e+01 -9.75039e-01
9.19473e+00 -6.79882e+00 -5.29126e+00 2.71170e+01 -9.76595e-01
9.20473e+00 -6.65650e+00 -5.31954e+00 2.67553e+01 -9.77436e-01
9.21474e+00 -6.53150e+00 -5.36972e+00 2.63987e+01 -9.77701e-01
9.22474e+00 -6.42417e+00 -5.44052e+00 2.60492e+01 -9.77474e-01
9.23474e+00 -6.33475e+00 -5.53078e+00 2.57088e+01 -9.76802e-01
9.24475e+00 -6.26333e+00 -5.63945e+00 2.53792e+01 -9.75703e-01
9.25475e+00 -6.20991e+00 -5.76559e+00 2.50620e+01 -9.74169e-01
9.26475e+00 -6.17440e+00 -5.90835e+00 2.47589e+01 -9.72176e-01
9.27476e+00 -6.15662e+00 -6.06697e+00 2.44714e+01 -9.69673e-01
9.28476e+00 -6.15638e+00 -6.24077e+00 2.42011e+01 -9.66588e-01
9.29476e+00 -6.17342e+00 -6.42915e+00 2.39495e+01 -9.62821e-01
9.30477e+00 -6.20744e+00 -6.63150e+00 2.37180e+01 -9.58231e-01
9.31477e+00 -6.25815e+00 -6.84724e+00 2.35082e+01 -9.52633e-01
9.32477e+00 -6.32518e+00 -7.07576e+00 2.33216e+01 -9.45773e-01
9.33478e+00 -6.40818e+00 -7.31639e+00 2.31599e+01 -9.37311e-01
9.34478e+00 -6.50675e+00 -7.56840e+00 2.30245e+01 -9.26787e-01
9.35478e+00 -6.62043e+00 -7.83090e+00 2.29173e+01 -9.13573e-01
9.36479e+00 -6.74875e+00 -8.10285e+00 2.28396e+01 -8.96816e-01
9.37479e+00 -6.89115e+00 -8.38303e+00 2.27933e+01 -8.75357e-01
9.38479e+00 -7.04700e+00 -8.66995e+00 2.27799e+01 -8.47623e-01
9.39480e+00 -7.21559e+00 -8.96187e+00 2.28008e+01 -8.11517e-01
9.40480e+00 -7.39607e+00 -9.25670e+00 2.28576e+01 -7.64298e-01
9.41480e+00 -7.58749e+00 -9.55201e+00 2.29515e+01 -7.02554e-01
9.42481e+00 -7.78871e+00 -9.84502e+00 2.30834e+01 -6.22351e-01
9.43481e+00 -7.99842e+00 -1.01325e+01 2.32542e+01 -5.19791e-01
9.44481e+00 -8.21513e+00 -1.04109e+01 2.34643e+01 -3.92178e-01
9.45482e+00 -8.43710e+00 -1.06762e+01 2.37134e+01 -2.39798e-01
9.46482e+00 -8.66240e+00 -1.09242e+01 2.40009e+01 -6.77275e-02
9.47482e+00 -8.88885e+00 -1.11506e+01 2.43256e+01 1.13631e-01
9.48483e+00 -9.11406e+00 -1.13508e+01 2.46853e+01 2.90497e-01
9.49483e+00 -9.33546e+00 -1.15206e+01 2.50772e+01 4.49763e-01
9.50483e+00 -9.55031e+00 -1.16559e+01 2.54978e+01 5.82831e-01
9.51484e+00 -9.75575e+00 -1.17527e+01 2.59423e+01 6.87035e-01
9.52484e+00 -9.94884e+00 -1.18075e+01 2.64057e+01 7.64456e-01
9.53484e+00 -1.01266e+01 -1.18176e+01 2.68816e+01 8.19625e-01
9.54485e+00 -1.02862e+01 -1.17807e+01 2.73634e+01 8.57528e-01
9.55485e+00 -1.04247e+01 -1.16955e+01 2.78436e+01 8.82463e-01
9.56485e+00 -1.05396e+01 -1.15618e+01 2.83145e+01 8.97601e-01
9.57486e+00 -1.06285e+01 -1.13804e+01 2.87683e+01 9.04939e-01
9.58486e+00 -1.06895e+01 -1.11535e+01 2.91971e+01 9.05343e-01
9.59486e+00 -1.07209e+01 -1.08845e+01 2.95935e+01 8.98530e-01
9.60487e+00 -1.07219e+01 -1.05777e+01 2.99507e+01 8.82874e-01
9.61487e+00 -1.06920e+01 -1.02387e+01 3.02628e+01 8.54962e-01
9.62487e+00 -1.06314e+01 -9.87393e+00 3.05249e+01 8.08915e-01
9.63488e+00 -1.05409e+01 -9.49036e+00 3.07335e+01 7.35736e-01
9.64488e+00 -1.04218e+01 -9.09541e+00 3.08861e+01 6.23693e-01
9.65488e+00 -1.02762e+01 -8.69665e+00 3.09820e+01 4.61778e-01
9.66489e+00 -1.01067e+01 -8.30150e+00 3.10215e+01 2.48045e-01
9.67489e+00 -9.91613e+00 -7.91680e+00 3.10063e+01 -9.50015e-04
9.68489e+00 -9.70784e+00 -7.54851e+00 3.09390e+01 -2.51328e-01
9.69490e+00 -9.48530e+00 -7.20140e+00 3.08230e+01 -4.68810e-01
9.70490e+00 -9.25209e+00 -6.87913e+00 3.06626e+01 -6.35841e-01
9.71490e+00 -9.01171e+00 -6.58440e+00 3.04620e+01 -7.53329e-01
9.72491e+00 -8.76757e+00 -6.31910e+00 3.02261e+01 -8.31712e-01
9.73491e+00 -8.52289e+00 -6.08444e+00 2.99594e+01 -8.82715e-01
9.74491e+00 -8.28068e+00 -5.88102e+00 2.96667e+01 -9.15716e-01
9.75492e+00 -8.04367e+00 -5.70891e+00 2.93524e+01 -9.37197e-01
9.76492e+00 -7.81435e+00 -5.56771e+00 2.90208e+01 -9.51347e-01
9.77492e+00 -7.59487e+00 -5.45665e+00 2.86759e+01 -9.60787e-01
9.78493e+00 -7.38714e+00 -5.37468e+00 2.83212e+01 -9.67147e-01
9.79493e+00 -7.19273e+00 -5.32056e+00 2.79603e+01 -9.71438e-01
9.80493e+00 -7.01297e+00 -5.29292e+00 2.75961e+01 -9.74296e-01
9.81494e+00 -6.84892e+00 -5.29035e+00 2.72315e+01 -9.76123e-01
9.82494e+00 -6.70139e+00 -5.31144e+00 2.68690e+01 -9.77175e-01
9.83494e+00 -6.57101e+00 -5.35482e+00 2.65109e+01 -9.77613e-01
9.84495e+00 -6.45819e+00 -5.41921e+00 2.61593e+01 -9.77536e-01
9.85495e+00 -6.36321e+00 -5.50341e+00 2.58161e+01 -9.77002e-01
9.86495e+00 -6.28620e+00 -5.60633e+00 2.54832e+01 -9.76037e-01
9.87496e+00 -6.22718e+00 -5.72700e+00 2.51622e+01 -9.74640e-01
9.88496e+00 -6.18609e+00 -5.86453e+00 2.48548e+01 -9.72794e-01
9.89496e+00 -6.16279e+00 -6.01815e+00 2.45625e+01 -9.70454e-01
9.90497e+00 -6.15708e+00 -6.18716e+00 2.42868e+01 -9.67558e-01
9.91497e+00 -6.16872e+00 -6.37092e+00 2.40294e+01 -9.64013e-01
9.92497e+00 -6.19744e+00 -6.56882e+00 2.37916e+01 -9.59693e-01
9.93498e+00 -6.24292e+00 -6.78030e+00 2.35751e+01 -9.54427e-01
9.94498e+00 -6.30483e+00 -7.00474e+00 2.33812e+01 -9.47986e-01
9.95498e+00 -6.38282e+00 -7.24150e+00 2.32117e+01 -9.40058e-01
9.96499e+00 -6.47649e+00 -7.48987e+00 2.30681e+01 -9.30224e-01
9.97499e+00 -6.58541e+00 -7.74900e+00 2.29521e+01 -9.17916e-01
9.98499e+00 -6.70912e+00 -8.01792e+00 2.28651e+01 -9.02357e-01
9.99500e+00 -6.84707e+00 -8.29546e+00 2.28089e+01 -8.82494e-01
1.00050e+01 -6.99868e+00 -8.58021e+00 2.27851e+01 -8.56896e-01
1.00150e+01 -7.16324e+00 -8.87052e+00 2.27952e+01 -8.23643e-01
1.00250e+01 -7.33996e+00 -9.16442e+00 2.28407e+01 -7.80207e-01
1.00350e+01 -7.52792e+00 -9.45959e+00 2.29228e+01 -7.23385e-01
1.00450e+01 -7.72604e+00 -9.75334e+00 2.30428e+01 -6.49378e-01
1.00550e+01 -7.93307e+00 -1.00426e+01 2.32013e+01 -5.54195e-01
1.00650e+01 -8.14757e+00 -1.03239e+01 2.33989e+01 -4.34612e-01
1.00750e+01 -8.36790e+00 -1.05934e+01 2.36357e+01 -2.89781e-01
1.00850e+01 -8.59216e+00 -1.08470e+01 2.39112e+01 -1.23134e-01
1.00950e+01 -8.81827e+00 -1.10803e+01 2.42242e+01 5.65259e-02
1.01050e+01 -9.04391e+00 -1.12889e+01 2.45729e+01 2.36141e-01
1.01150e+01 -9.26654e+00 -1.14684e+01 2.49548e+01 4.01952e-01
1.01250e+01 -9.48349e+00 -1.16146e+01 2.53664e+01 5.43683e-01
1.01350e+01 -9.69194e+00 -1.17235e+01 2.58036e+01 6.56840e-01
1.01450e+01 -9.88896e+00 -1.17916e+01 2.62612e+01 7.42232e-01
1.01551e+01 -1.00716e+01 -1.18159e+01 2.67333e+01 8.03853e-01
1.01651e+01 -1.02370e+01 -1.17937e+01 2.72135e+01 8.46692e-01
1.01751e+01 -1.03821e+01 -1.17237e+01 2.76944e+01 8.75324e-01
1.01851e+01 -1.05045e+01 -1.16051e+01 2.81685e+01 8.93283e-01
1.01951e+01 -1.06016e+01 -1.14386e+01 2.86279e+01 9.02925e-01
1.02051e+01 -1.06713e+01 -1.12258e+01 2.90647e+01 9.05461e-01
1.02151e+01 -1.07120e+01 -1.09697e+01 2.94715e+01 9.00976e-01
1.02251e+01 -1.07226e+01 -1.06745e+01 2.98411e+01 8.88293e-01
1.02351e+01 -1.07023e+01 -1.03453e+01 3.01675e+01 8.64617e-01
1.02451e+01 -1.06513e+01 -9.98833e+00 3.04452e+01 8.24914e-01
1.02551e+01 -1.05700e+01 -9.61030e+00 3.06705e+01 7.61207e-01
1.02651e+01 -1.04598e+01 -9.21858e+00 3.08406e+01 6.62465e-01
1.02751e+01 -1.03224e+01 -8.82071e+00 3.09540e+01 5.16856e-01
1.02851e+01 -1.01602e+01 -8.42416e+00 3.10110e+01 3.18557e-01
1.02951e+01 -9.97607e+00 -8.03600e+00 3.10126e+01 7.77645e-02
1.03051e+01 -9.77317e+00 -7.66247e+00 3.09612e+01 -1.75899e-01
1.03151e+01 -9.55496e+00 -7.30872e+00 3.08602e+01 -4.06139e-01
1.03251e+01 -9.32496e+00 -6.97875e+00 3.07134e+01 -5.89292e-01
1.03351e+01 -9.08673e+00 -6.67552e+00 3.05251e+01 -7.21239e-01
1.03451e+01 -8.84369e+00 -6.40116e+00 3.03000e+01 -8.10479e-01
1.03551e+01 -8.59912e+00 -6.15709e+00 3.00427e+01 -8.68890e-01
1.03651e+01 -8.35610e+00 -5.94410e+00 2.97580e+01 -9.06711e-01
1.03751e+01 -8.11746e+00 -5.76241e+00 2.94503e+01 -9.31275e-01
1.03851e+01 -7.88574e+00 -5.61176e+00 2.91240e+01 -9.47396e-01
1.03951e+01 -7.66322e+00 -5.49149e+00 2.87831e+01 -9.58115e-01
1.04051e+01 -7.45186e+00 -5.40063e+00 2.84315e+01 -9.65320e-01
1.04151e+01 -7.25335e+00 -5.33800e+00 2.80726e+01 -9.70187e-01
1.04251e+01 -7.06908e+00 -5.30226e+00 2.77094e+01 -9.73450e-01
1.04351e+01 -6.90020e+00 -5.29201e+00 2.73450e+01 -9.75573e-01
1.04451e+01 -6.74760e+00 -5.30585e+00 2.69819e+01 -9.76851e-01
1.04552e+01 -6.61195e+00 -5.34239e+00 2.66225e+01 -9.77470e-01
1.04652e+01 -6.49373e+00 -5.40031e+00 2.62690e+01 -9.77548e-01
1.04752e+01 -6.39327e+00 -5.47840e+00 2.59233e+01 -9.77153e-01
1.04852e+01 -6.31073e+00 -5.57553e+00 2.55873e+01 -9.76321e-01
1.04952e+01 -6.24618e+00 -5.69069e+00 2.52627e+01 -9.75059e-01
1.05052e+01 -6.19957e+00 -5.82297e+00 2.49512e+01 -9.73355e-01
1.05152e+01 -6.17079e+00 -5.97157e+00 2.46543e+01 -9.71172e-01
1.05252e+01 -6.15965e+00 -6.13575e+00 2.43736e+01 -9.68453e-01
1.05352e+01 -6.16592e+00 -6.31488e+00 2.41106e+01 -9.65117e-01
1.05452e+01 -6.18935e+00 -6.50832e+00 2.38667e+01 -9.61048e-01
1.05552e+01 -6.22963e+00 -6.71551e+00 2.36437e+01 -9.56090e-01
1.05652e+01 -6.28645e+00 -6.93585e+00 2.34428e+01 -9.50033e-01
1.05752e+01 -6.35944e+00 -7.16870e+00 2.32658e+01 -9.42594e-01
1.05852e+01 -6.44822e+00 -7.41337e+00 2.31142e+01 -9.33391e-01
1.05952e+01 -6.55239e+00 -7.66908e+00 2.29896e+01 -9.21905e-01
1.06052e+01 -6.67147e+00 -7.93487e+00 2.28936e+01 -9.07432e-01
1.06152e+01 -6.80497e+00 -8.20965e+00 2.28278e+01 -8.89013e-01
1.06252e+01 -6.95230e+00 -8.49210e+00 2.27939e+01 -8.65346e-01
1.06352e+01 -7.11280e+00 -8.78062e+00 2.27934e+01 -8.34674e-01
1.06452e+01 -7.28570e+00 -9.07336e+00 2.28278e+01 -7.94671e-01
1.06552e+01 -7.47013e+00 -9.36811e+00 2.28985e+01 -7.42348e-01
1.06652e+01 -7.66506e+00 -9.66230e+00 2.30066e+01 -6.74074e-01
1.06752e+01 -7.86929e+00 -9.95298e+00 2.31531e+01 -5.85854e-01
1.06852e+01 -8.08144e+00 -1.02368e+01 2.33385e+01 -4.74101e-01
1.06952e+01 -8.29994e+00 -1.05100e+01 2.35630e+01 -3.37039e-01
1.07052e+01 -8.52297e+00 -1.07687e+01 2.38264e+01 -1.76601e-01
1.07152e+01 -8.74851e+00 -1.10083e+01 2.41277e+01 9.11770e-05
1.07252e+01 -8.97430e+00 -1.12247e+01 2.44653e+01 1.81044e-01
1.07352e+01 -9.19789e+00 -1.14133e+01 2.48369e+01 3.52285e-01
1.07452e+01 -9.41664e+00 -1.15700e+01 2.52393e+01 5.02118e-01
1.07553e+01 -9.62776e+00 -1.16906e+01 2.56686e+01 6.24197e-01
1.07653e+01 -9.82837e+00 -1.17715e+01 2.61200e+01 7.17863e-01
1.07753e+01 -1.00155e+01 -1.18094e+01 2.65877e+01 7.86356e-01
1.07853e+01 -1.01863e+01 -1.18017e+01 2.70656e+01 8.34530e-01
1.07953e+01 -1.03378e+01 -1.17466e+01 2.75465e+01 8.67173e-01
1.08053e+01 -1.04673e+01 -1.16431e+01 2.80229e+01 8.88164e-01
1.08153e+01 -1.05722e+01 -1.14913e+01 2.84870e+01 9.00215e-01
1.08253e+01 -1.06505e+01 -1.12928e+01 2.89310e+01 9.04884e-01
1.08353e+01 -1.07002e+01 -1.10500e+01 2.93473e+01 9.02607e-01
1.08453e+01 -1.07201e+01 -1.07667e+01 2.97286e+01 8.92618e-01
1.08553e+01 -1.07094e+01 -1.04478e+01 3.00684e+01 8.72672e-01
1.08653e+01 -1.06678e+01 -1.00991e+01 3.03613e+01 8.38501e-01
1.08753e+01 -1.05958e+01 -9.72732e+00 3.06028e+01 7.83099e-01
1.08853e+01 -1.04945e+01 -9.33955e+00 3.07898e+01 6.96317e-01
1.08953e+01 -1.03654e+01 -8.94331e+00 3.09207e+01 5.66140e-01
1.09053e+01 -1.02108e+01 -8.54610e+00 3.09949e+01 3.83947e-01
1.09153e+01 -1.00333e+01 -8.15515e+00 3.10134e+01 1.54121e-01
1.09253e+01 -9.83612e+00 -7.77700e+00 3.09782e+01 -9.91677e-02
1.09353e+01 -9.62253e+00 -7.41712e+00 3.08922e+01 -3.39644e-01
1.09453e+01 -9.39608e+00 -7.07986e+00 3.07593e+01 -5.38322e-01
1.09553e+01 -9.16031e+00 -6.76847e+00 3.05835e+01 -6.85388e-01
1.09653e+01 -8.91869e+00 -6.48534e+00 3.03696e+01 -7.86505e-01
1.09753e+01 -8.67455e+00 -6.23207e+00 3.01221e+01 -8.53221e-01
1.09853e+01 -8.43104e+00 -6.00966e+00 2.98457e+01 -8.96510e-01
1.09953e+01 -8.19104e+00 -5.81850e+00 2.95450e+01 -9.24584e-01
1.10053e+01 -7.95720e+00 -5.65846e+00 2.92243e+01 -9.42950e-01
1.10153e+01 -7.73188e+00 -5.52900e+00 2.88879e+01 -9.55116e-01
1.10253e+01 -7.51712e+00 -5.42925e+00 2.85396e+01 -9.63274e-01
1.10353e+01 -7.31470e+00 -5.35809e+00 2.81830e+01 -9.68783e-01
1.10453e+01 -7.12611e+00 -5.31421e+00 2.78212e+01 -9.72493e-01
1.10554e+01 -6.95257e+00 -5.29625e+00 2.74573e+01 -9.74938e-01
1.10654e+01 -6.79502e+00 -5.30278e+00 2.70939e+01 -9.76458e-01
1.10754e+01 -6.65423e+00 -5.33242e+00 2.67334e+01 -9.77270e-01
1.10854e+01 -6.53072e+00 -5.38383e+00 2.63782e+01 -9.77509e-01
1.10954e+01 -6.42487e+00 -5.45576e+00 2.60302e+01 -9.77256e-01
1.11054e+01 -6.33689e+00 -5.54706e+00 2.56914e+01 -9.76557e-01
1.11154e+01 -6.26686e+00 -5.65668e+00 2.53634e+01 -9.75428e-01
1.11254e+01 -6.21479e+00 -5.78368e+00 2.50480e+01 -9.73861e-01
1.11354e+01 -6.18057e+00 -5.92723e+00 2.47467e+01 -9.71827e-01
1.11454e+01 -6.16404e+00 -6.08658e+00 2.44611e+01 -9.69278e-01
1.11554e+01 -6.16499e+00 -6.26105e+00 2.41928e+01 -9.66138e-01
1.11654e+01 -6.18317e+00 -6.45003e+00 2.39432e+01 -9.62302e-01
1.11754e+01 -6.21828e+00 -6.65292e+00 2.37138e+01 -9.57629e-01
1.11854e+01 -6.27001e+00 -6.86912e+00 2.35062e+01 -9.51927e-01
1.11954e+01 -6.33802e+00 -7.09803e+00 2.33219e+01 -9.44937e-01
1.12054e+01 -6.42194e+00 -7.33898e+00 2.31625e+01 -9.36310e-01
1.12154e+01 -6.52135e+00 -7.59119e+00 2.30296e+01 -9.25573e-01
1.12254e+01 -6.63582e+00 -7.85378e+00 2.29248e+01 -9.12085e-01
1.12354e+01 -6.76485e+00 -8.12571e+00 2.28498e+01 -8.94973e-01
1.12454e+01 -6.90789e+00 -8.40571e+00 2.28061e+01 -8.73050e-01
1.12554e+01 -7.06429e+00 -8.69228e+00 2.27953e+01 -8.44713e-01
1.12654e+01 -7.23333e+00 -8.98366e+00 2.28189e+01 -8.07822e-01
1.12754e+01 -7.41417e+00 -9.27774e+00 2.28784e+01 -7.59601e-01
1.12854e+01 -7.60582e+00 -9.57207e+00 2.29749e+01 -6.96606e-01
1.12954e+01 -7.80714e+00 -9.86382e+00 2.31095e+01 -6.14912e-01
1.13054e+01 -8.01682e+00 -1.01498e+01 2.32828e+01 -5.10699e-01
1.13154e+01 -8.23333e+00 -1.04263e+01 2.34953e+01 -3.81467e-01
1.13254e+01 -8.45494e+00 -1.06895e+01 2.37466e+01 -2.27822e-01
1.13354e+01 -8.67969e+00 -1.09350e+01 2.40362e+01 -5.52134e-02
1.13454e+01 -8.90540e+00 -1.11586e+01 2.43626e+01 1.25692e-01
1.13555e+01 -9.12966e+00 -1.13559e+01 2.47237e+01 3.01137e-01
1.13655e+01 -9.34990e+00 -1.15224e+01 2.51166e+01 4.58335e-01
1.13755e+01 -9.56338e+00 -1.16542e+01 2.55377e+01 5.89151e-01
1.13855e+01 -9.76724e+00 -1.17474e+01 2.59823e+01 6.91297e-01
1.13955e+01 -9.95856e+00 -1.17986e+01 2.64452e+01 7.67048e-01
1.14055e+01 -1.01344e+01 -1.18050e+01 2.69200e+01 8.20960e-01
1.14155e+01 -1.02918e+01 -1.17644e+01 2.74001e+01 8.57947e-01
1.14255e+01 -1.04281e+01 -1.16757e+01 2.78780e+01 8.82203e-01
1.14355e+01 -1.05406e+01 -1.15387e+01 2.83461e+01 8.96798e-01
1.14455e+01 -1.06271e+01 -1.13545e+01 2.87964e+01 9.03633e-01
1.14555e+01 -1.06856e+01 -1.11251e+01 2.92213e+01 9.03484e-01
1.14655e+01 -1.07146e+01 -1.08541e+01 2.96134e+01 8.95968e-01
1.14755e+01 -1.07132e+01 -1.05459e+01 2.99660e+01 8.79333e-01
1.14855e+01 -1.06811e+01 -1.02061e+01 3.02733e+01 8.49993e-01
1.14955e+01 -1.06184e+01 -9.84113e+00 3.05305e+01 8.01854e-01
1.15055e+01 -1.05260e+01 -9.45800e+00 3.07341e+01 7.25723e-01
1.15155e+01 -1.04053e+01 -9.06411e+00 3.08821e+01 6.09869e-01
1.15255e+01 -1.02584e+01 -8.66698e+00 3.09734e+01 4.43852e-01
1.15355e+01 -1.00878e+01 -8.27395e+00 3.10088e+01 2.27081e-01
1.15455e+01 -9.89657e+00 -7.89179e+00 3.09897e+01 -2.23178e-02
1.15555e+01 -9.68789e+00 -7.52631e+00 3.09190e+01 -2.70053e-01
1.15655e+01 -9.46529e+00 -7.18221e+00 3.08002e+01 -4.83098e-01
1.15755e+01 -9.23230e+00 -6.86303e+00 3.06373e+01 -6.45631e-01
1.15855e+01 -8.99243e+00 -6.57142e+00 3.04348e+01 -7.59567e-01
1.15955e+01 -8.74904e+00 -6.30921e+00 3.01974e+01 -8.35515e-01
1.16055e+01 -8.50533e+00 -6.07756e+00 2.99297e+01 -8.84975e-01
1.16155e+01 -8.26427e+00 -5.87705e+00 2.96363e+01 -9.17034e-01
1.16255e+01 -8.02859e+00 -5.70771e+00 2.93217e+01 -9.37949e-01
1.16355e+01 -7.80071e+00 -5.56912e+00 2.89901e+01 -9.51756e-01
1.16455e+01 -7.58279e+00 -5.46049e+00 2.86455e+01 -9.60985e-01
1.16556e+01 -7.37668e+00 -5.38078e+00 2.82914e+01 -9.67211e-01
1.16656e+01 -7.18395e+00 -5.32875e+00 2.79313e+01 -9.71415e-01
1.16756e+01 -7.00590e+00 -5.30302e+00 2.75681e+01 -9.74213e-01
1.16856e+01 -6.84357e+00 -5.30221e+00 2.72047e+01 -9.75995e-01
1.16956e+01 -6.69776e+00 -5.32490e+00 2.68435e+01 -9.77011e-01
1.17056e+01 -6.56907e+00 -5.36976e+00 2.64868e+01 -9.77417e-01
1.17156e+01 -6.45793e+00 -5.43549e+00 2.61368e+01 -9.77310e-01
1.17256e+01 -6.36458e+00 -5.52092e+00 2.57953e+01 -9.76745e-01
1.17356e+01 -6.28916e+00 -5.62497e+00 2.54641e+01 -9.75747e-01
1.17456e+01 -6.23169e+00 -5.74668e+00 2.51450e+01 -9.74313e-01
1.17556e+01 -6.19209e+00 -5.88516e+00 2.48396e+01 -9.72424e-01
1.17656e+01 -6.17022e+00 -6.03966e+00 2.45494e+01 -9.70035e-01
1.17756e+01 -6.16589e+00 -6.20948e+00 2.42759e+01 -9.67080e-01
1.17856e+01 -6.17886e+00 -6.39397e+00 2.40208e+01 -9.63463e-01
1.17956e+01 -6.20883e+00 -6.59254e+00 2.37853e+01 -9.59055e-01
1.18056e+01 -6.25552e+00 -6.80460e+00 2.35712e+01 -9.53680e-01
1.18156e+01 -6.31857e+00 -7.02955e+00 2.33799e+01 -9.47101e-01
1.18256e+01 -6.39763e+00 -7.26673e+00 2.32130e+01 -9.39001e-01
1.18356e+01 -6.49231e+00 -7.51540e+00 2.30721e+01 -9.28946e-01
1.18456e+01 -6.60217e+00 -7.77473e+00 2.29588e+01 -9.16353e-01
1.18556e+01 -6.72673e+00 -8.04371e+00 2.28747e+01 -9.00425e-01
1.18656e+01 -6.86546e+00 -8.32114e+00 2.28215e+01 -8.80081e-01
1.18756e+01 -7.01775e+00 -8.60562e+00 2.28006e+01 -8.53854e-01
1.18856e+01 -7.18289e+00 -8.89544e+00 2.28138e+01 -8.19782e-01
1.18956e+01 -7.36008e+00 -9.18862e+00 2.28623e+01 -7.75293e-01
1.19056e+01 -7.54839e+00 -9.48281e+00 2.29475e+01 -7.17142e-01
1.19156e+01 -7.74671e+00 -9.77531e+00 2.30704e+01 -6.41522e-01
1.19256e+01 -7.95379e+00 -1.00630e+01 2.32319e+01 -5.44498e-01
1.19356e+01 -8.16817e+00 -1.03424e+01 2.34323e+01 -4.23020e-01
1.19456e+01 -8.38819e+00 -1.06096e+01 2.36718e+01 -2.76562e-01
1.19557e+01 -8.61194e+00 -1.08606e+01 2.39497e+01 -1.08976e-01
1.19657e+01 -8.83732e+00 -1.10909e+01 2.42648e+01 7.05710e-02
1.19757e+01 -9.06200e+00 -1.12962e+01 2.46153e+01 2.48926e-01
1.19857e+01 -9.28345e+00 -1.14722e+01 2.49985e+01 4.12594e-01
1.19957e+01 -9.49897e+00 -1.16146e+01 2.54110e+01 5.51797e-01
1.20057e+01 -9.70575e+00 -1.17195e+01 2.58485e+01 6.62519e-01
1.20157e+01 -9.90088e+00 -1.17835e+01 2.63058e+01 7.45862e-01
1.20257e+01 -1.00814e+01 -1.18035e+01 2.67771e+01 8.05904e-01
1.20357e+01 -1.02445e+01 -1.17773e+01 2.72557e+01 8.47582e-01
1.20457e+01 -1.03872e+01 -1.17032e+01 2.77343e+01 8.75361e-01
1.20557e+01 -1.05069e+01 -1.15808e+01 2.82055e+01 8.92658e-01
1.20657e+01 -1.06013e+01 -1.14108e+01 2.86613e+01 9.01719e-01
1.20757e+01 -1.06683e+01 -1.11951e+01 2.90940e+01 9.03655e-01
1.20857e+01 -1.07062e+01 -1.09365e+01 2.94961e+01 8.98441e-01
1.20957e+01 -1.07141e+01 -1.06394e+01 2.98607e+01 8.84769e-01
1.21057e+01 -1.06912e+01 -1.03090e+01 3.01817e+01 8.59666e-01
1.21157e+01 -1.06377e+01 -9.95147e+00 3.04540e+01 8.17871e-01
1.21257e+01 -1.05542e+01 -9.57364e+00 3.06738e+01 7.51158e-01
1.21357e+01 -1.04420e+01 -9.18280e+00 3.08385e+01 6.48394e-01
1.21457e+01 -1.03030e+01 -8.78647e+00 3.09467e+01 4.98137e-01
1.21557e+01 -1.01395e+01 -8.39206e+00 3.09988e+01 2.95817e-01
1.21657e+01 -9.95442e+00 -8.00653e+00 3.09960e+01 5.34704e-02
1.21757e+01 -9.75092e+00 -7.63602e+00 3.09406e+01 -1.98256e-01
1.21857e+01 -9.53246e+00 -7.28554e+00 3.08361e+01 -4.23949e-01
1.21957e+01 -9.30257e+00 -6.95897e+00 3.06863e+01 -6.01907e-01
1.22057e+01 -9.06475e+00 -6.65920e+00 3.04956e+01 -7.29467e-01
1.22157e+01 -8.82241e+00 -6.38830e+00 3.02686e+01 -8.15579e-01
1.22257e+01 -8.57881e+00 -6.14763e+00 3.00099e+01 -8.71961e-01
1.22357e+01 -8.33699e+00 -5.93794e+00 2.97242e+01 -9.08528e-01
1.22457e+01 -8.09973e+00 -5.75940e+00 2.94160e+01 -9.32332e-01
1.22558e+01 -7.86956e+00 -5.61174e+00 2.90895e+01 -9.47993e-01
1.22658e+01 -7.64871e+00 -5.49428e+00 2.87488e+01 -9.58429e-01
1.22758e+01 -7.43913e+00 -5.40603e+00 2.83977e+01 -9.65457e-01
1.22858e+01 -7.24246e+00 -5.34582e+00 2.80395e+01 -9.70208e-01
1.22958e+01 -7.06009e+00 -5.31231e+00 2.76773e+01 -9.73392e-01
1.23058e+01 -6.89312e+00 -5.30412e+00 2.73141e+01 -9.75458e-01
1.23158e+01 -6.74244e+00 -5.31984e+00 2.69524e+01 -9.76691e-01
1.23258e+01 -6.60869e+00 -5.35809e+00 2.65945e+01 -9.77272e-01
1.23358e+01 -6.49236e+00 -5.41760e+00 2.62427e+01 -9.77315e-01
1.23458e+01 -6.39374e+00 -5.49713e+00 2.58988e+01 -9.76886e-01
1.23558e+01 -6.31301e+00 -5.59559e+00 2.55647e+01 -9.76017e-01
1.23658e+01 -6.25021e+00 -5.71197e+00 2.52422e+01 -9.74715e-01
1.23758e+01 -6.20530e+00 -5.84539e+00 2.49328e+01 -9.72964e-01
1.23858e+01 -6.17815e+00 -5.99502e+00 2.46382e+01 -9.70728e-01
1.23958e+01 -6.16859e+00 -6.16017e+00 2.43599e+01 -9.67947e-01
1.24058e+01 -6.17639e+00 -6.34018e+00 2.40993e+01 -9.64535e-01
1.24158e+01 -6.20127e+00 -6.53443e+00 2.38581e+01 -9.60373e-01
1.24258e+01 -6.24294e+00 -6.74234e+00 2.36377e+01 -9.55301e-01
1.24358e+01 -6.30107e+00 -6.96330e+00 2.34396e+01 -9.49101e-01
1.24458e+01 -6.37530e+00 -7.19669e+00 2.32655e+01 -9.41483e-01
1.24558e+01 -6.46526e+00 -7.44179e+00 2.31168e+01 -9.32051e-01
1.24658e+01 -6.57053e+00 -7.69779e+00 2.29953e+01 -9.20270e-01
1.24758e+01 -6.69063e+00 -7.96374e+00 2.29025e+01 -9.05416e-01
1.24858e+01 -6.82505e+00 -8.23850e+00 2.28400e+01 -8.86499e-01
1.24958e+01 -6.97320e+00 -8.52074e+00 2.28094e+01 -8.62181e-01
1.25058e+01 -7.13442e+00 -8.80884e+00 2.28123e+01 -8.30661e-01
1.25158e+01 -7.30792e+00 -9.10091e+00 2.28501e+01 -7.89561e-01
1.25258e+01 -7.49282e+00 -9.39471e+00 2.29243e+01 -7.35842e-01
1.25358e+01 -7.68805e+00 -9.68763e+00 2.30358e+01 -6.65846e-01
1.25458e+01 -7.89243e+00 -9.97671e+00 2.31856e+01 -5.75614e-01
1.25559e+01 -8.10455e+00 -1.02586e+01 2.33743e+01 -4.61706e-01
1.25659e+01 -8.32281e+00 -1.05294e+01 2.36019e+01 -3.22657e-01
1.25759e+01 -8.54538e+00 -1.07853e+01 2.38681e+01 -1.60847e-01
1.25859e+01 -8.77022e+00 -1.10218e+01 2.41720e+01 1.61435e-02
1.25959e+01 -8.99506e+00 -1.12347e+01 2.45118e+01 1.96095e-01
1.26059e+01 -9.21744e+00 -1.14195e+01 2.48851e+01 3.65206e-01
1.26159e+01 -9.43471e+00 -1.15719e+01 2.52888e+01 5.12282e-01
1.26259e+01 -9.64408e+00 -1.16882e+01 2.57187e+01 6.31547e-01
1.26359e+01 -9.84269e+00 -1.17645e+01 2.61701e+01 7.22748e-01
1.26459e+01 -1.00276e+01 -1.17977e+01 2.66372e+01 7.89291e-01
1.26559e+01 -1.01959e+01 -1.17854e+01 2.71135e+01 8.36012e-01
1.26659e+01 -1.03447e+01 -1.17256e+01 2.75922e+01 8.67590e-01
1.26759e+01 -1.04713e+01 -1.16177e+01 2.80657e+01 8.87772e-01
1.26859e+01 -1.05733e+01 -1.14619e+01 2.85261e+01 8.99146e-01
1.26959e+01 -1.06484e+01 -1.12598e+01 2.89658e+01 9.03155e-01
1.27059e+01 -1.06951e+01 -1.10140e+01 2.93771e+01 9.00115e-01
1.27159e+01 -1.07119e+01 -1.07283e+01 2.97529e+01 8.89125e-01
1.27259e+01 -1.06982e+01 -1.04077e+01 3.00869e+01 8.67757e-01
1.27359e+01 -1.06538e+01 -1.00581e+01 3.03737e+01 8.31504e-01
1.27459e+01 -1.05793e+01 -9.68617e+00 3.06091e+01 7.73078e-01
1.27559e+01 -1.04756e+01 -9.29907e+00 3.07901e+01 6.82133e-01
1.27659e+01 -1.03445e+01 -8.90424e+00 3.09150e+01 5.46865e-01
1.27759e+01 -1.01883e+01 -8.50914e+00 3.09837e+01 3.59737e-01
1.27859e+01 -1.00096e+01 -8.12091e+00 3.09970e+01 1.27096e-01
1.27959e+01 -9.81151e+00 -7.74593e+00 3.09571e+01 -1.25261e-01
1.28059e+01 -9.59748e+00 -7.38957e+00 3.08670e+01 -3.61373e-01
1.28159e+01 -9.37096e+00 -7.05602e+00 3.07306e+01 -5.54266e-01
1.28259e+01 -9.13550e+00 -6.74846e+00 3.05519e+01 -6.96052e-01
1.28359e+01 -8.89452e+00 -6.46916e+00 3.03355e+01 -7.93229e-01
1.28459e+01 -8.65133e+00 -6.21970e+00 3.00862e+01 -8.57319e-01
1.28560e+01 -8.40903e+00 -6.00100e+00 2.98085e+01 -8.98962e-01
1.28660e+01 -8.17048e+00 -5.81340e+00 2.95069e+01 -9.26031e-01
1.28760e+01 -7.93828e+00 -5.65676e+00 2.91859e+01 -9.43786e-01
1.28860e+01 -7.71475e+00 -5.53051e+00 2.88496e+01 -9.55579e-01
1.28960e+01 -7.50191e+00 -5.43376e+00 2.85016e+01 -9.63502e-01
1.29060e+01 -7.30151e+00 -5.36538e+00 2.81456e+01 -9.68860e-01
1.29160e+01 -7.11500e+00 -5.32408e+00 2.77848e+01 -9.72468e-01
1.29260e+01 -6.94356e+00 -5.30849e+00 2.74221e+01 -9.74841e-01
1.29360e+01 -6.78815e+00 -5.31720e+00 2.70601e+01 -9.76307e-01
1.29460e+01 -6.64948e+00 -5.34883e+00 2.67013e+01 -9.77073e-01
1.29560e+01 -6.52808e+00 -5.40208e+00 2.63478e+01 -9.77271e-01
1.29660e+01 -6.42430e+00 -5.47569e+00 2.60018e+01 -9.76979e-01
1.29760e+01 -6.33834e+00 -5.56854e+00 2.56650e+01 -9.76239e-01
1.29860e+01 -6.27030e+00 -5.67959e+00 2.53392e+01 -9.75066e-01
1.29960e+01 -6.22014e+00 -5.80791e+00 2.50262e+01 -9.73449e-01
1.30060e+01 -6.18778e+00 -5.95269e+00 2.47273e+01 -9.71359e-01
1.30160e+01 -6.17304e+00 -6.11316e+00 2.44444e+01 -9.68743e-01
1.30260e+01 -6.17572e+00 -6.28868e+00 2.41787e+01 -9.65523e-01
1.30360e+01 -6.19555e+00 -6.47861e+00 2.39319e+01 -9.61591e-01
1.30460e+01 -6.23225e+00 -6.68236e+00 2.37055e+01 -9.56799e-01
1.30560e+01 -6.28549e+00 -6.89933e+00 2.35009e+01 -9.50949e-01
1.30660e+01 -6.35494e+00 -7.12890e+00 2.33198e+01 -9.43772e-01
1.30760e+01 -6.44021e+00 -7.37039e+00 2.31637e+01 -9.34908e-01
1.30860e+01 -6.54089e+00 -7.62302e+00 2.30342e+01 -9.23867e-01
1.30960e+01 -6.65655e+00 -7.88587e+00 2.29329e+01 -9.09986e-01
1.31060e+01 -6.78666e+00 -8.15788e+00 2.28614e+01 -8.92363e-01
1.31160e+01 -6.93068e+00 -8.43776e+00 2.28214e+01 -8.69771e-01
1.31260e+01 -7.08795e+00 -8.72398e+00 2.28143e+01 -8.40560e-01
1.31360e+01 -7.25773e+00 -9.01474e+00 2.28418e+01 -8.02534e-01
1.31460e+01 -7.43916e+00 -9.30790e+00 2.29051e+01 -7.52857e-01
1.31561e+01 -7.63124e+00 -9.60098e+00 2.30055e+01 -6.88047e-01
1.31661e+01 -7.83282e+00 -9.89111e+00 2.31439e+01 -6.04186e-01
1.31761e+01 -8.04256e+00 -1.01750e+01 2.33209e+01 -4.97578e-01
1.31861e+01 -8.25891e+00 -1.04491e+01 2.35369e+01 -3.66005e-01
1.31961e+01 -8.48012e+00 -1.07094e+01 2.37916e+01 -2.10538e-01
1.32061e+01 -8.70421e+00 -1.09516e+01 2.40842e+01 -3.71604e-02
1.32161e+01 -8.92899e+00 -1.11715e+01 2.44132e+01 1.43100e-01
1.32261e+01 -9.15203e+00 -1.13646e+01 2.47765e+01 3.16528e-01
1.32361e+01 -9.37075e+00 -1.15266e+01 2.51711e+01 4.70807e-01
1.32461e+01 -9.58241e+00 -1.16536e+01 2.55932e+01 5.98444e-01
1.32561e+01 -9.78416e+00 -1.17417e+01 2.60381e+01 6.97683e-01
1.32661e+01 -9.97307e+00 -1.17877e+01 2.65005e+01 7.71064e-01
1.32761e+01 -1.01462e+01 -1.17889e+01 2.69741e+01 8.23178e-01
1.32861e+01 -1.03008e+01 -1.17431e+01 2.74520e+01 8.58844e-01
1.32961e+01 -1.04339e+01 -1.16495e+01 2.79270e+01 8.82113e-01
1.33061e+01 -1.05432e+01 -1.15078e+01 2.83913e+01 8.95911e-01
1.33161e+01 -1.06262e+01 -1.13193e+01 2.88371e+01 9.02010e-01
1.33261e+01 -1.06813e+01 -1.10863e+01 2.92568e+01 9.01054e-01
1.33361e+01 -1.07069e+01 -1.08123e+01 2.96430e+01 8.92519e-01
1.33461e+01 -1.07022e+01 -1.05019e+01 2.99893e+01 8.74465e-01
1.33561e+01 -1.06668e+01 -1.01608e+01 3.02900e+01 8.43062e-01
1.33661e+01 -1.06011e+01 -9.79535e+00 3.05404e+01 7.91907e-01
1.33761e+01 -1.05060e+01 -9.41260e+00 3.07372e+01 7.11531e-01
1.33861e+01 -1.03830e+01 -9.01995e+00 3.08785e+01 5.90248e-01
1.33961e+01 -1.02341e+01 -8.62486e+00 3.09635e+01 4.18481e-01
1.34061e+01 -1.00620e+01 -8.23458e+00 3.09929e+01 1.97599e-01
1.34161e+01 -9.86956e+00 -7.85574e+00 3.09685e+01 -5.21388e-02
1.34261e+01 -9.66020e+00 -7.49402e+00 3.08930e+01 -2.96032e-01
1.34361e+01 -9.43735e+00 -7.15394e+00 3.07699e+01 -5.02884e-01
1.34461e+01 -9.20453e+00 -6.83895e+00 3.06035e+01 -6.59229e-01
1.34562e+01 -8.96521e+00 -6.55157e+00 3.03981e+01 -7.68299e-01
1.34662e+01 -8.72273e+00 -6.29358e+00 3.01584e+01 -8.40903e-01
1.34762e+01 -8.48024e+00 -6.06607e+00 2.98890e+01 -8.88230e-01
1.34862e+01 -8.24067e+00 -5.86957e+00 2.95945e+01 -9.18976e-01
1.34962e+01 -8.00671e+00 -5.70407e+00 2.92792e+01 -9.39090e-01
1.35062e+01 -7.78074e+00 -5.56911e+00 2.89475e+01 -9.52406e-01
1.35162e+01 -7.56489e+00 -5.46390e+00 2.86030e+01 -9.61331e-01
1.35262e+01 -7.36096e+00 -5.38737e+00 2.82496e+01 -9.67361e-01
1.35362e+01 -7.17050e+00 -5.33828e+00 2.78903e+01 -9.71435e-01
1.35462e+01 -6.99477e+00 -5.31527e+00 2.75284e+01 -9.74142e-01
1.35562e+01 -6.83479e+00 -5.31696e+00 2.71664e+01 -9.75856e-01
1.35662e+01 -6.69133e+00 -5.34196e+00 2.68068e+01 -9.76818e-01
1.35762e+01 -6.56499e+00 -5.38893e+00 2.64520e+01 -9.77176e-01
1.35862e+01 -6.45615e+00 -5.45661e+00 2.61041e+01 -9.77024e-01
1.35962e+01 -6.36507e+00 -5.54383e+00 2.57648e+01 -9.76414e-01
1.36062e+01 -6.29187e+00 -5.64953e+00 2.54360e+01 -9.75368e-01
1.36162e+01 -6.23655e+00 -5.77276e+00 2.51195e+01 -9.73882e-01
1.36262e+01 -6.19904e+00 -5.91267e+00 2.48167e+01 -9.71932e-01
1.36362e+01 -6.17920e+00 -6.06848e+00 2.45293e+01 -9.69472e-01
1.36462e+01 -6.17681e+00 -6.23950e+00 2.42587e+01 -9.66433e-01
1.36562e+01 -6.19165e+00 -6.42511e+00 2.40066e+01 -9.62715e-01
1.36662e+01 -6.22342e+00 -6.62470e+00 2.37744e+01 -9.58183e-01
1.36762e+01 -6.27182e+00 -6.83768e+00 2.35636e+01 -9.52654e-01
1.36862e+01 -6.33651e+00 -7.06343e+00 2.33757e+01 -9.45883e-01
1.36962e+01 -6.41713e+00 -7.30128e+00 2.32124e+01 -9.37538e-01
1.37062e+01 -6.51327e+00 -7.55050e+00 2.30752e+01 -9.27171e-01
1.37162e+01 -6.62449e+00 -7.81020e+00 2.29658e+01 -9.14174e-01
1.37262e+01 -6.75032e+00 -8.07937e+00 2.28856e+01 -8.97722e-01
1.37362e+01 -6.89020e+00 -8.35678e+00 2.28364e+01 -8.76692e-01
1.37462e+01 -7.04351e+00 -8.64098e+00 2.28198e+01 -8.49569e-01
1.37563e+01 -7.20954e+00 -8.93026e+00 2.28371e+01 -8.14329e-01
1.37663e+01 -7.38747e+00 -9.22256e+00 2.28899e+01 -7.68334e-01
1.37763e+01 -7.57634e+00 -9.51552e+00 2.29794e+01 -7.08285e-01
1.37863e+01 -7.77504e+00 -9.80639e+00 2.31066e+01 -6.30362e-01
1.37963e+01 -7.98229e+00 -1.00920e+01 2.32722e+01 -5.30721e-01
1.38063e+01 -8.19660e+00 -1.03689e+01 2.34767e+01 -4.06565e-01
1.38163e+01 -8.41629e+00 -1.06331e+01 2.37200e+01 -2.57829e-01
1.38263e+01 -8.63944e+00 -1.08806e+01 2.40014e+01 -8.89575e-02
1.38363e+01 -8.86391e+00 -1.11069e+01 2.43196e+01 9.03900e-02
1.38463e+01 -9.08737e+00 -1.13078e+01 2.46728e+01 2.66952e-01
1.38563e+01 -9.30726e+00 -1.14788e+01 2.50581e+01 4.27624e-01
1.38663e+01 -9.52091e+00 -1.16160e+01 2.54720e+01 5.63318e-01
1.38763e+01 -9.72547e+00 -1.17155e+01 2.59102e+01 6.70673e-01
1.38863e+01 -9.91807e+00 -1.17738e+01 2.63673e+01 7.51180e-01
1.38963e+01 -1.00958e+01 -1.17880e+01 2.68376e+01 8.09026e-01
1.39063e+01 -1.02557e+01 -1.17559e+01 2.73142e+01 8.49078e-01
1.39163e+01 -1.03950e+01 -1.16762e+01 2.77899e+01 8.75653e-01
1.39263e+01 -1.05112e+01 -1.15486e+01 2.82573e+01 8.92006e-01
1.39363e+01 -1.06018e+01 -1.13737e+01 2.87084e+01 9.00236e-01
1.39463e+01 -1.06650e+01 -1.11536e+01 2.91356e+01 9.01309e-01
1.39563e+01 -1.06992e+01 -1.08915e+01 2.95315e+01 8.95050e-01
1.39663e+01 -1.07032e+01 -1.05916e+01 2.98893e+01 8.79960e-01
1.39763e+01 -1.06768e+01 -1.02594e+01 3.02031e+01 8.52815e-01
1.39863e+01 -1.06199e+01 -9.90090e+00 3.04679e+01 8.08027e-01
1.39963e+01 -1.05333e+01 -9.52312e+00 3.06802e+01 7.37036e-01
1.40063e+01 -1.04183e+01 -9.13330e+00 3.08374e+01 6.28602e-01
1.40163e+01 -1.02769e+01 -8.73889e+00 3.09385e+01 4.71904e-01
1.40263e+01 -1.01115e+01 -8.34723e+00 3.09838e+01 2.64207e-01
1.40363e+01 -9.92496e+00 -7.96514e+00 3.09748e+01 2.00463e-02
1.40463e+01 -9.72052e+00 -7.59859e+00 3.09139e+01 -2.28722e-01
1.40564e+01 -9.50160e+00 -7.25243e+00 3.08045e+01 -4.48076e-01
1.40664e+01 -9.27171e+00 -6.93041e+00 3.06505e+01 -6.18983e-01
1.40764e+01 -9.03433e+00 -6.63529e+00 3.04563e+01 -7.40652e-01
1.40864e+01 -8.79284e+00 -6.36905e+00 3.02265e+01 -8.22571e-01
1.40964e+01 -8.55045e+00 -6.13298e+00 2.99656e+01 -8.76224e-01
1.41064e+01 -8.31014e+00 -5.92775e+00 2.96784e+01 -9.11092e-01
1.41164e+01 -8.07468e+00 -5.75352e+00 2.93693e+01 -9.33857e-01
1.41264e+01 -7.84654e+00 -5.60995e+00 2.90424e+01 -9.48882e-01
1.41364e+01 -7.62790e+00 -5.49634e+00 2.87018e+01 -9.58923e-01
1.41464e+01 -7.42067e+00 -5.41171e+00 2.83511e+01 -9.65699e-01
1.41564e+01 -7.22646e+00 -5.35485e+00 2.79937e+01 -9.70284e-01
1.41664e+01 -7.04662e+00 -5.32444e+00 2.76328e+01 -9.73354e-01
1.41764e+01 -6.88223e+00 -5.31911e+00 2.72710e+01 -9.75337e-01
1.41864e+01 -6.73414e+00 -5.33745e+00 2.69110e+01 -9.76504e-01
1.41964e+01 -6.60298e+00 -5.37813e+00 2.65551e+01 -9.77031e-01
1.42064e+01 -6.48921e+00 -5.43986e+00 2.62054e+01 -9.77023e-01
1.42164e+01 -6.39311e+00 -5.52145e+00 2.58639e+01 -9.76543e-01
1.42264e+01 -6.31485e+00 -5.62181e+00 2.55324e+01 -9.75622e-01
1.42364e+01 -6.25446e+00 -5.73995e+00 2.52125e+01 -9.74263e-01
1.42464e+01 -6.21188e+00 -5.87498e+00 2.49060e+01 -9.72448e-01
1.42564e+01 -6.18700e+00 -6.02613e+00 2.46144e+01 -9.70137e-01
1.42664e+01 -6.17963e+00 -6.19268e+00 2.43392e+01 -9.67268e-01
1.42764e+01 -6.18953e+00 -6.37397e+00 2.40820e+01 -9.63750e-01
1.42864e+01 -6.21643e+00 -6.56941e+00 2.38442e+01 -9.59459e-01
1.42964e+01 -6.26004e+00 -6.77839e+00 2.36274e+01 -9.54227e-01
1.43064e+01 -6.32002e+00 -7.00031e+00 2.34332e+01 -9.47829e-01
1.43164e+01 -6.39602e+00 -7.23452e+00 2.32629e+01 -9.39959e-01
1.43264e+01 -6.48764e+00 -7.48029e+00 2.31183e+01 -9.30206e-01
1.43364e+01 -6.59447e+00 -7.73679e+00 2.30010e+01 -9.18012e-01
1.43464e+01 -6.71602e+00 -8.00305e+00 2.29125e+01 -9.02621e-01
1.43565e+01 -6.85177e+00 -8.27790e+00 2.28544e+01 -8.83004e-01
1.43665e+01 -7.00113e+00 -8.55996e+00 2.28284e+01 -8.57770e-01
1.43765e+01 -7.16340e+00 -8.84759e+00 2.28360e+01 -8.25054e-01
1.43865e+01 -7.33779e+00 -9.13884e+00 2.28786e+01 -7.82404e-01
1.43965e+01 -7.52340e+00 -9.43144e+00 2.29574e+01 -7.26715e-01
1.44065e+01 -7.71915e+00 -9.72274e+00 2.30737e+01 -6.54297e-01
1.44165e+01 -7.92381e+00 -1.00097e+01 2.32282e+01 -5.61247e-01
1.44265e+01 -8.13596e+00 -1.02890e+01 2.34214e+01 -4.44343e-01
1.44365e+01 -8.35398e+00 -1.05567e+01 2.36533e+01 -3.02564e-01
1.44465e+01 -8.57601e+00 -1.08089e+01 2.39236e+01 -1.38920e-01
1.44565e+01 -8.79998e+00 -1.10412e+01 2.42311e+01 3.83965e-02
1.44665e+01 -9.02361e+00 -1.12493e+01 2.45740e+01 2.16890e-01
1.44765e+01 -9.24442e+00 -1.14289e+01 2.49499e+01 3.83031e-01
1.44865e+01 -9.45975e+00 -1.15758e+01 2.53555e+01 5.26323e-01
1.44965e+01 -9.66682e+00 -1.16860e+01 2.57865e+01 6.41760e-01
1.45065e+01 -9.86276e+00 -1.17561e+01 2.62380e+01 7.29617e-01
1.45165e+01 -1.00446e+01 -1.17830e+01 2.67043e+01 7.93511e-01
1.45265e+01 -1.02096e+01 -1.17642e+01 2.71790e+01 8.38248e-01
1.45365e+01 -1.03548e+01 -1.16982e+01 2.76548e+01 8.68361e-01
1.45465e+01 -1.04775e+01 -1.15843e+01 2.81244e+01 8.87420e-01
1.45565e+01 -1.05754e+01 -1.14229e+01 2.85801e+01 8.97845e-01
1.45665e+01 -1.06464e+01 -1.12158e+01 2.90140e+01 9.00919e-01
1.45765e+01 -1.06889e+01 -1.09657e+01 2.94187e+01 8.96797e-01
1.45865e+01 -1.07015e+01 -1.06766e+01 2.97872e+01 8.84383e-01
1.45965e+01 -1.06838e+01 -1.03536e+01 3.01134e+01 8.60993e-01
1.46065e+01 -1.06355e+01 -1.00026e+01 3.03921e+01 8.21782e-01
1.46165e+01 -1.05574e+01 -9.63034e+00 3.06192e+01 7.59082e-01
1.46265e+01 -1.04505e+01 -9.24397e+00 3.07920e+01 6.62308e-01
1.46365e+01 -1.03167e+01 -8.85089e+00 3.09089e+01 5.20040e-01
1.46465e+01 -1.01581e+01 -8.45850e+00 3.09700e+01 3.26354e-01
1.46566e+01 -9.97764e+00 -8.07378e+00 3.09762e+01 9.02972e-02
1.46666e+01 -9.77833e+00 -7.70296e+00 3.09299e+01 -1.60338e-01
1.46766e+01 -9.56358e+00 -7.35122e+00 3.08342e+01 -3.90300e-01
1.46866e+01 -9.33688e+00 -7.02258e+00 3.06928e+01 -5.75393e-01
1.46966e+01 -9.10172e+00 -6.72008e+00 3.05100e+01 -7.10196e-01
1.47066e+01 -8.86151e+00 -6.44589e+00 3.02903e+01 -8.02195e-01
1.47166e+01 -8.61949e+00 -6.20151e+00 3.00383e+01 -8.62836e-01
1.47266e+01 -8.37873e+00 -5.98777e+00 2.97587e+01 -9.02306e-01
1.47366e+01 -8.14204e+00 -5.80497e+00 2.94558e+01 -9.28037e-01
1.47466e+01 -7.91196e+00 -5.65291e+00 2.91341e+01 -9.44973e-01
1.47566e+01 -7.69078e+00 -5.53099e+00 2.87976e+01 -9.56258e-01
1.47666e+01 -7.48047e+00 -5.43831e+00 2.84500e+01 -9.63861e-01
1.47766e+01 -7.28273e+00 -5.37372e+00 2.80948e+01 -9.69009e-01
1.47866e+01 -7.09897e+00 -5.33593e+00 2.77351e+01 -9.72474e-01
1.47966e+01 -6.93035e+00 -5.32358e+00 2.73738e+01 -9.74745e-01
1.48066e+01 -6.77778e+00 -5.33528e+00 2.70136e+01 -9.76132e-01
1.48166e+01 -6.64195e+00 -5.36967e+00 2.66569e+01 -9.76833e-01
1.48266e+01 -6.52337e+00 -5.42546e+00 2.63057e+01 -9.76973e-01
1.48366e+01 -6.42238e+00 -5.50141e+00 2.59621e+01 -9.76625e-01
1.48466e+01 -6.33916e+00 -5.59642e+00 2.56281e+01 -9.75828e-01
1.48566e+01 -6.27379e+00 -5.70947e+00 2.53052e+01 -9.74594e-01
1.48666e+01 -6.22624e+00 -5.83965e+00 2.49952e+01 -9.72908e-01
1.48766e+01 -6.19640e+00 -5.98615e+00 2.46996e+01 -9.70740e-01
1.48866e+01 -6.18411e+00 -6.14822e+00 2.44200e+01 -9.68031e-01
1.48966e+01 -6.18914e+00 -6.32522e+00 2.41580e+01 -9.64701e-01
1.49066e+01 -6.21124e+00 -6.51651e+00 2.39149e+01 -9.60634e-01
1.49166e+01 -6.25011e+00 -6.72151e+00 2.36924e+01 -9.55678e-01
1.49266e+01 -6.30544e+00 -6.93960e+00 2.34919e+01 -9.49622e-01
1.49366e+01 -6.37687e+00 -7.17015e+00 2.33150e+01 -9.42187e-01
1.49466e+01 -6.46402e+00 -7.41246e+00 2.31633e+01 -9.32994e-01
1.49567e+01 -6.56647e+00 -7.66573e+00 2.30383e+01 -9.21530e-01
1.49667e+01 -6.68378e+00 -7.92902e+00 2.29418e+01 -9.07102e-01
1.49767e+01 -6.81543e+00 -8.20123e+00 2.28752e+01 -8.88764e-01
1.49867e+01 -6.96083e+00 -8.48104e+00 2.28402e+01 -8.65238e-01
1.49967e+01 -7.11933e+00 -8.76687e+00 2.28382e+01 -8.34806e-01
1.50067e+01 -7.29018e+00 -9.05688e+00 2.28709e+01 -7.95192e-01
1.50167e+01 -7.47248e+00 -9.34889e+00 2.29394e+01 -7.43484e-01
1.50267e+01 -7.66522e+00 -9.64036e+00 2.30450e+01 -6.76146e-01
1.50367e+01 -7.86721e+00 -9.92838e+00 2.31886e+01 -5.89286e-01
1.50467e+01 -8.07710e+00 -1.02097e+01 2.33707e+01 -4.79388e-01
1.50567e+01 -8.29331e+00 -1.04805e+01 2.35916e+01 -3.44647e-01
1.50667e+01 -8.51405e+00 -1.07369e+01 2.38508e+01 -1.86779e-01
1.50767e+01 -8.73733e+00 -1.09748e+01 2.41476e+01 -1.24830e-02
1.50867e+01 -8.96091e+00 -1.11896e+01 2.44803e+01 1.66764e-01
1.50967e+01 -9.18237e+00 -1.13771e+01 2.48467e+01 3.37364e-01
1.51067e+01 -9.39911e+00 -1.15331e+01 2.52436e+01 4.87659e-01
1.51167e+01 -9.60839e+00 -1.16537e+01 2.56672e+01 6.11023e-01
1.51267e+01 -9.80734e+00 -1.17350e+01 2.61128e+01 7.06380e-01
1.51367e+01 -9.99308e+00 -1.17741e+01 2.65747e+01 7.76604e-01
1.51467e+01 -1.01627e+01 -1.17682e+01 2.70467e+01 8.26318e-01
1.51567e+01 -1.03134e+01 -1.17154e+01 2.75220e+01 8.60208e-01
1.51667e+01 -1.04423e+01 -1.16150e+01 2.79932e+01 8.82137e-01
1.51767e+01 -1.05472e+01 -1.14671e+01 2.84526e+01 8.94841e-01
1.51867e+01 -1.06257e+01 -1.12729e+01 2.88924e+01 8.99914e-01
1.51967e+01 -1.06761e+01 -1.10349e+01 2.93051e+01 8.97827e-01
1.52067e+01 -1.06971e+01 -1.07568e+01 2.96836e+01 8.87853e-01
1.52167e+01 -1.06879e+01 -1.04433e+01 3.00215e+01 8.67793e-01
1.52267e+01 -1.06482e+01 -1.01002e+01 3.03134e+01 8.33473e-01
1.52367e+01 -1.05785e+01 -9.73402e+00 3.05548e+01 7.78072e-01
1.52467e+01 -1.04797e+01 -9.35166e+00 3.07425e+01 6.91780e-01
1.52568e+01 -1.03534e+01 -8.96055e+00 3.08749e+01 5.63064e-01
1.52668e+01 -1.02018e+01 -8.56807e+00 3.09514e+01 3.83683e-01
1.52768e+01 -1.00275e+01 -8.18134e+00 3.09729e+01 1.57738e-01
1.52868e+01 -9.83354e+00 -7.80682e+00 3.09411e+01 -9.18262e-02
1.52968e+01 -9.62318e+00 -7.44999e+00 3.08591e+01 -3.30143e-01
1.53068e+01 -9.39992e+00 -7.11518e+00 3.07304e+01 -5.28646e-01
1.53168e+01 -9.16724e+00 -6.80567e+00 3.05591e+01 -6.76891e-01
1.53268e+01 -8.92857e+00 -6.52387e+00 3.03498e+01 -7.79669e-01
1.53368e+01 -8.68721e+00 -6.27145e+00 3.01069e+01 -8.47968e-01
1.53468e+01 -8.44626e+00 -6.04943e+00 2.98350e+01 -8.92542e-01
1.53568e+01 -8.20860e+00 -5.85825e+00 2.95388e+01 -9.21582e-01
1.53668e+01 -7.97686e+00 -5.69784e+00 2.92226e+01 -9.40649e-01
1.53768e+01 -7.75338e+00 -5.56773e+00 2.88904e+01 -9.53317e-01
1.53868e+01 -7.54022e+00 -5.46708e+00 2.85462e+01 -9.61834e-01
1.53968e+01 -7.33916e+00 -5.39481e+00 2.81933e+01 -9.67600e-01
1.54068e+01 -7.15168e+00 -5.34968e+00 2.78352e+01 -9.71496e-01
1.54168e+01 -6.97900e+00 -5.33034e+00 2.74747e+01 -9.74078e-01
1.54268e+01 -6.82212e+00 -5.33541e+00 2.71145e+01 -9.75698e-01
1.54368e+01 -6.68178e+00 -5.36353e+00 2.67571e+01 -9.76583e-01
1.54468e+01 -6.55854e+00 -5.41337e+00 2.64047e+01 -9.76875e-01
1.54568e+01 -6.45277e+00 -5.48370e+00 2.60593e+01 -9.76661e-01
1.54668e+01 -6.36471e+00 -5.57337e+00 2.57229e+01 -9.75989e-01
1.54768e+01 -6.29447e+00 -5.68135e+00 2.53973e+01 -9.74876e-01
1.54868e+01 -6.24203e+00 -5.80669e+00 2.50840e+01 -9.73316e-01
1.54968e+01 -6.20733e+00 -5.94855e+00 2.47847e+01 -9.71283e-01
1.55068e+01 -6.19020e+00 -6.10617e+00 2.45009e+01 -9.68727e-01
1.55168e+01 -6.19044e+00 -6.27889e+00 2.42342e+01 -9.65572e-01
1.55268e+01 -6.20781e+00 -6.46606e+00 2.39861e+01 -9.61715e-01
1.55368e+01 -6.24201e+00 -6.66708e+00 2.37581e+01 -9.57012e-01
1.55468e+01 -6.29274e+00 -6.88135e+00 2.35517e+01 -9.51272e-01
1.55569e+01 -6.35965e+00 -7.10824e+00 2.33685e+01 -9.44236e-01
1.55669e+01 -6.44238e+00 -7.34708e+00 2.32099e+01 -9.35554e-01
1.55769e+01 -6.54051e+00 -7.59709e+00 2.30777e+01 -9.24755e-01
1.55869e+01 -6.65361e+00 -7.85737e+00 2.29734e+01 -9.11200e-01
1.55969e+01 -6.78117e+00 -8.12687e+00 2.28985e+01 -8.94020e-01
1.56069e+01 -6.92264e+00 -8.40432e+00 2.28548e+01 -8.72040e-01
1.56169e+01 -7.07738e+00 -8.68823e+00 2.28437e+01 -8.43673e-01
1.56269e+01 -7.24466e+00 -8.97684e+00 2.28667e+01 -8.06813e-01
1.56369e+01 -7.42363e+00 -9.26805e+00 2.29253e+01 -7.58732e-01
1.56469e+01 -7.61331e+00 -9.55943e+00 2.30205e+01 -6.96062e-01
1.56569e+01 -7.81257e+00 -9.84819e+00 2.31535e+01 -6.14979e-01
1.56669e+01 -8.02010e+00 -1.01311e+01 2.33247e+01 -5.11777e-01
1.56769e+01 -8.23438e+00 -1.04047e+01 2.35347e+01 -3.84034e-01
1.56869e+01 -8.45369e+00 -1.06649e+01 2.37831e+01 -2.32326e-01
1.56969e+01 -8.67609e+00 -1.09077e+01 2.40692e+01 -6.18933e-02
1.57069e+01 -8.89941e+00 -1.11288e+01 2.43917e+01 1.16988e-01
1.57169e+01 -9.12129e+00 -1.13237e+01 2.47485e+01 2.90986e-01
1.57269e+01 -9.33917e+00 -1.14884e+01 2.51367e+01 4.47571e-01
1.57369e+01 -9.55035e+00 -1.16186e+01 2.55526e+01 5.78585e-01
1.57469e+01 -9.75201e+00 -1.17108e+01 2.59918e+01 6.81499e-01
1.57569e+01 -9.94126e+00 -1.17615e+01 2.64489e+01 7.58288e-01
1.57669e+01 -1.01152e+01 -1.17680e+01 2.69179e+01 8.13257e-01
1.57769e+01 -1.02710e+01 -1.17282e+01 2.73920e+01 8.51169e-01
1.57869e+01 -1.04059e+01 -1.16410e+01 2.78640e+01 8.76143e-01
1.57969e+01 -1.05173e+01 -1.15062e+01 2.83263e+01 8.91226e-01
1.58069e+01 -1.06030e+01 -1.13249e+01 2.87713e+01 8.98317e-01
1.58169e+01 -1.06612e+01 -1.10990e+01 2.91912e+01 8.98194e-01
1.58269e+01 -1.06902e+01 -1.08321e+01 2.95789e+01 8.90469e-01
1.58369e+01 -1.06893e+01 -1.05284e+01 2.99278e+01 8.73383e-01
1.58469e+01 -1.06580e+01 -1.01936e+01 3.02321e+01 8.43361e-01
1.58570e+01 -1.05966e+01 -9.83389e+00 3.04871e+01 7.94374e-01
1.58670e+01 -1.05058e+01 -9.45610e+00 3.06894e+01 7.17434e-01
1.58770e+01 -1.03871e+01 -9.06754e+00 3.08368e+01 6.01251e-01
1.58870e+01 -1.02425e+01 -8.67559e+00 3.09285e+01 4.36030e-01
1.58970e+01 -1.00745e+01 -8.28747e+00 3.09649e+01 2.21651e-01
1.59070e+01 -9.88605e+00 -7.90984e+00 3.09476e+01 -2.41301e-02
1.59170e+01 -9.68029e+00 -7.54844e+00 3.08793e+01 -2.68306e-01
1.59270e+01 -9.46069e+00 -7.20791e+00 3.07633e+01 -4.79044e-01
1.59370e+01 -9.23074e+00 -6.89180e+00 3.06037e+01 -6.40769e-01
1.59470e+01 -8.99388e+00 -6.60273e+00 3.04049e+01 -7.54920e-01
1.59570e+01 -8.75344e+00 -6.34258e+00 3.01712e+01 -8.31530e-01
1.59670e+01 -8.51257e+00 -6.11253e+00 2.99075e+01 -8.81729e-01
1.59770e+01 -8.27421e+00 -5.91318e+00 2.96181e+01 -9.14440e-01
1.59870e+01 -8.04106e+00 -5.74460e+00 2.93076e+01 -9.35876e-01
1.59970e+01 -7.81553e+00 -5.60642e+00 2.89801e+01 -9.50079e-01
1.60070e+01 -7.59975e+00 -5.49790e+00 2.86394e+01 -9.59605e-01
1.60170e+01 -7.39558e+00 -5.41804e+00 2.82892e+01 -9.66051e-01
1.60270e+01 -7.20459e+00 -5.36562e+00 2.79328e+01 -9.70416e-01
1.60370e+01 -7.02806e+00 -5.33933e+00 2.75733e+01 -9.73332e-01
1.60470e+01 -6.86704e+00 -5.33781e+00 2.72134e+01 -9.75201e-01
1.60570e+01 -6.72234e+00 -5.35967e+00 2.68556e+01 -9.76280e-01
1.60670e+01 -6.59458e+00 -5.40359e+00 2.65022e+01 -9.76730e-01
1.60770e+01 -6.48418e+00 -5.46831e+00 2.61553e+01 -9.76652e-01
1.60870e+01 -6.39141e+00 -5.55266e+00 2.58168e+01 -9.76103e-01
1.60970e+01 -6.31640e+00 -5.65558e+00 2.54885e+01 -9.75110e-01
1.61070e+01 -6.25919e+00 -5.77610e+00 2.51722e+01 -9.73673e-01
1.61170e+01 -6.21972e+00 -5.91334e+00 2.48694e+01 -9.71770e-01
1.61270e+01 -6.19784e+00 -6.06655e+00 2.45817e+01 -9.69358e-01
1.61370e+01 -6.19338e+00 -6.23500e+00 2.43107e+01 -9.66368e-01
1.61470e+01 -6.20608e+00 -6.41807e+00 2.40578e+01 -9.62706e-01
1.61571e+01 -6.23569e+00 -6.61514e+00 2.38246e+01 -9.58239e-01
1.61671e+01 -6.28189e+00 -6.82560e+00 2.36125e+01 -9.52789e-01
1.61771e+01 -6.34435e+00 -7.04885e+00 2.34232e+01 -9.46118e-01
1.61871e+01 -6.42271e+00 -7.28421e+00 2.32581e+01 -9.37903e-01
1.61971e+01 -6.51657e+00 -7.53094e+00 2.31188e+01 -9.27709e-01
1.62071e+01 -6.62550e+00 -7.78817e+00 2.30070e+01 -9.14947e-01
1.62171e+01 -6.74901e+00 -8.05490e+00 2.29243e+01 -8.98816e-01
1.62271e+01 -6.88657e+00 -8.32992e+00 2.28722e+01 -8.78234e-01
1.62371e+01 -7.03756e+00 -8.61180e+00 2.28522e+01 -8.51736e-01
1.62471e+01 -7.20127e+00 -8.89885e+00 2.28660e+01 -8.17369e-01
1.62571e+01 -7.37690e+00 -9.18907e+00 2.29148e+01 -7.72586e-01
1.62671e+01 -7.56349e+00 -9.48013e+00 2.30000e+01 -7.14195e-01
1.62771e+01 -7.75996e+00 -9.76933e+00 2.31226e+01 -6.38473e-01
1.62871e+01 -7.96505e+00 -1.00536e+01 2.32833e+01 -5.41616e-01
1.62971e+01 -8.17729e+00 -1.03294e+01 2.34825e+01 -4.20730e-01
1.63071e+01 -8.39503e+00 -1.05931e+01 2.37203e+01 -2.75415e-01
1.63171e+01 -8.61639e+00 -1.08404e+01 2.39959e+01 -1.09530e-01
1.63271e+01 -8.83925e+00 -1.10672e+01 2.43083e+01 6.79580e-02
1.63371e+01 -9.06132e+00 -1.12691e+01 2.46555e+01 2.44279e-01
1.63471e+01 -9.28009e+00 -1.14418e+01 2.50348e+01 4.06342e-01
1.63571e+01 -9.49289e+00 -1.15812e+01 2.54429e+01 5.44603e-01
1.63671e+01 -9.69695e+00 -1.16836e+01 2.58754e+01 6.55039e-01
1.63771e+01 -9.88939e+00 -1.17455e+01 2.63272e+01 7.38571e-01
1.63871e+01 -1.00673e+01 -1.17639e+01 2.67926e+01 7.99049e-01
1.63971e+01 -1.02279e+01 -1.17367e+01 2.72649e+01 8.41220e-01
1.64071e+01 -1.03683e+01 -1.16624e+01 2.77372e+01 8.69424e-01
1.64171e+01 -1.04860e+01 -1.15405e+01 2.82018e+01 8.86999e-01
1.64271e+01 -1.05786e+01 -1.13718e+01 2.86511e+01 8.96147e-01
1.64371e+01 -1.06441e+01 -1.11581e+01 2.90775e+01 8.97941e-01
1.64471e+01 -1.06810e+01 -1.09024e+01 2.94736e+01 8.92314e-01
1.64572e+01 -1.06881e+01 -1.06088e+01 2.98326e+01 8.77904e-01
1.64672e+01 -1.06650e+01 -1.02826e+01 3.01486e+01 8.51672e-01
1.64772e+01 -1.06117e+01 -9.92975e+00 3.04167e+01 8.08317e-01
1.64872e+01 -1.05289e+01 -9.55702e+00 3.06330e+01 7.39677e-01
1.64972e+01 -1.04178e+01 -9.17157e+00 3.07949e+01 6.34939e-01
1.65072e+01 -1.02803e+01 -8.78075e+00 3.09014e+01 4.83396e-01
1.65172e+01 -1.01187e+01 -8.39185e+00 3.09525e+01 2.81501e-01
1.65272e+01 -9.93579e+00 -8.01168e+00 3.09495e+01 4.18647e-02
1.65372e+01 -9.73481e+00 -7.64624e+00 3.08948e+01 -2.05567e-01
1.65472e+01 -9.51909e+00 -7.30046e+00 3.07916e+01 -4.27000e-01
1.65572e+01 -9.29210e+00 -6.97817e+00 3.06438e+01 -6.01941e-01
1.65672e+01 -9.05729e+00 -6.68222e+00 3.04555e+01 -7.27912e-01
1.65772e+01 -8.81802e+00 -6.41466e+00 3.02313e+01 -8.13451e-01
1.65872e+01 -8.57749e+00 -6.17686e+00 2.99758e+01 -8.69803e-01
1.65972e+01 -8.33869e+00 -5.96957e+00 2.96936e+01 -9.06566e-01
1.66072e+01 -8.10438e+00 -5.79301e+00 2.93890e+01 -9.30623e-01
1.66172e+01 -7.87705e+00 -5.64692e+00 2.90663e+01 -9.46524e-01
1.66272e+01 -7.65890e+00 -5.53066e+00 2.87295e+01 -9.57163e-01
1.66372e+01 -7.45185e+00 -5.44329e+00 2.83822e+01 -9.64352e-01
1.66472e+01 -7.25755e+00 -5.38366e+00 2.80279e+01 -9.69227e-01
1.66572e+01 -7.07736e+00 -5.35048e+00 2.76696e+01 -9.72505e-01
1.66672e+01 -6.91239e+00 -5.34240e+00 2.73101e+01 -9.74640e-01
1.66772e+01 -6.76351e+00 -5.35805e+00 2.69522e+01 -9.75922e-01
1.66872e+01 -6.63139e+00 -5.39608e+00 2.65980e+01 -9.76535e-01
1.66972e+01 -6.51650e+00 -5.45522e+00 2.62497e+01 -9.76596e-01
1.67072e+01 -6.41914e+00 -5.53428e+00 2.59094e+01 -9.76173e-01
1.67172e+01 -6.33950e+00 -5.63217e+00 2.55788e+01 -9.75298e-01
1.67272e+01 -6.27763e+00 -5.74789e+00 2.52596e+01 -9.73980e-01
1.67372e+01 -6.23349e+00 -5.88056e+00 2.49536e+01 -9.72202e-01
1.67472e+01 -6.20697e+00 -6.02936e+00 2.46622e+01 -9.69926e-01
1.67573e+01 -6.19789e+00 -6.19359e+00 2.43871e+01 -9.67092e-01
1.67673e+01 -6.20603e+00 -6.37259e+00 2.41296e+01 -9.63611e-01
1.67773e+01 -6.23112e+00 -6.56573e+00 2.38915e+01 -9.59363e-01
1.67873e+01 -6.27287e+00 -6.77241e+00 2.36740e+01 -9.54182e-01
1.67973e+01 -6.33095e+00 -6.99202e+00 2.34789e+01 -9.47846e-01
1.68073e+01 -6.40500e+00 -7.22391e+00 2.33075e+01 -9.40058e-01
1.68173e+01 -6.49465e+00 -7.46735e+00 2.31616e+01 -9.30415e-01
1.68273e+01 -6.59946e+00 -7.72151e+00 2.30427e+01 -9.18372e-01
1.68373e+01 -6.71897e+00 -7.98543e+00 2.29523e+01 -9.03192e-01
1.68473e+01 -6.85265e+00 -8.25794e+00 2.28921e+01 -8.83874e-01
1.68573e+01 -6.99991e+00 -8.53769e+00 2.28636e+01 -8.59065e-01
1.68673e+01 -7.16007e+00 -8.82305e+00 2.28684e+01 -8.26955e-01
1.68773e+01 -7.33234e+00 -9.11212e+00 2.29079e+01 -7.85167e-01
1.68873e+01 -7.51582e+00 -9.40264e+00 2.29834e+01 -7.30685e-01
1.68973e+01 -7.70945e+00 -9.69202e+00 2.30959e+01 -6.59915e-01
1.69073e+01 -7.91203e+00 -9.97729e+00 2.32463e+01 -5.69025e-01
1.69173e+01 -8.12214e+00 -1.02551e+01 2.34351e+01 -4.54775e-01
1.69273e+01 -8.33819e+00 -1.05217e+01 2.36624e+01 -3.15950e-01
1.69373e+01 -8.55835e+00 -1.07731e+01 2.39277e+01 -1.55143e-01
1.69473e+01 -8.78058e+00 -1.10051e+01 2.42300e+01 2.00391e-02
1.69573e+01 -9.00262e+00 -1.12134e+01 2.45676e+01 1.97627e-01
1.69673e+01 -9.22203e+00 -1.13936e+01 2.49380e+01 3.64284e-01
1.69773e+01 -9.43619e+00 -1.15417e+01 2.53380e+01 5.09280e-01
1.69873e+01 -9.64235e+00 -1.16538e+01 2.57636e+01 6.27095e-01
1.69973e+01 -9.83766e+00 -1.17264e+01 2.62099e+01 7.17481e-01
1.70073e+01 -1.00192e+01 -1.17563e+01 2.66713e+01 7.83688e-01
1.70173e+01 -1.01842e+01 -1.17411e+01 2.71413e+01 8.30349e-01
1.70273e+01 -1.03298e+01 -1.16793e+01 2.76131e+01 8.61967e-01
1.70373e+01 -1.04534e+01 -1.15701e+01 2.80793e+01 8.82158e-01
1.70473e+01 -1.05525e+01 -1.14139e+01 2.85323e+01 8.93416e-01
1.70574e+01 -1.06251e+01 -1.12122e+01 2.89643e+01 8.97103e-01
1.70674e+01 -1.06695e+01 -1.09678e+01 2.93680e+01 8.93457e-01
1.70774e+01 -1.06844e+01 -1.06844e+01 2.97364e+01 8.81474e-01
1.70874e+01 -1.06693e+01 -1.03670e+01 3.00635e+01 8.58601e-01
1.70974e+01 -1.06240e+01 -1.00214e+01 3.03439e+01 8.20194e-01
1.71074e+01 -1.05490e+01 -9.65416e+00 3.05735e+01 7.58889e-01
1.71174e+01 -1.04455e+01 -9.27234e+00 3.07495e+01 6.64500e-01
1.71274e+01 -1.03150e+01 -8.88322e+00 3.08704e+01 5.25908e-01
1.71374e+01 -1.01598e+01 -8.49413e+00 3.09359e+01 3.36930e-01
1.71474e+01 -9.98270e+00 -8.11200e+00 3.09470e+01 1.05369e-01
1.71574e+01 -9.78664e+00 -7.74307e+00 3.09058e+01 -1.42747e-01
1.71674e+01 -9.57498e+00 -7.39253e+00 3.08154e+01 -3.73035e-01
1.71774e+01 -9.35116e+00 -7.06449e+00 3.06793e+01 -5.60605e-01
1.71874e+01 -9.11864e+00 -6.76204e+00 3.05017e+01 -6.98663e-01
1.71974e+01 -8.88079e+00 -6.48742e+00 3.02871e+01 -7.93683e-01
1.72074e+01 -8.64085e+00 -6.24217e+00 3.00400e+01 -8.56711e-01
1.72174e+01 -8.40187e+00 -6.02721e+00 2.97651e+01 -8.97916e-01
1.72274e+01 -8.16666e+00 -5.84289e+00 2.94666e+01 -9.24861e-01
1.72374e+01 -7.93777e+00 -5.68907e+00 2.91490e+01 -9.42632e-01
1.72474e+01 -7.71748e+00 -5.56521e+00 2.88163e+01 -9.54493e-01
1.72574e+01 -7.50779e+00 -5.47046e+00 2.84721e+01 -9.62496e-01
1.72674e+01 -7.31040e+00 -5.40371e+00 2.81200e+01 -9.67926e-01
1.72774e+01 -7.12676e+00 -5.36372e+00 2.77632e+01 -9.71593e-01
1.72874e+01 -6.95803e+00 -5.34915e+00 2.74045e+01 -9.74011e-01
1.72974e+01 -6.80515e+00 -5.35863e+00 2.70466e+01 -9.75508e-01
1.73074e+01 -6.66883e+00 -5.39081e+00 2.66919e+01 -9.76292e-01
1.73174e+01 -6.54960e+00 -5.44442e+00 2.63425e+01 -9.76495e-01
1.73274e+01 -6.44781e+00 -5.51822e+00 2.60006e+01 -9.76197e-01
1.73374e+01 -6.36367e+00 -5.61112e+00 2.56678e+01 -9.75440e-01
1.73474e+01 -6.29726e+00 -5.72208e+00 2.53461e+01 -9.74238e-01
1.73575e+01 -6.24858e+00 -5.85020e+00 2.50370e+01 -9.72580e-01
1.73675e+01 -6.21752e+00 -5.99464e+00 2.47422e+01 -9.70434e-01
1.73775e+01 -6.20392e+00 -6.15468e+00 2.44632e+01 -9.67747e-01
1.73875e+01 -6.20759e+00 -6.32964e+00 2.42015e+01 -9.64436e-01
1.73975e+01 -6.22825e+00 -6.51889e+00 2.39586e+01 -9.60390e-01
1.74075e+01 -6.26563e+00 -6.72182e+00 2.37361e+01 -9.55456e-01
1.74175e+01 -6.31941e+00 -6.93782e+00 2.35354e+01 -9.49429e-01
1.74275e+01 -6.38923e+00 -7.16625e+00 2.33581e+01 -9.42031e-01
1.74375e+01 -6.47473e+00 -7.40640e+00 2.32058e+01 -9.32890e-01
1.74475e+01 -6.57549e+00 -7.65748e+00 2.30800e+01 -9.21501e-01
1.74575e+01 -6.69104e+00 -7.91854e+00 2.29823e+01 -9.07182e-01
1.74675e+01 -6.82089e+00 -8.18850e+00 2.29144e+01 -8.89008e-01
1.74775e+01 -6.96445e+00 -8.46603e+00 2.28778e+01 -8.65726e-01
1.74875e+01 -7.12107e+00 -8.74959e+00 2.28740e+01 -8.35657e-01
1.74975e+01 -7.28999e+00 -9.03733e+00 2.29044e+01 -7.96584e-01
1.75075e+01 -7.47034e+00 -9.32712e+00 2.29705e+01 -7.45664e-01
1.75175e+01 -7.66111e+00 -9.61645e+00 2.30733e+01 -6.79450e-01
1.75275e+01 -7.86112e+00 -9.90244e+00 2.32137e+01 -5.94135e-01
1.75375e+01 -8.06903e+00 -1.01818e+01 2.33923e+01 -4.86240e-01
1.75475e+01 -8.28327e+00 -1.04510e+01 2.36094e+01 -3.53887e-01
1.75575e+01 -8.50210e+00 -1.07061e+01 2.38645e+01 -1.98535e-01
1.75675e+01 -8.72352e+00 -1.09428e+01 2.41569e+01 -2.64424e-02
1.75775e+01 -8.94534e+00 -1.11570e+01 2.44849e+01 1.51409e-01
1.75875e+01 -9.16517e+00 -1.13443e+01 2.48464e+01 3.21734e-01
1.75975e+01 -9.38042e+00 -1.15005e+01 2.52383e+01 4.72849e-01
1.76075e+01 -9.58839e+00 -1.16217e+01 2.56568e+01 5.97801e-01
1.76175e+01 -9.78627e+00 -1.17044e+01 2.60972e+01 6.95075e-01
1.76275e+01 -9.97118e+00 -1.17452e+01 2.65542e+01 7.67188e-01
1.76375e+01 -1.01402e+01 -1.17417e+01 2.70214e+01 8.18550e-01
1.76475e+01 -1.02907e+01 -1.16920e+01 2.74923e+01 8.53767e-01
1.76576e+01 -1.04197e+01 -1.15951e+01 2.79594e+01 8.76702e-01
1.76676e+01 -1.05250e+01 -1.14511e+01 2.84152e+01 8.90135e-01
1.76776e+01 -1.06044e+01 -1.12614e+01 2.88521e+01 8.95710e-01
1.76876e+01 -1.06559e+01 -1.10281e+01 2.92627e+01 8.93953e-01
1.76976e+01 -1.06785e+01 -1.07550e+01 2.96398e+01 8.84194e-01
1.77076e+01 -1.06711e+01 -1.04467e+01 2.99771e+01 8.64312e-01
1.77176e+01 -1.06336e+01 -1.01086e+01 3.02691e+01 8.30257e-01
1.77276e+01 -1.05663e+01 -9.74730e+00 3.05115e+01 7.75420e-01
1.77376e+01 -1.04701e+01 -9.36957e+00 3.07010e+01 6.90316e-01
1.77476e+01 -1.03467e+01 -8.98270e+00 3.08358e+01 5.63794e-01
1.77576e+01 -1.01980e+01 -8.59398e+00 3.09153e+01 3.87752e-01
1.77676e+01 -1.00267e+01 -8.21047e+00 3.09403e+01 1.65729e-01
1.77776e+01 -9.83571e+00 -7.83858e+00 3.09124e+01 -8.06623e-02
1.77876e+01 -9.62827e+00 -7.48379e+00 3.08346e+01 -3.17754e-01
1.77976e+01 -9.40782e+00 -7.15046e+00 3.07102e+01 -5.17051e-01
1.78076e+01 -9.17780e+00 -6.84191e+00 3.05434e+01 -6.67247e-01
1.78176e+01 -8.94160e+00 -6.56059e+00 3.03385e+01 -7.72211e-01
1.78276e+01 -8.70250e+00 -6.30822e+00 3.01000e+01 -8.42413e-01
1.78376e+01 -8.46358e+00 -6.08587e+00 2.98325e+01 -8.88455e-01
1.78476e+01 -8.22771e+00 -5.89403e+00 2.95404e+01 -9.18563e-01
1.78576e+01 -7.99752e+00 -5.73269e+00 2.92281e+01 -9.38386e-01
1.78676e+01 -7.77533e+00 -5.60141e+00 2.88996e+01 -9.51585e-01
1.78776e+01 -7.56323e+00 -5.49941e+00 2.85588e+01 -9.60475e-01
1.78876e+01 -7.36298e+00 -5.42567e+00 2.82092e+01 -9.66507e-01
1.78976e+01 -7.17609e+00 -5.37895e+00 2.78541e+01 -9.70594e-01
1.79076e+01 -7.00380e+00 -5.35797e+00 2.74964e+01 -9.73315e-01
1.79176e+01 -6.84711e+00 -5.36135e+00 2.71388e+01 -9.75037e-01
1.79276e+01 -6.70677e+00 -5.38775e+00 2.67837e+01 -9.75999e-01
1.79376e+01 -6.58337e+00 -5.43586e+00 2.64335e+01 -9.76348e-01
1.79476e+01 -6.47730e+00 -5.50446e+00 2.60901e+01 -9.76177e-01
1.79577e+01 -6.38880e+00 -5.59241e+00 2.57555e+01 -9.75537e-01
1.79677e+01 -6.31799e+00 -5.69866e+00 2.54314e+01 -9.74448e-01
1.79777e+01 -6.26488e+00 -5.82227e+00 2.51195e+01 -9.72906e-01
1.79877e+01 -6.22940e+00 -5.96241e+00 2.48215e+01 -9.70885e-01
1.79977e+01 -6.21141e+00 -6.11830e+00 2.45389e+01 -9.68335e-01
1.80077e+01 -6.21070e+00 -6.28927e+00 2.42732e+01 -9.65184e-01
1.80177e+01 -6.22704e+00 -6.47466e+00 2.40259e+01 -9.61326e-01
1.80277e+01 -6.26014e+00 -6.67387e+00 2.37985e+01 -9.56621e-01
1.80377e+01 -6.30970e+00 -6.88629e+00 2.35926e+01 -9.50876e-01
1.80477e+01 -6.37538e+00 -7.11128e+00 2.34096e+01 -9.43835e-01
1.80577e+01 -6.45680e+00 -7.34816e+00 2.32512e+01 -9.35151e-01
1.80677e+01 -6.55357e+00 -7.59615e+00 2.31189e+01 -9.24356e-01
1.80777e+01 -6.66523e+00 -7.85434e+00 2.30143e+01 -9.10818e-01
1.80877e+01 -6.79130e+00 -8.12169e+00 2.29389e+01 -8.93678e-01
1.80977e+01 -6.93120e+00 -8.39693e+00 2.28945e+01 -8.71776e-01
1.81077e+01 -7.08431e+00 -8.67858e+00 2.28824e+01 -8.43552e-01
1.81177e+01 -7.24990e+00 -8.96488e+00 2.29042e+01 -8.06936e-01
1.81277e+01 -7.42712e+00 -9.25375e+00 2.29612e+01 -7.59256e-01
1.81377e+01 -7.61500e+00 -9.54279e+00 2.30546e+01 -6.97218e-01
1.81477e+01 -7.81240e+00 -9.82923e+00 2.31853e+01 -6.17082e-01
1.81577e+01 -8.01803e+00 -1.01099e+01 2.33541e+01 -5.15218e-01
1.81677e+01 -8.23039e+00 -1.03813e+01 2.35612e+01 -3.89223e-01
1.81777e+01 -8.44776e+00 -1.06396e+01 2.38063e+01 -2.39564e-01
1.81877e+01 -8.66822e+00 -1.08806e+01 2.40889e+01 -7.12041e-02
1.81977e+01 -8.88963e+00 -1.11002e+01 2.44076e+01 1.05985e-01
1.82077e+01 -9.10966e+00 -1.12939e+01 2.47601e+01 2.79039e-01
1.82177e+01 -9.32576e+00 -1.14577e+01 2.51439e+01 4.35580e-01
1.82277e+01 -9.53528e+00 -1.15876e+01 2.55551e+01 5.67321e-01
1.82377e+01 -9.73542e+00 -1.16798e+01 2.59894e+01 6.71436e-01
1.82477e+01 -9.92332e+00 -1.17311e+01 2.64416e+01 7.49580e-01
1.82578e+01 -1.00961e+01 -1.17387e+01 2.69056e+01 8.05829e-01
1.82678e+01 -1.02510e+01 -1.17006e+01 2.73749e+01 8.44820e-01
1.82778e+01 -1.03853e+01 -1.16157e+01 2.78423e+01 8.70632e-01
1.82878e+01 -1.04964e+01 -1.14837e+01 2.83004e+01 8.86314e-01
1.82978e+01 -1.05821e+01 -1.13056e+01 2.87415e+01 8.93787e-01
1.83078e+01 -1.06406e+01 -1.10835e+01 2.91581e+01 8.93852e-01
1.83178e+01 -1.06703e+01 -1.08207e+01 2.95431e+01 8.86148e-01
1.83278e+01 -1.06704e+01 -1.05215e+01 2.98899e+01 8.68946e-01
1.83378e+01 -1.06405e+01 -1.01913e+01 3.01928e+01 8.38728e-01
1.83478e+01 -1.05807e+01 -9.83621e+00 3.04472e+01 7.89585e-01
1.83578e+01 -1.04919e+01 -9.46302e+00 3.06496e+01 7.12761e-01
1.83678e+01 -1.03754e+01 -9.07887e+00 3.07979e+01 5.97340e-01
1.83778e+01 -1.02332e+01 -8.69107e+00 3.08910e+01 4.33925e-01
1.83878e+01 -1.00678e+01 -8.30673e+00 3.09295e+01 2.22436e-01
1.83978e+01 -9.88194e+00 -7.93244e+00 3.09148e+01 -2.00876e-02
1.84078e+01 -9.67886e+00 -7.57390e+00 3.08494e+01 -2.61825e-01
1.84178e+01 -9.46195e+00 -7.23574e+00 3.07368e+01 -4.71657e-01
1.84278e+01 -9.23462e+00 -6.92152e+00 3.05807e+01 -6.33807e-01
1.84378e+01 -9.00029e+00 -6.63390e+00 3.03855e+01 -7.49057e-01
1.84478e+01 -8.76226e+00 -6.37475e+00 3.01556e+01 -8.26889e-01
1.84578e+01 -8.52364e+00 -6.14532e+00 2.98957e+01 -8.78158e-01
1.84678e+01 -8.28737e+00 -5.94623e+00 2.96101e+01 -9.11709e-01
1.84778e+01 -8.05611e+00 -5.77759e+00 2.93033e+01 -9.33771e-01
1.84878e+01 -7.83227e+00 -5.63909e+00 2.89793e+01 -9.48430e-01
1.84978e+01 -7.61799e+00 -5.53001e+00 2.86421e+01 -9.58285e-01
1.85078e+01 -7.41510e+00 -5.44940e+00 2.82952e+01 -9.64967e-01
1.85178e+01 -7.22519e+00 -5.39609e+00 2.79420e+01 -9.69505e-01
1.85278e+01 -7.04955e+00 -5.36879e+00 2.75854e+01 -9.72548e-01
1.85378e+01 -6.88924e+00 -5.36615e+00 2.72283e+01 -9.74510e-01
1.85478e+01 -6.74507e+00 -5.38684e+00 2.68732e+01 -9.75656e-01
1.85579e+01 -6.61767e+00 -5.42953e+00 2.65223e+01 -9.76156e-01
1.85679e+01 -6.50748e+00 -5.49298e+00 2.61777e+01 -9.76114e-01
1.85779e+01 -6.41478e+00 -5.57604e+00 2.58414e+01 -9.75590e-01
1.85879e+01 -6.33971e+00 -5.67763e+00 2.55153e+01 -9.74612e-01
1.85979e+01 -6.28231e+00 -5.79680e+00 2.52009e+01 -9.73182e-01
1.86079e+01 -6.24254e+00 -5.93267e+00 2.48999e+01 -9.71279e-01
1.86179e+01 -6.22027e+00 -6.08447e+00 2.46139e+01 -9.68860e-01
1.86279e+01 -6.21530e+00 -6.25149e+00 2.43444e+01 -9.65857e-01
1.86379e+01 -6.22742e+00 -6.43308e+00 2.40929e+01 -9.62175e-01
1.86479e+01 -6.25635e+00 -6.62861e+00 2.38610e+01 -9.57680e-01
1.86579e+01 -6.30179e+00 -6.83749e+00 2.36501e+01 -9.52196e-01
1.86679e+01 -6.36341e+00 -7.05907e+00 2.34618e+01 -9.45481e-01
1.86779e+01 -6.44085e+00 -7.29270e+00 2.32976e+01 -9.37214e-01
1.86879e+01 -6.53370e+00 -7.53760e+00 2.31591e+01 -9.26958e-01
1.86979e+01 -6.64154e+00 -7.79291e+00 2.30479e+01 -9.14127e-01
1.87079e+01 -6.76388e+00 -8.05762e+00 2.29655e+01 -8.97922e-01
1.87179e+01 -6.90018e+00 -8.33052e+00 2.29136e+01 -8.77266e-01
1.87279e+01 -7.04982e+00 -8.61017e+00 2.28936e+01 -8.50708e-01
1.87379e+01 -7.21210e+00 -8.89489e+00 2.29070e+01 -8.16315e-01
1.87479e+01 -7.38620e+00 -9.18269e+00 2.29553e+01 -7.71575e-01
1.87579e+01 -7.57118e+00 -9.47125e+00 2.30397e+01 -7.13353e-01
1.87679e+01 -7.76595e+00 -9.75788e+00 2.31611e+01 -6.38003e-01
1.87779e+01 -7.96925e+00 -1.00395e+01 2.33203e+01 -5.41818e-01
1.87879e+01 -8.17963e+00 -1.03128e+01 2.35177e+01 -4.21988e-01
1.87979e+01 -8.39544e+00 -1.05739e+01 2.37532e+01 -2.78136e-01
1.88079e+01 -8.61480e+00 -1.08187e+01 2.40262e+01 -1.14012e-01
1.88179e+01 -8.83564e+00 -1.10432e+01 2.43355e+01 6.16897e-02
1.88279e+01 -9.05566e+00 -1.12429e+01 2.46792e+01 2.36551e-01
1.88379e+01 -9.27239e+00 -1.14138e+01 2.50547e+01 3.97762e-01
1.88479e+01 -9.48318e+00 -1.15517e+01 2.54586e+01 5.35856e-01
1.88580e+01 -9.68529e+00 -1.16529e+01 2.58866e+01 6.46678e-01
1.88680e+01 -9.87588e+00 -1.17141e+01 2.63337e+01 7.30919e-01
1.88780e+01 -1.00521e+01 -1.17323e+01 2.67941e+01 7.92208e-01
1.88880e+01 -1.02111e+01 -1.17054e+01 2.72614e+01 8.35135e-01
1.88980e+01 -1.03502e+01 -1.16320e+01 2.77286e+01 8.63952e-01
1.89080e+01 -1.04667e+01 -1.15116e+01 2.81882e+01 8.81963e-01
1.89180e+01 -1.05585e+01 -1.13450e+01 2.86328e+01 8.91354e-01
1.89280e+01 -1.06235e+01 -1.11340e+01 2.90547e+01 8.93193e-01
1.89380e+01 -1.06602e+01 -1.08814e+01 2.94468e+01 8.87407e-01
1.89480e+01 -1.06675e+01 -1.05915e+01 2.98023e+01 8.72621e-01
1.89580e+01 -1.06449e+01 -1.02693e+01 3.01154e+01 8.45797e-01
1.89680e+01 -1.05925e+01 -9.92071e+00 3.03812e+01 8.01663e-01
1.89780e+01 -1.05108e+01 -9.55242e+00 3.05959e+01 7.32187e-01
1.89880e+01 -1.04012e+01 -9.17147e+00 3.07570e+01 6.26871e-01
1.89980e+01 -1.02655e+01 -8.78510e+00 3.08633e+01 4.75529e-01
1.90080e+01 -1.01059e+01 -8.40047e+00 3.09149e+01 2.75134e-01
1.90180e+01 -9.92527e+00 -8.02430e+00 3.09130e+01 3.82808e-02
1.90280e+01 -9.72667e+00 -7.66253e+00 3.08600e+01 -2.05946e-01
1.90380e+01 -9.51343e+00 -7.32002e+00 3.07589e+01 -4.24882e-01
1.90480e+01 -9.28898e+00 -7.00057e+00 3.06135e+01 -5.98555e-01
1.90580e+01 -9.05672e+00 -6.70704e+00 3.04281e+01 -7.24286e-01
1.90680e+01 -8.81997e+00 -6.44149e+00 3.02069e+01 -8.10145e-01
1.90780e+01 -8.58189e+00 -6.20530e+00 2.99547e+01 -8.67011e-01
1.90880e+01 -8.34545e+00 -5.99925e+00 2.96757e+01 -9.04285e-01
1.90980e+01 -8.11336e+00 -5.82358e+00 2.93745e+01 -9.28775e-01
1.91080e+01 -7.88812e+00 -5.67806e+00 2.90552e+01 -9.45019e-01
1.91180e+01 -7.67189e+00 -5.56210e+00 2.87217e+01 -9.55919e-01
1.91280e+01 -7.46661e+00 -5.47479e+00 2.83778e+01 -9.63304e-01
1.91380e+01 -7.27389e+00 -5.41501e+00 2.80267e+01 -9.68325e-01
1.91480e+01 -7.09512e+00 -5.38151e+00 2.76715e+01 -9.71711e-01
1.91581e+01 -6.93139e+00 -5.37296e+00 2.73152e+01 -9.73925e-01
1.91681e+01 -6.78358e+00 -5.38802e+00 2.69601e+01 -9.75264e-01
1.91781e+01 -6.65237e+00 -5.42538e+00 2.66088e+01 -9.75918e-01
1.91881e+01 -6.53823e+00 -5.48376e+00 2.62633e+01 -9.76006e-01
1.91981e+01 -6.44149e+00 -5.56199e+00 2.59256e+01 -9.75598e-01
1.92081e+01 -6.36232e+00 -5.65899e+00 2.55975e+01 -9.74730e-01
1.92181e+01 -6.30078e+00 -5.77377e+00 2.52808e+01 -9.73409e-01
1.92281e+01 -6.25685e+00 -5.90544e+00 2.49771e+01 -9.71619e-01
1.92381e+01 -6.23043e+00 -6.05321e+00 2.46880e+01 -9.69323e-01
1.92481e+01 -6.22133e+00 -6.21634e+00 2.44150e+01 -9.66460e-01
1.92581e+01 -6.22935e+00 -6.39418e+00 2.41597e+01 -9.62940e-01
1.92681e+01 -6.25422e+00 -6.58609e+00 2.39235e+01 -9.58640e-01
1.92781e+01 -6.29564e+00 -6.79147e+00 2.37079e+01 -9.53394e-01
1.92881e+01 -6.35330e+00 -7.00969e+00 2.35146e+01 -9.46978e-01
1.92981e+01 -6.42684e+00 -7.24008e+00 2.33449e+01 -9.39090e-01
1.93081e+01 -6.51587e+00 -7.48191e+00 2.32005e+01 -9.29325e-01
1.93181e+01 -6.61997e+00 -7.73435e+00 2.30830e+01 -9.17133e-01
1.93281e+01 -6.73865e+00 -7.99639e+00 2.29939e+01 -9.01773e-01
1.93381e+01 -6.87141e+00 -8.26690e+00 2.29348e+01 -8.82242e-01
1.93481e+01 -7.01763e+00 -8.54448e+00 2.29073e+01 -8.57187e-01
1.93581e+01 -7.17664e+00 -8.82752e+00 2.29128e+01 -8.24802e-01
1.93681e+01 -7.34764e+00 -9.11410e+00 2.29528e+01 -7.82726e-01
1.93781e+01 -7.52972e+00 -9.40199e+00 2.30285e+01 -7.27979e-01
1.93881e+01 -7.72184e+00 -9.68858e+00 2.31409e+01 -6.57034e-01
1.93981e+01 -7.92277e+00 -9.97092e+00 2.32908e+01 -5.66157e-01
1.94081e+01 -8.13111e+00 -1.02457e+01 2.34788e+01 -4.52242e-01
1.94181e+01 -8.34526e+00 -1.05092e+01 2.37049e+01 -3.14201e-01
1.94281e+01 -8.56340e+00 -1.07575e+01 2.39685e+01 -1.54679e-01
1.94381e+01 -8.78350e+00 -1.09863e+01 2.42687e+01 1.88222e-02
1.94481e+01 -9.00333e+00 -1.11916e+01 2.46037e+01 1.94612e-01
1.94582e+01 -9.22046e+00 -1.13689e+01 2.49710e+01 3.59705e-01
1.94682e+01 -9.43228e+00 -1.15144e+01 2.53675e+01 5.03632e-01
1.94782e+01 -9.63609e+00 -1.16240e+01 2.57890e+01 6.20942e-01
1.94882e+01 -9.82906e+00 -1.16945e+01 2.62308e+01 7.11282e-01
1.94982e+01 -1.00084e+01 -1.17229e+01 2.66873e+01 7.77723e-01
1.95082e+01 -1.01711e+01 -1.17066e+01 2.71521e+01 8.24727e-01
1.95182e+01 -1.03147e+01 -1.16443e+01 2.76185e+01 8.56672e-01
1.95282e+01 -1.04363e+01 -1.15352e+01 2.80791e+01 8.77092e-01
1.95382e+01 -1.05338e+01 -1.13798e+01 2.85264e+01 8.88430e-01
1.95482e+01 -1.06050e+01 -1.11795e+01 2.89530e+01 8.92010e-01
1.95582e+01 -1.06482e+01 -1.09372e+01 2.93514e+01 8.88030e-01
1.95682e+01 -1.06625e+01 -1.06565e+01 2.97149e+01 8.75439e-01
1.95782e+01 -1.06469e+01 -1.03424e+01 3.00374e+01 8.51626e-01
1.95882e+01 -1.06016e+01 -1.00006e+01 3.03138e+01 8.11899e-01
1.95982e+01 -1.05270e+01 -9.63756e+00 3.05401e+01 7.48923e-01
1.96082e+01 -1.04241e+01 -9.26020e+00 3.07135e+01 6.52723e-01
1.96182e+01 -1.02947e+01 -8.87574e+00 3.08325e+01 5.12730e-01
1.96282e+01 -1.01410e+01 -8.49134e+00 3.08968e+01 3.23614e-01
1.96382e+01 -9.96565e+00 -8.11383e+00 3.09074e+01 9.38503e-02
1.96482e+01 -9.77161e+00 -7.74933e+00 3.08664e+01 -1.50815e-01
1.96582e+01 -9.56218e+00 -7.40296e+00 3.07767e+01 -3.77247e-01
1.96682e+01 -9.34076e+00 -7.07873e+00 3.06420e+01 -5.61774e-01
1.96782e+01 -9.11075e+00 -6.77972e+00 3.04662e+01 -6.98015e-01
1.96882e+01 -8.87549e+00 -6.50815e+00 3.02538e+01 -7.92215e-01
1.96982e+01 -8.63816e+00 -6.26555e+00 3.00093e+01 -8.55019e-01
1.97082e+01 -8.40177e+00 -6.05286e+00 2.97371e+01 -8.96285e-01
1.97182e+01 -8.16911e+00 -5.87043e+00 2.94417e+01 -9.23395e-01
1.97282e+01 -7.94268e+00 -5.71816e+00 2.91272e+01 -9.41349e-01
1.97382e+01 -7.72476e+00 -5.59552e+00 2.87976e+01 -9.53374e-01
1.97482e+01 -7.51730e+00 -5.50169e+00 2.84568e+01 -9.61513e-01
1.97583e+01 -7.32202e+00 -5.43560e+00 2.81080e+01 -9.67052e-01
1.97683e+01 -7.14033e+00 -5.39605e+00 2.77544e+01 -9.70802e-01
1.97783e+01 -6.97340e+00 -5.38171e+00 2.73990e+01 -9.73281e-01
1.97883e+01 -6.82216e+00 -5.39125e+00 2.70443e+01 -9.74822e-01
1.97983e+01 -6.68732e+00 -5.42336e+00 2.66928e+01 -9.75635e-01
1.98083e+01 -6.56942e+00 -5.47675e+00 2.63465e+01 -9.75856e-01
1.98183e+01 -6.46881e+00 -5.55024e+00 2.60076e+01 -9.75564e-01
1.98283e+01 -6.38570e+00 -5.64273e+00 2.56779e+01 -9.74803e-01
1.98383e+01 -6.32018e+00 -5.75320e+00 2.53591e+01 -9.73587e-01
1.98483e+01 -6.27225e+00 -5.88074e+00 2.50530e+01 -9.71906e-01
1.98583e+01 -6.24181e+00 -6.02454e+00 2.47610e+01 -9.69727e-01
1.98683e+01 -6.22872e+00 -6.18386e+00 2.44848e+01 -9.66994e-01
1.98783e+01 -6.23276e+00 -6.35801e+00 2.42258e+01 -9.63625e-01
1.98883e+01 -6.25369e+00 -6.54635e+00 2.39856e+01 -9.59506e-01
1.98983e+01 -6.29121e+00 -6.74829e+00 2.37657e+01 -9.54479e-01
1.99083e+01 -6.34502e+00 -6.96318e+00 2.35676e+01 -9.48335e-01
1.99183e+01 -6.41476e+00 -7.19038e+00 2.33928e+01 -9.40792e-01
1.99283e+01 -6.50006e+00 -7.42917e+00 2.32429e+01 -9.31471e-01
1.99383e+01 -6.60050e+00 -7.67873e+00 2.31194e+01 -9.19859e-01
1.99483e+01 -6.71562e+00 -7.93811e+00 2.30240e+01 -9.05262e-01
1.99583e+01 -6.84490e+00 -8.20619e+00 2.29581e+01 -8.86745e-01
1.99683e+01 -6.98776e+00 -8.48165e+00 2.29234e+01 -8.63044e-01
1.99783e+01 -7.14354e+00 -8.76291e+00 2.29214e+01 -8.32470e-01
1.99883e+01 -7.31147e+00 -9.04815e+00 2.29534e+01 -7.92802e-01
1.99983e+01 -7.49068e+00 -9.33519e+00 2.30207e+01 -7.41214e-01
2.00083e+01 -7.68013e+00 -9.62153e+00 2.31245e+01 -6.74304e-01
2.00183e+01 -7.87866e+00 -9.90430e+00 2.32656e+01 -5.88360e-01
2.00283e+01 -8.08491e+00 -1.01803e+01 2.34446e+01 -4.80064e-01
2.00383e+01 -8.29732e+00 -1.04458e+01 2.36615e+01 -3.47746e-01
2.00483e+01 -8.51413e+00 -1.06971e+01 2.39160e+01 -1.93066e-01
2.00584e+01 -8.73336e+00 -1.09299e+01 2.42073e+01 -2.23567e-02
2.00684e+01 -8.95283e+00 -1.11401e+01 2.45336e+01 1.53549e-01
2.00784e+01 -9.17015e+00 -1.13235e+01 2.48929e+01 3.21726e-01
2.00884e+01 -9.38277e+00 -1.14759e+01 2.52819e+01 4.70902e-01
2.00984e+01 -9.58800e+00 -1.15935e+01 2.56969e+01 5.94399e-01
2.01084e+01 -9.78305e+00 -1.16727e+01 2.61332e+01 6.90769e-01
2.01184e+01 -9.96511e+00 -1.17106e+01 2.65854e+01 7.62428e-01
2.01284e+01 -1.01313e+01 -1.17045e+01 2.70474e+01 8.13625e-01
2.01384e+01 -1.02789e+01 -1.16528e+01 2.75125e+01 8.48808e-01
2.01484e+01 -1.04053e+01 -1.15545e+01 2.79735e+01 8.71715e-01
2.01584e+01 -1.05081e+01 -1.14099e+01 2.84229e+01 8.85034e-01
2.01684e+01 -1.05851e+01 -1.12202e+01 2.88533e+01 8.90334e-01
2.01784e+01 -1.06347e+01 -1.09879e+01 2.92573e+01 8.88070e-01
2.01884e+01 -1.06554e+01 -1.07165e+01 2.96280e+01 8.77484e-01
2.01984e+01 -1.06467e+01 -1.04106e+01 2.99592e+01 8.56353e-01
2.02084e+01 -1.06082e+01 -1.00757e+01 3.02456e+01 8.20507e-01
2.02184e+01 -1.05404e+01 -9.71821e+00 3.04828e+01 7.63263e-01
2.02284e+01 -1.04442e+01 -9.34482e+00 3.06678e+01 6.75232e-01
2.02384e+01 -1.03211e+01 -8.96270e+00 3.07989e+01 5.45757e-01
2.02484e+01 -1.01732e+01 -8.57902e+00 3.08754e+01 3.67791e-01
2.02584e+01 -1.00030e+01 -8.20068e+00 3.08982e+01 1.46147e-01
2.02684e+01 -9.81361e+00 -7.83397e+00 3.08689e+01 -9.70968e-02
2.02784e+01 -9.60809e+00 -7.48422e+00 3.07904e+01 -3.29323e-01
2.02884e+01 -9.38983e+00 -7.15568e+00 3.06661e+01 -5.23811e-01
2.02984e+01 -9.16224e+00 -6.85161e+00 3.05000e+01 -6.70413e-01
2.03084e+01 -8.92865e+00 -6.57443e+00 3.02963e+01 -7.73169e-01
2.03184e+01 -8.69228e+00 -6.32580e+00 3.00596e+01 -8.42205e-01
2.03284e+01 -8.45618e+00 -6.10681e+00 2.97942e+01 -8.87716e-01
2.03384e+01 -8.22315e+00 -5.91793e+00 2.95046e+01 -9.17629e-01
2.03484e+01 -7.99579e+00 -5.75916e+00 2.91951e+01 -9.37418e-01
2.03585e+01 -7.77640e+00 -5.63008e+00 2.88696e+01 -9.50651e-01
2.03685e+01 -7.56702e+00 -5.52995e+00 2.85320e+01 -9.59597e-01
2.03785e+01 -7.36939e+00 -5.45774e+00 2.81857e+01 -9.65685e-01
2.03885e+01 -7.18501e+00 -5.41228e+00 2.78339e+01 -9.69821e-01
2.03985e+01 -7.01509e+00 -5.39229e+00 2.74797e+01 -9.72580e-01
2.04085e+01 -6.86063e+00 -5.39645e+00 2.71255e+01 -9.74330e-01
2.04185e+01 -6.72238e+00 -5.42342e+00 2.67740e+01 -9.75307e-01
2.04285e+01 -6.60091e+00 -5.47193e+00 2.64272e+01 -9.75662e-01
2.04385e+01 -6.49661e+00 -5.54078e+00 2.60873e+01 -9.75487e-01
2.04485e+01 -6.40974e+00 -5.62884e+00 2.57562e+01 -9.74833e-01
2.04585e+01 -6.34040e+00 -5.73508e+00 2.54356e+01 -9.73719e-01
2.04685e+01 -6.28862e+00 -5.85858e+00 2.51272e+01 -9.72142e-01
2.04785e+01 -6.25433e+00 -5.99849e+00 2.48327e+01 -9.70073e-01
2.04885e+01 -6.23738e+00 -6.15406e+00 2.45535e+01 -9.67463e-01
2.04985e+01 -6.23759e+00 -6.32459e+00 2.42912e+01 -9.64234e-01
2.05085e+01 -6.25470e+00 -6.50944e+00 2.40473e+01 -9.60280e-01
2.05185e+01 -6.28845e+00 -6.70799e+00 2.38233e+01 -9.55454e-01
2.05285e+01 -6.33853e+00 -6.91962e+00 2.36207e+01 -9.49559e-01
2.05385e+01 -6.40459e+00 -7.14368e+00 2.34411e+01 -9.42330e-01
2.05485e+01 -6.48627e+00 -7.37946e+00 2.32860e+01 -9.33411e-01
2.05585e+01 -6.58315e+00 -7.62616e+00 2.31569e+01 -9.22322e-01
2.05685e+01 -6.69478e+00 -7.88287e+00 2.30555e+01 -9.08414e-01
2.05785e+01 -6.82067e+00 -8.14850e+00 2.29832e+01 -8.90811e-01
2.05885e+01 -6.96024e+00 -8.42179e+00 2.29417e+01 -8.68329e-01
2.05985e+01 -7.11284e+00 -8.70121e+00 2.29325e+01 -8.39385e-01
2.06085e+01 -7.27775e+00 -8.98498e+00 2.29569e+01 -8.01890e-01
2.06185e+01 -7.45410e+00 -9.27103e+00 2.30164e+01 -7.53164e-01
2.06285e+01 -7.64090e+00 -9.55692e+00 2.31119e+01 -6.89936e-01
2.06385e+01 -7.83702e+00 -9.83987e+00 2.32445e+01 -6.08551e-01
2.06485e+01 -8.04114e+00 -1.01167e+01 2.34148e+01 -5.05546e-01
2.06586e+01 -8.25174e+00 -1.03840e+01 2.36229e+01 -3.78790e-01
2.06686e+01 -8.46713e+00 -1.06379e+01 2.38686e+01 -2.29076e-01
2.06786e+01 -8.68536e+00 -1.08742e+01 2.41511e+01 -6.16265e-02
2.06886e+01 -8.90430e+00 -1.10889e+01 2.44691e+01 1.13667e-01
2.06986e+01 -9.12162e+00 -1.12777e+01 2.48203e+01 2.84143e-01
2.07086e+01 -9.33480e+00 -1.14365e+01 2.52019e+01 4.37936e-01
2.07186e+01 -9.54120e+00 -1.15615e+01 2.56103e+01 5.67244e-01
2.07286e+01 -9.73806e+00 -1.16489e+01 2.60409e+01 6.69505e-01
2.07386e+01 -9.92256e+00 -1.16957e+01 2.64886e+01 7.46398e-01
2.07486e+01 -1.00919e+01 -1.16993e+01 2.69474e+01 8.01870e-01
2.07586e+01 -1.02432e+01 -1.16576e+01 2.74108e+01 8.40384e-01
2.07686e+01 -1.03740e+01 -1.15698e+01 2.78716e+01 8.65851e-01
2.07786e+01 -1.04817e+01 -1.14356e+01 2.83226e+01 8.81185e-01
2.07886e+01 -1.05642e+01 -1.12562e+01 2.87562e+01 8.88193e-01
2.07986e+01 -1.06196e+01 -1.10338e+01 2.91651e+01 8.87569e-01
2.08086e+01 -1.06467e+01 -1.07715e+01 2.95423e+01 8.78830e-01
2.08186e+01 -1.06444e+01 -1.04738e+01 2.98813e+01 8.60096e-01
2.08286e+01 -1.06125e+01 -1.01460e+01 3.01769e+01 8.27670e-01
2.08386e+01 -1.05512e+01 -9.79420e+00 3.04243e+01 7.75472e-01
2.08486e+01 -1.04614e+01 -9.42508e+00 3.06203e+01 6.94716e-01
2.08586e+01 -1.03445e+01 -9.04570e+00 3.07628e+01 5.74877e-01
2.08686e+01 -1.02023e+01 -8.66319e+00 3.08511e+01 4.07687e-01
2.08786e+01 -1.00374e+01 -8.28452e+00 3.08855e+01 1.94820e-01
2.08886e+01 -9.85263e+00 -7.91610e+00 3.08677e+01 -4.53992e-02
2.08986e+01 -9.65107e+00 -7.56346e+00 3.08001e+01 -2.81699e-01
2.09086e+01 -9.43609e+00 -7.23108e+00 3.06860e+01 -4.85076e-01
2.09186e+01 -9.21105e+00 -6.92241e+00 3.05294e+01 -6.41703e-01
2.09286e+01 -8.97931e+00 -6.64002e+00 3.03344e+01 -7.53112e-01
2.09386e+01 -8.74409e+00 -6.38577e+00 3.01054e+01 -8.28615e-01
2.09486e+01 -8.50848e+00 -6.16082e+00 2.98468e+01 -8.78598e-01
2.09587e+01 -8.27532e+00 -5.96582e+00 2.95632e+01 -9.11487e-01
2.09687e+01 -8.04725e+00 -5.80086e+00 2.92587e+01 -9.33231e-01
2.09787e+01 -7.82664e+00 -5.66561e+00 2.89375e+01 -9.47751e-01
2.09887e+01 -7.61556e+00 -5.55940e+00 2.86033e+01 -9.57555e-01
2.09987e+01 -7.41583e+00 -5.48128e+00 2.82596e+01 -9.64227e-01
2.10087e+01 -7.22899e+00 -5.43010e+00 2.79098e+01 -9.68770e-01
2.10187e+01 -7.05631e+00 -5.40463e+00 2.75569e+01 -9.71822e-01
2.10287e+01 -6.89884e+00 -5.40353e+00 2.72035e+01 -9.73789e-01
2.10387e+01 -6.75739e+00 -5.42550e+00 2.68522e+01 -9.74935e-01
2.10487e+01 -6.63255e+00 -5.46925e+00 2.65051e+01 -9.75427e-01
2.10587e+01 -6.52477e+00 -5.53356e+00 2.61645e+01 -9.75368e-01
2.10687e+01 -6.43431e+00 -5.61730e+00 2.58322e+01 -9.74818e-01
2.10787e+01 -6.36134e+00 -5.71941e+00 2.55100e+01 -9.73804e-01
2.10887e+01 -6.30588e+00 -5.83895e+00 2.51997e+01 -9.72327e-01
2.10987e+01 -6.26789e+00 -5.97506e+00 2.49027e+01 -9.70363e-01
2.11087e+01 -6.24724e+00 -6.12697e+00 2.46209e+01 -9.67867e-01
2.11187e+01 -6.24376e+00 -6.29397e+00 2.43555e+01 -9.64768e-01
2.11287e+01 -6.25721e+00 -6.47540e+00 2.41082e+01 -9.60967e-01
2.11387e+01 -6.28732e+00 -6.67064e+00 2.38804e+01 -9.56325e-01
2.11487e+01 -6.33379e+00 -6.87906e+00 2.36737e+01 -9.50657e-01
2.11587e+01 -6.39629e+00 -7.10003e+00 2.34896e+01 -9.43713e-01
2.11687e+01 -6.47446e+00 -7.33284e+00 2.33296e+01 -9.35158e-01
2.11787e+01 -6.56789e+00 -7.57672e+00 2.31953e+01 -9.24541e-01
2.11887e+01 -6.67614e+00 -7.83077e+00 2.30882e+01 -9.11253e-01
2.11987e+01 -6.79872e+00 -8.09395e+00 2.30100e+01 -8.94471e-01
2.12087e+01 -6.93507e+00 -8.36503e+00 2.29621e+01 -8.73085e-01
2.12187e+01 -7.08458e+00 -8.64254e+00 2.29461e+01 -8.45607e-01
2.12287e+01 -7.24651e+00 -8.92476e+00 2.29633e+01 -8.10067e-01
2.12387e+01 -7.42004e+00 -9.20967e+00 2.30153e+01 -7.63926e-01
2.12487e+01 -7.60421e+00 -9.49493e+00 2.31030e+01 -7.04048e-01
2.12588e+01 -7.79792e+00 -9.77784e+00 2.32275e+01 -6.26850e-01
2.12688e+01 -7.99988e+00 -1.00553e+01 2.33894e+01 -5.28793e-01
2.12788e+01 -8.20862e+00 -1.03240e+01 2.35890e+01 -4.07375e-01
2.12888e+01 -8.42250e+00 -1.05800e+01 2.38262e+01 -2.62652e-01
2.12988e+01 -8.63962e+00 -1.08195e+01 2.41003e+01 -9.88095e-02
2.13088e+01 -8.85789e+00 -1.10382e+01 2.44101e+01 7.52394e-02
2.13188e+01 -9.07503e+00 -1.12320e+01 2.47534e+01 2.47264e-01
2.13288e+01 -9.28857e+00 -1.13967e+01 2.51277e+01 4.05016e-01
2.13388e+01 -9.49589e+00 -1.15284e+01 2.55294e+01 5.39697e-01
2.13488e+01 -9.69427e+00 -1.16234e+01 2.59543e+01 6.47640e-01
2.13588e+01 -9.88091e+00 -1.16786e+01 2.63973e+01 7.29724e-01
2.13688e+01 -1.00530e+01 -1.16912e+01 2.68526e+01 7.89517e-01
2.13788e+01 -1.02078e+01 -1.16591e+01 2.73138e+01 8.31434e-01
2.13888e+01 -1.03425e+01 -1.15812e+01 2.77741e+01 8.59522e-01
2.13988e+01 -1.04548e+01 -1.14571e+01 2.82260e+01 8.76904e-01
2.14088e+01 -1.05423e+01 -1.12876e+01 2.86621e+01 8.85611e-01
2.14188e+01 -1.06033e+01 -1.10747e+01 2.90751e+01 8.86565e-01
2.14288e+01 -1.06362e+01 -1.08214e+01 2.94580e+01 8.79536e-01
2.14388e+01 -1.06401e+01 -1.05319e+01 2.98042e+01 8.62956e-01
2.14488e+01 -1.06145e+01 -1.02112e+01 3.01081e+01 8.33547e-01
2.14588e+01 -1.05596e+01 -9.86534e+00 3.03650e+01 7.85782e-01
2.14688e+01 -1.04760e+01 -9.50076e+00 3.05713e+01 7.11473e-01
2.14788e+01 -1.03650e+01 -9.12447e+00 3.07247e+01 6.00372e-01
2.14888e+01 -1.02285e+01 -8.74356e+00 3.08241e+01 4.43403e-01
2.14988e+01 -1.00688e+01 -8.36502e+00 3.08697e+01 2.39635e-01
2.15088e+01 -9.88860e+00 -7.99538e+00 3.08629e+01 3.75049e-03
2.15188e+01 -9.69106e+00 -7.64034e+00 3.08059e+01 -2.34964e-01
2.15288e+01 -9.47943e+00 -7.30459e+00 3.07018e+01 -4.46019e-01
2.15388e+01 -9.25707e+00 -6.99177e+00 3.05545e+01 -6.12160e-01
2.15488e+01 -9.02732e+00 -6.70463e+00 3.03680e+01 -7.32190e-01
2.15589e+01 -8.79344e+00 -6.44514e+00 3.01467e+01 -8.14323e-01
2.15689e+01 -8.55851e+00 -6.21464e+00 2.98950e+01 -8.68967e-01
2.15789e+01 -8.32544e+00 -6.01387e+00 2.96174e+01 -9.04987e-01
2.15889e+01 -8.09689e+00 -5.84303e+00 2.93180e+01 -9.28797e-01
2.15989e+01 -7.87528e+00 -5.70190e+00 2.90011e+01 -9.44679e-01
2.16089e+01 -7.66274e+00 -5.58987e+00 2.86704e+01 -9.55391e-01
2.16189e+01 -7.46114e+00 -5.50606e+00 2.83296e+01 -9.62679e-01
2.16289e+01 -7.27208e+00 -5.44938e+00 2.79819e+01 -9.67650e-01
2.16389e+01 -7.09688e+00 -5.41860e+00 2.76305e+01 -9.71007e-01
2.16489e+01 -6.93663e+00 -5.41243e+00 2.72781e+01 -9.73200e-01
2.16589e+01 -6.79219e+00 -5.42954e+00 2.69271e+01 -9.74519e-01
2.16689e+01 -6.66420e+00 -5.46866e+00 2.65800e+01 -9.75150e-01
2.16789e+01 -6.55313e+00 -5.52857e+00 2.62389e+01 -9.75208e-01
2.16889e+01 -6.45930e+00 -5.60809e+00 2.59056e+01 -9.74762e-01
2.16989e+01 -6.38287e+00 -5.70618e+00 2.55821e+01 -9.73845e-01
2.17089e+01 -6.32392e+00 -5.82187e+00 2.52700e+01 -9.72462e-01
2.17189e+01 -6.28240e+00 -5.95429e+00 2.49710e+01 -9.70597e-01
2.17289e+01 -6.25822e+00 -6.10263e+00 2.46867e+01 -9.68208e-01
2.17389e+01 -6.25121e+00 -6.26618e+00 2.44186e+01 -9.65231e-01
2.17489e+01 -6.26114e+00 -6.44427e+00 2.41681e+01 -9.61569e-01
2.17589e+01 -6.28776e+00 -6.63628e+00 2.39369e+01 -9.57095e-01
2.17689e+01 -6.33076e+00 -6.84157e+00 2.37264e+01 -9.51633e-01
2.17789e+01 -6.38984e+00 -7.05951e+00 2.35381e+01 -9.44947e-01
2.17889e+01 -6.46462e+00 -7.28940e+00 2.33736e+01 -9.36721e-01
2.17989e+01 -6.55471e+00 -7.53050e+00 2.32344e+01 -9.26530e-01
2.18089e+01 -6.65969e+00 -7.78192e+00 2.31221e+01 -9.13798e-01
2.18189e+01 -6.77906e+00 -8.04265e+00 2.30382e+01 -8.97753e-01
2.18289e+01 -6.91230e+00 -8.31149e+00 2.29843e+01 -8.77349e-01
2.18389e+01 -7.05878e+00 -8.58704e+00 2.29619e+01 -8.51185e-01
2.18489e+01 -7.21780e+00 -8.86762e+00 2.29724e+01 -8.17402e-01
2.18590e+01 -7.38856e+00 -9.15129e+00 2.30172e+01 -7.73590e-01
2.18690e+01 -7.57013e+00 -9.43576e+00 2.30975e+01 -7.16745e-01
2.18790e+01 -7.76143e+00 -9.71841e+00 2.32143e+01 -6.43377e-01
2.18890e+01 -7.96121e+00 -9.99627e+00 2.33683e+01 -5.49909e-01
2.18990e+01 -8.16807e+00 -1.02660e+01 2.35598e+01 -4.33563e-01
2.19090e+01 -8.38036e+00 -1.05239e+01 2.37888e+01 -2.93768e-01
2.19190e+01 -8.59627e+00 -1.07660e+01 2.40548e+01 -1.33766e-01
2.19290e+01 -8.81374e+00 -1.09883e+01 2.43566e+01 3.85088e-02
2.19390e+01 -9.03054e+00 -1.11865e+01 2.46922e+01 2.11387e-01
2.19490e+01 -9.24423e+00 -1.13565e+01 2.50593e+01 3.72430e-01
2.19590e+01 -9.45225e+00 -1.14944e+01 2.54544e+01 5.11992e-01
2.19690e+01 -9.65189e+00 -1.15965e+01 2.58735e+01 6.25344e-01
2.19790e+01 -9.84037e+00 -1.16595e+01 2.63116e+01 7.12520e-01
2.19890e+01 -1.00149e+01 -1.16805e+01 2.67632e+01 7.76637e-01
2.19990e+01 -1.01727e+01 -1.16575e+01 2.72219e+01 8.22000e-01
2.20090e+01 -1.03111e+01 -1.15889e+01 2.76811e+01 8.52756e-01
2.20190e+01 -1.04275e+01 -1.14744e+01 2.81333e+01 8.72214e-01
2.20290e+01 -1.05198e+01 -1.13145e+01 2.85714e+01 8.82613e-01
2.20390e+01 -1.05859e+01 -1.11108e+01 2.89879e+01 8.85094e-01
2.20490e+01 -1.06244e+01 -1.08664e+01 2.93758e+01 8.79656e-01
2.20590e+01 -1.06341e+01 -1.05849e+01 2.97283e+01 8.65017e-01
2.20690e+01 -1.06145e+01 -1.02713e+01 3.00399e+01 8.38272e-01
2.20790e+01 -1.05655e+01 -9.93147e+00 3.03055e+01 7.94394e-01
2.20890e+01 -1.04879e+01 -9.57165e+00 3.05213e+01 7.25771e-01
2.20990e+01 -1.03827e+01 -9.19875e+00 3.06849e+01 6.22527e-01
2.21090e+01 -1.02517e+01 -8.81982e+00 3.07948e+01 4.75099e-01
2.21190e+01 -1.00971e+01 -8.44186e+00 3.08511e+01 2.80463e-01
2.21290e+01 -9.92149e+00 -8.07147e+00 3.08547e+01 4.99124e-02
2.21390e+01 -9.72798e+00 -7.71452e+00 3.08079e+01 -1.89686e-01
2.21490e+01 -9.51976e+00 -7.37588e+00 3.07136e+01 -4.07126e-01
2.21591e+01 -9.30018e+00 -7.05938e+00 3.05754e+01 -5.82108e-01
2.21691e+01 -9.07256e+00 -6.76792e+00 3.03973e+01 -7.10590e-01
2.21791e+01 -8.84016e+00 -6.50364e+00 3.01836e+01 -7.99429e-01
2.21891e+01 -8.60611e+00 -6.26799e+00 2.99387e+01 -8.58876e-01
2.21991e+01 -8.37332e+00 -6.06181e+00 2.96670e+01 -8.98159e-01
2.22091e+01 -8.14451e+00 -5.88544e+00 2.93728e+01 -9.24133e-01
2.22191e+01 -7.92213e+00 -5.73874e+00 2.90603e+01 -9.41447e-01
2.22291e+01 -7.70837e+00 -5.62118e+00 2.87333e+01 -9.53112e-01
2.22391e+01 -7.50515e+00 -5.53195e+00 2.83954e+01 -9.61045e-01
2.22491e+01 -7.31410e+00 -5.46999e+00 2.80500e+01 -9.66463e-01
2.22591e+01 -7.13662e+00 -5.43411e+00 2.77003e+01 -9.70138e-01
2.22691e+01 -6.97383e+00 -5.42304e+00 2.73490e+01 -9.72564e-01
2.22791e+01 -6.82662e+00 -5.43547e+00 2.69987e+01 -9.74061e-01
2.22891e+01 -6.69570e+00 -5.47012e+00 2.66517e+01 -9.74832e-01
2.22991e+01 -6.58156e+00 -5.52575e+00 2.63102e+01 -9.75007e-01
2.23091e+01 -6.48456e+00 -5.60120e+00 2.59762e+01 -9.74663e-01
2.23191e+01 -6.40488e+00 -5.69539e+00 2.56516e+01 -9.73840e-01
2.23291e+01 -6.34262e+00 -5.80735e+00 2.53381e+01 -9.72549e-01
2.23391e+01 -6.29777e+00 -5.93617e+00 2.50373e+01 -9.70778e-01
2.23491e+01 -6.27024e+00 -6.08105e+00 2.47508e+01 -9.68489e-01
2.23591e+01 -6.25986e+00 -6.24125e+00 2.44801e+01 -9.65622e-01
2.23691e+01 -6.26644e+00 -6.41610e+00 2.42269e+01 -9.62090e-01
2.23791e+01 -6.28971e+00 -6.60496e+00 2.39925e+01 -9.57769e-01
2.23891e+01 -6.32941e+00 -6.80720e+00 2.37785e+01 -9.52494e-01
2.23991e+01 -6.38519e+00 -7.02218e+00 2.35864e+01 -9.46041e-01
2.24091e+01 -6.45672e+00 -7.24923e+00 2.34177e+01 -9.38110e-01
2.24191e+01 -6.54361e+00 -7.48758e+00 2.32740e+01 -9.28300e-01
2.24291e+01 -6.64543e+00 -7.73640e+00 2.31568e+01 -9.16068e-01
2.24391e+01 -6.76171e+00 -7.99470e+00 2.30676e+01 -9.00681e-01
2.24491e+01 -6.89192e+00 -8.26130e+00 2.30081e+01 -8.81156e-01
2.24592e+01 -7.03547e+00 -8.53485e+00 2.29797e+01 -8.56166e-01
2.24692e+01 -7.19166e+00 -8.81373e+00 2.29839e+01 -8.23956e-01
2.24792e+01 -7.35971e+00 -9.09604e+00 2.30221e+01 -7.82234e-01
2.24892e+01 -7.53871e+00 -9.37957e+00 2.30954e+01 -7.28126e-01
2.24992e+01 -7.72763e+00 -9.66178e+00 2.32049e+01 -6.58240e-01
2.25092e+01 -7.92524e+00 -9.93975e+00 2.33513e+01 -5.69002e-01
2.25192e+01 -8.13017e+00 -1.02102e+01 2.35352e+01 -4.57427e-01
2.25292e+01 -8.34083e+00 -1.04696e+01 2.37564e+01 -3.22423e-01
2.25392e+01 -8.55544e+00 -1.07140e+01 2.40146e+01 -1.66393e-01
2.25492e+01 -8.77199e+00 -1.09394e+01 2.43086e+01 3.68361e-03
2.25592e+01 -8.98830e+00 -1.11415e+01 2.46369e+01 1.76789e-01
2.25692e+01 -9.20196e+00 -1.13164e+01 2.49968e+01 3.40466e-01
2.25792e+01 -9.41045e+00 -1.14599e+01 2.53854e+01 4.84379e-01
2.25892e+01 -9.61109e+00 -1.15685e+01 2.57986e+01 6.02807e-01
2.25992e+01 -9.80113e+00 -1.16387e+01 2.62318e+01 6.94916e-01
2.26092e+01 -9.97778e+00 -1.16676e+01 2.66794e+01 7.63314e-01
2.26192e+01 -1.01383e+01 -1.16529e+01 2.71354e+01 8.12138e-01
2.26292e+01 -1.02799e+01 -1.15932e+01 2.75930e+01 8.45590e-01
2.26392e+01 -1.04002e+01 -1.14877e+01 2.80452e+01 8.67141e-01
2.26492e+01 -1.04968e+01 -1.13369e+01 2.84846e+01 8.79225e-01
2.26592e+01 -1.05677e+01 -1.11422e+01 2.89039e+01 8.83184e-01
2.26692e+01 -1.06113e+01 -1.09063e+01 2.92960e+01 8.79235e-01
2.26792e+01 -1.06264e+01 -1.06327e+01 2.96542e+01 8.66349e-01
2.26892e+01 -1.06124e+01 -1.03263e+01 2.99725e+01 8.41959e-01
2.26992e+01 -1.05692e+01 -9.99246e+00 3.02460e+01 8.01484e-01
2.27092e+01 -1.04973e+01 -9.63756e+00 3.04707e+01 7.37854e-01
2.27192e+01 -1.03977e+01 -9.26831e+00 3.06437e+01 6.41615e-01
2.27292e+01 -1.02720e+01 -8.89170e+00 3.07635e+01 5.02972e-01
2.27392e+01 -1.01223e+01 -8.51473e+00 3.08298e+01 3.17264e-01
2.27492e+01 -9.95126e+00 -8.14405e+00 3.08435e+01 9.27411e-02
2.27593e+01 -9.76177e+00 -7.78566e+00 3.08065e+01 -1.46390e-01
2.27693e+01 -9.55700e+00 -7.44461e+00 3.07216e+01 -3.68898e-01
2.27793e+01 -9.34026e+00 -7.12490e+00 3.05922e+01 -5.51910e-01
2.27893e+01 -9.11488e+00 -6.82959e+00 3.04222e+01 -6.88536e-01
2.27993e+01 -8.88412e+00 -6.56095e+00 3.02160e+01 -7.84062e-01
2.28093e+01 -8.65111e+00 -6.32056e+00 2.99778e+01 -8.48399e-01
2.28193e+01 -8.41880e+00 -6.10939e+00 2.97121e+01 -8.91043e-01
2.28293e+01 -8.18994e+00 -5.92785e+00 2.94231e+01 -9.19264e-01
2.28393e+01 -7.96702e+00 -5.77592e+00 2.91149e+01 -9.38067e-01
2.28493e+01 -7.75228e+00 -5.65314e+00 2.87917e+01 -9.50725e-01
2.28593e+01 -7.54767e+00 -5.55876e+00 2.84568e+01 -9.59331e-01
2.28693e+01 -7.35488e+00 -5.49178e+00 2.81139e+01 -9.65213e-01
2.28793e+01 -7.17535e+00 -5.45103e+00 2.77660e+01 -9.69217e-01
2.28893e+01 -7.01025e+00 -5.43527e+00 2.74160e+01 -9.71883e-01
2.28993e+01 -6.86053e+00 -5.44321e+00 2.70665e+01 -9.73561e-01
2.29093e+01 -6.72691e+00 -5.47355e+00 2.67199e+01 -9.74475e-01
2.29193e+01 -6.60993e+00 -5.52508e+00 2.63783e+01 -9.74766e-01
2.29293e+01 -6.50996e+00 -5.59660e+00 2.60438e+01 -9.74523e-01
2.29393e+01 -6.42725e+00 -5.68703e+00 2.57184e+01 -9.73791e-01
2.29493e+01 -6.36189e+00 -5.79537e+00 2.54036e+01 -9.72588e-01
2.29593e+01 -6.31389e+00 -5.92072e+00 2.51012e+01 -9.70905e-01
2.29693e+01 -6.28319e+00 -6.06226e+00 2.48128e+01 -9.68709e-01
2.29793e+01 -6.26964e+00 -6.21922e+00 2.45400e+01 -9.65946e-01
2.29893e+01 -6.27303e+00 -6.39094e+00 2.42842e+01 -9.62531e-01
2.29993e+01 -6.29314e+00 -6.57675e+00 2.40470e+01 -9.58349e-01
2.30093e+01 -6.32967e+00 -6.77603e+00 2.38298e+01 -9.53242e-01
2.30193e+01 -6.38233e+00 -6.98813e+00 2.36342e+01 -9.46998e-01
2.30293e+01 -6.45075e+00 -7.21239e+00 2.34617e+01 -9.39333e-01
2.30393e+01 -6.53457e+00 -7.44807e+00 2.33139e+01 -9.29863e-01
2.30493e+01 -6.63337e+00 -7.69433e+00 2.31922e+01 -9.18076e-01
2.30594e+01 -6.74667e+00 -7.95021e+00 2.30982e+01 -9.03277e-01
2.30694e+01 -6.87397e+00 -8.21458e+00 2.30335e+01 -8.84533e-01
2.30794e+01 -7.01468e+00 -8.48610e+00 2.29995e+01 -8.60590e-01
2.30894e+01 -7.16812e+00 -8.76322e+00 2.29978e+01 -8.29781e-01
2.30994e+01 -7.33353e+00 -9.04408e+00 2.30297e+01 -7.89929e-01
2.31094e+01 -7.51003e+00 -9.32655e+00 2.30965e+01 -7.38278e-01
2.31194e+01 -7.69659e+00 -9.60813e+00 2.31991e+01 -6.71544e-01
2.31294e+01 -7.89204e+00 -9.88600e+00 2.33385e+01 -5.86178e-01
2.31394e+01 -8.09503e+00 -1.01570e+01 2.35150e+01 -4.79048e-01
2.31494e+01 -8.30402e+00 -1.04175e+01 2.37289e+01 -3.48642e-01
2.31594e+01 -8.51725e+00 -1.06638e+01 2.39796e+01 -1.96621e-01
2.31694e+01 -8.73278e+00 -1.08918e+01 2.42662e+01 -2.90623e-02
2.31794e+01 -8.94845e+00 -1.10974e+01 2.45873e+01 1.43720e-01
2.31894e+01 -9.16191e+00 -1.12765e+01 2.49404e+01 3.09402e-01
2.31994e+01 -9.37066e+00 -1.14252e+01 2.53225e+01 4.57115e-01
2.32094e+01 -9.57206e+00 -1.15396e+01 2.57299e+01 5.80233e-01
2.32194e+01 -9.76338e+00 -1.16164e+01 2.61580e+01 6.77061e-01
2.32294e+01 -9.94185e+00 -1.16525e+01 2.66015e+01 7.49649e-01
2.32394e+01 -1.01047e+01 -1.16457e+01 2.70544e+01 8.01913e-01
2.32494e+01 -1.02493e+01 -1.15942e+01 2.75102e+01 8.38067e-01
2.32594e+01 -1.03730e+01 -1.14973e+01 2.79618e+01 8.61716e-01
2.32694e+01 -1.04735e+01 -1.13551e+01 2.84020e+01 8.75472e-01
2.32794e+01 -1.05487e+01 -1.11690e+01 2.88234e+01 8.80866e-01
2.32894e+01 -1.05971e+01 -1.09413e+01 2.92191e+01 8.78312e-01
2.32994e+01 -1.06173e+01 -1.06754e+01 2.95821e+01 8.67014e-01
2.33094e+01 -1.06086e+01 -1.03759e+01 2.99066e+01 8.44703e-01
2.33194e+01 -1.05707e+01 -1.00482e+01 3.01872e+01 8.07201e-01
2.33294e+01 -1.05042e+01 -9.69831e+00 3.04199e+01 7.47933e-01
2.33394e+01 -1.04099e+01 -9.33292e+00 3.06016e+01 6.57892e-01
2.33494e+01 -1.02893e+01 -8.95893e+00 3.07306e+01 5.27236e-01
2.33595e+01 -1.01445e+01 -8.58332e+00 3.08064e+01 3.50068e-01
2.33695e+01 -9.97790e+00 -8.21279e+00 3.08295e+01 1.31981e-01
2.33795e+01 -9.79237e+00 -7.85343e+00 3.08018e+01 -1.05545e-01
2.33895e+01 -9.59105e+00 -7.51044e+00 3.07258e+01 -3.31831e-01
2.33995e+01 -9.37721e+00 -7.18799e+00 3.06049e+01 -5.21957e-01
2.34095e+01 -9.15416e+00 -6.88930e+00 3.04429e+01 -6.66290e-01
2.34195e+01 -8.92516e+00 -6.61677e+00 3.02439e+01 -7.68381e-01
2.34295e+01 -8.69335e+00 -6.37208e+00 3.00123e+01 -8.37628e-01
2.34395e+01 -8.46171e+00 -6.15632e+00 2.97524e+01 -8.83695e-01
2.34495e+01 -8.23301e+00 -5.97002e+00 2.94686e+01 -9.14221e-01
2.34595e+01 -8.00977e+00 -5.81322e+00 2.91649e+01 -9.34560e-01
2.34695e+01 -7.79426e+00 -5.68556e+00 2.88454e+01 -9.48245e-01
2.34795e+01 -7.58851e+00 -5.58633e+00 2.85138e+01 -9.57545e-01
2.34895e+01 -7.39423e+00 -5.51460e+00 2.81734e+01 -9.63906e-01
2.34995e+01 -7.21290e+00 -5.46924e+00 2.78275e+01 -9.68247e-01
2.35095e+01 -7.04575e+00 -5.44902e+00 2.74789e+01 -9.71159e-01
2.35195e+01 -6.89374e+00 -5.45267e+00 2.71304e+01 -9.73021e-01
2.35295e+01 -6.75766e+00 -5.47891e+00 2.67843e+01 -9.74078e-01
2.35395e+01 -6.63807e+00 -5.52650e+00 2.64429e+01 -9.74486e-01
2.35495e+01 -6.53538e+00 -5.59425e+00 2.61082e+01 -9.74342e-01
2.35595e+01 -6.44984e+00 -5.68107e+00 2.57821e+01 -9.73699e-01
2.35695e+01 -6.38160e+00 -5.78595e+00 2.54663e+01 -9.72580e-01
2.35795e+01 -6.33067e+00 -5.90797e+00 2.51627e+01 -9.70979e-01
2.35895e+01 -6.29700e+00 -6.04628e+00 2.48727e+01 -9.68870e-01
2.35995e+01 -6.28046e+00 -6.20013e+00 2.45979e+01 -9.66201e-01
2.36095e+01 -6.28086e+00 -6.36882e+00 2.43399e+01 -9.62893e-01
2.36195e+01 -6.29797e+00 -6.55169e+00 2.41002e+01 -9.58837e-01
2.36295e+01 -6.33152e+00 -6.74810e+00 2.38802e+01 -9.53881e-01
2.36395e+01 -6.38120e+00 -6.95742e+00 2.36814e+01 -9.47824e-01
2.36495e+01 -6.44668e+00 -7.17897e+00 2.35055e+01 -9.40395e-01
2.36596e+01 -6.52758e+00 -7.41204e+00 2.33538e+01 -9.31228e-01
2.36696e+01 -6.62349e+00 -7.65579e+00 2.32280e+01 -9.19835e-01
2.36796e+01 -6.73395e+00 -7.90929e+00 2.31296e+01 -9.05557e-01
2.36896e+01 -6.85846e+00 -8.17144e+00 2.30601e+01 -8.87505e-01
2.36996e+01 -6.99643e+00 -8.44093e+00 2.30210e+01 -8.64491e-01
2.37096e+01 -7.14722e+00 -8.71624e+00 2.30139e+01 -8.34926e-01
2.37196e+01 -7.31007e+00 -8.99558e+00 2.30400e+01 -7.96736e-01
2.37296e+01 -7.48412e+00 -9.27686e+00 2.31007e+01 -7.47282e-01
2.37396e+01 -7.66838e+00 -9.55765e+00 2.31969e+01 -6.83382e-01
2.37496e+01 -7.86169e+00 -9.83521e+00 2.33297e+01 -6.01534e-01
2.37596e+01 -8.06275e+00 -1.01064e+01 2.34993e+01 -4.98512e-01
2.37696e+01 -8.27003e+00 -1.03678e+01 2.37062e+01 -3.72460e-01
2.37796e+01 -8.48183e+00 -1.06156e+01 2.39498e+01 -2.24405e-01
2.37896e+01 -8.69625e+00 -1.08458e+01 2.42294e+01 -5.95872e-02
2.37996e+01 -8.91115e+00 -1.10544e+01 2.45435e+01 1.12408e-01
2.38096e+01 -9.12424e+00 -1.12373e+01 2.48900e+01 2.79505e-01
2.38196e+01 -9.33305e+00 -1.13904e+01 2.52659e+01 4.30458e-01
2.38296e+01 -9.53497e+00 -1.15101e+01 2.56675e+01 5.57839e-01
2.38396e+01 -9.72730e+00 -1.15929e+01 2.60906e+01 6.59118e-01
2.38496e+01 -9.90729e+00 -1.16357e+01 2.65298e+01 7.35758e-01
2.38596e+01 -1.00722e+01 -1.16360e+01 2.69794e+01 7.91402e-01
2.38696e+01 -1.02193e+01 -1.15922e+01 2.74330e+01 8.30239e-01
2.38796e+01 -1.03460e+01 -1.15033e+01 2.78836e+01 8.55974e-01
2.38896e+01 -1.04501e+01 -1.13692e+01 2.83240e+01 8.71382e-01
2.38996e+01 -1.05293e+01 -1.11912e+01 2.87470e+01 8.78165e-01
2.39096e+01 -1.05820e+01 -1.09713e+01 2.91455e+01 8.76921e-01
2.39196e+01 -1.06068e+01 -1.07129e+01 2.95126e+01 8.67062e-01
2.39296e+01 -1.06030e+01 -1.04202e+01 2.98424e+01 8.46585e-01
2.39396e+01 -1.05703e+01 -1.00985e+01 3.01294e+01 8.11668e-01
2.39496e+01 -1.05088e+01 -9.75374e+00 3.03693e+01 7.56190e-01
2.39597e+01 -1.04196e+01 -9.39237e+00 3.05590e+01 6.71591e-01
2.39697e+01 -1.03039e+01 -9.02127e+00 3.06964e+01 5.48111e-01
2.39797e+01 -1.01637e+01 -8.64736e+00 3.07809e+01 3.78953e-01
2.39897e+01 -1.00014e+01 -8.27738e+00 3.08129e+01 1.67460e-01
2.39997e+01 -9.81975e+00 -7.91749e+00 3.07940e+01 -6.75544e-02
2.40097e+01 -9.62186e+00 -7.57304e+00 3.07265e+01 -2.96407e-01
2.40197e+01 -9.41094e+00 -7.24834e+00 3.06136e+01 -4.92664e-01
2.40297e+01 -9.19029e+00 -6.94675e+00 3.04592e+01 -6.44144e-01
2.40397e+01 -8.96316e+00 -6.67079e+00 3.02673e+01 -7.52572e-01
2.40497e+01 -8.73269e+00 -6.42226e+00 3.00421e+01 -8.26676e-01
2.40597e+01 -8.50188e+00 -6.20235e+00 2.97880e+01 -8.76181e-01
2.40697e+01 -8.27352e+00 -6.01169e+00 2.95093e+01 -9.09046e-01
2.40797e+01 -8.05018e+00 -5.85041e+00 2.92101e+01 -9.30951e-01
2.40897e+01 -7.83415e+00 -5.71822e+00 2.88944e+01 -9.45685e-01
2.40997e+01 -7.62749e+00 -5.61448e+00 2.85660e+01 -9.55696e-01
2.41097e+01 -7.43196e+00 -5.53830e+00 2.82283e+01 -9.62547e-01
2.41197e+01 -7.24909e+00 -5.48861e+00 2.78845e+01 -9.67234e-01
2.41297e+01 -7.08013e+00 -5.46418e+00 2.75376e+01 -9.70395e-01
2.41397e+01 -6.92610e+00 -5.46378e+00 2.71902e+01 -9.72444e-01
2.41497e+01 -6.78780e+00 -5.48612e+00 2.68448e+01 -9.73644e-01
2.41597e+01 -6.66584e+00 -5.52997e+00 2.65037e+01 -9.74168e-01
2.41697e+01 -6.56067e+00 -5.59413e+00 2.61690e+01 -9.74121e-01
2.41797e+01 -6.47255e+00 -5.67752e+00 2.58425e+01 -9.73564e-01
2.41897e+01 -6.40164e+00 -5.77908e+00 2.55260e+01 -9.72524e-01
2.41997e+01 -6.34799e+00 -5.89791e+00 2.52213e+01 -9.71002e-01
2.42097e+01 -6.31157e+00 -6.03314e+00 2.49300e+01 -9.68973e-01
2.42197e+01 -6.29224e+00 -6.18400e+00 2.46536e+01 -9.66390e-01
2.42297e+01 -6.28984e+00 -6.34979e+00 2.43937e+01 -9.63179e-01
2.42397e+01 -6.30415e+00 -6.52983e+00 2.41518e+01 -9.59234e-01
2.42497e+01 -6.33490e+00 -6.72349e+00 2.39293e+01 -9.54414e-01
2.42598e+01 -6.38179e+00 -6.93012e+00 2.37277e+01 -9.48522e-01
2.42698e+01 -6.44449e+00 -7.14906e+00 2.35487e+01 -9.41301e-01
2.42798e+01 -6.52262e+00 -7.37959e+00 2.33936e+01 -9.32402e-01
2.42898e+01 -6.61579e+00 -7.62090e+00 2.32641e+01 -9.21356e-01
2.42998e+01 -6.72355e+00 -7.87206e+00 2.31617e+01 -9.07536e-01
2.43098e+01 -6.84540e+00 -8.13200e+00 2.30879e+01 -8.90095e-01
2.43198e+01 -6.98076e+00 -8.39945e+00 2.30441e+01 -8.67897e-01
2.43298e+01 -7.12900e+00 -8.67293e+00 2.30320e+01 -8.39430e-01
2.43398e+01 -7.28939e+00 -8.95068e+00 2.30528e+01 -8.02710e-01
2.43498e+01 -7.46107e+00 -9.23067e+00 2.31078e+01 -7.55206e-01
2.43598e+01 -7.64307e+00 -9.51053e+00 2.31982e+01 -6.93838e-01
2.43698e+01 -7.83428e+00 -9.78757e+00 2.33247e+01 -6.15164e-01
2.43798e+01 -8.03340e+00 -1.00587e+01 2.34880e+01 -5.15902e-01
2.43898e+01 -8.23896e+00 -1.03206e+01 2.36882e+01 -3.93928e-01
2.43998e+01 -8.44929e+00 -1.05696e+01 2.39252e+01 -2.49726e-01
2.44098e+01 -8.66251e+00 -1.08017e+01 2.41982e+01 -8.77796e-02
2.44198e+01 -8.87653e+00 -1.10128e+01 2.45057e+01 8.30493e-02
2.44298e+01 -9.08911e+00 -1.11989e+01 2.48457e+01 2.51026e-01
2.44398e+01 -9.29779e+00 -1.13560e+01 2.52155e+01 4.04664e-01
2.44498e+01 -9.50001e+00 -1.14803e+01 2.56116e+01 5.35850e-01
2.44598e+01 -9.69308e+00 -1.15684e+01 2.60295e+01 6.41264e-01
2.44698e+01 -9.87429e+00 -1.16172e+01 2.64645e+01 7.21766e-01
2.44798e+01 -1.00409e+01 -1.16242e+01 2.69106e+01 7.80693e-01
2.44898e+01 -1.01902e+01 -1.15874e+01 2.73617e+01 8.22162e-01
2.44998e+01 -1.03196e+01 -1.15058e+01 2.78109e+01 8.49956e-01
2.45098e+01 -1.04267e+01 -1.13794e+01 2.82510e+01 8.66985e-01
2.45198e+01 -1.05095e+01 -1.12089e+01 2.86750e+01 8.75108e-01
2.45298e+01 -1.05661e+01 -1.09965e+01 2.90757e+01 8.75091e-01
2.45398e+01 -1.05952e+01 -1.07452e+01 2.94462e+01 8.66535e-01
2.45498e+01 -1.05959e+01 -1.04592e+01 2.97805e+01 8.47670e-01
2.45599e+01 -1.05679e+01 -1.01434e+01 3.00730e+01 8.14990e-01
2.45699e+01 -1.05112e+01 -9.80371e+00 3.03193e+01 7.62784e-01
2.45799e+01 -1.04267e+01 -9.44648e+00 3.05161e+01 6.82918e-01
2.45899e+01 -1.03156e+01 -9.07847e+00 3.06613e+01 5.65809e-01
2.45999e+01 -1.01798e+01 -8.70658e+00 3.07538e+01 4.04035e-01
2.46099e+01 -1.00217e+01 -8.33752e+00 3.07940e+01 1.99073e-01
2.46199e+01 -9.84386e+00 -7.97755e+00 3.07832e+01 -3.27560e-02
2.46299e+01 -9.64935e+00 -7.63209e+00 3.07237e+01 -2.63076e-01
2.46399e+01 -9.44136e+00 -7.30561e+00 3.06186e+01 -4.64446e-01
2.46499e+01 -9.22315e+00 -7.00160e+00 3.04715e+01 -6.22412e-01
2.46599e+01 -8.99797e+00 -6.72270e+00 3.02863e+01 -7.36845e-01
2.46699e+01 -8.76897e+00 -6.47080e+00 3.00673e+01 -8.15676e-01
2.46799e+01 -8.53915e+00 -6.24720e+00 2.98188e+01 -8.68584e-01
2.46899e+01 -8.31133e+00 -6.05262e+00 2.95451e+01 -9.03788e-01
2.46999e+01 -8.08808e+00 -5.88726e+00 2.92503e+01 -9.27271e-01
2.47099e+01 -7.87176e+00 -5.75092e+00 2.89385e+01 -9.43066e-01
2.47199e+01 -7.66442e+00 -5.64303e+00 2.86134e+01 -9.53798e-01
2.47299e+01 -7.46790e+00 -5.56274e+00 2.82784e+01 -9.61145e-01
2.47399e+01 -7.28374e+00 -5.50900e+00 2.79368e+01 -9.66181e-01
2.47499e+01 -7.11323e+00 -5.48065e+00 2.75917e+01 -9.69595e-01
2.47599e+01 -6.95743e+00 -5.47644e+00 2.72456e+01 -9.71831e-01
2.47699e+01 -6.81718e+00 -5.49512e+00 2.69012e+01 -9.73175e-01
2.47799e+01 -6.69311e+00 -5.53544e+00 2.65606e+01 -9.73813e-01
2.47899e+01 -6.58569e+00 -5.59622e+00 2.62260e+01 -9.73861e-01
2.47999e+01 -6.49523e+00 -5.67634e+00 2.58994e+01 -9.73386e-01
2.48099e+01 -6.42190e+00 -5.77477e+00 2.55825e+01 -9.72422e-01
2.48199e+01 -6.36576e+00 -5.89056e+00 2.52770e+01 -9.70972e-01
2.48299e+01 -6.32680e+00 -6.02286e+00 2.49847e+01 -9.69017e-01
2.48399e+01 -6.30491e+00 -6.17088e+00 2.47069e+01 -9.66512e-01
2.48499e+01 -6.29992e+00 -6.33389e+00 2.44454e+01 -9.63388e-01
2.48600e+01 -6.31163e+00 -6.51123e+00 2.42016e+01 -9.59543e-01
2.48700e+01 -6.33977e+00 -6.70225e+00 2.39769e+01 -9.54841e-01
2.48800e+01 -6.38404e+00 -6.90631e+00 2.37730e+01 -9.49095e-01
2.48900e+01 -6.44414e+00 -7.12273e+00 2.35912e+01 -9.42057e-01
2.49000e+01 -6.51968e+00 -7.35080e+00 2.34332e+01 -9.33390e-01
2.49100e+01 -6.61028e+00 -7.58974e+00 2.33004e+01 -9.22648e-01
2.49200e+01 -6.71548e+00 -7.83862e+00 2.31943e+01 -9.09227e-01
2.49300e+01 -6.83481e+00 -8.09639e+00 2.31166e+01 -8.92318e-01
2.49400e+01 -6.96769e+00 -8.36181e+00 2.30686e+01 -8.70834e-01
2.49500e+01 -7.11350e+00 -8.63343e+00 2.30520e+01 -8.43327e-01
2.49600e+01 -7.27152e+00 -8.90953e+00 2.30679e+01 -8.07897e-01
2.49700e+01 -7.44091e+00 -9.18814e+00 2.31178e+01 -7.62110e-01
2.49800e+01 -7.62074e+00 -9.46693e+00 2.32027e+01 -7.02987e-01
2.49900e+01 -7.80988e+00 -9.74328e+00 2.33236e+01 -6.27153e-01
2.50000e+01 -8.00710e+00 -1.00142e+01 2.34809e+01 -5.31299e-01


==> data/lorenz_stabilizer_plot_end.dat <==
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00
1.66722e-03 1.43591e+00 2.17894e+00 1.45026e+01 -8.17184e-01
1.16706e-02 1.51480e+00 2.34993e+00 1.41538e+01 -7.97162e-01
2.16739e-02 1.60318e+00 2.53612e+00 1.38188e+01 -7.73161e-01
3.16772e-02 1.70167e+00 2.73914e+00 1.34981e+01 -7.44241e-01
4.16806e-02 1.81100e+00 2.96076e+00 1.31922e+01 -7.09213e-01
5.16839e-02 1.93200e+00 3.20290e+00 1.29018e+01 -6.66581e-01
6.16872e-02 2.06560e+00 3.46765e+00 1.26280e+01 -6.14497e-01
7.16906e-02 2.21287e+00 3.75727e+00 1.23718e+01 -5.50745e-01
8.16939e-02 2.37500e+00 4.07420e+00 1.21348e+01 -4.72802e-01
9.16972e-02 2.55329e+00 4.42105e+00 1.19187e+01 -3.78053e-01
1.01701e-01 2.74918e+00 4.80062e+00 1.17256e+01 -2.64268e-01
1.11704e-01 2.96426e+00 5.21585e+00 1.15581e+01 -1.30453e-01
1.21707e-01 3.20024e+00 5.66977e+00 1.14194e+01 2.19531e-02
1.31711e-01 3.45897e+00 6.16546e+00 1.13132e+01 1.87842e-01
1.41714e-01 3.74239e+00 6.70591e+00 1.12441e+01 3.57966e-01
1.51717e-01 4.05256e+00 7.29390e+00 1.12174e+01 5.20158e-01
1.61721e-01 4.39158e+00 7.93183e+00 1.12393e+01 6.62442e-01
1.71724e-01 4.76154e+00 8.62159e+00 1.13173e+01 7.76694e-01
1.81727e-01 5.16451e+00 9.36436e+00 1.14599e+01 8.60702e-01
1.91731e-01 5.60240e+00 1.01603e+01 1.16770e+01 9.17562e-01
2.01734e-01 6.07692e+00 1.10084e+01 1.19797e+01 9.53293e-01
2.11737e-01 6.58940e+00 1.19056e+01 1.23806e+01 9.74358e-01
2.21741e-01 7.14068e+00 1.28466e+01 1.28935e+01 9.86140e-01
2.31744e-01 7.73085e+00 1.38230e+01 1.35331e+01 9.92470e-01
2.41747e-01 8.35903e+00 1.48227e+01 1.43146e+01 9.95773e-01
2.51751e-01 9.02303e+00 1.58286e+01 1.52531e+01 9.97462e-01
2.61754e-01 9.71901e+00 1.68186e+01 1.63624e+01 9.98297e-01
2.71757e-01 1.04411e+01 1.77646e+01 1.76535e+01 9.98654e-01
2.81761e-01 1.11810e+01 1.86321e+01 1.91326e+01 9.98672e-01
2.91764e-01 1.19276e+01 1.93812e+01 2.07990e+01 9.98258e-01
3.01767e-01 1.26670e+01 1.99673e+01 2.26427e+01 9.96779e-01
3.11771e-01 1.33820e+01 2.03436e+01 2.46417e+01 9.91223e-01
3.21774e-01 1.40527e+01 2.04646e+01 2.67603e+01 9.64265e-01
3.31777e-01 1.46571e+01 2.02899e+01 2.89485e+01 7.98791e-01
3.41781e-01 1.51717e+01 1.97873e+01 3.11423e+01 1.78322e-02
3.51784e-01 1.55728e+01 1.89394e+01 3.32667e+01 -8.25447e-01
3.61787e-01 1.58387e+01 1.77600e+01 3.52416e+01 -9.83728e-01
3.71791e-01 1.59524e+01 1.62844e+01 3.69900e+01 -9.98428e-01
3.81794e-01 1.59025e+01 1.45660e+01 3.84458e+01 -9.99796e-01
3.91797e-01 1.56848e+01 1.26752e+01 3.95605e+01 -9.99958e-01
4.01801e-01 1.53028e+01 1.06925e+01 4.03081e+01 -9.99985e-01
4.11804e-01 1.47673e+01 8.69995e+00 4.06870e+01 -9.99990e-01
4.21807e-01 1.40957e+01 6.77356e+00 4.07181e+01 -9.99988e-01
4.31811e-01 1.33105e+01 4.97612e+00 4.04402e+01 -9.99976e-01
4.41814e-01 1.24370e+01 3.35346e+00 3.99038e+01 -9.99930e-01
4.51817e-01 1.15020e+01 1.93337e+00 3.91644e+01 -9.99748e-01
4.61821e-01 1.05310e+01 7.26761e-01 3.82769e+01 -9.98999e-01
4.71824e-01 9.54789e+00 -2.69365e-01 3.72909e+01 -9.96104e-01
4.81827e-01 8.57321e+00 -1.06829e+00 3.62485e+01 -9.86402e-01
4.91831e-01 7.62401e+00 -1.68990e+00 3.51835e+01 -9.59917e-01
5.01834e-01 6.71364e+00 -2.15742e+00 3.41207e+01 -9.03754e-01
5.11837e-01 5.85191e+00 -2.49494e+00 3.30781e+01 -8.13817e-01
5.21841e-01 5.04542e+00 -2.72587e+00 3.20668e+01 -7.05649e-01
5.31844e-01 4.29799e+00 -2.87194e+00 3.10936e+01 -6.06864e-01
5.41847e-01 3.61111e+00 -2.95267e+00 3.01615e+01 -5.39042e-01
5.51851e-01 2.98440e+00 -2.98503e+00 2.92710e+01 -5.09607e-01
5.61854e-01 2.41601e+00 -2.98338e+00 2.84211e+01 -5.14998e-01
5.71857e-01 1.90305e+00 -2.95955e+00 2.76097e+01 -5.46328e-01
5.81861e-01 1.44186e+00 -2.92308e+00 2.68345e+01 -5.93400e-01
5.91864e-01 1.02835e+00 -2.88155e+00 2.60929e+01 -6.47057e-01
6.01867e-01 6.58149e-01 -2.84086e+00 2.53824e+01 -7.00397e-01
6.11871e-01 3.26834e-01 -2.80557e+00 2.47006e+01 -7.49109e-01
6.21874e-01 3.00120e-02 -2.77914e+00 2.40456e+01 -7.91141e-01
6.31877e-01 -2.36575e-01 -2.76417e+00 2.34155e+01 -8.26053e-01
6.41881e-01 -4.76996e-01 -2.76262e+00 2.28090e+01 -8.54337e-01
6.51884e-01 -6.95094e-01 -2.77595e+00 2.22246e+01 -8.76909e-01
6.61887e-01 -8.94464e-01 -2.80526e+00 2.16616e+01 -8.94777e-01
6.71891e-01 -1.07846e+00 -2.85141e+00 2.11190e+01 -9.08879e-01
6.81894e-01 -1.25017e+00 -2.91508e+00 2.05962e+01 -9.20012e-01
6.91897e-01 -1.41247e+00 -2.99687e+00 2.00929e+01 -9.28825e-01
7.01901e-01 -1.56800e+00 -3.09733e+00 1.96089e+01 -9.35825e-01
7.11904e-01 -1.71922e+00 -3.21705e+00 1.91439e+01 -9.41409e-01
7.21907e-01 -1.86840e+00 -3.35663e+00 1.86982e+01 -9.45878e-01
7.31911e-01 -2.01765e+00 -3.51677e+00 1.82719e+01 -9.49463e-01
7.41914e-01 -2.16896e+00 -3.69823e+00 1.78655e+01 -9.52337e-01
7.51917e-01 -2.32422e+00 -3.90192e+00 1.74795e+01 -9.54629e-01
7.61921e-01 -2.48519e+00 -4.12882e+00 1.71147e+01 -9.56431e-01
7.71924e-01 -2.65361e+00 -4.38006e+00 1.67721e+01 -9.57806e-01
7.81927e-01 -2.83115e+00 -4.65687e+00 1.64529e+01 -9.58788e-01
7.91931e-01 -3.01942e+00 -4.96059e+00 1.61586e+01 -9.59387e-01
8.01934e-01 -3.22004e+00 -5.29263e+00 1.58911e+01 -9.59584e-01
8.11937e-01 -3.43461e+00 -5.65448e+00 1.56526e+01 -9.59331e-01
8.21941e-01 -3.66469e+00 -6.04765e+00 1.54455e+01 -9.58536e-01
8.31944e-01 -3.91188e+00 -6.47362e+00 1.52730e+01 -9.57054e-01
8.41947e-01 -4.17773e+00 -6.93379e+00 1.51386e+01 -9.54656e-01
8.51951e-01 -4.46378e+00 -7.42935e+00 1.50464e+01 -9.50982e-01
8.61954e-01 -4.77153e+00 -7.96125e+00 1.50010e+01 -9.45455e-01
8.71957e-01 -5.10240e+00 -8.52998e+00 1.50080e+01 -9.37128e-01
8.81961e-01 -5.45769e+00 -9.13544e+00 1.50732e+01 -9.24379e-01
8.91964e-01 -5.83854e+00 -9.77672e+00 1.52037e+01 -9.04323e-01
9.01967e-01 -6.24583e+00 -1.04518e+01 1.54067e+01 -8.71645e-01
9.11971e-01 -6.68012e+00 -1.11573e+01 1.56905e+01 -8.16254e-01
9.21974e-01 -7.14150e+00 -1.18879e+01 1.60637e+01 -7.19058e-01
9.31977e-01 -7.62944e+00 -1.26363e+01 1.65350e+01 -5.46790e-01
9.41981e-01 -8.14262e+00 -1.33922e+01 1.71131e+01 -2.57526e-01
9.51984e-01 -8.67874e+00 -1.41422e+01 1.78061e+01 1.49546e-01
9.61987e-01 -9.23431e+00 -1.48707e+01 1.86206e+01 5.59873e-01
9.71991e-01 -9.80460e+00 -1.55602e+01 1.95611e+01 8.28921e-01
9.81994e-01 -1.03836e+01 -1.61911e+01 2.06292e+01 9.47377e-01
9.91997e-01 -1.09637e+01 -1.67404e+01 2.18225e+01 9.86302e-01
1.00200e+00 -1.15360e+01 -1.71826e+01 2.31334e+01 9.96807e-01
1.01200e+00 -1.20896e+01 -1.74909e+01 2.45483e+01 9.99296e-01
1.02201e+00 -1.26123e+01 -1.76391e+01 2.60461e+01 9.99843e-01
1.03201e+00 -1.30906e+01 -1.76039e+01 2.75989e+01 9.99962e-01
1.04201e+00 -1.35105e+01 -1.73670e+01 2.91714e+01 9.99989e-01
1.05202e+00 -1.38575e+01 -1.69178e+01 3.07224e+01 9.99996e-01
1.06202e+00 -1.41185e+01 -1.62552e+01 3.22074e+01 9.99998e-01
1.07202e+00 -1.42815e+01 -1.53894e+01 3.35807e+01 9.99998e-01
1.08203e+00 -1.43376e+01 -1.43418e+01 3.47995e+01 9.99997e-01
1.09203e+00 -1.42811e+01 -1.31442e+01 3.58271e+01 9.99994e-01
1.10203e+00 -1.41103e+01 -1.18369e+01 3.66362e+01 9.99979e-01
1.11204e+00 -1.38278e+01 -1.04649e+01 3.72108e+01 9.99889e-01
1.12204e+00 -1.34404e+01 -9.07468e+00 3.75468e+01 9.99195e-01
1.13204e+00 -1.29584e+01 -7.71017e+00 3.76521e+01 9.92939e-01
1.14205e+00 -1.23953e+01 -6.40995e+00 3.75442e+01 9.35165e-01
1.15205e+00 -1.17664e+01 -5.20620e+00 3.72479e+01 5.34185e-01
1.16205e+00 -1.10886e+01 -4.12589e+00 3.67930e+01 -4.08562e-01
1.17206e+00 -1.03790e+01 -3.18201e+00 3.62107e+01 -8.75533e-01
1.18206e+00 -9.65373e+00 -2.37390e+00 3.55314e+01 -9.73382e-01
1.19206e+00 -8.92699e+00 -1.69752e+00 3.47820e+01 -9.92850e-01
1.20207e+00 -8.21113e+00 -1.14548e+00 3.39861e+01 -9.97505e-01
1.21207e+00 -7.51648e+00 -7.07301e-01 3.31628e+01 -9.98879e-01
1.22207e+00 -6.85125e+00 -3.70615e-01 3.23276e+01 -9.99365e-01
1.23208e+00 -6.22167e+00 -1.22271e-01 3.14922e+01 -9.99561e-01
1.24208e+00 -5.63213e+00 5.07997e-02 3.06651e+01 -9.99640e-01
1.25208e+00 -5.08537e+00 1.60979e-01 2.98521e+01 -9.99660e-01
1.26209e+00 -4.58276e+00 2.19575e-01 2.90570e+01 -9.99642e-01
1.27209e+00 -4.12449e+00 2.36621e-01 2.82822e+01 -9.99590e-01
1.28209e+00 -3.70988e+00 2.20802e-01 2.75288e+01 -9.99501e-01
1.29210e+00 -3.33753e+00 1.79473e-01 2.67972e+01 -9.99364e-01
1.30210e+00 -3.00555e+00 1.18737e-01 2.60871e+01 -9.99167e-01
1.31210e+00 -2.71168e+00 4.35575e-02 2.53981e+01 -9.98891e-01
1.32211e+00 -2.45347e+00 -4.21186e-02 2.47295e+01 -9.98516e-01
1.33211e+00 -2.22839e+00 -1.35228e-01 2.40805e+01 -9.98015e-01
1.34211e+00 -2.03385e+00 -2.33467e-01 2.34505e+01 -9.97365e-01
1.35212e+00 -1.86737e+00 -3.35176e-01 2.28387e+01 -9.96540e-01
1.36212e+00 -1.72654e+00 -4.39231e-01 2.22443e+01 -9.95520e-01
1.37212e+00 -1.60910e+00 -5.44959e-01 2.16669e+01 -9.94292e-01
1.38213e+00 -1.51297e+00 -6.52053e-01 2.11058e+01 -9.92849e-01
1.39213e+00 -1.43626e+00 -7.60505e-01 2.05605e+01 -9.91197e-01
1.40213e+00 -1.37724e+00 -8.70557e-01 2.00306e+01 -9.89351e-01
1.41214e+00 -1.33441e+00 -9.82648e-01 1.95157e+01 -9.87338e-01
1.42214e+00 -1.30646e+00 -1.09738e+00 1.90155e+01 -9.85195e-01
1.43214e+00 -1.29224e+00 -1.21551e+00 1.85298e+01 -9.82964e-01
1.44215e+00 -1.29082e+00 -1.33787e+00 1.80583e+01 -9.80694e-01
1.45215e+00 -1.30143e+00 -1.46544e+00 1.76009e+01 -9.78434e-01
1.46215e+00 -1.32346e+00 -1.59926e+00 1.71574e+01 -9.76234e-01
1.47216e+00 -1.35648e+00 -1.74046e+00 1.67278e+01 -9.74141e-01
1.48216e+00 -1.40021e+00 -1.89026e+00 1.63122e+01 -9.72196e-01
1.49216e+00 -1.45450e+00 -2.04995e+00 1.59106e+01 -9.70435e-01
1.50217e+00 -1.51936e+00 -2.22094e+00 1.55231e+01 -9.68886e-01
1.51217e+00 -1.59493e+00 -2.40468e+00 1.51500e+01 -9.67570e-01
1.52217e+00 -1.68148e+00 -2.60276e+00 1.47917e+01 -9.66497e-01
1.53218e+00 -1.77941e+00 -2.81686e+00 1.44486e+01 -9.65670e-01
1.54218e+00 -1.88924e+00 -3.04877e+00 1.41213e+01 -9.65082e-01
1.55218e+00 -2.01163e+00 -3.30041e+00 1.38107e+01 -9.64717e-01
1.56219e+00 -2.14736e+00 -3.57381e+00 1.35177e+01 -9.64548e-01
1.57219e+00 -2.29734e+00 -3.87113e+00 1.32435e+01 -9.64539e-01
1.58219e+00 -2.46259e+00 -4.19468e+00 1.29896e+01 -9.64642e-01
1.59220e+00 -2.64428e+00 -4.54687e+00 1.27578e+01 -9.64800e-01
1.60220e+00 -2.84368e+00 -4.93024e+00 1.25503e+01 -9.64938e-01
1.61220e+00 -3.06222e+00 -5.34740e+00 1.23697e+01 -9.64967e-01
1.62221e+00 -3.30140e+00 -5.80104e+00 1.22191e+01 -9.64772e-01
1.63221e+00 -3.56287e+00 -6.29386e+00 1.21023e+01 -9.64203e-01
1.64221e+00 -3.84837e+00 -6.82848e+00 1.20237e+01 -9.63054e-01
1.65222e+00 -4.15971e+00 -7.40736e+00 1.19885e+01 -9.61022e-01
1.66222e+00 -4.49875e+00 -8.03268e+00 1.20027e+01 -9.57636e-01
1.67222e+00 -4.86735e+00 -8.70611e+00 1.20736e+01 -9.52112e-01
1.68223e+00 -5.26734e+00 -9.42862e+00 1.22093e+01 -9.43060e-01
1.69223e+00 -5.70042e+00 -1.02002e+01 1.24192e+01 -9.27857e-01
1.70223e+00 -6.16803e+00 -1.10193e+01 1.27137e+01 -9.01217e-01
1.71224e+00 -6.67128e+00 -1.18826e+01 1.31048e+01 -8.51889e-01
1.72224e+00 -7.21071e+00 -1.27842e+01 1.36049e+01 -7.55184e-01
1.73224e+00 -7.78612e+00 -1.37149e+01 1.42278e+01 -5.60016e-01
1.74225e+00 -8.39622e+00 -1.46611e+01 1.49868e+01 -1.92934e-01
1.75225e+00 -9.03835e+00 -1.56046e+01 1.58951e+01 3.25658e-01
1.76225e+00 -9.70817e+00 -1.65236e+01 1.69639e+01 7.51441e-01
1.77226e+00 -1.03995e+01 -1.73936e+01 1.82016e+01 9.38568e-01
1.78226e+00 -1.11044e+01 -1.81845e+01 1.96121e+01 9.88734e-01
1.79226e+00 -1.18121e+01 -1.88606e+01 2.11930e+01 9.98346e-01
1.80227e+00 -1.25097e+01 -1.93820e+01 2.29333e+01 9.99793e-01
1.81227e+00 -1.31814e+01 -1.97071e+01 2.48113e+01 9.99976e-01
1.82227e+00 -1.38089e+01 -1.97960e+01 2.67933e+01 9.99997e-01
1.83228e+00 -1.43723e+01 -1.96144e+01 2.88335e+01 1.00000e+00
1.84228e+00 -1.48506e+01 -1.91380e+01 3.08742e+01 1.00000e+00
1.85228e+00 -1.52234e+01 -1.83571e+01 3.28494e+01 1.00000e+00
1.86229e+00 -1.54718e+01 -1.72796e+01 3.46892e+01 1.00000e+00
1.87229e+00 -1.55807e+01 -1.59332e+01 3.63259e+01 1.00000e+00
1.88229e+00 -1.55399e+01 -1.43637e+01 3.77003e+01 1.00000e+00
1.89230e+00 -1.53452e+01 -1.26323e+01 3.87685e+01 1.00000e+00
1.90230e+00 -1.49991e+01 -1.08093e+01 3.95053e+01 9.99997e-01
1.91230e+00 -1.45110e+01 -8.96737e+00 3.99065e+01 9.99956e-01
1.92231e+00 -1.38959e+01 -7.17446e+00 3.99877e+01 9.99022e-01
1.93231e+00 -1.31734e+01 -5.48817e+00 3.97805e+01 9.76910e-01
1.94231e+00 -1.23662e+01 -3.95320e+00 3.93274e+01 6.01061e-01
1.95232e+00 -1.14985e+01 -2.60483e+00 3.86771e+01 -6.04513e-01
1.96232e+00 -1.05947e+01 -1.45537e+00 3.78792e+01 -9.57152e-01
1.97232e+00 -9.67694e+00 -4.98141e-01 3.69787e+01 -9.94150e-01
1.98233e+00 -8.76426e+00 2.77538e-01 3.60145e+01 -9.98803e-01
1.99233e+00 -7.87278e+00 8.87725e-01 3.50179e+01 -9.99634e-01
2.00233e+00 -7.01530e+00 1.35209e+00 3.40134e+01 -9.99839e-01
2.01234e+00 -6.20145e+00 1.69177e+00 3.30184e+01 -9.99903e-01
2.02234e+00 -5.43791e+00 1.92770e+00 3.20451e+01 -9.99925e-01
2.03234e+00 -4.72882e+00 2.07953e+00 3.11009e+01 -9.99927e-01
2.04235e+00 -4.07612e+00 2.16500e+00 3.01900e+01 -9.99918e-01
2.05235e+00 -3.47999e+00 2.19958e+00 2.93139e+01 -9.99896e-01
2.06235e+00 -2.93923e+00 2.19649e+00 2.84727e+01 -9.99856e-01
2.07236e+00 -2.45161e+00 2.16676e+00 2.76652e+01 -9.99789e-01
2.08236e+00 -2.01416e+00 2.11943e+00 2.68898e+01 -9.99680e-01
2.09236e+00 -1.62340e+00 2.06178e+00 2.61445e+01 -9.99507e-01
2.10237e+00 -1.27559e+00 1.99962e+00 2.54273e+01 -9.99238e-01
2.11237e+00 -9.66839e-01 1.93745e+00 2.47363e+01 -9.98831e-01
2.12237e+00 -6.93252e-01 1.87874e+00 2.40696e+01 -9.98229e-01
2.13238e+00 -4.51019e-01 1.82613e+00 2.34256e+01 -9.97366e-01
2.14238e+00 -2.36480e-01 1.78153e+00 2.28029e+01 -9.96161e-01
2.15238e+00 -4.61612e-02 1.74636e+00 2.22002e+01 -9.94529e-01
2.16239e+00 1.23190e-01 1.72161e+00 2.16165e+01 -9.92376e-01
2.17239e+00 2.74598e-01 1.70798e+00 2.10509e+01 -9.89610e-01
2.18239e+00 4.10854e-01 1.70595e+00 2.05026e+01 -9.86142e-01
2.19240e+00 5.34521e-01 1.71584e+00 1.99709e+01 -9.81884e-01
2.20240e+00 6.47945e-01 1.73791e+00 1.94553e+01 -9.76754e-01
2.21240e+00 7.53270e-01 1.77237e+00 1.89553e+01 -9.70669e-01
2.22241e+00 8.52456e-01 1.81941e+00 1.84706e+01 -9.63543e-01
2.23241e+00 9.47299e-01 1.87930e+00 1.80008e+01 -9.55275e-01
2.24241e+00 1.03945e+00 1.95232e+00 1.75458e+01 -9.45744e-01
2.25242e+00 1.13042e+00 2.03887e+00 1.71053e+01 -9.34795e-01
2.26242e+00 1.22165e+00 2.13940e+00 1.66793e+01 -9.22221e-01
2.27242e+00 1.31447e+00 2.25452e+00 1.62677e+01 -9.07755e-01
2.28243e+00 1.41014e+00 2.38493e+00 1.58707e+01 -8.91040e-01
2.29243e+00 1.50989e+00 2.53148e+00 1.54884e+01 -8.71609e-01
2.30243e+00 1.61492e+00 2.69515e+00 1.51210e+01 -8.48853e-01
2.31244e+00 1.72640e+00 2.87709e+00 1.47689e+01 -8.21981e-01
2.32244e+00 1.84553e+00 3.07860e+00 1.44326e+01 -7.89970e-01
2.33244e+00 1.97351e+00 3.30116e+00 1.41128e+01 -7.51514e-01
2.34245e+00 2.11157e+00 3.54642e+00 1.38103e+01 -7.04967e-01
2.35245e+00 2.26101e+00 3.81620e+00 1.35262e+01 -6.48294e-01
2.36245e+00 2.42317e+00 4.11253e+00 1.32618e+01 -5.79074e-01
2.37246e+00 2.59948e+00 4.43760e+00 1.30186e+01 -4.94595e-01
2.38246e+00 2.79144e+00 4.79381e+00 1.27987e+01 -3.92153e-01
2.39246e+00 3.00064e+00 5.18367e+00 1.26044e+01 -2.69654e-01
2.40247e+00 3.22877e+00 5.60984e+00 1.24385e+01 -1.26631e-01
2.41247e+00 3.47762e+00 6.07503e+00 1.23044e+01 3.44494e-02
2.42247e+00 3.74906e+00 6.58189e+00 1.22062e+01 2.07056e-01
2.43248e+00 4.04503e+00 7.13291e+00 1.21486e+01 3.80589e-01
2.44248e+00 4.36750e+00 7.73026e+00 1.21373e+01 5.42303e-01
2.45248e+00 4.71846e+00 8.37563e+00 1.21789e+01 6.80871e-01
2.46249e+00 5.09981e+00 9.07005e+00 1.22809e+01 7.89775e-01
2.47249e+00 5.51334e+00 9.81367e+00 1.24522e+01 8.68515e-01
2.48249e+00 5.96064e+00 1.06055e+01 1.27026e+01 9.21279e-01
2.49250e+00 6.44298e+00 1.14430e+01 1.30431e+01 9.54380e-01
2.50250e+00 6.96117e+00 1.23217e+01 1.34860e+01 9.74041e-01
2.51250e+00 7.51539e+00 1.32345e+01 1.40441e+01 9.85229e-01
2.52251e+00 8.10499e+00 1.41710e+01 1.47312e+01 9.91398e-01
2.53251e+00 8.72820e+00 1.51170e+01 1.55605e+01 9.94719e-01
2.54251e+00 9.38185e+00 1.60536e+01 1.65447e+01 9.96456e-01
2.55252e+00 1.00610e+01 1.69571e+01 1.76940e+01 9.97283e-01
2.56252e+00 1.07588e+01 1.77982e+01 1.90154e+01 9.97500e-01
2.57252e+00 1.14658e+01 1.85426e+01 2.05098e+01 9.97087e-01
2.58253e+00 1.21702e+01 1.91519e+01 2.21711e+01 9.95472e-01
2.59253e+00 1.28573e+01 1.95847e+01 2.39830e+01 9.90196e-01
2.60253e+00 1.35100e+01 1.97997e+01 2.59182e+01 9.69792e-01
2.61254e+00 1.41089e+01 1.97589e+01 2.79365e+01 8.71770e-01
2.62254e+00 1.46333e+01 1.94304e+01 2.99857e+01 4.04673e-01
2.63254e+00 1.50615e+01 1.87917e+01 3.20026e+01 -5.41308e-01
2.64255e+00 1.53731e+01 1.78425e+01 3.39169e+01 -9.36186e-01
2.65255e+00 1.55505e+01 1.66067e+01 3.56579e+01 -9.92585e-01
2.66255e+00 1.55810e+01 1.51238e+01 3.71613e+01 -9.98992e-01
2.67256e+00 1.54577e+01 1.34492e+01 3.83751e+01 -9.99809e-01
2.68256e+00 1.51802e+01 1.16500e+01 3.92651e+01 -9.99943e-01
2.69256e+00 1.47547e+01 9.79934e+00 3.98174e+01 -9.99971e-01
2.70257e+00 1.41940e+01 7.96837e+00 4.00390e+01 -9.99975e-01
2.71257e+00 1.35159e+01 6.22030e+00 3.99550e+01 -9.99965e-01
2.72257e+00 1.27420e+01 4.60551e+00 3.96040e+01 -9.99927e-01
2.73258e+00 1.18961e+01 3.15908e+00 3.90325e+01 -9.99796e-01
2.74258e+00 1.10019e+01 1.90065e+00 3.82898e+01 -9.99337e-01
2.75258e+00 1.00825e+01 8.36020e-01 3.74231e+01 -9.97731e-01
2.76259e+00 9.15846e+00 -4.01893e-02 3.64749e+01 -9.92568e-01
2.77259e+00 8.24756e+00 -7.41374e-01 3.54804e+01 -9.78239e-01
2.78259e+00 7.36437e+00 -1.28592e+00 3.44677e+01 -9.45635e-01
2.79260e+00 6.52015e+00 -1.69462e+00 3.34579e+01 -8.86934e-01
2.80260e+00 5.72311e+00 -1.98876e+00 3.24657e+01 -8.04796e-01
2.81260e+00 4.97864e+00 -2.18888e+00 3.15006e+01 -7.15491e-01
2.82261e+00 4.28977e+00 -2.31399e+00 3.05684e+01 -6.39723e-01
2.83261e+00 3.65749e+00 -2.38112e+00 2.96716e+01 -5.91277e-01
2.84261e+00 3.08121e+00 -2.40505e+00 2.88111e+01 -5.73641e-01
2.85262e+00 2.55909e+00 -2.39827e+00 2.79859e+01 -5.82833e-01
2.86262e+00 2.08837e+00 -2.37110e+00 2.71946e+01 -6.11370e-01
2.87262e+00 1.66569e+00 -2.33189e+00 2.64353e+01 -6.51160e-01
2.88263e+00 1.28729e+00 -2.28729e+00 2.57058e+01 -6.95228e-01
2.89263e+00 9.49201e-01 -2.24247e+00 2.50043e+01 -7.38505e-01
2.90263e+00 6.47405e-01 -2.20147e+00 2.43286e+01 -7.77924e-01
2.91264e+00 3.77930e-01 -2.16732e+00 2.36772e+01 -8.12071e-01
2.92264e+00 1.36930e-01 -2.14233e+00 2.30486e+01 -8.40671e-01
2.93264e+00 -7.92635e-02 -2.12820e+00 2.24413e+01 -8.64105e-01
2.94265e+00 -2.74111e-01 -2.12621e+00 2.18543e+01 -8.83049e-01
2.95265e+00 -4.50847e-01 -2.13730e+00 2.12867e+01 -8.98254e-01
2.96265e+00 -6.12478e-01 -2.16218e+00 2.07377e+01 -9.10424e-01
2.97266e+00 -7.61782e-01 -2.20142e+00 2.02067e+01 -9.20167e-01
2.98266e+00 -9.01321e-01 -2.25548e+00 1.96931e+01 -9.27989e-01
2.99266e+00 -1.03346e+00 -2.32480e+00 1.91966e+01 -9.34296e-01
3.00267e+00 -1.16037e+00 -2.40983e+00 1.87169e+01 -9.39408e-01
3.01267e+00 -1.28408e+00 -2.51106e+00 1.82539e+01 -9.43580e-01
3.02267e+00 -1.40645e+00 -2.62905e+00 1.78076e+01 -9.47010e-01
3.03268e+00 -1.52925e+00 -2.76444e+00 1.73779e+01 -9.49854e-01
3.04268e+00 -1.65411e+00 -2.91800e+00 1.69651e+01 -9.52233e-01
3.05268e+00 -1.78262e+00 -3.09061e+00 1.65695e+01 -9.54241e-01
3.06269e+00 -1.91629e+00 -3.28329e+00 1.61915e+01 -9.55950e-01
3.07269e+00 -2.05660e+00 -3.49718e+00 1.58317e+01 -9.57413e-01
3.08269e+00 -2.20499e+00 -3.73360e+00 1.54910e+01 -9.58664e-01
3.09270e+00 -2.36291e+00 -3.99400e+00 1.51704e+01 -9.59726e-01
3.10270e+00 -2.53180e+00 -4.27996e+00 1.48709e+01 -9.60601e-01
3.11270e+00 -2.71315e+00 -4.59321e+00 1.45943e+01 -9.61280e-01
3.12271e+00 -2.90845e+00 -4.93560e+00 1.43423e+01 -9.61732e-01
3.13271e+00 -3.11923e+00 -5.30909e+00 1.41171e+01 -9.61909e-01
3.14271e+00 -3.34710e+00 -5.71568e+00 1.39214e+01 -9.61731e-01
3.15272e+00 -3.59366e+00 -6.15742e+00 1.37583e+01 -9.61083e-01
3.16272e+00 -3.86058e+00 -6.63631e+00 1.36314e+01 -9.59790e-01
3.17272e+00 -4.14956e+00 -7.15424e+00 1.35452e+01 -9.57589e-01
3.18273e+00 -4.46228e+00 -7.71286e+00 1.35045e+01 -9.54066e-01
3.19273e+00 -4.80044e+00 -8.31345e+00 1.35153e+01 -9.48545e-01
3.20273e+00 -5.16564e+00 -8.95676e+00 1.35843e+01 -9.39873e-01
3.21274e+00 -5.55939e+00 -9.64271e+00 1.37189e+01 -9.25983e-01
3.22274e+00 -5.98297e+00 -1.03702e+01 1.39279e+01 -9.02975e-01
3.23274e+00 -6.43739e+00 -1.11366e+01 1.42205e+01 -8.63145e-01
3.24275e+00 -6.92323e+00 -1.19375e+01 1.46070e+01 -7.90797e-01
3.25275e+00 -7.44045e+00 -1.27659e+01 1.50983e+01 -6.54601e-01
3.26275e+00 -7.98823e+00 -1.36117e+01 1.57055e+01 -4.01904e-01
3.27276e+00 -8.56469e+00 -1.44612e+01 1.64393e+01 6.83736e-03
3.28276e+00 -9.16662e+00 -1.52970e+01 1.73093e+01 4.79188e-01
3.29276e+00 -9.78936e+00 -1.60993e+01 1.83233e+01 8.09203e-01
3.30277e+00 -1.04267e+01 -1.68458e+01 1.94857e+01 9.48559e-01
3.31277e+00 -1.10706e+01 -1.75097e+01 2.07970e+01 9.88918e-01
3.32277e+00 -1.17113e+01 -1.80602e+01 2.22513e+01 9.97966e-01
3.33278e+00 -1.23365e+01 -1.84640e+01 2.38356e+01 9.99662e-01
3.34278e+00 -1.29322e+01 -1.86877e+01 2.55279e+01 9.99945e-01
3.35278e+00 -1.34824e+01 -1.87002e+01 2.72966e+01 9.99991e-01
3.36279e+00 -1.39702e+01 -1.84761e+01 2.91006e+01 9.99998e-01
3.37279e+00 -1.43781e+01 -1.79993e+01 3.08905e+01 9.99999e-01
3.38279e+00 -1.46893e+01 -1.72654e+01 3.26112e+01 1.00000e+00
3.39280e+00 -1.48890e+01 -1.62846e+01 3.42058e+01 1.00000e+00
3.40280e+00 -1.49653e+01 -1.50819e+01 3.56200e+01 1.00000e+00
3.41280e+00 -1.49106e+01 -1.36965e+01 3.68072e+01 9.99999e-01
3.42281e+00 -1.47224e+01 -1.21788e+01 3.77329e+01 9.99997e-01
3.43281e+00 -1.44035e+01 -1.05857e+01 3.83775e+01 9.99981e-01
3.44281e+00 -1.39621e+01 -8.97578e+00 3.87374e+01 9.99788e-01
3.45282e+00 -1.34109e+01 -7.40403e+00 3.88243e+01 9.97088e-01
3.46282e+00 -1.27663e+01 -5.91761e+00 3.86625e+01 9.57961e-01
3.47282e+00 -1.20473e+01 -4.55444e+00 3.82852e+01 5.47274e-01
3.48283e+00 -1.12742e+01 -3.34540e+00 3.77310e+01 -5.29254e-01
3.49283e+00 -1.04677e+01 -2.30280e+00 3.70399e+01 -9.28695e-01
3.50283e+00 -9.64660e+00 -1.42303e+00 3.62489e+01 -9.87762e-01
3.51284e+00 -8.82755e+00 -6.99003e-01 3.53906e+01 -9.97120e-01
3.52284e+00 -8.02463e+00 -1.19253e-01 3.44923e+01 -9.99058e-01
3.53284e+00 -7.24934e+00 3.31053e-01 3.35759e+01 -9.99582e-01
3.54285e+00 -6.51058e+00 6.68483e-01 3.26577e+01 -9.99756e-01
3.55285e+00 -5.81481e+00 9.09954e-01 3.17498e+01 -9.99821e-01
3.56285e+00 -5.16626e+00 1.07175e+00 3.08601e+01 -9.99842e-01
3.57286e+00 -4.56729e+00 1.16888e+00 2.99938e+01 -9.99837e-01
3.58286e+00 -4.01867e+00 1.21472e+00 2.91537e+01 -9.99811e-01
3.59286e+00 -3.51992e+00 1.22091e+00 2.83410e+01 -9.99763e-01
3.60287e+00 -3.06957e+00 1.19731e+00 2.75556e+01 -9.99683e-01
3.61287e+00 -2.66544e+00 1.15214e+00 2.67970e+01 -9.99561e-01
3.62287e+00 -2.30484e+00 1.09211e+00 2.60641e+01 -9.99376e-01
3.63288e+00 -1.98478e+00 1.02262e+00 2.53557e+01 -9.99106e-01
3.64288e+00 -1.70209e+00 9.47903e-01 2.46703e+01 -9.98719e-01
3.65288e+00 -1.45353e+00 8.71235e-01 2.40068e+01 -9.98179e-01
3.66289e+00 -1.23593e+00 7.95079e-01 2.33638e+01 -9.97443e-01
3.67289e+00 -1.04619e+00 7.21236e-01 2.27403e+01 -9.96468e-01
3.68289e+00 -8.81375e-01 6.50965e-01 2.21352e+01 -9.95210e-01
3.69290e+00 -7.38732e-01 5.85100e-01 2.15476e+01 -9.93630e-01
3.70290e+00 -6.15703e-01 5.24133e-01 2.09767e+01 -9.91698e-01
3.71290e+00 -5.09942e-01 4.68300e-01 2.04217e+01 -9.89393e-01
3.72291e+00 -4.19313e-01 4.17640e-01 1.98822e+01 -9.86708e-01
3.73291e+00 -3.41886e-01 3.72048e-01 1.93573e+01 -9.83649e-01
3.74291e+00 -2.75933e-01 3.31319e-01 1.88467e+01 -9.80234e-01
3.75292e+00 -2.19911e-01 2.95178e-01 1.83498e+01 -9.76492e-01
3.76292e+00 -1.72453e-01 2.63310e-01 1.78663e+01 -9.72458e-01
3.77292e+00 -1.32353e-01 2.35377e-01 1.73956e+01 -9.68173e-01
3.78293e+00 -9.85531e-02 2.11037e-01 1.69375e+01 -9.63679e-01
3.79293e+00 -7.01272e-02 1.89952e-01 1.64915e+01 -9.59018e-01
3.80293e+00 -4.62700e-02 1.71798e-01 1.60572e+01 -9.54230e-01
3.81294e+00 -2.62826e-02 1.56270e-01 1.56345e+01 -9.49348e-01
3.82294e+00 -9.56042e-03 1.43086e-01 1.52229e+01 -9.44404e-01
3.83294e+00 4.41776e-03 1.31987e-01 1.48222e+01 -9.39422e-01
3.84295e+00 1.61002e-02 1.22742e-01 1.44321e+01 -9.34421e-01
3.85295e+00 2.58717e-02 1.15142e-01 1.40522e+01 -9.29417e-01
3.86295e+00 3.40618e-02 1.09006e-01 1.36823e+01 -9.24421e-01
3.87296e+00 4.09524e-02 1.04175e-01 1.33222e+01 -9.19438e-01
3.88296e+00 4.67847e-02 1.00511e-01 1.29716e+01 -9.14473e-01
3.89296e+00 5.17647e-02 9.78998e-02 1.26302e+01 -9.09526e-01
3.90297e+00 5.60691e-02 9.62446e-02 1.22978e+01 -9.04598e-01
3.91297e+00 5.98492e-02 9.54672e-02 1.19741e+01 -8.99684e-01
3.92297e+00 6.32354e-02 9.55062e-02 1.16590e+01 -8.94782e-01
3.93298e+00 6.63406e-02 9.63154e-02 1.13521e+01 -8.89887e-01
3.94298e+00 6.92631e-02 9.78632e-02 1.10534e+01 -8.84994e-01
3.95298e+00 7.20897e-02 1.00131e-01 1.07625e+01 -8.80097e-01
3.96299e+00 7.48976e-02 1.03113e-01 1.04793e+01 -8.75188e-01
3.97299e+00 7.77570e-02 1.06817e-01 1.02035e+01 -8.70263e-01
3.98299e+00 8.07322e-02 1.11258e-01 9.93501e+00 -8.65312e-01
3.99300e+00 8.38840e-02 1.16469e-01 9.67358e+00 -8.60329e-01
4.00300e+00 8.72705e-02 1.22488e-01 9.41905e+00 -8.55305e-01
4.01300e+00 9.09488e-02 1.29368e-01 9.17122e+00 -8.50230e-01
4.02301e+00 9.49760e-02 1.37173e-01 8.92993e+00 -8.45094e-01
4.03301e+00 9.94107e-02 1.45979e-01 8.69500e+00 -8.39886e-01
4.04301e+00 1.04314e-01 1.55876e-01 8.46628e+00 -8.34592e-01
4.05302e+00 1.09749e-01 1.66966e-01 8.24359e+00 -8.29199e-01
4.06302e+00 1.15785e-01 1.79367e-01 8.02679e+00 -8.23689e-01
4.07302e+00 1.22495e-01 1.93213e-01 7.81572e+00 -8.18043e-01
4.08303e+00 1.29961e-01 2.08655e-01 7.61024e+00 -8.12238e-01
4.09303e+00 1.38270e-01 2.25864e-01 7.41020e+00 -8.06250e-01
4.10303e+00 1.47520e-01 2.45032e-01 7.21547e+00 -8.00049e-01
4.11304e+00 1.57817e-01 2.66374e-01 7.02593e+00 -7.93600e-01
4.12304e+00 1.69280e-01 2.90134e-01 6.84143e+00 -7.86863e-01
4.13304e+00 1.82042e-01 3.16581e-01 6.66187e+00 -7.79792e-01
4.14305e+00 1.96248e-01 3.46021e-01 6.48713e+00 -7.72330e-01
4.15305e+00 2.12064e-01 3.78792e-01 6.31710e+00 -7.64414e-01
4.16305e+00 2.29669e-01 4.15277e-01 6.15168e+00 -7.55968e-01
4.17306e+00 2.49269e-01 4.55901e-01 5.99078e+00 -7.46902e-01
4.18306e+00 2.71089e-01 5.01142e-01 5.83431e+00 -7.37110e-01
4.19306e+00 2.95384e-01 5.51534e-01 5.68221e+00 -7.26465e-01
4.20307e+00 3.22436e-01 6.07675e-01 5.53440e+00 -7.14817e-01
4.21307e+00 3.52562e-01 6.70234e-01 5.39085e+00 -7.01985e-01
4.22307e+00 3.86116e-01 7.39961e-01 5.25152e+00 -6.87753e-01
4.23308e+00 4.23494e-01 8.17696e-01 5.11639e+00 -6.71860e-01
4.24308e+00 4.65139e-01 9.04377e-01 4.98549e+00 -6.53987e-01
4.25308e+00 5.11546e-01 1.00106e+00 4.85884e+00 -6.33752e-01
4.26309e+00 5.63270e-01 1.10892e+00 4.73654e+00 -6.10685e-01
4.27309e+00 6.20931e-01 1.22928e+00 4.61869e+00 -5.84216e-01
4.28309e+00 6.85225e-01 1.36362e+00 4.50546e+00 -5.53648e-01
4.29310e+00 7.56929e-01 1.51359e+00 4.39710e+00 -5.18136e-01
4.30310e+00 8.36915e-01 1.68106e+00 4.29392e+00 -4.76660e-01
4.31310e+00 9.26158e-01 1.86809e+00 4.19632e+00 -4.28003e-01
4.32311e+00 1.02575e+00 2.07701e+00 4.10485e+00 -3.70749e-01
4.33311e+00 1.13691e+00 2.31040e+00 4.02021e+00 -3.03313e-01
4.34311e+00 1.26101e+00 2.57117e+00 3.94325e+00 -2.24035e-01
4.35312e+00 1.39957e+00 2.86252e+00 3.87511e+00 -1.31393e-01
4.36312e+00 1.55430e+00 3.18803e+00 3.81719e+00 -2.43897e-02
4.37312e+00 1.72709e+00 3.55162e+00 3.77125e+00 9.68502e-02
4.38313e+00 1.92006e+00 3.95759e+00 3.73953e+00 2.30303e-01
4.39313e+00 2.13555e+00 4.41061e+00 3.72481e+00 3.71332e-01
4.40313e+00 2.37612e+00 4.91566e+00 3.73054e+00 5.12499e-01
4.41314e+00 2.64461e+00 5.47805e+00 3.76106e+00 6.44495e-01
4.42314e+00 2.94407e+00 6.10332e+00 3.82171e+00 7.58310e-01
4.43314e+00 3.27781e+00 6.79717e+00 3.91909e+00 8.47896e-01
4.44315e+00 3.64939e+00 7.56540e+00 4.06135e+00 9.11841e-01
4.45315e+00 4.06256e+00 8.41373e+00 4.25844e+00 9.53097e-01
4.46315e+00 4.52125e+00 9.34750e+00 4.52245e+00 9.77136e-01
4.47316e+00 5.02948e+00 1.03713e+01 4.86802e+00 9.89789e-01
4.48316e+00 5.59128e+00 1.14881e+01 5.31268e+00 9.95813e-01
4.49316e+00 6.21047e+00 1.26990e+01 5.87716e+00 9.98413e-01
4.50317e+00 6.89045e+00 1.40013e+01 6.58563e+00 9.99436e-01
4.51317e+00 7.63380e+00 1.53875e+01 7.46571e+00 9.99808e-01
4.52317e+00 8.44188e+00 1.68435e+01 8.54809e+00 9.99935e-01
4.53318e+00 9.31413e+00 1.83465e+01 9.86558e+00 9.99976e-01
4.54318e+00 1.02474e+01 1.98623e+01 1.14514e+01 9.99990e-01
4.55318e+00 1.12348e+01 2.13436e+01 1.33361e+01 9.99995e-01
4.56319e+00 1.22651e+01 2.27279e+01 1.55436e+01 9.99996e-01
4.57319e+00 1.33214e+01 2.39370e+01 1.80849e+01 9.99994e-01
4.58319e+00 1.43800e+01 2.48789e+01 2.09514e+01 9.99984e-01
4.59320e+00 1.54105e+01 2.54527e+01 2.41074e+01 9.99895e-01
4.60320e+00 1.63756e+01 2.55573e+01 2.74834e+01 9.98235e-01
4.61320e+00 1.72325e+01 2.51049e+01 3.09726e+01 9.29425e-01
4.62321e+00 1.79350e+01 2.40309e+01 3.44339e+01 -5.18384e-01
4.63321e+00 1.84372e+01 2.23150e+01 3.76999e+01 -9.95084e-01
4.64321e+00 1.86992e+01 2.00120e+01 4.05980e+01 -9.99959e-01
4.65322e+00 1.86926e+01 1.72247e+01 4.29749e+01 -9.99999e-01
4.66322e+00 1.84038e+01 1.41038e+01 4.47185e+01 -1.00000e+00
4.67322e+00 1.78365e+01 1.08290e+01 4.57750e+01 -1.00000e+00
4.68323e+00 1.70115e+01 7.58293e+00 4.61544e+01 -1.00000e+00
4.69323e+00 1.59640e+01 4.52640e+00 4.59237e+01 -1.00000e+00
4.70323e+00 1.47395e+01 1.78030e+00 4.51904e+01 -1.00000e+00
4.71324e+00 1.33883e+01 -5.82086e-01 4.40813e+01 -9.99999e-01
4.72324e+00 1.19608e+01 -2.53328e+00 4.27235e+01 -9.99986e-01
4.73324e+00 1.05030e+01 -4.08297e+00 4.12301e+01 -9.99738e-01
4.74325e+00 9.05451e+00 -5.26650e+00 3.96922e+01 -9.96328e-01
4.75325e+00 7.64701e+00 -6.13346e+00 3.81768e+01 -9.65776e-01
4.76325e+00 6.30408e+00 -6.73809e+00 3.67285e+01 -8.09196e-01
4.77326e+00 5.04202e+00 -7.13213e+00 3.53736e+01 -4.18505e-01
4.78326e+00 3.87086e+00 -7.36252e+00 3.41240e+01 3.02050e-02
4.79326e+00 2.79543e+00 -7.47177e+00 3.29823e+01 3.20939e-01
4.80327e+00 1.81634e+00 -7.49611e+00 3.19444e+01 4.57490e-01
4.81327e+00 9.31047e-01 -7.46446e+00 3.10028e+01 4.97537e-01
4.82327e+00 1.34820e-01 -7.39927e+00 3.01482e+01 4.74999e-01
4.83328e+00 -5.78495e-01 -7.31767e+00 2.93713e+01 4.04869e-01
4.84328e+00 -1.21588e+00 -7.23260e+00 2.86631e+01 2.95370e-01
4.85328e+00 -1.78473e+00 -7.15364e+00 2.80155e+01 1.55704e-01
4.86329e+00 -2.29250e+00 -7.08773e+00 2.74217e+01 -9.26028e-04
4.87329e+00 -2.74649e+00 -7.03968e+00 2.68759e+01 -1.58923e-01
4.88329e+00 -3.15369e+00 -7.01266e+00 2.63733e+01 -3.04561e-01
4.89330e+00 -3.52065e+00 -7.00858e+00 2.59102e+01 -4.29345e-01
4.90330e+00 -3.85344e+00 -7.02844e+00 2.54838e+01 -5.30494e-01
4.91330e+00 -4.15762e+00 -7.07259e+00 2.50919e+01 -6.09268e-01
4.92331e+00 -4.43822e+00 -7.14093e+00 2.47330e+01 -6.68860e-01
4.93331e+00 -4.69977e+00 -7.23301e+00 2.44062e+01 -7.12863e-01
4.94331e+00 -4.94631e+00 -7.34814e+00 2.41109e+01 -7.44480e-01
4.95332e+00 -5.18142e+00 -7.48543e+00 2.38470e+01 -7.66233e-01
4.96332e+00 -5.40825e+00 -7.64385e+00 2.36147e+01 -7.79943e-01
4.97332e+00 -5.62953e+00 -7.82218e+00 2.34144e+01 -7.86804e-01
4.98333e+00 -5.84765e+00 -8.01909e+00 2.32467e+01 -7.87462e-01
4.99333e+00 -6.06458e+00 -8.23306e+00 2.31126e+01 -7.82076e-01
5.00333e+00 -6.28198e+00 -8.46242e+00 2.30129e+01 -7.70343e-01
5.01334e+00 -6.50120e+00 -8.70529e+00 2.29488e+01 -7.51484e-01
5.02334e+00 -6.72323e+00 -8.95955e+00 2.29212e+01 -7.24209e-01
5.03334e+00 -6.94879e+00 -9.22283e+00 2.29314e+01 -6.86663e-01
5.04335e+00 -7.17828e+00 -9.49247e+00 2.29803e+01 -6.36399e-01
5.05335e+00 -7.41177e+00 -9.76549e+00 2.30689e+01 -5.70461e-01
5.06335e+00 -7.64905e+00 -1.00386e+01 2.31978e+01 -4.85679e-01
5.07336e+00 -7.88960e+00 -1.03080e+01 2.33676e+01 -3.79368e-01
5.08336e+00 -8.13255e+00 -1.05697e+01 2.35782e+01 -2.50503e-01
5.09336e+00 -8.37675e+00 -1.08195e+01 2.38292e+01 -1.01228e-01
5.10337e+00 -8.62072e+00 -1.10527e+01 2.41197e+01 6.20150e-02
5.11337e+00 -8.86268e+00 -1.12648e+01 2.44480e+01 2.28788e-01
5.12337e+00 -9.10058e+00 -1.14511e+01 2.48118e+01 3.86973e-01
5.13338e+00 -9.33213e+00 -1.16070e+01 2.52080e+01 5.26231e-01
5.14338e+00 -9.55484e+00 -1.17282e+01 2.56326e+01 6.40658e-01
5.15338e+00 -9.76604e+00 -1.18108e+01 2.60807e+01 7.29266e-01
5.16339e+00 -9.96300e+00 -1.18512e+01 2.65468e+01 7.94640e-01
5.17339e+00 -1.01429e+01 -1.18466e+01 2.70244e+01 8.40994e-01
5.18339e+00 -1.03029e+01 -1.17948e+01 2.75065e+01 8.72647e-01
5.19340e+00 -1.04405e+01 -1.16947e+01 2.79856e+01 8.93191e-01
5.20340e+00 -1.05531e+01 -1.15462e+01 2.84536e+01 9.05194e-01
5.21340e+00 -1.06385e+01 -1.13504e+01 2.89026e+01 9.10168e-01
5.22341e+00 -1.06950e+01 -1.11098e+01 2.93249e+01 9.08585e-01
5.23341e+00 -1.07211e+01 -1.08279e+01 2.97129e+01 8.99794e-01
5.24341e+00 -1.07162e+01 -1.05095e+01 3.00601e+01 8.81750e-01
5.25342e+00 -1.06798e+01 -1.01604e+01 3.03606e+01 8.50484e-01
5.26342e+00 -1.06125e+01 -9.78712e+00 3.06099e+01 7.99353e-01
5.27342e+00 -1.05151e+01 -9.39690e+00 3.08047e+01 7.18449e-01
5.28343e+00 -1.03894e+01 -8.99726e+00 3.09429e+01 5.95436e-01
5.29343e+00 -1.02374e+01 -8.59580e+00 3.10240e+01 4.20143e-01
5.30343e+00 -1.00619e+01 -8.19989e+00 3.10487e+01 1.94119e-01
5.31344e+00 -9.86598e+00 -7.81623e+00 3.10190e+01 -6.08602e-02
5.32344e+00 -9.65300e+00 -7.45052e+00 3.09378e+01 -3.08089e-01
5.33344e+00 -9.42654e+00 -7.10728e+00 3.08087e+01 -5.15557e-01
5.34345e+00 -9.19019e+00 -6.78991e+00 3.06360e+01 -6.70528e-01
5.35345e+00 -8.94748e+00 -6.50088e+00 3.04242e+01 -7.77435e-01
5.36345e+00 -8.70181e+00 -6.24191e+00 3.01781e+01 -8.47920e-01
5.37346e+00 -8.45636e+00 -6.01402e+00 2.99024e+01 -8.93509e-01
5.38346e+00 -8.21412e+00 -5.81766e+00 2.96018e+01 -9.22944e-01
5.39346e+00 -7.97777e+00 -5.65275e+00 2.92806e+01 -9.42110e-01
5.40347e+00 -7.74972e+00 -5.51878e+00 2.89432e+01 -9.54750e-01
5.41347e+00 -7.53208e+00 -5.41487e+00 2.85934e+01 -9.63193e-01
5.42347e+00 -7.32669e+00 -5.33989e+00 2.82348e+01 -9.68879e-01
5.43348e+00 -7.13505e+00 -5.29254e+00 2.78708e+01 -9.72704e-01
5.44348e+00 -6.95844e+00 -5.27142e+00 2.75044e+01 -9.75230e-01
5.45348e+00 -6.79783e+00 -5.27511e+00 2.71382e+01 -9.76812e-01
5.46349e+00 -6.65401e+00 -5.30218e+00 2.67747e+01 -9.77675e-01
5.47349e+00 -6.52753e+00 -5.35127e+00 2.64163e+01 -9.77962e-01
5.48349e+00 -6.41878e+00 -5.42110e+00 2.60649e+01 -9.77759e-01
5.49350e+00 -6.32798e+00 -5.51050e+00 2.57225e+01 -9.77112e-01
5.50350e+00 -6.25524e+00 -5.61841e+00 2.53908e+01 -9.76042e-01
5.51350e+00 -6.20055e+00 -5.74386e+00 2.50715e+01 -9.74543e-01
5.52351e+00 -6.16383e+00 -5.88601e+00 2.47662e+01 -9.72589e-01
5.53351e+00 -6.14491e+00 -6.04410e+00 2.44765e+01 -9.70135e-01
5.54351e+00 -6.14358e+00 -6.21745e+00 2.42039e+01 -9.67109e-01
5.55352e+00 -6.15960e+00 -6.40544e+00 2.39499e+01 -9.63413e-01
5.56352e+00 -6.19267e+00 -6.60748e+00 2.37161e+01 -9.58913e-01
5.57352e+00 -6.24248e+00 -6.82299e+00 2.35038e+01 -9.53424e-01
5.58353e+00 -6.30869e+00 -7.05138e+00 2.33148e+01 -9.46702e-01
5.59353e+00 -6.39094e+00 -7.29198e+00 2.31505e+01 -9.38415e-01
5.60353e+00 -6.48882e+00 -7.54407e+00 2.30126e+01 -9.28113e-01
5.61354e+00 -6.60191e+00 -7.80678e+00 2.29026e+01 -9.15184e-01
5.62354e+00 -6.72971e+00 -8.07909e+00 2.28224e+01 -8.98795e-01
5.63354e+00 -6.87168e+00 -8.35979e+00 2.27733e+01 -8.77812e-01
5.64355e+00 -7.02721e+00 -8.64743e+00 2.27572e+01 -8.50693e-01
5.65355e+00 -7.19558e+00 -8.94027e+00 2.27755e+01 -8.15376e-01
5.66355e+00 -7.37597e+00 -9.23626e+00 2.28296e+01 -7.69157e-01
5.67356e+00 -7.56742e+00 -9.53300e+00 2.29209e+01 -7.08643e-01
5.68356e+00 -7.76881e+00 -9.82769e+00 2.30503e+01 -6.29884e-01
5.69356e+00 -7.97887e+00 -1.01172e+01 2.32188e+01 -5.28893e-01
5.70357e+00 -8.19608e+00 -1.03978e+01 2.34267e+01 -4.02768e-01
5.71357e+00 -8.41876e+00 -1.06657e+01 2.36739e+01 -2.51474e-01
5.72357e+00 -8.64495e+00 -1.09167e+01 2.39598e+01 -7.97212e-02
5.73358e+00 -8.87250e+00 -1.11462e+01 2.42832e+01 1.02320e-01
5.74358e+00 -9.09902e+00 -1.13499e+01 2.46420e+01 2.80812e-01
5.75358e+00 -9.32194e+00 -1.15234e+01 2.50336e+01 4.42283e-01
5.76359e+00 -9.53852e+00 -1.16624e+01 2.54542e+01 5.77662e-01
5.77359e+00 -9.74589e+00 -1.17631e+01 2.58995e+01 6.83906e-01
5.78359e+00 -9.94110e+00 -1.18219e+01 2.63642e+01 7.62929e-01
5.79360e+00 -1.01212e+01 -1.18358e+01 2.68420e+01 8.19263e-01
5.80360e+00 -1.02832e+01 -1.18025e+01 2.73264e+01 8.57990e-01
5.81360e+00 -1.04242e+01 -1.17208e+01 2.78098e+01 8.83524e-01
5.82361e+00 -1.05417e+01 -1.15901e+01 2.82845e+01 8.99149e-01
5.83361e+00 -1.06332e+01 -1.14114e+01 2.87425e+01 9.06957e-01
5.84361e+00 -1.06968e+01 -1.11866e+01 2.91760e+01 9.07907e-01
5.85362e+00 -1.07308e+01 -1.09190e+01 2.95775e+01 9.01818e-01
5.86362e+00 -1.07342e+01 -1.06131e+01 2.99400e+01 8.87194e-01
5.87362e+00 -1.07065e+01 -1.02743e+01 3.02575e+01 8.60794e-01
5.88363e+00 -1.06479e+01 -9.90898e+00 3.05251e+01 8.16953e-01
5.89363e+00 -1.05590e+01 -9.52421e+00 3.07389e+01 7.46869e-01
5.90363e+00 -1.04414e+01 -9.12744e+00 3.08965e+01 6.38780e-01
5.91364e+00 -1.02969e+01 -8.72629e+00 3.09971e+01 4.81070e-01
5.92364e+00 -1.01281e+01 -8.32825e+00 3.10408e+01 2.70359e-01
5.93364e+00 -9.93787e+00 -7.94030e+00 3.10293e+01 2.15545e-02
5.94365e+00 -9.72957e+00 -7.56850e+00 3.09651e+01 -2.31869e-01
5.95365e+00 -9.50670e+00 -7.21777e+00 3.08518e+01 -4.54242e-01
5.96365e+00 -9.27283e+00 -6.89186e+00 3.06934e+01 -6.26121e-01
5.97366e+00 -9.03152e+00 -6.59352e+00 3.04944e+01 -7.47354e-01
5.98366e+00 -8.78619e+00 -6.32472e+00 3.02594e+01 -8.28237e-01
5.99366e+00 -8.54011e+00 -6.08670e+00 2.99933e+01 -8.80780e-01
6.00367e+00 -8.29631e+00 -5.88010e+00 2.97008e+01 -9.14688e-01
6.01367e+00 -8.05759e+00 -5.70500e+00 2.93862e+01 -9.36696e-01
6.02367e+00 -7.82643e+00 -5.56103e+00 2.90540e+01 -9.51151e-01
6.03368e+00 -7.60504e+00 -5.44743e+00 2.87082e+01 -9.60771e-01
6.04368e+00 -7.39535e+00 -5.36313e+00 2.83525e+01 -9.67239e-01
6.05368e+00 -7.19896e+00 -5.30689e+00 2.79902e+01 -9.71598e-01
6.06369e+00 -7.01721e+00 -5.27734e+00 2.76245e+01 -9.74503e-01
6.07369e+00 -6.85118e+00 -5.27305e+00 2.72582e+01 -9.76364e-01
6.08369e+00 -6.70172e+00 -5.29259e+00 2.68938e+01 -9.77444e-01
6.09370e+00 -6.56944e+00 -5.33458e+00 2.65337e+01 -9.77908e-01
6.10370e+00 -6.45478e+00 -5.39772e+00 2.61800e+01 -9.77858e-01
6.11370e+00 -6.35802e+00 -5.48080e+00 2.58347e+01 -9.77352e-01
6.12371e+00 -6.27931e+00 -5.58271e+00 2.54995e+01 -9.76419e-01
6.13371e+00 -6.21865e+00 -5.70247e+00 2.51761e+01 -9.75061e-01
6.14371e+00 -6.17600e+00 -5.83919e+00 2.48663e+01 -9.73259e-01
6.15372e+00 -6.15121e+00 -5.99208e+00 2.45715e+01 -9.70973e-01
6.16372e+00 -6.14409e+00 -6.16044e+00 2.42933e+01 -9.68142e-01
6.17372e+00 -6.15440e+00 -6.34363e+00 2.40332e+01 -9.64675e-01
6.18373e+00 -6.18185e+00 -6.54106e+00 2.37927e+01 -9.60452e-01
6.19373e+00 -6.22615e+00 -6.75214e+00 2.35733e+01 -9.55306e-01
6.20373e+00 -6.28697e+00 -6.97629e+00 2.33766e+01 -9.49015e-01
6.21374e+00 -6.36394e+00 -7.21287e+00 2.32042e+01 -9.41277e-01
6.22374e+00 -6.45668e+00 -7.46118e+00 2.30575e+01 -9.31685e-01
6.23374e+00 -6.56476e+00 -7.72040e+00 2.29384e+01 -9.19686e-01
6.24375e+00 -6.68772e+00 -7.98956e+00 2.28483e+01 -9.04528e-01
6.25375e+00 -6.82503e+00 -8.26753e+00 2.27889e+01 -8.85183e-01
6.26375e+00 -6.97610e+00 -8.55292e+00 2.27619e+01 -8.60257e-01
6.27376e+00 -7.14026e+00 -8.84410e+00 2.27688e+01 -8.27873e-01
6.28376e+00 -7.31670e+00 -9.13913e+00 2.28110e+01 -7.85547e-01
6.29376e+00 -7.50454e+00 -9.43573e+00 2.28900e+01 -7.30114e-01
6.30377e+00 -7.70269e+00 -9.73123e+00 2.30069e+01 -6.57776e-01
6.31377e+00 -7.90994e+00 -1.00226e+01 2.31624e+01 -5.64476e-01
6.32377e+00 -8.12485e+00 -1.03063e+01 2.33573e+01 -4.46799e-01
6.33378e+00 -8.34580e+00 -1.05787e+01 2.35916e+01 -3.03556e-01
6.34378e+00 -8.57092e+00 -1.08354e+01 2.38648e+01 -1.37737e-01
6.35378e+00 -8.79812e+00 -1.10723e+01 2.41759e+01 4.22253e-02
6.36379e+00 -9.02509e+00 -1.12847e+01 2.45232e+01 2.23352e-01
6.37379e+00 -9.24932e+00 -1.14683e+01 2.49042e+01 3.91574e-01
6.38379e+00 -9.46812e+00 -1.16189e+01 2.53155e+01 5.36068e-01
6.39380e+00 -9.67866e+00 -1.17324e+01 2.57530e+01 6.51823e-01
6.40380e+00 -9.87801e+00 -1.18051e+01 2.62116e+01 7.39354e-01
6.41380e+00 -1.00632e+01 -1.18339e+01 2.66855e+01 8.02582e-01
6.42381e+00 -1.02313e+01 -1.18162e+01 2.71681e+01 8.46575e-01
6.43381e+00 -1.03794e+01 -1.17504e+01 2.76522e+01 8.76038e-01
6.44381e+00 -1.05047e+01 -1.16358e+01 2.81303e+01 8.94641e-01
6.45382e+00 -1.06049e+01 -1.14727e+01 2.85942e+01 9.04858e-01
6.46382e+00 -1.06777e+01 -1.12628e+01 2.90362e+01 9.08012e-01
6.47382e+00 -1.07214e+01 -1.10090e+01 2.94486e+01 9.04303e-01
6.48383e+00 -1.07349e+01 -1.07153e+01 2.98243e+01 8.92695e-01
6.49383e+00 -1.07174e+01 -1.03868e+01 3.01568e+01 8.70580e-01
6.50383e+00 -1.06688e+01 -1.00298e+01 3.04409e+01 8.33169e-01
6.51384e+00 -1.05898e+01 -9.65087e+00 3.06724e+01 7.72741e-01
6.52384e+00 -1.04815e+01 -9.25752e+00 3.08485e+01 6.78374e-01
6.53384e+00 -1.03456e+01 -8.85730e+00 3.09677e+01 5.37814e-01
6.54385e+00 -1.01846e+01 -8.45778e+00 3.10298e+01 3.43868e-01
6.55385e+00 -1.00012e+01 -8.06614e+00 3.10361e+01 1.04704e-01
6.56385e+00 -9.79857e+00 -7.68877e+00 3.09889e+01 -1.51236e-01
6.57386e+00 -9.58024e+00 -7.33097e+00 3.08913e+01 -3.86680e-01
6.58386e+00 -9.34976e+00 -6.99684e+00 3.07473e+01 -5.75730e-01
6.59386e+00 -9.11068e+00 -6.68946e+00 3.05613e+01 -7.12600e-01
6.60387e+00 -8.86649e+00 -6.41102e+00 3.03377e+01 -8.05293e-01
6.61387e+00 -8.62050e+00 -6.16300e+00 3.00815e+01 -8.65899e-01
6.62387e+00 -8.37582e+00 -5.94622e+00 2.97973e+01 -9.05043e-01
6.63388e+00 -8.13533e+00 -5.76095e+00 2.94897e+01 -9.30386e-01
6.64388e+00 -7.90161e+00 -5.60696e+00 2.91631e+01 -9.46966e-01
6.65388e+00 -7.67696e+00 -5.48358e+00 2.88215e+01 -9.57957e-01
6.66389e+00 -7.46340e+00 -5.38987e+00 2.84689e+01 -9.65327e-01
6.67389e+00 -7.26264e+00 -5.32462e+00 2.81086e+01 -9.70298e-01
6.68389e+00 -7.07610e+00 -5.28651e+00 2.77439e+01 -9.73630e-01
6.69390e+00 -6.90495e+00 -5.27411e+00 2.73778e+01 -9.75802e-01
6.70390e+00 -6.75009e+00 -5.28600e+00 2.70127e+01 -9.77119e-01
6.71390e+00 -6.61223e+00 -5.32077e+00 2.66512e+01 -9.77773e-01
6.72391e+00 -6.49185e+00 -5.37710e+00 2.62954e+01 -9.77884e-01
6.73391e+00 -6.38929e+00 -5.45375e+00 2.59474e+01 -9.77524e-01
6.74391e+00 -6.30472e+00 -5.54957e+00 2.56089e+01 -9.76729e-01
6.75392e+00 -6.23821e+00 -5.66355e+00 2.52817e+01 -9.75511e-01
6.76392e+00 -6.18972e+00 -5.79476e+00 2.49674e+01 -9.73856e-01
6.77392e+00 -6.15914e+00 -5.94238e+00 2.46677e+01 -9.71732e-01
6.78393e+00 -6.14629e+00 -6.10569e+00 2.43841e+01 -9.69085e-01
6.79393e+00 -6.15094e+00 -6.28404e+00 2.41181e+01 -9.65834e-01
6.80393e+00 -6.17282e+00 -6.47680e+00 2.38712e+01 -9.61869e-01
6.81394e+00 -6.21165e+00 -6.68340e+00 2.36449e+01 -9.57041e-01
6.82394e+00 -6.26709e+00 -6.90326e+00 2.34408e+01 -9.51146e-01
6.83394e+00 -6.33880e+00 -7.13575e+00 2.32604e+01 -9.43911e-01
6.84395e+00 -6.42640e+00 -7.38021e+00 2.31053e+01 -9.34967e-01
6.85395e+00 -6.52948e+00 -7.63584e+00 2.29772e+01 -9.23813e-01
6.86395e+00 -6.64759e+00 -7.90174e+00 2.28775e+01 -9.09769e-01
6.87396e+00 -6.78022e+00 -8.17683e+00 2.28081e+01 -8.91905e-01
6.88396e+00 -6.92680e+00 -8.45981e+00 2.27704e+01 -8.68960e-01
6.89396e+00 -7.08669e+00 -8.74913e+00 2.27661e+01 -8.39225e-01
6.90397e+00 -7.25913e+00 -9.04295e+00 2.27968e+01 -8.00428e-01
6.91397e+00 -7.44326e+00 -9.33912e+00 2.28637e+01 -7.49632e-01
6.92397e+00 -7.63807e+00 -9.63508e+00 2.29681e+01 -6.83228e-01
6.93398e+00 -7.84238e+00 -9.92792e+00 2.31109e+01 -5.97182e-01
6.94398e+00 -8.05483e+00 -1.02143e+01 2.32929e+01 -4.87738e-01
6.95398e+00 -8.27386e+00 -1.04906e+01 2.35143e+01 -3.52782e-01
6.96399e+00 -8.49769e+00 -1.07526e+01 2.37748e+01 -1.93750e-01
6.97399e+00 -8.72429e+00 -1.09962e+01 2.40735e+01 -1.72625e-02
6.98399e+00 -8.95144e+00 -1.12168e+01 2.44091e+01 1.64932e-01
6.99400e+00 -9.17668e+00 -1.14101e+01 2.47792e+01 3.38657e-01
7.00400e+00 -9.39737e+00 -1.15717e+01 2.51808e+01 4.91643e-01
7.01400e+00 -9.61074e+00 -1.16975e+01 2.56099e+01 6.16893e-01
7.02401e+00 -9.81388e+00 -1.17837e+01 2.60619e+01 7.13295e-01
7.03401e+00 -1.00038e+01 -1.18270e+01 2.65312e+01 7.83917e-01
7.04401e+00 -1.01776e+01 -1.18246e+01 2.70113e+01 8.33649e-01
7.05402e+00 -1.03324e+01 -1.17745e+01 2.74954e+01 8.67413e-01
7.06402e+00 -1.04653e+01 -1.16758e+01 2.79758e+01 8.89245e-01
7.07402e+00 -1.05738e+01 -1.15284e+01 2.84448e+01 9.02005e-01
7.08403e+00 -1.06556e+01 -1.13336e+01 2.88944e+01 9.07381e-01
7.09403e+00 -1.07089e+01 -1.10939e+01 2.93168e+01 9.05938e-01
7.10403e+00 -1.07322e+01 -1.08128e+01 2.97048e+01 8.97066e-01
7.11404e+00 -1.07248e+01 -1.04953e+01 3.00517e+01 8.78717e-01
7.12404e+00 -1.06863e+01 -1.01471e+01 3.03518e+01 8.46888e-01
7.13404e+00 -1.06171e+01 -9.77488e+00 3.06005e+01 7.94888e-01
7.14405e+00 -1.05182e+01 -9.38575e+00 3.07946e+01 7.12792e-01
7.15405e+00 -1.03912e+01 -8.98729e+00 3.09323e+01 5.88370e-01
7.16405e+00 -1.02382e+01 -8.58709e+00 3.10128e+01 4.11813e-01
7.17406e+00 -1.00618e+01 -8.19250e+00 3.10371e+01 1.85264e-01
7.18406e+00 -9.86527e+00 -7.81019e+00 3.10070e+01 -6.90587e-02
7.19406e+00 -9.65185e+00 -7.44583e+00 3.09254e+01 -3.14626e-01
7.20407e+00 -9.42511e+00 -7.10391e+00 3.07962e+01 -5.20114e-01
7.21407e+00 -9.18864e+00 -6.78781e+00 3.06234e+01 -6.73391e-01
7.22407e+00 -8.94594e+00 -6.49999e+00 3.04118e+01 -7.79107e-01
7.23408e+00 -8.70038e+00 -6.24215e+00 3.01659e+01 -8.48845e-01
7.24408e+00 -8.45515e+00 -6.01532e+00 2.98905e+01 -8.93995e-01
7.25408e+00 -8.21319e+00 -5.81995e+00 2.95903e+01 -9.23181e-01
7.26409e+00 -7.97719e+00 -5.65594e+00 2.92696e+01 -9.42207e-01
7.27409e+00 -7.74954e+00 -5.52278e+00 2.89327e+01 -9.54767e-01
7.28409e+00 -7.53234e+00 -5.41960e+00 2.85835e+01 -9.63165e-01
7.29410e+00 -7.32740e+00 -5.34528e+00 2.82256e+01 -9.68824e-01
7.30410e+00 -7.13624e+00 -5.29851e+00 2.78623e+01 -9.72633e-01
7.31410e+00 -6.96010e+00 -5.27792e+00 2.74966e+01 -9.75148e-01
7.32411e+00 -6.79998e+00 -5.28205e+00 2.71311e+01 -9.76721e-01
7.33411e+00 -6.65664e+00 -5.30952e+00 2.67685e+01 -9.77577e-01
7.34411e+00 -6.53062e+00 -5.35896e+00 2.64108e+01 -9.77857e-01
7.35412e+00 -6.42232e+00 -5.42910e+00 2.60603e+01 -9.77645e-01
7.36412e+00 -6.33196e+00 -5.51876e+00 2.57187e+01 -9.76990e-01
7.37412e+00 -6.25964e+00 -5.62690e+00 2.53878e+01 -9.75909e-01
7.38413e+00 -6.20536e+00 -5.75255e+00 2.50694e+01 -9.74397e-01
7.39413e+00 -6.16901e+00 -5.89486e+00 2.47651e+01 -9.72428e-01
7.40413e+00 -6.15045e+00 -6.05309e+00 2.44763e+01 -9.69956e-01
7.41414e+00 -6.14945e+00 -6.22655e+00 2.42046e+01 -9.66908e-01
7.42414e+00 -6.16578e+00 -6.41461e+00 2.39515e+01 -9.63186e-01
7.43414e+00 -6.19914e+00 -6.61670e+00 2.37185e+01 -9.58652e-01
7.44415e+00 -6.24921e+00 -6.83223e+00 2.35072e+01 -9.53122e-01
7.45415e+00 -6.31566e+00 -7.06059e+00 2.33191e+01 -9.46349e-01
7.46415e+00 -6.39812e+00 -7.30113e+00 2.31558e+01 -9.37996e-01
7.47416e+00 -6.49618e+00 -7.55310e+00 2.30188e+01 -9.27612e-01
7.48416e+00 -6.60942e+00 -7.81565e+00 2.29099e+01 -9.14578e-01
7.49416e+00 -6.73734e+00 -8.08774e+00 2.28306e+01 -8.98054e-01
7.50417e+00 -6.87940e+00 -8.36816e+00 2.27826e+01 -8.76897e-01
7.51417e+00 -7.03497e+00 -8.65543e+00 2.27674e+01 -8.49556e-01
7.52417e+00 -7.20334e+00 -8.94783e+00 2.27866e+01 -8.13955e-01
7.53418e+00 -7.38369e+00 -9.24328e+00 2.28417e+01 -7.67380e-01
7.54418e+00 -7.57504e+00 -9.53939e+00 2.29338e+01 -7.06434e-01
7.55418e+00 -7.77629e+00 -9.83336e+00 2.30641e+01 -6.27176e-01
7.56419e+00 -7.98613e+00 -1.01220e+01 2.32334e+01 -5.25654e-01
7.57419e+00 -8.20307e+00 -1.04017e+01 2.34419e+01 -3.99045e-01
7.58419e+00 -8.42539e+00 -1.06686e+01 2.36897e+01 -2.47427e-01
7.59420e+00 -8.65116e+00 -1.09183e+01 2.39761e+01 -7.56383e-02
7.60420e+00 -8.87822e+00 -1.11466e+01 2.42997e+01 1.06081e-01
7.61420e+00 -9.10417e+00 -1.13490e+01 2.46587e+01 2.83929e-01
7.62421e+00 -9.32644e+00 -1.15210e+01 2.50503e+01 4.44576e-01
7.63421e+00 -9.54230e+00 -1.16586e+01 2.54707e+01 5.79123e-01
7.64421e+00 -9.74888e+00 -1.17578e+01 2.59155e+01 6.84656e-01
7.65422e+00 -9.94323e+00 -1.18152e+01 2.63794e+01 7.63138e-01
7.66422e+00 -1.01224e+01 -1.18277e+01 2.68564e+01 8.19092e-01
7.67422e+00 -1.02834e+01 -1.17932e+01 2.73395e+01 8.57558e-01
7.68423e+00 -1.04235e+01 -1.17102e+01 2.78215e+01 8.82905e-01
7.69423e+00 -1.05400e+01 -1.15785e+01 2.82946e+01 8.98375e-01
7.70423e+00 -1.06306e+01 -1.13989e+01 2.87509e+01 9.06026e-01
7.71424e+00 -1.06931e+01 -1.11735e+01 2.91825e+01 9.06783e-01
7.72424e+00 -1.07262e+01 -1.09056e+01 2.95820e+01 9.00428e-01
7.73424e+00 -1.07288e+01 -1.05995e+01 2.99424e+01 8.85418e-01
7.74425e+00 -1.07003e+01 -1.02608e+01 3.02578e+01 8.58450e-01
7.75425e+00 -1.06410e+01 -9.89594e+00 3.05233e+01 8.13783e-01
7.76425e+00 -1.05516e+01 -9.51182e+00 3.07351e+01 7.42551e-01
7.77426e+00 -1.04335e+01 -9.11592e+00 3.08909e+01 6.33013e-01
7.78426e+00 -1.02888e+01 -8.71585e+00 3.09898e+01 4.73793e-01
7.79426e+00 -1.01198e+01 -8.31906e+00 3.10320e+01 2.62048e-01
7.80427e+00 -9.92954e+00 -7.93247e+00 3.10192e+01 1.32844e-02
7.81427e+00 -9.72136e+00 -7.56212e+00 3.09540e+01 -2.38909e-01
7.82427e+00 -9.49873e+00 -7.21285e+00 3.08398e+01 -4.59410e-01
7.83428e+00 -9.26523e+00 -6.88839e+00 3.06808e+01 -6.29482e-01
7.84428e+00 -9.02437e+00 -6.59147e+00 3.04814e+01 -7.49352e-01
7.85428e+00 -8.77960e+00 -6.32402e+00 3.02463e+01 -8.29346e-01
7.86429e+00 -8.53414e+00 -6.08729e+00 2.99801e+01 -8.81355e-01
7.87429e+00 -8.29103e+00 -5.88190e+00 2.96877e+01 -9.14958e-01
7.88429e+00 -8.05303e+00 -5.70792e+00 2.93734e+01 -9.36795e-01
7.89430e+00 -7.82263e+00 -5.56497e+00 2.90416e+01 -9.51155e-01
7.90430e+00 -7.60203e+00 -5.45229e+00 2.86962e+01 -9.60722e-01
7.91430e+00 -7.39313e+00 -5.36884e+00 2.83410e+01 -9.67159e-01
7.92431e+00 -7.19753e+00 -5.31335e+00 2.79794e+01 -9.71500e-01
7.93431e+00 -7.01656e+00 -5.28447e+00 2.76144e+01 -9.74393e-01
7.94431e+00 -6.85131e+00 -5.28078e+00 2.72488e+01 -9.76245e-01
7.95432e+00 -6.70259e+00 -5.30085e+00 2.68853e+01 -9.77318e-01
7.96432e+00 -6.57104e+00 -5.34331e+00 2.65260e+01 -9.77774e-01
7.97432e+00 -6.45708e+00 -5.40686e+00 2.61732e+01 -9.77716e-01
7.98433e+00 -6.36099e+00 -5.49031e+00 2.58288e+01 -9.77201e-01
7.99433e+00 -6.28291e+00 -5.59254e+00 2.54945e+01 -9.76256e-01
8.00433e+00 -6.22286e+00 -5.71258e+00 2.51721e+01 -9.74884e-01
8.01434e+00 -6.18079e+00 -5.84954e+00 2.48633e+01 -9.73065e-01
8.02434e+00 -6.15654e+00 -6.00264e+00 2.45695e+01 -9.70760e-01
8.03434e+00 -6.14992e+00 -6.17119e+00 2.42923e+01 -9.67903e-01
8.04435e+00 -6.16070e+00 -6.35453e+00 2.40333e+01 -9.64407e-01
8.05435e+00 -6.18860e+00 -6.55207e+00 2.37939e+01 -9.60147e-01
8.06435e+00 -6.23332e+00 -6.76323e+00 2.35756e+01 -9.54955e-01
8.07436e+00 -6.29451e+00 -6.98742e+00 2.33800e+01 -9.48606e-01
8.08436e+00 -6.37182e+00 -7.22400e+00 2.32087e+01 -9.40795e-01
8.09436e+00 -6.46486e+00 -7.47225e+00 2.30633e+01 -9.31110e-01
8.10437e+00 -6.57322e+00 -7.73135e+00 2.29453e+01 -9.18994e-01
8.11437e+00 -6.69640e+00 -8.00034e+00 2.28564e+01 -9.03683e-01
8.12437e+00 -6.83390e+00 -8.27805e+00 2.27982e+01 -8.84142e-01
8.13438e+00 -6.98512e+00 -8.56311e+00 2.27724e+01 -8.58964e-01
8.14438e+00 -7.14936e+00 -8.85387e+00 2.27805e+01 -8.26254e-01
8.15438e+00 -7.32585e+00 -9.14838e+00 2.28239e+01 -7.83515e-01
8.16439e+00 -7.51366e+00 -9.44433e+00 2.29041e+01 -7.27570e-01
8.17439e+00 -7.71173e+00 -9.73907e+00 2.30220e+01 -6.54622e-01
8.18439e+00 -7.91882e+00 -1.00295e+01 2.31787e+01 -5.60642e-01
8.19440e+00 -8.13350e+00 -1.03123e+01 2.33745e+01 -4.42290e-01
8.20440e+00 -8.35413e+00 -1.05834e+01 2.36096e+01 -2.98504e-01
8.21440e+00 -8.57885e+00 -1.08389e+01 2.38835e+01 -1.32440e-01
8.22441e+00 -8.80555e+00 -1.10743e+01 2.41952e+01 4.73435e-02
8.23441e+00 -9.03193e+00 -1.12852e+01 2.45429e+01 2.27848e-01
8.24441e+00 -9.25548e+00 -1.14672e+01 2.49241e+01 3.95130e-01
8.25442e+00 -9.47350e+00 -1.16160e+01 2.53353e+01 5.38578e-01
8.26442e+00 -9.68317e+00 -1.17278e+01 2.57725e+01 6.53371e-01
8.27442e+00 -9.88157e+00 -1.17987e+01 2.62305e+01 7.40127e-01
8.28443e+00 -1.00657e+01 -1.18258e+01 2.67036e+01 8.02785e-01
8.29443e+00 -1.02327e+01 -1.18064e+01 2.71850e+01 8.46376e-01
8.30443e+00 -1.03797e+01 -1.17391e+01 2.76678e+01 8.75555e-01
8.31444e+00 -1.05038e+01 -1.16230e+01 2.81441e+01 8.93937e-01
8.32444e+00 -1.06028e+01 -1.14587e+01 2.86061e+01 9.03951e-01
8.33444e+00 -1.06744e+01 -1.12479e+01 2.90460e+01 9.06880e-01
8.34445e+00 -1.07170e+01 -1.09933e+01 2.94561e+01 9.02879e-01
8.35445e+00 -1.07294e+01 -1.06992e+01 2.98294e+01 8.90860e-01
8.36445e+00 -1.07109e+01 -1.03706e+01 3.01594e+01 8.68144e-01
8.37446e+00 -1.06614e+01 -1.00138e+01 3.04411e+01 8.29851e-01
8.38446e+00 -1.05816e+01 -9.63540e+00 3.06702e+01 7.68168e-01
8.39446e+00 -1.04726e+01 -9.24285e+00 3.08439e+01 6.72138e-01
8.40447e+00 -1.03363e+01 -8.84371e+00 3.09609e+01 5.29676e-01
8.41447e+00 -1.01749e+01 -8.44549e+00 3.10211e+01 3.34121e-01
8.42447e+00 -9.99127e+00 -8.05533e+00 3.10257e+01 9.44122e-02
8.43448e+00 -9.78867e+00 -7.67956e+00 3.09770e+01 -1.60573e-01
8.44448e+00 -9.57049e+00 -7.32343e+00 3.08782e+01 -3.93963e-01
8.45448e+00 -9.34030e+00 -6.99099e+00 3.07333e+01 -5.80729e-01
8.46449e+00 -9.10165e+00 -6.68528e+00 3.05465e+01 -7.15721e-01
8.47449e+00 -8.85799e+00 -6.40846e+00 3.03225e+01 -8.07116e-01
8.48449e+00 -8.61265e+00 -6.16200e+00 3.00660e+01 -8.66912e-01
8.49450e+00 -8.36869e+00 -5.94670e+00 2.97818e+01 -9.05576e-01
8.50450e+00 -8.12899e+00 -5.76282e+00 2.94743e+01 -9.30644e-01
8.51450e+00 -7.89611e+00 -5.61011e+00 2.91479e+01 -9.47065e-01
8.52451e+00 -7.67235e+00 -5.48791e+00 2.88068e+01 -9.57964e-01
8.53451e+00 -7.45970e+00 -5.39528e+00 2.84546e+01 -9.65281e-01
8.54451e+00 -7.25985e+00 -5.33101e+00 2.80950e+01 -9.70219e-01
8.55452e+00 -7.07423e+00 -5.29377e+00 2.77311e+01 -9.73530e-01
8.56452e+00 -6.90398e+00 -5.28216e+00 2.73657e+01 -9.75687e-01
8.57452e+00 -6.75002e+00 -5.29476e+00 2.70015e+01 -9.76992e-01
8.58453e+00 -6.61303e+00 -5.33017e+00 2.66409e+01 -9.77634e-01
8.59453e+00 -6.49349e+00 -5.38707e+00 2.62861e+01 -9.77734e-01
8.60453e+00 -6.39175e+00 -5.46422e+00 2.59390e+01 -9.77362e-01
8.61454e+00 -6.30797e+00 -5.56049e+00 2.56015e+01 -9.76554e-01
8.62454e+00 -6.24221e+00 -5.67487e+00 2.52754e+01 -9.75319e-01
8.63454e+00 -6.19443e+00 -5.80644e+00 2.49623e+01 -9.73645e-01
8.64455e+00 -6.16453e+00 -5.95439e+00 2.46638e+01 -9.71498e-01
8.65455e+00 -6.15232e+00 -6.11799e+00 2.43814e+01 -9.68824e-01
8.66455e+00 -6.15758e+00 -6.29657e+00 2.41166e+01 -9.65539e-01
8.67456e+00 -6.18004e+00 -6.48954e+00 2.38709e+01 -9.61534e-01
8.68456e+00 -6.21940e+00 -6.69631e+00 2.36459e+01 -9.56655e-01
8.69456e+00 -6.27534e+00 -6.91629e+00 2.34431e+01 -9.50696e-01
8.70457e+00 -6.34751e+00 -7.14886e+00 2.32640e+01 -9.43381e-01
8.71457e+00 -6.43553e+00 -7.39333e+00 2.31103e+01 -9.34336e-01
8.72457e+00 -6.53899e+00 -7.64892e+00 2.29835e+01 -9.23053e-01
8.73458e+00 -6.65743e+00 -7.91470e+00 2.28853e+01 -9.08841e-01
8.74458e+00 -6.79035e+00 -8.18959e+00 2.28173e+01 -8.90762e-01
8.75458e+00 -6.93717e+00 -8.47228e+00 2.27811e+01 -8.67537e-01
8.76459e+00 -7.09724e+00 -8.76121e+00 2.27783e+01 -8.37441e-01
8.77459e+00 -7.26980e+00 -9.05453e+00 2.28104e+01 -7.98182e-01
8.78459e+00 -7.45399e+00 -9.35005e+00 2.28787e+01 -7.46803e-01
8.79460e+00 -7.64878e+00 -9.64523e+00 2.29845e+01 -6.79690e-01
8.80460e+00 -7.85299e+00 -9.93714e+00 2.31287e+01 -5.92825e-01
8.81460e+00 -8.06526e+00 -1.02224e+01 2.33119e+01 -4.82520e-01
8.82461e+00 -8.28401e+00 -1.04974e+01 2.35345e+01 -3.46793e-01
8.83461e+00 -8.50746e+00 -1.07581e+01 2.37960e+01 -1.87268e-01
8.84461e+00 -8.73357e+00 -1.10000e+01 2.40956e+01 -1.07557e-02
8.85462e+00 -8.96012e+00 -1.12189e+01 2.44318e+01 1.70910e-01
8.86462e+00 -9.18464e+00 -1.14103e+01 2.48024e+01 3.43640e-01
8.87462e+00 -9.40450e+00 -1.15700e+01 2.52041e+01 4.95392e-01
8.88463e+00 -9.61692e+00 -1.16937e+01 2.56332e+01 6.19421e-01
8.89463e+00 -9.81902e+00 -1.17778e+01 2.60847e+01 7.14783e-01
8.90463e+00 -1.00078e+01 -1.18190e+01 2.65532e+01 7.84608e-01
8.91464e+00 -1.01804e+01 -1.18145e+01 2.70323e+01 8.33766e-01
8.92464e+00 -1.03338e+01 -1.17625e+01 2.75149e+01 8.67122e-01
8.93464e+00 -1.04653e+01 -1.16620e+01 2.79936e+01 8.88649e-01
8.94465e+00 -1.05724e+01 -1.15130e+01 2.84606e+01 9.01149e-01
8.95465e+00 -1.06528e+01 -1.13168e+01 2.89078e+01 9.06260e-01
8.96465e+00 -1.07047e+01 -1.10760e+01 2.93277e+01 9.04497e-01
8.97466e+00 -1.07267e+01 -1.07942e+01 2.97129e+01 8.95190e-01
8.98466e+00 -1.07181e+01 -1.04763e+01 3.00570e+01 8.76215e-01
8.99466e+00 -1.06784e+01 -1.01281e+01 3.03541e+01 8.43468e-01
9.00467e+00 -1.06082e+01 -9.75620e+00 3.06000e+01 7.90136e-01
9.01467e+00 -1.05084e+01 -9.36777e+00 3.07913e+01 7.06213e-01
9.02467e+00 -1.03806e+01 -8.97034e+00 3.09263e+01 5.79556e-01
9.03468e+00 -1.02271e+01 -8.57147e+00 3.10044e+01 4.00824e-01
9.04468e+00 -1.00504e+01 -8.17844e+00 3.10265e+01 1.73037e-01
9.05468e+00 -9.85363e+00 -7.79789e+00 3.09944e+01 -8.08246e-02
9.06469e+00 -9.64023e+00 -7.43540e+00 3.09113e+01 -3.24341e-01
9.07469e+00 -9.41370e+00 -7.09541e+00 3.07807e+01 -5.27120e-01
9.08469e+00 -9.17760e+00 -6.78124e+00 3.06069e+01 -6.77950e-01
9.09470e+00 -8.93542e+00 -6.49532e+00 3.03944e+01 -7.81871e-01
9.10470e+00 -8.69051e+00 -6.23932e+00 3.01480e+01 -8.50443e-01
9.11470e+00 -8.44603e+00 -6.01426e+00 2.98724e+01 -8.94884e-01
9.12471e+00 -8.20492e+00 -5.82056e+00 2.95721e+01 -9.23653e-01
9.13471e+00 -7.96984e+00 -5.65812e+00 2.92516e+01 -9.42435e-01
9.14471e+00 -7.74317e+00 -5.52641e+00 2.89150e+01 -9.54854e-01
9.15472e+00 -7.52699e+00 -5.42456e+00 2.85663e+01 -9.63166e-01
9.16472e+00 -7.32309e+00 -5.35146e+00 2.82090e+01 -9.68773e-01
9.17472e+00 -7.13299e+00 -5.30581e+00 2.78464e+01 -9.72548e-01
9.18473e+00 -6.95790e+00 -5.28621e+00 2.74815e+01 -9.75039e-01
9.19473e+00 -6.79882e+00 -5.29126e+00 2.71170e+01 -9.76595e-01
9.20473e+00 -6.65650e+00 -5.31954e+00 2.67553e+01 -9.77436e-01
9.21474e+00 -6.53150e+00 -5.36972e+00 2.63987e+01 -9.77701e-01
9.22474e+00 -6.42417e+00 -5.44052e+00 2.60492e+01 -9.77474e-01
9.23474e+00 -6.33475e+00 -5.53078e+00 2.57088e+01 -9.76802e-01
9.24475e+00 -6.26333e+00 -5.63945e+00 2.53792e+01 -9.75703e-01
9.25475e+00 -6.20991e+00 -5.76559e+00 2.50620e+01 -9.74169e-01
9.26475e+00 -6.17440e+00 -5.90835e+00 2.47589e+01 -9.72176e-01
9.27476e+00 -6.15662e+00 -6.06697e+00 2.44714e+01 -9.69673e-01
9.28476e+00 -6.15638e+00 -6.24077e+00 2.42011e+01 -9.66588e-01
9.29476e+00 -6.17342e+00 -6.42915e+00 2.39495e+01 -9.62821e-01
9.30477e+00 -6.20744e+00 -6.63150e+00 2.37180e+01 -9.58231e-01
9.31477e+00 -6.25815e+00 -6.84724e+00 2.35082e+01 -9.52633e-01
9.32477e+00 -6.32518e+00 -7.07576e+00 2.33216e+01 -9.45773e-01
9.33478e+00 -6.40818e+00 -7.31639e+00 2.31599e+01 -9.37311e-01
9.34478e+00 -6.50675e+00 -7.56840e+00 2.30245e+01 -9.26787e-01
9.35478e+00 -6.62043e+00 -7.83090e+00 2.29173e+01 -9.13573e-01
9.36479e+00 -6.74875e+00 -8.10285e+00 2.28396e+01 -8.96816e-01
9.37479e+00 -6.89115e+00 -8.38303e+00 2.27933e+01 -8.75357e-01
9.38479e+00 -7.04700e+00 -8.66995e+00 2.27799e+01 -8.47623e-01
9.39480e+00 -7.21559e+00 -8.96187e+00 2.28008e+01 -8.11517e-01
9.40480e+00 -7.39607e+00 -9.25670e+00 2.28576e+01 -7.64298e-01
9.41480e+00 -7.58749e+00 -9.55201e+00 2.29515e+01 -7.02554e-01
9.42481e+00 -7.78871e+00 -9.84502e+00 2.30834e+01 -6.22351e-01
9.43481e+00 -7.99842e+00 -1.01325e+01 2.32542e+01 -5.19791e-01
9.44481e+00 -8.21513e+00 -1.04109e+01 2.34643e+01 -3.92178e-01
9.45482e+00 -8.43710e+00 -1.06762e+01 2.37134e+01 -2.39798e-01
9.46482e+00 -8.66240e+00 -1.09242e+01 2.40009e+01 -6.77275e-02
9.47482e+00 -8.88885e+00 -1.11506e+01 2.43256e+01 1.13631e-01
9.48483e+00 -9.11406e+00 -1.13508e+01 2.46853e+01 2.90497e-01
9.49483e+00 -9.33546e+00 -1.15206e+01 2.50772e+01 4.49763e-01
9.50483e+00 -9.55031e+00 -1.16559e+01 2.54978e+01 5.82831e-01
9.51484e+00 -9.75575e+00 -1.17527e+01 2.59423e+01 6.87035e-01
9.52484e+00 -9.94884e+00 -1.18075e+01 2.64057e+01 7.64456e-01
9.53484e+00 -1.01266e+01 -1.18176e+01 2.68816e+01 8.19625e-01
9.54485e+00 -1.02862e+01 -1.17807e+01 2.73634e+01 8.57528e-01
9.55485e+00 -1.04247e+01 -1.16955e+01 2.78436e+01 8.82463e-01
9.56485e+00 -1.05396e+01 -1.15618e+01 2.83145e+01 8.97601e-01
9.57486e+00 -1.06285e+01 -1.13804e+01 2.87683e+01 9.04939e-01
9.58486e+00 -1.06895e+01 -1.11535e+01 2.91971e+01 9.05343e-01
9.59486e+00 -1.07209e+01 -1.08845e+01 2.95935e+01 8.98530e-01
9.60487e+00 -1.07219e+01 -1.05777e+01 2.99507e+01 8.82874e-01
9.61487e+00 -1.06920e+01 -1.02387e+01 3.02628e+01 8.54962e-01
9.62487e+00 -1.06314e+01 -9.87393e+00 3.05249e+01 8.08915e-01
9.63488e+00 -1.05409e+01 -9.49036e+00 3.07335e+01 7.35736e-01
9.64488e+00 -1.04218e+01 -9.09541e+00 3.08861e+01 6.23693e-01
9.65488e+00 -1.02762e+01 -8.69665e+00 3.09820e+01 4.61778e-01
9.66489e+00 -1.01067e+01 -8.30150e+00 3.10215e+01 2.48045e-01
9.67489e+00 -9.91613e+00 -7.91680e+00 3.10063e+01 -9.50015e-04
9.68489e+00 -9.70784e+00 -7.54851e+00 3.09390e+01 -2.51328e-01
9.69490e+00 -9.48530e+00 -7.20140e+00 3.08230e+01 -4.68810e-01
9.70490e+00 -9.25209e+00 -6.87913e+00 3.06626e+01 -6.35841e-01
9.71490e+00 -9.01171e+00 -6.58440e+00 3.04620e+01 -7.53329e-01
9.72491e+00 -8.76757e+00 -6.31910e+00 3.02261e+01 -8.31712e-01
9.73491e+00 -8.52289e+00 -6.08444e+00 2.99594e+01 -8.82715e-01
9.74491e+00 -8.28068e+00 -5.88102e+00 2.96667e+01 -9.15716e-01
9.75492e+00 -8.04367e+00 -5.70891e+00 2.93524e+01 -9.37197e-01
9.76492e+00 -7.81435e+00 -5.56771e+00 2.90208e+01 -9.51347e-01
9.77492e+00 -7.59487e+00 -5.45665e+00 2.86759e+01 -9.60787e-01
9.78493e+00 -7.38714e+00 -5.37468e+00 2.83212e+01 -9.67147e-01
9.79493e+00 -7.19273e+00 -5.32056e+00 2.79603e+01 -9.71438e-01
9.80493e+00 -7.01297e+00 -5.29292e+00 2.75961e+01 -9.74296e-01
9.81494e+00 -6.84892e+00 -5.29035e+00 2.72315e+01 -9.76123e-01
9.82494e+00 -6.70139e+00 -5.31144e+00 2.68690e+01 -9.77175e-01
9.83494e+00 -6.57101e+00 -5.35482e+00 2.65109e+01 -9.77613e-01
9.84495e+00 -6.45819e+00 -5.41921e+00 2.61593e+01 -9.77536e-01
9.85495e+00 -6.36321e+00 -5.50341e+00 2.58161e+01 -9.77002e-01
9.86495e+00 -6.28620e+00 -5.60633e+00 2.54832e+01 -9.76037e-01
9.87496e+00 -6.22718e+00 -5.72700e+00 2.51622e+01 -9.74640e-01
9.88496e+00 -6.18609e+00 -5.86453e+00 2.48548e+01 -9.72794e-01
9.89496e+00 -6.16279e+00 -6.01815e+00 2.45625e+01 -9.70454e-01
9.90497e+00 -6.15708e+00 -6.18716e+00 2.42868e+01 -9.67558e-01
9.91497e+00 -6.16872e+00 -6.37092e+00 2.40294e+01 -9.64013e-01
9.92497e+00 -6.19744e+00 -6.56882e+00 2.37916e+01 -9.59693e-01
9.93498e+00 -6.24292e+00 -6.78030e+00 2.35751e+01 -9.54427e-01
9.94498e+00 -6.30483e+00 -7.00474e+00 2.33812e+01 -9.47986e-01
9.95498e+00 -6.38282e+00 -7.24150e+00 2.32117e+01 -9.40058e-01
9.96499e+00 -6.47649e+00 -7.48987e+00 2.30681e+01 -9.30224e-01
9.97499e+00 -6.58541e+00 -7.74900e+00 2.29521e+01 -9.17916e-01
9.98499e+00 -6.70912e+00 -8.01792e+00 2.28651e+01 -9.02357e-01
9.99500e+00 -6.84707e+00 -8.29546e+00 2.28089e+01 -8.82494e-01
1.00050e+01 -6.99868e+00 -8.58021e+00 2.27851e+01 -8.56896e-01
1.00150e+01 -7.16324e+00 -8.87052e+00 2.27952e+01 -8.23643e-01
1.00250e+01 -7.33996e+00 -9.16442e+00 2.28407e+01 -7.80207e-01
1.00350e+01 -7.52792e+00 -9.45959e+00 2.29228e+01 -7.23385e-01
1.00450e+01 -7.72604e+00 -9.75334e+00 2.30428e+01 -6.49378e-01
1.00550e+01 -7.93307e+00 -1.00426e+01 2.32013e+01 -5.54195e-01
1.00650e+01 -8.14757e+00 -1.03239e+01 2.33989e+01 -4.34612e-01
1.00750e+01 -8.36790e+00 -1.05934e+01 2.36357e+01 -2.89781e-01
1.00850e+01 -8.59216e+00 -1.08470e+01 2.39112e+01 -1.23134e-01
1.00950e+01 -8.81827e+00 -1.10803e+01 2.42242e+01 5.65259e-02
1.01050e+01 -9.04391e+00 -1.12889e+01 2.45729e+01 2.36141e-01
1.01150e+01 -9.26654e+00 -1.14684e+01 2.49548e+01 4.01952e-01
1.01250e+01 -9.48349e+00 -1.16146e+01 2.53664e+01 5.43683e-01
1.01350e+01 -9.69194e+00 -1.17235e+01 2.58036e+01 6.56840e-01
1.01450e+01 -9.88896e+00 -1.17916e+01 2.62612e+01 7.42232e-01
1.01551e+01 -1.00716e+01 -1.18159e+01 2.67333e+01 8.03853e-01
1.01651e+01 -1.02370e+01 -1.17937e+01 2.72135e+01 8.46692e-01
1.01751e+01 -1.03821e+01 -1.17237e+01 2.76944e+01 8.75324e-01
1.01851e+01 -1.05045e+01 -1.16051e+01 2.81685e+01 8.93283e-01
1.01951e+01 -1.06016e+01 -1.14386e+01 2.86279e+01 9.02925e-01
1.02051e+01 -1.06713e+01 -1.12258e+01 2.90647e+01 9.05461e-01
1.02151e+01 -1.07120e+01 -1.09697e+01 2.94715e+01 9.00976e-01
1.02251e+01 -1.07226e+01 -1.06745e+01 2.98411e+01 8.88293e-01
1.02351e+01 -1.07023e+01 -1.03453e+01 3.01675e+01 8.64617e-01
1.02451e+01 -1.06513e+01 -9.98833e+00 3.04452e+01 8.24914e-01
1.02551e+01 -1.05700e+01 -9.61030e+00 3.06705e+01 7.61207e-01
1.02651e+01 -1.04598e+01 -9.21858e+00 3.08406e+01 6.62465e-01
1.02751e+01 -1.03224e+01 -8.82071e+00 3.09540e+01 5.16856e-01
1.02851e+01 -1.01602e+01 -8.42416e+00 3.10110e+01 3.18557e-01
1.02951e+01 -9.97607e+00 -8.03600e+00 3.10126e+01 7.77645e-02
1.03051e+01 -9.77317e+00 -7.66247e+00 3.09612e+01 -1.75899e-01
1.03151e+01 -9.55496e+00 -7.30872e+00 3.08602e+01 -4.06139e-01
1.03251e+01 -9.32496e+00 -6.97875e+00 3.07134e+01 -5.89292e-01
1.03351e+01 -9.08673e+00 -6.67552e+00 3.05251e+01 -7.21239e-01
1.03451e+01 -8.84369e+00 -6.40116e+00 3.03000e+01 -8.10479e-01
1.03551e+01 -8.59912e+00 -6.15709e+00 3.00427e+01 -8.68890e-01
1.03651e+01 -8.35610e+00 -5.94410e+00 2.97580e+01 -9.06711e-01
1.03751e+01 -8.11746e+00 -5.76241e+00 2.94503e+01 -9.31275e-01
1.03851e+01 -7.88574e+00 -5.61176e+00 2.91240e+01 -9.47396e-01
1.03951e+01 -7.66322e+00 -5.49149e+00 2.87831e+01 -9.58115e-01
1.04051e+01 -7.45186e+00 -5.40063e+00 2.84315e+01 -9.65320e-01
1.04151e+01 -7.25335e+00 -5.33800e+00 2.80726e+01 -9.70187e-01
1.04251e+01 -7.06908e+00 -5.30226e+00 2.77094e+01 -9.73450e-01
1.04351e+01 -6.90020e+00 -5.29201e+00 2.73450e+01 -9.75573e-01
1.04451e+01 -6.74760e+00 -5.30585e+00 2.69819e+01 -9.76851e-01
1.04552e+01 -6.61195e+00 -5.34239e+00 2.66225e+01 -9.77470e-01
1.04652e+01 -6.49373e+00 -5.40031e+00 2.62690e+01 -9.77548e-01
1.04752e+01 -6.39327e+00 -5.47840e+00 2.59233e+01 -9.77153e-01
1.04852e+01 -6.31073e+00 -5.57553e+00 2.55873e+01 -9.76321e-01
1.04952e+01 -6.24618e+00 -5.69069e+00 2.52627e+01 -9.75059e-01
1.05052e+01 -6.19957e+00 -5.82297e+00 2.49512e+01 -9.73355e-01
1.05152e+01 -6.17079e+00 -5.97157e+00 2.46543e+01 -9.71172e-01
1.05252e+01 -6.15965e+00 -6.13575e+00 2.43736e+01 -9.68453e-01
1.05352e+01 -6.16592e+00 -6.31488e+00 2.41106e+01 -9.65117e-01
1.05452e+01 -6.18935e+00 -6.50832e+00 2.38667e+01 -9.61048e-01
1.05552e+01 -6.22963e+00 -6.71551e+00 2.36437e+01 -9.56090e-01
1.05652e+01 -6.28645e+00 -6.93585e+00 2.34428e+01 -9.50033e-01
1.05752e+01 -6.35944e+00 -7.16870e+00 2.32658e+01 -9.42594e-01
1.05852e+01 -6.44822e+00 -7.41337e+00 2.31142e+01 -9.33391e-01
1.05952e+01 -6.55239e+00 -7.66908e+00 2.29896e+01 -9.21905e-01
1.06052e+01 -6.67147e+00 -7.93487e+00 2.28936e+01 -9.07432e-01
1.06152e+01 -6.80497e+00 -8.20965e+00 2.28278e+01 -8.89013e-01
1.06252e+01 -6.95230e+00 -8.49210e+00 2.27939e+01 -8.65346e-01
1.06352e+01 -7.11280e+00 -8.78062e+00 2.27934e+01 -8.34674e-01
1.06452e+01 -7.28570e+00 -9.07336e+00 2.28278e+01 -7.94671e-01
1.06552e+01 -7.47013e+00 -9.36811e+00 2.28985e+01 -7.42348e-01
1.06652e+01 -7.66506e+00 -9.66230e+00 2.30066e+01 -6.74074e-01
1.06752e+01 -7.86929e+00 -9.95298e+00 2.31531e+01 -5.85854e-01
1.06852e+01 -8.08144e+00 -1.02368e+01 2.33385e+01 -4.74101e-01
1.06952e+01 -8.29994e+00 -1.05100e+01 2.35630e+01 -3.37039e-01
1.07052e+01 -8.52297e+00 -1.07687e+01 2.38264e+01 -1.76601e-01
1.07152e+01 -8.74851e+00 -1.10083e+01 2.41277e+01 9.11770e-05
1.07252e+01 -8.97430e+00 -1.12247e+01 2.44653e+01 1.81044e-01
1.07352e+01 -9.19789e+00 -1.14133e+01 2.48369e+01 3.52285e-01
1.07452e+01 -9.41664e+00 -1.15700e+01 2.52393e+01 5.02118e-01
1.07553e+01 -9.62776e+00 -1.16906e+01 2.56686e+01 6.24197e-01
1.07653e+01 -9.82837e+00 -1.17715e+01 2.61200e+01 7.17863e-01
1.07753e+01 -1.00155e+01 -1.18094e+01 2.65877e+01 7.86356e-01
1.07853e+01 -1.01863e+01 -1.18017e+01 2.70656e+01 8.34530e-01
1.07953e+01 -1.03378e+01 -1.17466e+01 2.75465e+01 8.67173e-01
1.08053e+01 -1.04673e+01 -1.16431e+01 2.80229e+01 8.88164e-01
1.08153e+01 -1.05722e+01 -1.14913e+01 2.84870e+01 9.00215e-01
1.08253e+01 -1.06505e+01 -1.12928e+01 2.89310e+01 9.04884e-01
1.08353e+01 -1.07002e+01 -1.10500e+01 2.93473e+01 9.02607e-01
1.08453e+01 -1.07201e+01 -1.07667e+01 2.97286e+01 8.92618e-01
1.08553e+01 -1.07094e+01 -1.04478e+01 3.00684e+01 8.72672e-01
1.08653e+01 -1.06678e+01 -1.00991e+01 3.03613e+01 8.38501e-01
1.08753e+01 -1.05958e+01 -9.72732e+00 3.06028e+01 7.83099e-01
1.08853e+01 -1.04945e+01 -9.33955e+00 3.07898e+01 6.96317e-01
1.08953e+01 -1.03654e+01 -8.94331e+00 3.09207e+01 5.66140e-01
1.09053e+01 -1.02108e+01 -8.54610e+00 3.09949e+01 3.83947e-01
1.09153e+01 -1.00333e+01 -8.15515e+00 3.10134e+01 1.54121e-01
1.09253e+01 -9.83612e+00 -7.77700e+00 3.09782e+01 -9.91677e-02
1.09353e+01 -9.62253e+00 -7.41712e+00 3.08922e+01 -3.39644e-01
1.09453e+01 -9.39608e+00 -7.07986e+00 3.07593e+01 -5.38322e-01
1.09553e+01 -9.16031e+00 -6.76847e+00 3.05835e+01 -6.85388e-01
1.09653e+01 -8.91869e+00 -6.48534e+00 3.03696e+01 -7.86505e-01
1.09753e+01 -8.67455e+00 -6.23207e+00 3.01221e+01 -8.53221e-01
1.09853e+01 -8.43104e+00 -6.00966e+00 2.98457e+01 -8.96510e-01
1.09953e+01 -8.19104e+00 -5.81850e+00 2.95450e+01 -9.24584e-01
1.10053e+01 -7.95720e+00 -5.65846e+00 2.92243e+01 -9.42950e-01
1.10153e+01 -7.73188e+00 -5.52900e+00 2.88879e+01 -9.55116e-01
1.10253e+01 -7.51712e+00 -5.42925e+00 2.85396e+01 -9.63274e-01
1.10353e+01 -7.31470e+00 -5.35809e+00 2.81830e+01 -9.68783e-01
1.10453e+01 -7.12611e+00 -5.31421e+00 2.78212e+01 -9.72493e-01
1.10554e+01 -6.95257e+00 -5.29625e+00 2.74573e+01 -9.74938e-01
1.10654e+01 -6.79502e+00 -5.30278e+00 2.70939e+01 -9.76458e-01
1.10754e+01 -6.65423e+00 -5.33242e+00 2.67334e+01 -9.77270e-01
1.10854e+01 -6.53072e+00 -5.38383e+00 2.63782e+01 -9.77509e-01
1.10954e+01 -6.42487e+00 -5.45576e+00 2.60302e+01 -9.77256e-01
1.11054e+01 -6.33689e+00 -5.54706e+00 2.56914e+01 -9.76557e-01
1.11154e+01 -6.26686e+00 -5.65668e+00 2.53634e+01 -9.75428e-01
1.11254e+01 -6.21479e+00 -5.78368e+00 2.50480e+01 -9.73861e-01
1.11354e+01 -6.18057e+00 -5.92723e+00 2.47467e+01 -9.71827e-01
1.11454e+01 -6.16404e+00 -6.08658e+00 2.44611e+01 -9.69278e-01
1.11554e+01 -6.16499e+00 -6.26105e+00 2.41928e+01 -9.66138e-01
1.11654e+01 -6.18317e+00 -6.45003e+00 2.39432e+01 -9.62302e-01
1.11754e+01 -6.21828e+00 -6.65292e+00 2.37138e+01 -9.57629e-01
1.11854e+01 -6.27001e+00 -6.86912e+00 2.35062e+01 -9.51927e-01
1.11954e+01 -6.33802e+00 -7.09803e+00 2.33219e+01 -9.44937e-01
1.12054e+01 -6.42194e+00 -7.33898e+00 2.31625e+01 -9.36310e-01
1.12154e+01 -6.52135e+00 -7.59119e+00 2.30296e+01 -9.25573e-01
1.12254e+01 -6.63582e+00 -7.85378e+00 2.29248e+01 -9.12085e-01
1.12354e+01 -6.76485e+00 -8.12571e+00 2.28498e+01 -8.94973e-01
1.12454e+01 -6.90789e+00 -8.40571e+00 2.28061e+01 -8.73050e-01
1.12554e+01 -7.06429e+00 -8.69228e+00 2.27953e+01 -8.44713e-01
1.12654e+01 -7.23333e+00 -8.98366e+00 2.28189e+01 -8.07822e-01
1.12754e+01 -7.41417e+00 -9.27774e+00 2.28784e+01 -7.59601e-01
1.12854e+01 -7.60582e+00 -9.57207e+00 2.29749e+01 -6.96606e-01
1.12954e+01 -7.80714e+00 -9.86382e+00 2.31095e+01 -6.14912e-01
1.13054e+01 -8.01682e+00 -1.01498e+01 2.32828e+01 -5.10699e-01
1.13154e+01 -8.23333e+00 -1.04263e+01 2.34953e+01 -3.81467e-01
1.13254e+01 -8.45494e+00 -1.06895e+01 2.37466e+01 -2.27822e-01
1.13354e+01 -8.67969e+00 -1.09350e+01 2.40362e+01 -5.52134e-02
1.13454e+01 -8.90540e+00 -1.11586e+01 2.43626e+01 1.25692e-01
1.13555e+01 -9.12966e+00 -1.13559e+01 2.47237e+01 3.01137e-01
1.13655e+01 -9.34990e+00 -1.15224e+01 2.51166e+01 4.58335e-01
1.13755e+01 -9.56338e+00 -1.16542e+01 2.55377e+01 5.89151e-01
1.13855e+01 -9.76724e+00 -1.17474e+01 2.59823e+01 6.91297e-01
1.13955e+01 -9.95856e+00 -1.17986e+01 2.64452e+01 7.67048e-01
1.14055e+01 -1.01344e+01 -1.18050e+01 2.69200e+01 8.20960e-01
1.14155e+01 -1.02918e+01 -1.17644e+01 2.74001e+01 8.57947e-01
1.14255e+01 -1.04281e+01 -1.16757e+01 2.78780e+01 8.82203e-01
1.14355e+01 -1.05406e+01 -1.15387e+01 2.83461e+01 8.96798e-01
1.14455e+01 -1.06271e+01 -1.13545e+01 2.87964e+01 9.03633e-01
1.14555e+01 -1.06856e+01 -1.11251e+01 2.92213e+01 9.03484e-01
1.14655e+01 -1.07146e+01 -1.08541e+01 2.96134e+01 8.95968e-01
1.14755e+01 -1.07132e+01 -1.05459e+01 2.99660e+01 8.79333e-01
1.14855e+01 -1.06811e+01 -1.02061e+01 3.02733e+01 8.49993e-01
1.14955e+01 -1.06184e+01 -9.84113e+00 3.05305e+01 8.01854e-01
1.15055e+01 -1.05260e+01 -9.45800e+00 3.07341e+01 7.25723e-01
1.15155e+01 -1.04053e+01 -9.06411e+00 3.08821e+01 6.09869e-01
1.15255e+01 -1.02584e+01 -8.66698e+00 3.09734e+01 4.43852e-01
1.15355e+01 -1.00878e+01 -8.27395e+00 3.10088e+01 2.27081e-01
1.15455e+01 -9.89657e+00 -7.89179e+00 3.09897e+01 -2.23178e-02
1.15555e+01 -9.68789e+00 -7.52631e+00 3.09190e+01 -2.70053e-01
1.15655e+01 -9.46529e+00 -7.18221e+00 3.08002e+01 -4.83098e-01
1.15755e+01 -9.23230e+00 -6.86303e+00 3.06373e+01 -6.45631e-01
1.15855e+01 -8.99243e+00 -6.57142e+00 3.04348e+01 -7.59567e-01
1.15955e+01 -8.74904e+00 -6.30921e+00 3.01974e+01 -8.35515e-01
1.16055e+01 -8.50533e+00 -6.07756e+00 2.99297e+01 -8.84975e-01
1.16155e+01 -8.26427e+00 -5.87705e+00 2.96363e+01 -9.17034e-01
1.16255e+01 -8.02859e+00 -5.70771e+00 2.93217e+01 -9.37949e-01
1.16355e+01 -7.80071e+00 -5.56912e+00 2.89901e+01 -9.51756e-01
1.16455e+01 -7.58279e+00 -5.46049e+00 2.86455e+01 -9.60985e-01
1.16556e+01 -7.37668e+00 -5.38078e+00 2.82914e+01 -9.67211e-01
1.16656e+01 -7.18395e+00 -5.32875e+00 2.79313e+01 -9.71415e-01
1.16756e+01 -7.00590e+00 -5.30302e+00 2.75681e+01 -9.74213e-01
1.16856e+01 -6.84357e+00 -5.30221e+00 2.72047e+01 -9.75995e-01
1.16956e+01 -6.69776e+00 -5.32490e+00 2.68435e+01 -9.77011e-01
1.17056e+01 -6.56907e+00 -5.36976e+00 2.64868e+01 -9.77417e-01
1.17156e+01 -6.45793e+00 -5.43549e+00 2.61368e+01 -9.77310e-01
1.17256e+01 -6.36458e+00 -5.52092e+00 2.57953e+01 -9.76745e-01
1.17356e+01 -6.28916e+00 -5.62497e+00 2.54641e+01 -9.75747e-01
1.17456e+01 -6.23169e+00 -5.74668e+00 2.51450e+01 -9.74313e-01
1.17556e+01 -6.19209e+00 -5.88516e+00 2.48396e+01 -9.72424e-01
1.17656e+01 -6.17022e+00 -6.03966e+00 2.45494e+01 -9.70035e-01
1.17756e+01 -6.16589e+00 -6.20948e+00 2.42759e+01 -9.67080e-01
1.17856e+01 -6.17886e+00 -6.39397e+00 2.40208e+01 -9.63463e-01
1.17956e+01 -6.20883e+00 -6.59254e+00 2.37853e+01 -9.59055e-01
1.18056e+01 -6.25552e+00 -6.80460e+00 2.35712e+01 -9.53680e-01
1.18156e+01 -6.31857e+00 -7.02955e+00 2.33799e+01 -9.47101e-01
1.18256e+01 -6.39763e+00 -7.26673e+00 2.32130e+01 -9.39001e-01
1.18356e+01 -6.49231e+00 -7.51540e+00 2.30721e+01 -9.28946e-01
1.18456e+01 -6.60217e+00 -7.77473e+00 2.29588e+01 -9.16353e-01
1.18556e+01 -6.72673e+00 -8.04371e+00 2.28747e+01 -9.00425e-01
1.18656e+01 -6.86546e+00 -8.32114e+00 2.28215e+01 -8.80081e-01
1.18756e+01 -7.01775e+00 -8.60562e+00 2.28006e+01 -8.53854e-01
1.18856e+01 -7.18289e+00 -8.89544e+00 2.28138e+01 -8.19782e-01
1.18956e+01 -7.36008e+00 -9.18862e+00 2.28623e+01 -7.75293e-01
1.19056e+01 -7.54839e+00 -9.48281e+00 2.29475e+01 -7.17142e-01
1.19156e+01 -7.74671e+00 -9.77531e+00 2.30704e+01 -6.41522e-01
1.19256e+01 -7.95379e+00 -1.00630e+01 2.32319e+01 -5.44498e-01
1.19356e+01 -8.16817e+00 -1.03424e+01 2.34323e+01 -4.23020e-01
1.19456e+01 -8.38819e+00 -1.06096e+01 2.36718e+01 -2.76562e-01
1.19557e+01 -8.61194e+00 -1.08606e+01 2.39497e+01 -1.08976e-01
1.19657e+01 -8.83732e+00 -1.10909e+01 2.42648e+01 7.05710e-02
1.19757e+01 -9.06200e+00 -1.12962e+01 2.46153e+01 2.48926e-01
1.19857e+01 -9.28345e+00 -1.14722e+01 2.49985e+01 4.12594e-01
1.19957e+01 -9.49897e+00 -1.16146e+01 2.54110e+01 5.51797e-01
1.20057e+01 -9.70575e+00 -1.17195e+01 2.58485e+01 6.62519e-01
1.20157e+01 -9.90088e+00 -1.17835e+01 2.63058e+01 7.45862e-01
1.20257e+01 -1.00814e+01 -1.18035e+01 2.67771e+01 8.05904e-01
1.20357e+01 -1.02445e+01 -1.17773e+01 2.72557e+01 8.47582e-01
1.20457e+01 -1.03872e+01 -1.17032e+01 2.77343e+01 8.75361e-01
1.20557e+01 -1.05069e+01 -1.15808e+01 2.82055e+01 8.92658e-01
1.20657e+01 -1.06013e+01 -1.14108e+01 2.86613e+01 9.01719e-01
1.20757e+01 -1.06683e+01 -1.11951e+01 2.90940e+01 9.03655e-01
1.20857e+01 -1.07062e+01 -1.09365e+01 2.94961e+01 8.98441e-01
1.20957e+01 -1.07141e+01 -1.06394e+01 2.98607e+01 8.84769e-01
1.21057e+01 -1.06912e+01 -1.03090e+01 3.01817e+01 8.59666e-01
1.21157e+01 -1.06377e+01 -9.95147e+00 3.04540e+01 8.17871e-01
1.21257e+01 -1.05542e+01 -9.57364e+00 3.06738e+01 7.51158e-01
1.21357e+01 -1.04420e+01 -9.18280e+00 3.08385e+01 6.48394e-01
1.21457e+01 -1.03030e+01 -8.78647e+00 3.09467e+01 4.98137e-01
1.21557e+01 -1.01395e+01 -8.39206e+00 3.09988e+01 2.95817e-01
1.21657e+01 -9.95442e+00 -8.00653e+00 3.09960e+01 5.34704e-02
1.21757e+01 -9.75092e+00 -7.63602e+00 3.09406e+01 -1.98256e-01
1.21857e+01 -9.53246e+00 -7.28554e+00 3.08361e+01 -4.23949e-01
1.21957e+01 -9.30257e+00 -6.95897e+00 3.06863e+01 -6.01907e-01
1.22057e+01 -9.06475e+00 -6.65920e+00 3.04956e+01 -7.29467e-01
1.22157e+01 -8.82241e+00 -6.38830e+00 3.02686e+01 -8.15579e-01
1.22257e+01 -8.57881e+00 -6.14763e+00 3.00099e+01 -8.71961e-01
1.22357e+01 -8.33699e+00 -5.93794e+00 2.97242e+01 -9.08528e-01
1.22457e+01 -8.09973e+00 -5.75940e+00 2.94160e+01 -9.32332e-01
1.22558e+01 -7.86956e+00 -5.61174e+00 2.90895e+01 -9.47993e-01
1.22658e+01 -7.64871e+00 -5.49428e+00 2.87488e+01 -9.58429e-01
1.22758e+01 -7.43913e+00 -5.40603e+00 2.83977e+01 -9.65457e-01
1.22858e+01 -7.24246e+00 -5.34582e+00 2.80395e+01 -9.70208e-01
1.22958e+01 -7.06009e+00 -5.31231e+00 2.76773e+01 -9.73392e-01
1.23058e+01 -6.89312e+00 -5.30412e+00 2.73141e+01 -9.75458e-01
1.23158e+01 -6.74244e+00 -5.31984e+00 2.69524e+01 -9.76691e-01
1.23258e+01 -6.60869e+00 -5.35809e+00 2.65945e+01 -9.77272e-01
1.23358e+01 -6.49236e+00 -5.41760e+00 2.62427e+01 -9.77315e-01
1.23458e+01 -6.39374e+00 -5.49713e+00 2.58988e+01 -9.76886e-01
1.23558e+01 -6.31301e+00 -5.59559e+00 2.55647e+01 -9.76017e-01
1.23658e+01 -6.25021e+00 -5.71197e+00 2.52422e+01 -9.74715e-01
1.23758e+01 -6.20530e+00 -5.84539e+00 2.49328e+01 -9.72964e-01
1.23858e+01 -6.17815e+00 -5.99502e+00 2.46382e+01 -9.70728e-01
1.23958e+01 -6.16859e+00 -6.16017e+00 2.43599e+01 -9.67947e-01
1.24058e+01 -6.17639e+00 -6.34018e+00 2.40993e+01 -9.64535e-01
1.24158e+01 -6.20127e+00 -6.53443e+00 2.38581e+01 -9.60373e-01
1.24258e+01 -6.24294e+00 -6.74234e+00 2.36377e+01 -9.55301e-01
1.24358e+01 -6.30107e+00 -6.96330e+00 2.34396e+01 -9.49101e-01
1.24458e+01 -6.37530e+00 -7.19669e+00 2.32655e+01 -9.41483e-01
1.24558e+01 -6.46526e+00 -7.44179e+00 2.31168e+01 -9.32051e-01
1.24658e+01 -6.57053e+00 -7.69779e+00 2.29953e+01 -9.20270e-01
1.24758e+01 -6.69063e+00 -7.96374e+00 2.29025e+01 -9.05416e-01
1.24858e+01 -6.82505e+00 -8.23850e+00 2.28400e+01 -8.86499e-01
1.24958e+01 -6.97320e+00 -8.52074e+00 2.28094e+01 -8.62181e-01
1.25058e+01 -7.13442e+00 -8.80884e+00 2.28123e+01 -8.30661e-01
1.25158e+01 -7.30792e+00 -9.10091e+00 2.28501e+01 -7.89561e-01
1.25258e+01 -7.49282e+00 -9.39471e+00 2.29243e+01 -7.35842e-01
1.25358e+01 -7.68805e+00 -9.68763e+00 2.30358e+01 -6.65846e-01
1.25458e+01 -7.89243e+00 -9.97671e+00 2.31856e+01 -5.75614e-01
1.25559e+01 -8.10455e+00 -1.02586e+01 2.33743e+01 -4.61706e-01
1.25659e+01 -8.32281e+00 -1.05294e+01 2.36019e+01 -3.22657e-01
1.25759e+01 -8.54538e+00 -1.07853e+01 2.38681e+01 -1.60847e-01
1.25859e+01 -8.77022e+00 -1.10218e+01 2.41720e+01 1.61435e-02
1.25959e+01 -8.99506e+00 -1.12347e+01 2.45118e+01 1.96095e-01
1.26059e+01 -9.21744e+00 -1.14195e+01 2.48851e+01 3.65206e-01
1.26159e+01 -9.43471e+00 -1.15719e+01 2.52888e+01 5.12282e-01
1.26259e+01 -9.64408e+00 -1.16882e+01 2.57187e+01 6.31547e-01
1.26359e+01 -9.84269e+00 -1.17645e+01 2.61701e+01 7.22748e-01
1.26459e+01 -1.00276e+01 -1.17977e+01 2.66372e+01 7.89291e-01
1.26559e+01 -1.01959e+01 -1.17854e+01 2.71135e+01 8.36012e-01
1.26659e+01 -1.03447e+01 -1.17256e+01 2.75922e+01 8.67590e-01
1.26759e+01 -1.04713e+01 -1.16177e+01 2.80657e+01 8.87772e-01
1.26859e+01 -1.05733e+01 -1.14619e+01 2.85261e+01 8.99146e-01
1.26959e+01 -1.06484e+01 -1.12598e+01 2.89658e+01 9.03155e-01
1.27059e+01 -1.06951e+01 -1.10140e+01 2.93771e+01 9.00115e-01
1.27159e+01 -1.07119e+01 -1.07283e+01 2.97529e+01 8.89125e-01
1.27259e+01 -1.06982e+01 -1.04077e+01 3.00869e+01 8.67757e-01
1.27359e+01 -1.06538e+01 -1.00581e+01 3.03737e+01 8.31504e-01
1.27459e+01 -1.05793e+01 -9.68617e+00 3.06091e+01 7.73078e-01
1.27559e+01 -1.04756e+01 -9.29907e+00 3.07901e+01 6.82133e-01
1.27659e+01 -1.03445e+01 -8.90424e+00 3.09150e+01 5.46865e-01
1.27759e+01 -1.01883e+01 -8.50914e+00 3.09837e+01 3.59737e-01
1.27859e+01 -1.00096e+01 -8.12091e+00 3.09970e+01 1.27096e-01
1.27959e+01 -9.81151e+00 -7.74593e+00 3.09571e+01 -1.25261e-01
1.28059e+01 -9.59748e+00 -7.38957e+00 3.08670e+01 -3.61373e-01
1.28159e+01 -9.37096e+00 -7.05602e+00 3.07306e+01 -5.54266e-01
1.28259e+01 -9.13550e+00 -6.74846e+00 3.05519e+01 -6.96052e-01
1.28359e+01 -8.89452e+00 -6.46916e+00 3.03355e+01 -7.93229e-01
1.28459e+01 -8.65133e+00 -6.21970e+00 3.00862e+01 -8.57319e-01
1.28560e+01 -8.40903e+00 -6.00100e+00 2.98085e+01 -8.98962e-01
1.28660e+01 -8.17048e+00 -5.81340e+00 2.95069e+01 -9.26031e-01
1.28760e+01 -7.93828e+00 -5.65676e+00 2.91859e+01 -9.43786e-01
1.28860e+01 -7.71475e+00 -5.53051e+00 2.88496e+01 -9.55579e-01
1.28960e+01 -7.50191e+00 -5.43376e+00 2.85016e+01 -9.63502e-01
1.29060e+01 -7.30151e+00 -5.36538e+00 2.81456e+01 -9.68860e-01
1.29160e+01 -7.11500e+00 -5.32408e+00 2.77848e+01 -9.72468e-01
1.29260e+01 -6.94356e+00 -5.30849e+00 2.74221e+01 -9.74841e-01
1.29360e+01 -6.78815e+00 -5.31720e+00 2.70601e+01 -9.76307e-01
1.29460e+01 -6.64948e+00 -5.34883e+00 2.67013e+01 -9.77073e-01
1.29560e+01 -6.52808e+00 -5.40208e+00 2.63478e+01 -9.77271e-01
1.29660e+01 -6.42430e+00 -5.47569e+00 2.60018e+01 -9.76979e-01
1.29760e+01 -6.33834e+00 -5.56854e+00 2.56650e+01 -9.76239e-01
1.29860e+01 -6.27030e+00 -5.67959e+00 2.53392e+01 -9.75066e-01
1.29960e+01 -6.22014e+00 -5.80791e+00 2.50262e+01 -9.73449e-01
1.30060e+01 -6.18778e+00 -5.95269e+00 2.47273e+01 -9.71359e-01
1.30160e+01 -6.17304e+00 -6.11316e+00 2.44444e+01 -9.68743e-01
1.30260e+01 -6.17572e+00 -6.28868e+00 2.41787e+01 -9.65523e-01
1.30360e+01 -6.19555e+00 -6.47861e+00 2.39319e+01 -9.61591e-01
1.30460e+01 -6.23225e+00 -6.68236e+00 2.37055e+01 -9.56799e-01
1.30560e+01 -6.28549e+00 -6.89933e+00 2.35009e+01 -9.50949e-01
1.30660e+01 -6.35494e+00 -7.12890e+00 2.33198e+01 -9.43772e-01
1.30760e+01 -6.44021e+00 -7.37039e+00 2.31637e+01 -9.34908e-01
1.30860e+01 -6.54089e+00 -7.62302e+00 2.30342e+01 -9.23867e-01
1.30960e+01 -6.65655e+00 -7.88587e+00 2.29329e+01 -9.09986e-01
1.31060e+01 -6.78666e+00 -8.15788e+00 2.28614e+01 -8.92363e-01
1.31160e+01 -6.93068e+00 -8.43776e+00 2.28214e+01 -8.69771e-01
1.31260e+01 -7.08795e+00 -8.72398e+00 2.28143e+01 -8.40560e-01
1.31360e+01 -7.25773e+00 -9.01474e+00 2.28418e+01 -8.02534e-01
1.31460e+01 -7.43916e+00 -9.30790e+00 2.29051e+01 -7.52857e-01
1.31561e+01 -7.63124e+00 -9.60098e+00 2.30055e+01 -6.88047e-01
1.31661e+01 -7.83282e+00 -9.89111e+00 2.31439e+01 -6.04186e-01
1.31761e+01 -8.04256e+00 -1.01750e+01 2.33209e+01 -4.97578e-01
1.31861e+01 -8.25891e+00 -1.04491e+01 2.35369e+01 -3.66005e-01
1.31961e+01 -8.48012e+00 -1.07094e+01 2.37916e+01 -2.10538e-01
1.32061e+01 -8.70421e+00 -1.09516e+01 2.40842e+01 -3.71604e-02
1.32161e+01 -8.92899e+00 -1.11715e+01 2.44132e+01 1.43100e-01
1.32261e+01 -9.15203e+00 -1.13646e+01 2.47765e+01 3.16528e-01
1.32361e+01 -9.37075e+00 -1.15266e+01 2.51711e+01 4.70807e-01
1.32461e+01 -9.58241e+00 -1.16536e+01 2.55932e+01 5.98444e-01
1.32561e+01 -9.78416e+00 -1.17417e+01 2.60381e+01 6.97683e-01
1.32661e+01 -9.97307e+00 -1.17877e+01 2.65005e+01 7.71064e-01
1.32761e+01 -1.01462e+01 -1.17889e+01 2.69741e+01 8.23178e-01
1.32861e+01 -1.03008e+01 -1.17431e+01 2.74520e+01 8.58844e-01
1.32961e+01 -1.04339e+01 -1.16495e+01 2.79270e+01 8.82113e-01
1.33061e+01 -1.05432e+01 -1.15078e+01 2.83913e+01 8.95911e-01
1.33161e+01 -1.06262e+01 -1.13193e+01 2.88371e+01 9.02010e-01
1.33261e+01 -1.06813e+01 -1.10863e+01 2.92568e+01 9.01054e-01
1.33361e+01 -1.07069e+01 -1.08123e+01 2.96430e+01 8.92519e-01
1.33461e+01 -1.07022e+01 -1.05019e+01 2.99893e+01 8.74465e-01
1.33561e+01 -1.06668e+01 -1.01608e+01 3.02900e+01 8.43062e-01
1.33661e+01 -1.06011e+01 -9.79535e+00 3.05404e+01 7.91907e-01
1.33761e+01 -1.05060e+01 -9.41260e+00 3.07372e+01 7.11531e-01
1.33861e+01 -1.03830e+01 -9.01995e+00 3.08785e+01 5.90248e-01
1.33961e+01 -1.02341e+01 -8.62486e+00 3.09635e+01 4.18481e-01
1.34061e+01 -1.00620e+01 -8.23458e+00 3.09929e+01 1.97599e-01
1.34161e+01 -9.86956e+00 -7.85574e+00 3.09685e+01 -5.21388e-02
1.34261e+01 -9.66020e+00 -7.49402e+00 3.08930e+01 -2.96032e-01
1.34361e+01 -9.43735e+00 -7.15394e+00 3.07699e+01 -5.02884e-01
1.34461e+01 -9.20453e+00 -6.83895e+00 3.06035e+01 -6.59229e-01
1.34562e+01 -8.96521e+00 -6.55157e+00 3.03981e+01 -7.68299e-01
1.34662e+01 -8.72273e+00 -6.29358e+00 3.01584e+01 -8.40903e-01
1.34762e+01 -8.48024e+00 -6.06607e+00 2.98890e+01 -8.88230e-01
1.34862e+01 -8.24067e+00 -5.86957e+00 2.95945e+01 -9.18976e-01
1.34962e+01 -8.00671e+00 -5.70407e+00 2.92792e+01 -9.39090e-01
1.35062e+01 -7.78074e+00 -5.56911e+00 2.89475e+01 -9.52406e-01
1.35162e+01 -7.56489e+00 -5.46390e+00 2.86030e+01 -9.61331e-01
1.35262e+01 -7.36096e+00 -5.38737e+00 2.82496e+01 -9.67361e-01
1.35362e+01 -7.17050e+00 -5.33828e+00 2.78903e+01 -9.71435e-01
1.35462e+01 -6.99477e+00 -5.31527e+00 2.75284e+01 -9.74142e-01
1.35562e+01 -6.83479e+00 -5.31696e+00 2.71664e+01 -9.75856e-01
1.35662e+01 -6.69133e+00 -5.34196e+00 2.68068e+01 -9.76818e-01
1.35762e+01 -6.56499e+00 -5.38893e+00 2.64520e+01 -9.77176e-01
1.35862e+01 -6.45615e+00 -5.45661e+00 2.61041e+01 -9.77024e-01
1.35962e+01 -6.36507e+00 -5.54383e+00 2.57648e+01 -9.76414e-01
1.36062e+01 -6.29187e+00 -5.64953e+00 2.54360e+01 -9.75368e-01
1.36162e+01 -6.23655e+00 -5.77276e+00 2.51195e+01 -9.73882e-01
1.36262e+01 -6.19904e+00 -5.91267e+00 2.48167e+01 -9.71932e-01
1.36362e+01 -6.17920e+00 -6.06848e+00 2.45293e+01 -9.69472e-01
1.36462e+01 -6.17681e+00 -6.23950e+00 2.42587e+01 -9.66433e-01
1.36562e+01 -6.19165e+00 -6.42511e+00 2.40066e+01 -9.62715e-01
1.36662e+01 -6.22342e+00 -6.62470e+00 2.37744e+01 -9.58183e-01
1.36762e+01 -6.27182e+00 -6.83768e+00 2.35636e+01 -9.52654e-01
1.36862e+01 -6.33651e+00 -7.06343e+00 2.33757e+01 -9.45883e-01
1.36962e+01 -6.41713e+00 -7.30128e+00 2.32124e+01 -9.37538e-01
1.37062e+01 -6.51327e+00 -7.55050e+00 2.30752e+01 -9.27171e-01
1.37162e+01 -6.62449e+00 -7.81020e+00 2.29658e+01 -9.14174e-01
1.37262e+01 -6.75032e+00 -8.07937e+00 2.28856e+01 -8.97722e-01
1.37362e+01 -6.89020e+00 -8.35678e+00 2.28364e+01 -8.76692e-01
1.37462e+01 -7.04351e+00 -8.64098e+00 2.28198e+01 -8.49569e-01
1.37563e+01 -7.20954e+00 -8.93026e+00 2.28371e+01 -8.14329e-01
1.37663e+01 -7.38747e+00 -9.22256e+00 2.28899e+01 -7.68334e-01
1.37763e+01 -7.57634e+00 -9.51552e+00 2.29794e+01 -7.08285e-01
1.37863e+01 -7.77504e+00 -9.80639e+00 2.31066e+01 -6.30362e-01
1.37963e+01 -7.98229e+00 -1.00920e+01 2.32722e+01 -5.30721e-01
1.38063e+01 -8.19660e+00 -1.03689e+01 2.34767e+01 -4.06565e-01
1.38163e+01 -8.41629e+00 -1.06331e+01 2.37200e+01 -2.57829e-01
1.38263e+01 -8.63944e+00 -1.08806e+01 2.40014e+01 -8.89575e-02
1.38363e+01 -8.86391e+00 -1.11069e+01 2.43196e+01 9.03900e-02
1.38463e+01 -9.08737e+00 -1.13078e+01 2.46728e+01 2.66952e-01
1.38563e+01 -9.30726e+00 -1.14788e+01 2.50581e+01 4.27624e-01
1.38663e+01 -9.52091e+00 -1.16160e+01 2.54720e+01 5.63318e-01
1.38763e+01 -9.72547e+00 -1.17155e+01 2.59102e+01 6.70673e-01
1.38863e+01 -9.91807e+00 -1.17738e+01 2.63673e+01 7.51180e-01
1.38963e+01 -1.00958e+01 -1.17880e+01 2.68376e+01 8.09026e-01
1.39063e+01 -1.02557e+01 -1.17559e+01 2.73142e+01 8.49078e-01
1.39163e+01 -1.03950e+01 -1.16762e+01 2.77899e+01 8.75653e-01
1.39263e+01 -1.05112e+01 -1.15486e+01 2.82573e+01 8.92006e-01
1.39363e+01 -1.06018e+01 -1.13737e+01 2.87084e+01 9.00236e-01
1.39463e+01 -1.06650e+01 -1.11536e+01 2.91356e+01 9.01309e-01
1.39563e+01 -1.06992e+01 -1.08915e+01 2.95315e+01 8.95050e-01
1.39663e+01 -1.07032e+01 -1.05916e+01 2.98893e+01 8.79960e-01
1.39763e+01 -1.06768e+01 -1.02594e+01 3.02031e+01 8.52815e-01
1.39863e+01 -1.06199e+01 -9.90090e+00 3.04679e+01 8.08027e-01
1.39963e+01 -1.05333e+01 -9.52312e+00 3.06802e+01 7.37036e-01
1.40063e+01 -1.04183e+01 -9.13330e+00 3.08374e+01 6.28602e-01
1.40163e+01 -1.02769e+01 -8.73889e+00 3.09385e+01 4.71904e-01
1.40263e+01 -1.01115e+01 -8.34723e+00 3.09838e+01 2.64207e-01
1.40363e+01 -9.92496e+00 -7.96514e+00 3.09748e+01 2.00463e-02
1.40463e+01 -9.72052e+00 -7.59859e+00 3.09139e+01 -2.28722e-01
1.40564e+01 -9.50160e+00 -7.25243e+00 3.08045e+01 -4.48076e-01
1.40664e+01 -9.27171e+00 -6.93041e+00 3.06505e+01 -6.18983e-01
1.40764e+01 -9.03433e+00 -6.63529e+00 3.04563e+01 -7.40652e-01
1.40864e+01 -8.79284e+00 -6.36905e+00 3.02265e+01 -8.22571e-01
1.40964e+01 -8.55045e+00 -6.13298e+00 2.99656e+01 -8.76224e-01
1.41064e+01 -8.31014e+00 -5.92775e+00 2.96784e+01 -9.11092e-01
1.41164e+01 -8.07468e+00 -5.75352e+00 2.93693e+01 -9.33857e-01
1.41264e+01 -7.84654e+00 -5.60995e+00 2.90424e+01 -9.48882e-01
1.41364e+01 -7.62790e+00 -5.49634e+00 2.87018e+01 -9.58923e-01
1.41464e+01 -7.42067e+00 -5.41171e+00 2.83511e+01 -9.65699e-01
1.41564e+01 -7.22646e+00 -5.35485e+00 2.79937e+01 -9.70284e-01
1.41664e+01 -7.04662e+00 -5.32444e+00 2.76328e+01 -9.73354e-01
1.41764e+01 -6.88223e+00 -5.31911e+00 2.72710e+01 -9.75337e-01
1.41864e+01 -6.73414e+00 -5.33745e+00 2.69110e+01 -9.76504e-01
1.41964e+01 -6.60298e+00 -5.37813e+00 2.65551e+01 -9.77031e-01
1.42064e+01 -6.48921e+00 -5.43986e+00 2.62054e+01 -9.77023e-01
1.42164e+01 -6.39311e+00 -5.52145e+00 2.58639e+01 -9.76543e-01
1.42264e+01 -6.31485e+00 -5.62181e+00 2.55324e+01 -9.75622e-01
1.42364e+01 -6.25446e+00 -5.73995e+00 2.52125e+01 -9.74263e-01
1.42464e+01 -6.21188e+00 -5.87498e+00 2.49060e+01 -9.72448e-01
1.42564e+01 -6.18700e+00 -6.02613e+00 2.46144e+01 -9.70137e-01
1.42664e+01 -6.17963e+00 -6.19268e+00 2.43392e+01 -9.67268e-01
1.42764e+01 -6.18953e+00 -6.37397e+00 2.40820e+01 -9.63750e-01
1.42864e+01 -6.21643e+00 -6.56941e+00 2.38442e+01 -9.59459e-01
1.42964e+01 -6.26004e+00 -6.77839e+00 2.36274e+01 -9.54227e-01
1.43064e+01 -6.32002e+00 -7.00031e+00 2.34332e+01 -9.47829e-01
1.43164e+01 -6.39602e+00 -7.23452e+00 2.32629e+01 -9.39959e-01
1.43264e+01 -6.48764e+00 -7.48029e+00 2.31183e+01 -9.30206e-01
1.43364e+01 -6.59447e+00 -7.73679e+00 2.30010e+01 -9.18012e-01
1.43464e+01 -6.71602e+00 -8.00305e+00 2.29125e+01 -9.02621e-01
1.43565e+01 -6.85177e+00 -8.27790e+00 2.28544e+01 -8.83004e-01
1.43665e+01 -7.00113e+00 -8.55996e+00 2.28284e+01 -8.57770e-01
1.43765e+01 -7.16340e+00 -8.84759e+00 2.28360e+01 -8.25054e-01
1.43865e+01 -7.33779e+00 -9.13884e+00 2.28786e+01 -7.82404e-01
1.43965e+01 -7.52340e+00 -9.43144e+00 2.29574e+01 -7.26715e-01
1.44065e+01 -7.71915e+00 -9.72274e+00 2.30737e+01 -6.54297e-01
1.44165e+01 -7.92381e+00 -1.00097e+01 2.32282e+01 -5.61247e-01
1.44265e+01 -8.13596e+00 -1.02890e+01 2.34214e+01 -4.44343e-01
1.44365e+01 -8.35398e+00 -1.05567e+01 2.36533e+01 -3.02564e-01
1.44465e+01 -8.57601e+00 -1.08089e+01 2.39236e+01 -1.38920e-01
1.44565e+01 -8.79998e+00 -1.10412e+01 2.42311e+01 3.83965e-02
1.44665e+01 -9.02361e+00 -1.12493e+01 2.45740e+01 2.16890e-01
1.44765e+01 -9.24442e+00 -1.14289e+01 2.49499e+01 3.83031e-01
1.44865e+01 -9.45975e+00 -1.15758e+01 2.53555e+01 5.26323e-01
1.44965e+01 -9.66682e+00 -1.16860e+01 2.57865e+01 6.41760e-01
1.45065e+01 -9.86276e+00 -1.17561e+01 2.62380e+01 7.29617e-01
1.45165e+01 -1.00446e+01 -1.17830e+01 2.67043e+01 7.93511e-01
1.45265e+01 -1.02096e+01 -1.17642e+01 2.71790e+01 8.38248e-01
1.45365e+01 -1.03548e+01 -1.16982e+01 2.76548e+01 8.68361e-01
1.45465e+01 -1.04775e+01 -1.15843e+01 2.81244e+01 8.87420e-01
1.45565e+01 -1.05754e+01 -1.14229e+01 2.85801e+01 8.97845e-01
1.45665e+01 -1.06464e+01 -1.12158e+01 2.90140e+01 9.00919e-01
1.45765e+01 -1.06889e+01 -1.09657e+01 2.94187e+01 8.96797e-01
1.45865e+01 -1.07015e+01 -1.06766e+01 2.97872e+01 8.84383e-01
1.45965e+01 -1.06838e+01 -1.03536e+01 3.01134e+01 8.60993e-01
1.46065e+01 -1.06355e+01 -1.00026e+01 3.03921e+01 8.21782e-01
1.46165e+01 -1.05574e+01 -9.63034e+00 3.06192e+01 7.59082e-01
1.46265e+01 -1.04505e+01 -9.24397e+00 3.07920e+01 6.62308e-01
1.46365e+01 -1.03167e+01 -8.85089e+00 3.09089e+01 5.20040e-01
1.46465e+01 -1.01581e+01 -8.45850e+00 3.09700e+01 3.26354e-01
1.46566e+01 -9.97764e+00 -8.07378e+00 3.09762e+01 9.02972e-02
1.46666e+01 -9.77833e+00 -7.70296e+00 3.09299e+01 -1.60338e-01
1.46766e+01 -9.56358e+00 -7.35122e+00 3.08342e+01 -3.90300e-01
1.46866e+01 -9.33688e+00 -7.02258e+00 3.06928e+01 -5.75393e-01
1.46966e+01 -9.10172e+00 -6.72008e+00 3.05100e+01 -7.10196e-01
1.47066e+01 -8.86151e+00 -6.44589e+00 3.02903e+01 -8.02195e-01
1.47166e+01 -8.61949e+00 -6.20151e+00 3.00383e+01 -8.62836e-01
1.47266e+01 -8.37873e+00 -5.98777e+00 2.97587e+01 -9.02306e-01
1.47366e+01 -8.14204e+00 -5.80497e+00 2.94558e+01 -9.28037e-01
1.47466e+01 -7.91196e+00 -5.65291e+00 2.91341e+01 -9.44973e-01
1.47566e+01 -7.69078e+00 -5.53099e+00 2.87976e+01 -9.56258e-01
1.47666e+01 -7.48047e+00 -5.43831e+00 2.84500e+01 -9.63861e-01
1.47766e+01 -7.28273e+00 -5.37372e+00 2.80948e+01 -9.69009e-01
1.47866e+01 -7.09897e+00 -5.33593e+00 2.77351e+01 -9.72474e-01
1.47966e+01 -6.93035e+00 -5.32358e+00 2.73738e+01 -9.74745e-01
1.48066e+01 -6.77778e+00 -5.33528e+00 2.70136e+01 -9.76132e-01
1.48166e+01 -6.64195e+00 -5.36967e+00 2.66569e+01 -9.76833e-01
1.48266e+01 -6.52337e+00 -5.42546e+00 2.63057e+01 -9.76973e-01
1.48366e+01 -6.42238e+00 -5.50141e+00 2.59621e+01 -9.76625e-01
1.48466e+01 -6.33916e+00 -5.59642e+00 2.56281e+01 -9.75828e-01
1.48566e+01 -6.27379e+00 -5.70947e+00 2.53052e+01 -9.74594e-01
1.48666e+01 -6.22624e+00 -5.83965e+00 2.49952e+01 -9.72908e-01
1.48766e+01 -6.19640e+00 -5.98615e+00 2.46996e+01 -9.70740e-01
1.48866e+01 -6.18411e+00 -6.14822e+00 2.44200e+01 -9.68031e-01
1.48966e+01 -6.18914e+00 -6.32522e+00 2.41580e+01 -9.64701e-01
1.49066e+01 -6.21124e+00 -6.51651e+00 2.39149e+01 -9.60634e-01
1.49166e+01 -6.25011e+00 -6.72151e+00 2.36924e+01 -9.55678e-01
1.49266e+01 -6.30544e+00 -6.93960e+00 2.34919e+01 -9.49622e-01
1.49366e+01 -6.37687e+00 -7.17015e+00 2.33150e+01 -9.42187e-01
1.49466e+01 -6.46402e+00 -7.41246e+00 2.31633e+01 -9.32994e-01
1.49567e+01 -6.56647e+00 -7.66573e+00 2.30383e+01 -9.21530e-01
1.49667e+01 -6.68378e+00 -7.92902e+00 2.29418e+01 -9.07102e-01
1.49767e+01 -6.81543e+00 -8.20123e+00 2.28752e+01 -8.88764e-01
1.49867e+01 -6.96083e+00 -8.48104e+00 2.28402e+01 -8.65238e-01
1.49967e+01 -7.11933e+00 -8.76687e+00 2.28382e+01 -8.34806e-01
1.50067e+01 -7.29018e+00 -9.05688e+00 2.28709e+01 -7.95192e-01
1.50167e+01 -7.47248e+00 -9.34889e+00 2.29394e+01 -7.43484e-01
1.50267e+01 -7.66522e+00 -9.64036e+00 2.30450e+01 -6.76146e-01
1.50367e+01 -7.86721e+00 -9.92838e+00 2.31886e+01 -5.89286e-01
1.50467e+01 -8.07710e+00 -1.02097e+01 2.33707e+01 -4.79388e-01
1.50567e+01 -8.29331e+00 -1.04805e+01 2.35916e+01 -3.44647e-01
1.50667e+01 -8.51405e+00 -1.07369e+01 2.38508e+01 -1.86779e-01
1.50767e+01 -8.73733e+00 -1.09748e+01 2.41476e+01 -1.24830e-02
1.50867e+01 -8.96091e+00 -1.11896e+01 2.44803e+01 1.66764e-01
1.50967e+01 -9.18237e+00 -1.13771e+01 2.48467e+01 3.37364e-01
1.51067e+01 -9.39911e+00 -1.15331e+01 2.52436e+01 4.87659e-01
1.51167e+01 -9.60839e+00 -1.16537e+01 2.56672e+01 6.11023e-01
1.51267e+01 -9.80734e+00 -1.17350e+01 2.61128e+01 7.06380e-01
1.51367e+01 -9.99308e+00 -1.17741e+01 2.65747e+01 7.76604e-01
1.51467e+01 -1.01627e+01 -1.17682e+01 2.70467e+01 8.26318e-01
1.51567e+01 -1.03134e+01 -1.17154e+01 2.75220e+01 8.60208e-01
1.51667e+01 -1.04423e+01 -1.16150e+01 2.79932e+01 8.82137e-01
1.51767e+01 -1.05472e+01 -1.14671e+01 2.84526e+01 8.94841e-01
1.51867e+01 -1.06257e+01 -1.12729e+01 2.88924e+01 8.99914e-01
1.51967e+01 -1.06761e+01 -1.10349e+01 2.93051e+01 8.97827e-01
1.52067e+01 -1.06971e+01 -1.07568e+01 2.96836e+01 8.87853e-01
1.52167e+01 -1.06879e+01 -1.04433e+01 3.00215e+01 8.67793e-01
1.52267e+01 -1.06482e+01 -1.01002e+01 3.03134e+01 8.33473e-01
1.52367e+01 -1.05785e+01 -9.73402e+00 3.05548e+01 7.78072e-01
1.52467e+01 -1.04797e+01 -9.35166e+00 3.07425e+01 6.91780e-01
1.52568e+01 -1.03534e+01 -8.96055e+00 3.08749e+01 5.63064e-01
1.52668e+01 -1.02018e+01 -8.56807e+00 3.09514e+01 3.83683e-01
1.52768e+01 -1.00275e+01 -8.18134e+00 3.09729e+01 1.57738e-01
1.52868e+01 -9.83354e+00 -7.80682e+00 3.09411e+01 -9.18262e-02
1.52968e+01 -9.62318e+00 -7.44999e+00 3.08591e+01 -3.30143e-01
1.53068e+01 -9.39992e+00 -7.11518e+00 3.07304e+01 -5.28646e-01
1.53168e+01 -9.16724e+00 -6.80567e+00 3.05591e+01 -6.76891e-01
1.53268e+01 -8.92857e+00 -6.52387e+00 3.03498e+01 -7.79669e-01
1.53368e+01 -8.68721e+00 -6.27145e+00 3.01069e+01 -8.47968e-01
1.53468e+01 -8.44626e+00 -6.04943e+00 2.98350e+01 -8.92542e-01
1.53568e+01 -8.20860e+00 -5.85825e+00 2.95388e+01 -9.21582e-01
1.53668e+01 -7.97686e+00 -5.69784e+00 2.92226e+01 -9.40649e-01
1.53768e+01 -7.75338e+00 -5.56773e+00 2.88904e+01 -9.53317e-01
1.53868e+01 -7.54022e+00 -5.46708e+00 2.85462e+01 -9.61834e-01
1.53968e+01 -7.33916e+00 -5.39481e+00 2.81933e+01 -9.67600e-01
1.54068e+01 -7.15168e+00 -5.34968e+00 2.78352e+01 -9.71496e-01
1.54168e+01 -6.97900e+00 -5.33034e+00 2.74747e+01 -9.74078e-01
1.54268e+01 -6.82212e+00 -5.33541e+00 2.71145e+01 -9.75698e-01
1.54368e+01 -6.68178e+00 -5.36353e+00 2.67571e+01 -9.76583e-01
1.54468e+01 -6.55854e+00 -5.41337e+00 2.64047e+01 -9.76875e-01
1.54568e+01 -6.45277e+00 -5.48370e+00 2.60593e+01 -9.76661e-01
1.54668e+01 -6.36471e+00 -5.57337e+00 2.57229e+01 -9.75989e-01
1.54768e+01 -6.29447e+00 -5.68135e+00 2.53973e+01 -9.74876e-01
1.54868e+01 -6.24203e+00 -5.80669e+00 2.50840e+01 -9.73316e-01
1.54968e+01 -6.20733e+00 -5.94855e+00 2.47847e+01 -9.71283e-01
1.55068e+01 -6.19020e+00 -6.10617e+00 2.45009e+01 -9.68727e-01
1.55168e+01 -6.19044e+00 -6.27889e+00 2.42342e+01 -9.65572e-01
1.55268e+01 -6.20781e+00 -6.46606e+00 2.39861e+01 -9.61715e-01
1.55368e+01 -6.24201e+00 -6.66708e+00 2.37581e+01 -9.57012e-01
1.55468e+01 -6.29274e+00 -6.88135e+00 2.35517e+01 -9.51272e-01
1.55569e+01 -6.35965e+00 -7.10824e+00 2.33685e+01 -9.44236e-01
1.55669e+01 -6.44238e+00 -7.34708e+00 2.32099e+01 -9.35554e-01
1.55769e+01 -6.54051e+00 -7.59709e+00 2.30777e+01 -9.24755e-01
1.55869e+01 -6.65361e+00 -7.85737e+00 2.29734e+01 -9.11200e-01
1.55969e+01 -6.78117e+00 -8.12687e+00 2.28985e+01 -8.94020e-01
1.56069e+01 -6.92264e+00 -8.40432e+00 2.28548e+01 -8.72040e-01
1.56169e+01 -7.07738e+00 -8.68823e+00 2.28437e+01 -8.43673e-01
1.56269e+01 -7.24466e+00 -8.97684e+00 2.28667e+01 -8.06813e-01
1.56369e+01 -7.42363e+00 -9.26805e+00 2.29253e+01 -7.58732e-01
1.56469e+01 -7.61331e+00 -9.55943e+00 2.30205e+01 -6.96062e-01
1.56569e+01 -7.81257e+00 -9.84819e+00 2.31535e+01 -6.14979e-01
1.56669e+01 -8.02010e+00 -1.01311e+01 2.33247e+01 -5.11777e-01
1.56769e+01 -8.23438e+00 -1.04047e+01 2.35347e+01 -3.84034e-01
1.56869e+01 -8.45369e+00 -1.06649e+01 2.37831e+01 -2.32326e-01
1.56969e+01 -8.67609e+00 -1.09077e+01 2.40692e+01 -6.18933e-02
1.57069e+01 -8.89941e+00 -1.11288e+01 2.43917e+01 1.16988e-01
1.57169e+01 -9.12129e+00 -1.13237e+01 2.47485e+01 2.90986e-01
1.57269e+01 -9.33917e+00 -1.14884e+01 2.51367e+01 4.47571e-01
1.57369e+01 -9.55035e+00 -1.16186e+01 2.55526e+01 5.78585e-01
1.57469e+01 -9.75201e+00 -1.17108e+01 2.59918e+01 6.81499e-01
1.57569e+01 -9.94126e+00 -1.17615e+01 2.64489e+01 7.58288e-01
1.57669e+01 -1.01152e+01 -1.17680e+01 2.69179e+01 8.13257e-01
1.57769e+01 -1.02710e+01 -1.17282e+01 2.73920e+01 8.51169e-01
1.57869e+01 -1.04059e+01 -1.16410e+01 2.78640e+01 8.76143e-01
1.57969e+01 -1.05173e+01 -1.15062e+01 2.83263e+01 8.91226e-01
1.58069e+01 -1.06030e+01 -1.13249e+01 2.87713e+01 8.98317e-01
1.58169e+01 -1.06612e+01 -1.10990e+01 2.91912e+01 8.98194e-01
1.58269e+01 -1.06902e+01 -1.08321e+01 2.95789e+01 8.90469e-01
1.58369e+01 -1.06893e+01 -1.05284e+01 2.99278e+01 8.73383e-01
1.58469e+01 -1.06580e+01 -1.01936e+01 3.02321e+01 8.43361e-01
1.58570e+01 -1.05966e+01 -9.83389e+00 3.04871e+01 7.94374e-01
1.58670e+01 -1.05058e+01 -9.45610e+00 3.06894e+01 7.17434e-01
1.58770e+01 -1.03871e+01 -9.06754e+00 3.08368e+01 6.01251e-01
1.58870e+01 -1.02425e+01 -8.67559e+00 3.09285e+01 4.36030e-01
1.58970e+01 -1.00745e+01 -8.28747e+00 3.09649e+01 2.21651e-01
1.59070e+01 -9.88605e+00 -7.90984e+00 3.09476e+01 -2.41301e-02
1.59170e+01 -9.68029e+00 -7.54844e+00 3.08793e+01 -2.68306e-01
1.59270e+01 -9.46069e+00 -7.20791e+00 3.07633e+01 -4.79044e-01
1.59370e+01 -9.23074e+00 -6.89180e+00 3.06037e+01 -6.40769e-01
1.59470e+01 -8.99388e+00 -6.60273e+00 3.04049e+01 -7.54920e-01
1.59570e+01 -8.75344e+00 -6.34258e+00 3.01712e+01 -8.31530e-01
1.59670e+01 -8.51257e+00 -6.11253e+00 2.99075e+01 -8.81729e-01
1.59770e+01 -8.27421e+00 -5.91318e+00 2.96181e+01 -9.14440e-01
1.59870e+01 -8.04106e+00 -5.74460e+00 2.93076e+01 -9.35876e-01
1.59970e+01 -7.81553e+00 -5.60642e+00 2.89801e+01 -9.50079e-01
1.60070e+01 -7.59975e+00 -5.49790e+00 2.86394e+01 -9.59605e-01
1.60170e+01 -7.39558e+00 -5.41804e+00 2.82892e+01 -9.66051e-01
1.60270e+01 -7.20459e+00 -5.36562e+00 2.79328e+01 -9.70416e-01
1.60370e+01 -7.02806e+00 -5.33933e+00 2.75733e+01 -9.73332e-01
1.60470e+01 -6.86704e+00 -5.33781e+00 2.72134e+01 -9.75201e-01
1.60570e+01 -6.72234e+00 -5.35967e+00 2.68556e+01 -9.76280e-01
1.60670e+01 -6.59458e+00 -5.40359e+00 2.65022e+01 -9.76730e-01
1.60770e+01 -6.48418e+00 -5.46831e+00 2.61553e+01 -9.76652e-01
1.60870e+01 -6.39141e+00 -5.55266e+00 2.58168e+01 -9.76103e-01
1.60970e+01 -6.31640e+00 -5.65558e+00 2.54885e+01 -9.75110e-01
1.61070e+01 -6.25919e+00 -5.77610e+00 2.51722e+01 -9.73673e-01
1.61170e+01 -6.21972e+00 -5.91334e+00 2.48694e+01 -9.71770e-01
1.61270e+01 -6.19784e+00 -6.06655e+00 2.45817e+01 -9.69358e-01
1.61370e+01 -6.19338e+00 -6.23500e+00 2.43107e+01 -9.66368e-01
1.61470e+01 -6.20608e+00 -6.41807e+00 2.40578e+01 -9.62706e-01
1.61571e+01 -6.23569e+00 -6.61514e+00 2.38246e+01 -9.58239e-01
1.61671e+01 -6.28189e+00 -6.82560e+00 2.36125e+01 -9.52789e-01
1.61771e+01 -6.34435e+00 -7.04885e+00 2.34232e+01 -9.46118e-01
1.61871e+01 -6.42271e+00 -7.28421e+00 2.32581e+01 -9.37903e-01
1.61971e+01 -6.51657e+00 -7.53094e+00 2.31188e+01 -9.27709e-01
1.62071e+01 -6.62550e+00 -7.78817e+00 2.30070e+01 -9.14947e-01
1.62171e+01 -6.74901e+00 -8.05490e+00 2.29243e+01 -8.98816e-01
1.62271e+01 -6.88657e+00 -8.32992e+00 2.28722e+01 -8.78234e-01
1.62371e+01 -7.03756e+00 -8.61180e+00 2.28522e+01 -8.51736e-01
1.62471e+01 -7.20127e+00 -8.89885e+00 2.28660e+01 -8.17369e-01
1.62571e+01 -7.37690e+00 -9.18907e+00 2.29148e+01 -7.72586e-01
1.62671e+01 -7.56349e+00 -9.48013e+00 2.30000e+01 -7.14195e-01
1.62771e+01 -7.75996e+00 -9.76933e+00 2.31226e+01 -6.38473e-01
1.62871e+01 -7.96505e+00 -1.00536e+01 2.32833e+01 -5.41616e-01
1.62971e+01 -8.17729e+00 -1.03294e+01 2.34825e+01 -4.20730e-01
1.63071e+01 -8.39503e+00 -1.05931e+01 2.37203e+01 -2.75415e-01
1.63171e+01 -8.61639e+00 -1.08404e+01 2.39959e+01 -1.09530e-01
1.63271e+01 -8.83925e+00 -1.10672e+01 2.43083e+01 6.79580e-02
1.63371e+01 -9.06132e+00 -1.12691e+01 2.46555e+01 2.44279e-01
1.63471e+01 -9.28009e+00 -1.14418e+01 2.50348e+01 4.06342e-01
1.63571e+01 -9.49289e+00 -1.15812e+01 2.54429e+01 5.44603e-01
1.63671e+01 -9.69695e+00 -1.16836e+01 2.58754e+01 6.55039e-01
1.63771e+01 -9.88939e+00 -1.17455e+01 2.63272e+01 7.38571e-01
1.63871e+01 -1.00673e+01 -1.17639e+01 2.67926e+01 7.99049e-01
1.63971e+01 -1.02279e+01 -1.17367e+01 2.72649e+01 8.41220e-01
1.64071e+01 -1.03683e+01 -1.16624e+01 2.77372e+01 8.69424e-01
1.64171e+01 -1.04860e+01 -1.15405e+01 2.82018e+01 8.86999e-01
1.64271e+01 -1.05786e+01 -1.13718e+01 2.86511e+01 8.96147e-01
1.64371e+01 -1.06441e+01 -1.11581e+01 2.90775e+01 8.97941e-01
1.64471e+01 -1.06810e+01 -1.09024e+01 2.94736e+01 8.92314e-01
1.64572e+01 -1.06881e+01 -1.06088e+01 2.98326e+01 8.77904e-01
1.64672e+01 -1.06650e+01 -1.02826e+01 3.01486e+01 8.51672e-01
1.64772e+01 -1.06117e+01 -9.92975e+00 3.04167e+01 8.08317e-01
1.64872e+01 -1.05289e+01 -9.55702e+00 3.06330e+01 7.39677e-01
1.64972e+01 -1.04178e+01 -9.17157e+00 3.07949e+01 6.34939e-01
1.65072e+01 -1.02803e+01 -8.78075e+00 3.09014e+01 4.83396e-01
1.65172e+01 -1.01187e+01 -8.39185e+00 3.09525e+01 2.81501e-01
1.65272e+01 -9.93579e+00 -8.01168e+00 3.09495e+01 4.18647e-02
1.65372e+01 -9.73481e+00 -7.64624e+00 3.08948e+01 -2.05567e-01
1.65472e+01 -9.51909e+00 -7.30046e+00 3.07916e+01 -4.27000e-01
1.65572e+01 -9.29210e+00 -6.97817e+00 3.06438e+01 -6.01941e-01
1.65672e+01 -9.05729e+00 -6.68222e+00 3.04555e+01 -7.27912e-01
1.65772e+01 -8.81802e+00 -6.41466e+00 3.02313e+01 -8.13451e-01
1.65872e+01 -8.57749e+00 -6.17686e+00 2.99758e+01 -8.69803e-01
1.65972e+01 -8.33869e+00 -5.96957e+00 2.96936e+01 -9.06566e-01
1.66072e+01 -8.10438e+00 -5.79301e+00 2.93890e+01 -9.30623e-01
1.66172e+01 -7.87705e+00 -5.64692e+00 2.90663e+01 -9.46524e-01
1.66272e+01 -7.65890e+00 -5.53066e+00 2.87295e+01 -9.57163e-01
1.66372e+01 -7.45185e+00 -5.44329e+00 2.83822e+01 -9.64352e-01
1.66472e+01 -7.25755e+00 -5.38366e+00 2.80279e+01 -9.69227e-01
1.66572e+01 -7.07736e+00 -5.35048e+00 2.76696e+01 -9.72505e-01
1.66672e+01 -6.91239e+00 -5.34240e+00 2.73101e+01 -9.74640e-01
1.66772e+01 -6.76351e+00 -5.35805e+00 2.69522e+01 -9.75922e-01
1.66872e+01 -6.63139e+00 -5.39608e+00 2.65980e+01 -9.76535e-01
1.66972e+01 -6.51650e+00 -5.45522e+00 2.62497e+01 -9.76596e-01
1.67072e+01 -6.41914e+00 -5.53428e+00 2.59094e+01 -9.76173e-01
1.67172e+01 -6.33950e+00 -5.63217e+00 2.55788e+01 -9.75298e-01
1.67272e+01 -6.27763e+00 -5.74789e+00 2.52596e+01 -9.73980e-01
1.67372e+01 -6.23349e+00 -5.88056e+00 2.49536e+01 -9.72202e-01
1.67472e+01 -6.20697e+00 -6.02936e+00 2.46622e+01 -9.69926e-01
1.67573e+01 -6.19789e+00 -6.19359e+00 2.43871e+01 -9.67092e-01
1.67673e+01 -6.20603e+00 -6.37259e+00 2.41296e+01 -9.63611e-01
1.67773e+01 -6.23112e+00 -6.56573e+00 2.38915e+01 -9.59363e-01
1.67873e+01 -6.27287e+00 -6.77241e+00 2.36740e+01 -9.54182e-01
1.67973e+01 -6.33095e+00 -6.99202e+00 2.34789e+01 -9.47846e-01
1.68073e+01 -6.40500e+00 -7.22391e+00 2.33075e+01 -9.40058e-01
1.68173e+01 -6.49465e+00 -7.46735e+00 2.31616e+01 -9.30415e-01
1.68273e+01 -6.59946e+00 -7.72151e+00 2.30427e+01 -9.18372e-01
1.68373e+01 -6.71897e+00 -7.98543e+00 2.29523e+01 -9.03192e-01
1.68473e+01 -6.85265e+00 -8.25794e+00 2.28921e+01 -8.83874e-01
1.68573e+01 -6.99991e+00 -8.53769e+00 2.28636e+01 -8.59065e-01
1.68673e+01 -7.16007e+00 -8.82305e+00 2.28684e+01 -8.26955e-01
1.68773e+01 -7.33234e+00 -9.11212e+00 2.29079e+01 -7.85167e-01
1.68873e+01 -7.51582e+00 -9.40264e+00 2.29834e+01 -7.30685e-01
1.68973e+01 -7.70945e+00 -9.69202e+00 2.30959e+01 -6.59915e-01
1.69073e+01 -7.91203e+00 -9.97729e+00 2.32463e+01 -5.69025e-01
1.69173e+01 -8.12214e+00 -1.02551e+01 2.34351e+01 -4.54775e-01
1.69273e+01 -8.33819e+00 -1.05217e+01 2.36624e+01 -3.15950e-01
1.69373e+01 -8.55835e+00 -1.07731e+01 2.39277e+01 -1.55143e-01
1.69473e+01 -8.78058e+00 -1.10051e+01 2.42300e+01 2.00391e-02
1.69573e+01 -9.00262e+00 -1.12134e+01 2.45676e+01 1.97627e-01
1.69673e+01 -9.22203e+00 -1.13936e+01 2.49380e+01 3.64284e-01
1.69773e+01 -9.43619e+00 -1.15417e+01 2.53380e+01 5.09280e-01
1.69873e+01 -9.64235e+00 -1.16538e+01 2.57636e+01 6.27095e-01
1.69973e+01 -9.83766e+00 -1.17264e+01 2.62099e+01 7.17481e-01
1.70073e+01 -1.00192e+01 -1.17563e+01 2.66713e+01 7.83688e-01
1.70173e+01 -1.01842e+01 -1.17411e+01 2.71413e+01 8.30349e-01
1.70273e+01 -1.03298e+01 -1.16793e+01 2.76131e+01 8.61967e-01
1.70373e+01 -1.04534e+01 -1.15701e+01 2.80793e+01 8.82158e-01
1.70473e+01 -1.05525e+01 -1.14139e+01 2.85323e+01 8.93416e-01
1.70574e+01 -1.06251e+01 -1.12122e+01 2.89643e+01 8.97103e-01
1.70674e+01 -1.06695e+01 -1.09678e+01 2.93680e+01 8.93457e-01
1.70774e+01 -1.06844e+01 -1.06844e+01 2.97364e+01 8.81474e-01
1.70874e+01 -1.06693e+01 -1.03670e+01 3.00635e+01 8.58601e-01
1.70974e+01 -1.06240e+01 -1.00214e+01 3.03439e+01 8.20194e-01
1.71074e+01 -1.05490e+01 -9.65416e+00 3.05735e+01 7.58889e-01
1.71174e+01 -1.04455e+01 -9.27234e+00 3.07495e+01 6.64500e-01
1.71274e+01 -1.03150e+01 -8.88322e+00 3.08704e+01 5.25908e-01
1.71374e+01 -1.01598e+01 -8.49413e+00 3.09359e+01 3.36930e-01
1.71474e+01 -9.98270e+00 -8.11200e+00 3.09470e+01 1.05369e-01
1.71574e+01 -9.78664e+00 -7.74307e+00 3.09058e+01 -1.42747e-01
1.71674e+01 -9.57498e+00 -7.39253e+00 3.08154e+01 -3.73035e-01
1.71774e+01 -9.35116e+00 -7.06449e+00 3.06793e+01 -5.60605e-01
1.71874e+01 -9.11864e+00 -6.76204e+00 3.05017e+01 -6.98663e-01
1.71974e+01 -8.88079e+00 -6.48742e+00 3.02871e+01 -7.93683e-01
1.72074e+01 -8.64085e+00 -6.24217e+00 3.00400e+01 -8.56711e-01
1.72174e+01 -8.40187e+00 -6.02721e+00 2.97651e+01 -8.97916e-01
1.72274e+01 -8.16666e+00 -5.84289e+00 2.94666e+01 -9.24861e-01
1.72374e+01 -7.93777e+00 -5.68907e+00 2.91490e+01 -9.42632e-01
1.72474e+01 -7.71748e+00 -5.56521e+00 2.88163e+01 -9.54493e-01
1.72574e+01 -7.50779e+00 -5.47046e+00 2.84721e+01 -9.62496e-01
1.72674e+01 -7.31040e+00 -5.40371e+00 2.81200e+01 -9.67926e-01
1.72774e+01 -7.12676e+00 -5.36372e+00 2.77632e+01 -9.71593e-01
1.72874e+01 -6.95803e+00 -5.34915e+00 2.74045e+01 -9.74011e-01
1.72974e+01 -6.80515e+00 -5.35863e+00 2.70466e+01 -9.75508e-01
1.73074e+01 -6.66883e+00 -5.39081e+00 2.66919e+01 -9.76292e-01
1.73174e+01 -6.54960e+00 -5.44442e+00 2.63425e+01 -9.76495e-01
1.73274e+01 -6.44781e+00 -5.51822e+00 2.60006e+01 -9.76197e-01
1.73374e+01 -6.36367e+00 -5.61112e+00 2.56678e+01 -9.75440e-01
1.73474e+01 -6.29726e+00 -5.72208e+00 2.53461e+01 -9.74238e-01
1.73575e+01 -6.24858e+00 -5.85020e+00 2.50370e+01 -9.72580e-01
1.73675e+01 -6.21752e+00 -5.99464e+00 2.47422e+01 -9.70434e-01
1.73775e+01 -6.20392e+00 -6.15468e+00 2.44632e+01 -9.67747e-01
1.73875e+01 -6.20759e+00 -6.32964e+00 2.42015e+01 -9.64436e-01
1.73975e+01 -6.22825e+00 -6.51889e+00 2.39586e+01 -9.60390e-01
1.74075e+01 -6.26563e+00 -6.72182e+00 2.37361e+01 -9.55456e-01
1.74175e+01 -6.31941e+00 -6.93782e+00 2.35354e+01 -9.49429e-01
1.74275e+01 -6.38923e+00 -7.16625e+00 2.33581e+01 -9.42031e-01
1.74375e+01 -6.47473e+00 -7.40640e+00 2.32058e+01 -9.32890e-01
1.74475e+01 -6.57549e+00 -7.65748e+00 2.30800e+01 -9.21501e-01
1.74575e+01 -6.69104e+00 -7.91854e+00 2.29823e+01 -9.07182e-01
1.74675e+01 -6.82089e+00 -8.18850e+00 2.29144e+01 -8.89008e-01
1.74775e+01 -6.96445e+00 -8.46603e+00 2.28778e+01 -8.65726e-01
1.74875e+01 -7.12107e+00 -8.74959e+00 2.28740e+01 -8.35657e-01
1.74975e+01 -7.28999e+00 -9.03733e+00 2.29044e+01 -7.96584e-01
1.75075e+01 -7.47034e+00 -9.32712e+00 2.29705e+01 -7.45664e-01
1.75175e+01 -7.66111e+00 -9.61645e+00 2.30733e+01 -6.79450e-01
1.75275e+01 -7.86112e+00 -9.90244e+00 2.32137e+01 -5.94135e-01
1.75375e+01 -8.06903e+00 -1.01818e+01 2.33923e+01 -4.86240e-01
1.75475e+01 -8.28327e+00 -1.04510e+01 2.36094e+01 -3.53887e-01
1.75575e+01 -8.50210e+00 -1.07061e+01 2.38645e+01 -1.98535e-01
1.75675e+01 -8.72352e+00 -1.09428e+01 2.41569e+01 -2.64424e-02
1.75775e+01 -8.94534e+00 -1.11570e+01 2.44849e+01 1.51409e-01
1.75875e+01 -9.16517e+00 -1.13443e+01 2.48464e+01 3.21734e-01
1.75975e+01 -9.38042e+00 -1.15005e+01 2.52383e+01 4.72849e-01
1.76075e+01 -9.58839e+00 -1.16217e+01 2.56568e+01 5.97801e-01
1.76175e+01 -9.78627e+00 -1.17044e+01 2.60972e+01 6.95075e-01
1.76275e+01 -9.97118e+00 -1.17452e+01 2.65542e+01 7.67188e-01
1.76375e+01 -1.01402e+01 -1.17417e+01 2.70214e+01 8.18550e-01
1.76475e+01 -1.02907e+01 -1.16920e+01 2.74923e+01 8.53767e-01
1.76576e+01 -1.04197e+01 -1.15951e+01 2.79594e+01 8.76702e-01
1.76676e+01 -1.05250e+01 -1.14511e+01 2.84152e+01 8.90135e-01
1.76776e+01 -1.06044e+01 -1.12614e+01 2.88521e+01 8.95710e-01
1.76876e+01 -1.06559e+01 -1.10281e+01 2.92627e+01 8.93953e-01
1.76976e+01 -1.06785e+01 -1.07550e+01 2.96398e+01 8.84194e-01
1.77076e+01 -1.06711e+01 -1.04467e+01 2.99771e+01 8.64312e-01
1.77176e+01 -1.06336e+01 -1.01086e+01 3.02691e+01 8.30257e-01
1.77276e+01 -1.05663e+01 -9.74730e+00 3.05115e+01 7.75420e-01
1.77376e+01 -1.04701e+01 -9.36957e+00 3.07010e+01 6.90316e-01
1.77476e+01 -1.03467e+01 -8.98270e+00 3.08358e+01 5.63794e-01
1.77576e+01 -1.01980e+01 -8.59398e+00 3.09153e+01 3.87752e-01
1.77676e+01 -1.00267e+01 -8.21047e+00 3.09403e+01 1.65729e-01
1.77776e+01 -9.83571e+00 -7.83858e+00 3.09124e+01 -8.06623e-02
1.77876e+01 -9.62827e+00 -7.48379e+00 3.08346e+01 -3.17754e-01
1.77976e+01 -9.40782e+00 -7.15046e+00 3.07102e+01 -5.17051e-01
1.78076e+01 -9.17780e+00 -6.84191e+00 3.05434e+01 -6.67247e-01
1.78176e+01 -8.94160e+00 -6.56059e+00 3.03385e+01 -7.72211e-01
1.78276e+01 -8.70250e+00 -6.30822e+00 3.01000e+01 -8.42413e-01
1.78376e+01 -8.46358e+00 -6.08587e+00 2.98325e+01 -8.88455e-01
1.78476e+01 -8.22771e+00 -5.89403e+00 2.95404e+01 -9.18563e-01
1.78576e+01 -7.99752e+00 -5.73269e+00 2.92281e+01 -9.38386e-01
1.78676e+01 -7.77533e+00 -5.60141e+00 2.88996e+01 -9.51585e-01
1.78776e+01 -7.56323e+00 -5.49941e+00 2.85588e+01 -9.60475e-01
1.78876e+01 -7.36298e+00 -5.42567e+00 2.82092e+01 -9.66507e-01
1.78976e+01 -7.17609e+00 -5.37895e+00 2.78541e+01 -9.70594e-01
1.79076e+01 -7.00380e+00 -5.35797e+00 2.74964e+01 -9.73315e-01
1.79176e+01 -6.84711e+00 -5.36135e+00 2.71388e+01 -9.75037e-01
1.79276e+01 -6.70677e+00 -5.38775e+00 2.67837e+01 -9.75999e-01
1.79376e+01 -6.58337e+00 -5.43586e+00 2.64335e+01 -9.76348e-01
1.79476e+01 -6.47730e+00 -5.50446e+00 2.60901e+01 -9.76177e-01
1.79577e+01 -6.38880e+00 -5.59241e+00 2.57555e+01 -9.75537e-01
1.79677e+01 -6.31799e+00 -5.69866e+00 2.54314e+01 -9.74448e-01
1.79777e+01 -6.26488e+00 -5.82227e+00 2.51195e+01 -9.72906e-01
1.79877e+01 -6.22940e+00 -5.96241e+00 2.48215e+01 -9.70885e-01
1.79977e+01 -6.21141e+00 -6.11830e+00 2.45389e+01 -9.68335e-01
1.80077e+01 -6.21070e+00 -6.28927e+00 2.42732e+01 -9.65184e-01
1.80177e+01 -6.22704e+00 -6.47466e+00 2.40259e+01 -9.61326e-01
1.80277e+01 -6.26014e+00 -6.67387e+00 2.37985e+01 -9.56621e-01
1.80377e+01 -6.30970e+00 -6.88629e+00 2.35926e+01 -9.50876e-01
1.80477e+01 -6.37538e+00 -7.11128e+00 2.34096e+01 -9.43835e-01
1.80577e+01 -6.45680e+00 -7.34816e+00 2.32512e+01 -9.35151e-01
1.80677e+01 -6.55357e+00 -7.59615e+00 2.31189e+01 -9.24356e-01
1.80777e+01 -6.66523e+00 -7.85434e+00 2.30143e+01 -9.10818e-01
1.80877e+01 -6.79130e+00 -8.12169e+00 2.29389e+01 -8.93678e-01
1.80977e+01 -6.93120e+00 -8.39693e+00 2.28945e+01 -8.71776e-01
1.81077e+01 -7.08431e+00 -8.67858e+00 2.28824e+01 -8.43552e-01
1.81177e+01 -7.24990e+00 -8.96488e+00 2.29042e+01 -8.06936e-01
1.81277e+01 -7.42712e+00 -9.25375e+00 2.29612e+01 -7.59256e-01
1.81377e+01 -7.61500e+00 -9.54279e+00 2.30546e+01 -6.97218e-01
1.81477e+01 -7.81240e+00 -9.82923e+00 2.31853e+01 -6.17082e-01
1.81577e+01 -8.01803e+00 -1.01099e+01 2.33541e+01 -5.15218e-01
1.81677e+01 -8.23039e+00 -1.03813e+01 2.35612e+01 -3.89223e-01
1.81777e+01 -8.44776e+00 -1.06396e+01 2.38063e+01 -2.39564e-01
1.81877e+01 -8.66822e+00 -1.08806e+01 2.40889e+01 -7.12041e-02
1.81977e+01 -8.88963e+00 -1.11002e+01 2.44076e+01 1.05985e-01
1.82077e+01 -9.10966e+00 -1.12939e+01 2.47601e+01 2.79039e-01
1.82177e+01 -9.32576e+00 -1.14577e+01 2.51439e+01 4.35580e-01
1.82277e+01 -9.53528e+00 -1.15876e+01 2.55551e+01 5.67321e-01
1.82377e+01 -9.73542e+00 -1.16798e+01 2.59894e+01 6.71436e-01
1.82477e+01 -9.92332e+00 -1.17311e+01 2.64416e+01 7.49580e-01
1.82578e+01 -1.00961e+01 -1.17387e+01 2.69056e+01 8.05829e-01
1.82678e+01 -1.02510e+01 -1.17006e+01 2.73749e+01 8.44820e-01
1.82778e+01 -1.03853e+01 -1.16157e+01 2.78423e+01 8.70632e-01
1.82878e+01 -1.04964e+01 -1.14837e+01 2.83004e+01 8.86314e-01
1.82978e+01 -1.05821e+01 -1.13056e+01 2.87415e+01 8.93787e-01
1.83078e+01 -1.06406e+01 -1.10835e+01 2.91581e+01 8.93852e-01
1.83178e+01 -1.06703e+01 -1.08207e+01 2.95431e+01 8.86148e-01
1.83278e+01 -1.06704e+01 -1.05215e+01 2.98899e+01 8.68946e-01
1.83378e+01 -1.06405e+01 -1.01913e+01 3.01928e+01 8.38728e-01
1.83478e+01 -1.05807e+01 -9.83621e+00 3.04472e+01 7.89585e-01
1.83578e+01 -1.04919e+01 -9.46302e+00 3.06496e+01 7.12761e-01
1.83678e+01 -1.03754e+01 -9.07887e+00 3.07979e+01 5.97340e-01
1.83778e+01 -1.02332e+01 -8.69107e+00 3.08910e+01 4.33925e-01
1.83878e+01 -1.00678e+01 -8.30673e+00 3.09295e+01 2.22436e-01
1.83978e+01 -9.88194e+00 -7.93244e+00 3.09148e+01 -2.00876e-02
1.84078e+01 -9.67886e+00 -7.57390e+00 3.08494e+01 -2.61825e-01
1.84178e+01 -9.46195e+00 -7.23574e+00 3.07368e+01 -4.71657e-01
1.84278e+01 -9.23462e+00 -6.92152e+00 3.05807e+01 -6.33807e-01
1.84378e+01 -9.00029e+00 -6.63390e+00 3.03855e+01 -7.49057e-01
1.84478e+01 -8.76226e+00 -6.37475e+00 3.01556e+01 -8.26889e-01
1.84578e+01 -8.52364e+00 -6.14532e+00 2.98957e+01 -8.78158e-01
1.84678e+01 -8.28737e+00 -5.94623e+00 2.96101e+01 -9.11709e-01
1.84778e+01 -8.05611e+00 -5.77759e+00 2.93033e+01 -9.33771e-01
1.84878e+01 -7.83227e+00 -5.63909e+00 2.89793e+01 -9.48430e-01
1.84978e+01 -7.61799e+00 -5.53001e+00 2.86421e+01 -9.58285e-01
1.85078e+01 -7.41510e+00 -5.44940e+00 2.82952e+01 -9.64967e-01
1.85178e+01 -7.22519e+00 -5.39609e+00 2.79420e+01 -9.69505e-01
1.85278e+01 -7.04955e+00 -5.36879e+00 2.75854e+01 -9.72548e-01
1.85378e+01 -6.88924e+00 -5.36615e+00 2.72283e+01 -9.74510e-01
1.85478e+01 -6.74507e+00 -5.38684e+00 2.68732e+01 -9.75656e-01
1.85579e+01 -6.61767e+00 -5.42953e+00 2.65223e+01 -9.76156e-01
1.85679e+01 -6.50748e+00 -5.49298e+00 2.61777e+01 -9.76114e-01
1.85779e+01 -6.41478e+00 -5.57604e+00 2.58414e+01 -9.75590e-01
1.85879e+01 -6.33971e+00 -5.67763e+00 2.55153e+01 -9.74612e-01
1.85979e+01 -6.28231e+00 -5.79680e+00 2.52009e+01 -9.73182e-01
1.86079e+01 -6.24254e+00 -5.93267e+00 2.48999e+01 -9.71279e-01
1.86179e+01 -6.22027e+00 -6.08447e+00 2.46139e+01 -9.68860e-01
1.86279e+01 -6.21530e+00 -6.25149e+00 2.43444e+01 -9.65857e-01
1.86379e+01 -6.22742e+00 -6.43308e+00 2.40929e+01 -9.62175e-01
1.86479e+01 -6.25635e+00 -6.62861e+00 2.38610e+01 -9.57680e-01
1.86579e+01 -6.30179e+00 -6.83749e+00 2.36501e+01 -9.52196e-01
1.86679e+01 -6.36341e+00 -7.05907e+00 2.34618e+01 -9.45481e-01
1.86779e+01 -6.44085e+00 -7.29270e+00 2.32976e+01 -9.37214e-01
1.86879e+01 -6.53370e+00 -7.53760e+00 2.31591e+01 -9.26958e-01
1.86979e+01 -6.64154e+00 -7.79291e+00 2.30479e+01 -9.14127e-01
1.87079e+01 -6.76388e+00 -8.05762e+00 2.29655e+01 -8.97922e-01
1.87179e+01 -6.90018e+00 -8.33052e+00 2.29136e+01 -8.77266e-01
1.87279e+01 -7.04982e+00 -8.61017e+00 2.28936e+01 -8.50708e-01
1.87379e+01 -7.21210e+00 -8.89489e+00 2.29070e+01 -8.16315e-01
1.87479e+01 -7.38620e+00 -9.18269e+00 2.29553e+01 -7.71575e-01
1.87579e+01 -7.57118e+00 -9.47125e+00 2.30397e+01 -7.13353e-01
1.87679e+01 -7.76595e+00 -9.75788e+00 2.31611e+01 -6.38003e-01
1.87779e+01 -7.96925e+00 -1.00395e+01 2.33203e+01 -5.41818e-01
1.87879e+01 -8.17963e+00 -1.03128e+01 2.35177e+01 -4.21988e-01
1.87979e+01 -8.39544e+00 -1.05739e+01 2.37532e+01 -2.78136e-01
1.88079e+01 -8.61480e+00 -1.08187e+01 2.40262e+01 -1.14012e-01
1.88179e+01 -8.83564e+00 -1.10432e+01 2.43355e+01 6.16897e-02
1.88279e+01 -9.05566e+00 -1.12429e+01 2.46792e+01 2.36551e-01
1.88379e+01 -9.27239e+00 -1.14138e+01 2.50547e+01 3.97762e-01
1.88479e+01 -9.48318e+00 -1.15517e+01 2.54586e+01 5.35856e-01
1.88580e+01 -9.68529e+00 -1.16529e+01 2.58866e+01 6.46678e-01
1.88680e+01 -9.87588e+00 -1.17141e+01 2.63337e+01 7.30919e-01
1.88780e+01 -1.00521e+01 -1.17323e+01 2.67941e+01 7.92208e-01
1.88880e+01 -1.02111e+01 -1.17054e+01 2.72614e+01 8.35135e-01
1.88980e+01 -1.03502e+01 -1.16320e+01 2.77286e+01 8.63952e-01
1.89080e+01 -1.04667e+01 -1.15116e+01 2.81882e+01 8.81963e-01
1.89180e+01 -1.05585e+01 -1.13450e+01 2.86328e+01 8.91354e-01
1.89280e+01 -1.06235e+01 -1.11340e+01 2.90547e+01 8.93193e-01
1.89380e+01 -1.06602e+01 -1.08814e+01 2.94468e+01 8.87407e-01
1.89480e+01 -1.06675e+01 -1.05915e+01 2.98023e+01 8.72621e-01
1.89580e+01 -1.06449e+01 -1.02693e+01 3.01154e+01 8.45797e-01
1.89680e+01 -1.05925e+01 -9.92071e+00 3.03812e+01 8.01663e-01
1.89780e+01 -1.05108e+01 -9.55242e+00 3.05959e+01 7.32187e-01
1.89880e+01 -1.04012e+01 -9.17147e+00 3.07570e+01 6.26871e-01
1.89980e+01 -1.02655e+01 -8.78510e+00 3.08633e+01 4.75529e-01
1.90080e+01 -1.01059e+01 -8.40047e+00 3.09149e+01 2.75134e-01
1.90180e+01 -9.92527e+00 -8.02430e+00 3.09130e+01 3.82808e-02
1.90280e+01 -9.72667e+00 -7.66253e+00 3.08600e+01 -2.05946e-01
1.90380e+01 -9.51343e+00 -7.32002e+00 3.07589e+01 -4.24882e-01
1.90480e+01 -9.28898e+00 -7.00057e+00 3.06135e+01 -5.98555e-01
1.90580e+01 -9.05672e+00 -6.70704e+00 3.04281e+01 -7.24286e-01
1.90680e+01 -8.81997e+00 -6.44149e+00 3.02069e+01 -8.10145e-01
1.90780e+01 -8.58189e+00 -6.20530e+00 2.99547e+01 -8.67011e-01
1.90880e+01 -8.34545e+00 -5.99925e+00 2.96757e+01 -9.04285e-01
1.90980e+01 -8.11336e+00 -5.82358e+00 2.93745e+01 -9.28775e-01
1.91080e+01 -7.88812e+00 -5.67806e+00 2.90552e+01 -9.45019e-01
1.91180e+01 -7.67189e+00 -5.56210e+00 2.87217e+01 -9.55919e-01
1.91280e+01 -7.46661e+00 -5.47479e+00 2.83778e+01 -9.63304e-01
1.91380e+01 -7.27389e+00 -5.41501e+00 2.80267e+01 -9.68325e-01
1.91480e+01 -7.09512e+00 -5.38151e+00 2.76715e+01 -9.71711e-01
1.91581e+01 -6.93139e+00 -5.37296e+00 2.73152e+01 -9.73925e-01
1.91681e+01 -6.78358e+00 -5.38802e+00 2.69601e+01 -9.75264e-01
1.91781e+01 -6.65237e+00 -5.42538e+00 2.66088e+01 -9.75918e-01
1.91881e+01 -6.53823e+00 -5.48376e+00 2.62633e+01 -9.76006e-01
1.91981e+01 -6.44149e+00 -5.56199e+00 2.59256e+01 -9.75598e-01
1.92081e+01 -6.36232e+00 -5.65899e+00 2.55975e+01 -9.74730e-01
1.92181e+01 -6.30078e+00 -5.77377e+00 2.52808e+01 -9.73409e-01
1.92281e+01 -6.25685e+00 -5.90544e+00 2.49771e+01 -9.71619e-01
1.92381e+01 -6.23043e+00 -6.05321e+00 2.46880e+01 -9.69323e-01
1.92481e+01 -6.22133e+00 -6.21634e+00 2.44150e+01 -9.66460e-01
1.92581e+01 -6.22935e+00 -6.39418e+00 2.41597e+01 -9.62940e-01
1.92681e+01 -6.25422e+00 -6.58609e+00 2.39235e+01 -9.58640e-01
1.92781e+01 -6.29564e+00 -6.79147e+00 2.37079e+01 -9.53394e-01
1.92881e+01 -6.35330e+00 -7.00969e+00 2.35146e+01 -9.46978e-01
1.92981e+01 -6.42684e+00 -7.24008e+00 2.33449e+01 -9.39090e-01
1.93081e+01 -6.51587e+00 -7.48191e+00 2.32005e+01 -9.29325e-01
1.93181e+01 -6.61997e+00 -7.73435e+00 2.30830e+01 -9.17133e-01
1.93281e+01 -6.73865e+00 -7.99639e+00 2.29939e+01 -9.01773e-01
1.93381e+01 -6.87141e+00 -8.26690e+00 2.29348e+01 -8.82242e-01
1.93481e+01 -7.01763e+00 -8.54448e+00 2.29073e+01 -8.57187e-01
1.93581e+01 -7.17664e+00 -8.82752e+00 2.29128e+01 -8.24802e-01
1.93681e+01 -7.34764e+00 -9.11410e+00 2.29528e+01 -7.82726e-01
1.93781e+01 -7.52972e+00 -9.40199e+00 2.30285e+01 -7.27979e-01
1.93881e+01 -7.72184e+00 -9.68858e+00 2.31409e+01 -6.57034e-01
1.93981e+01 -7.92277e+00 -9.97092e+00 2.32908e+01 -5.66157e-01
1.94081e+01 -8.13111e+00 -1.02457e+01 2.34788e+01 -4.52242e-01
1.94181e+01 -8.34526e+00 -1.05092e+01 2.37049e+01 -3.14201e-01
1.94281e+01 -8.56340e+00 -1.07575e+01 2.39685e+01 -1.54679e-01
1.94381e+01 -8.78350e+00 -1.09863e+01 2.42687e+01 1.88222e-02
1.94481e+01 -9.00333e+00 -1.11916e+01 2.46037e+01 1.94612e-01
1.94582e+01 -9.22046e+00 -1.13689e+01 2.49710e+01 3.59705e-01
1.94682e+01 -9.43228e+00 -1.15144e+01 2.53675e+01 5.03632e-01
1.94782e+01 -9.63609e+00 -1.16240e+01 2.57890e+01 6.20942e-01
1.94882e+01 -9.82906e+00 -1.16945e+01 2.62308e+01 7.11282e-01
1.94982e+01 -1.00084e+01 -1.17229e+01 2.66873e+01 7.77723e-01
1.95082e+01 -1.01711e+01 -1.17066e+01 2.71521e+01 8.24727e-01
1.95182e+01 -1.03147e+01 -1.16443e+01 2.76185e+01 8.56672e-01
1.95282e+01 -1.04363e+01 -1.15352e+01 2.80791e+01 8.77092e-01
1.95382e+01 -1.05338e+01 -1.13798e+01 2.85264e+01 8.88430e-01
1.95482e+01 -1.06050e+01 -1.11795e+01 2.89530e+01 8.92010e-01
1.95582e+01 -1.06482e+01 -1.09372e+01 2.93514e+01 8.88030e-01
1.95682e+01 -1.06625e+01 -1.06565e+01 2.97149e+01 8.75439e-01
1.95782e+01 -1.06469e+01 -1.03424e+01 3.00374e+01 8.51626e-01
1.95882e+01 -1.06016e+01 -1.00006e+01 3.03138e+01 8.11899e-01
1.95982e+01 -1.05270e+01 -9.63756e+00 3.05401e+01 7.48923e-01
1.96082e+01 -1.04241e+01 -9.26020e+00 3.07135e+01 6.52723e-01
1.96182e+01 -1.02947e+01 -8.87574e+00 3.08325e+01 5.12730e-01
1.96282e+01 -1.01410e+01 -8.49134e+00 3.08968e+01 3.23614e-01
1.96382e+01 -9.96565e+00 -8.11383e+00 3.09074e+01 9.38503e-02
1.96482e+01 -9.77161e+00 -7.74933e+00 3.08664e+01 -1.50815e-01
1.96582e+01 -9.56218e+00 -7.40296e+00 3.07767e+01 -3.77247e-01
1.96682e+01 -9.34076e+00 -7.07873e+00 3.06420e+01 -5.61774e-01
1.96782e+01 -9.11075e+00 -6.77972e+00 3.04662e+01 -6.98015e-01
1.96882e+01 -8.87549e+00 -6.50815e+00 3.02538e+01 -7.92215e-01
1.96982e+01 -8.63816e+00 -6.26555e+00 3.00093e+01 -8.55019e-01
1.97082e+01 -8.40177e+00 -6.05286e+00 2.97371e+01 -8.96285e-01
1.97182e+01 -8.16911e+00 -5.87043e+00 2.94417e+01 -9.23395e-01
1.97282e+01 -7.94268e+00 -5.71816e+00 2.91272e+01 -9.41349e-01
1.97382e+01 -7.72476e+00 -5.59552e+00 2.87976e+01 -9.53374e-01
1.97482e+01 -7.51730e+00 -5.50169e+00 2.84568e+01 -9.61513e-01
1.97583e+01 -7.32202e+00 -5.43560e+00 2.81080e+01 -9.67052e-01
1.97683e+01 -7.14033e+00 -5.39605e+00 2.77544e+01 -9.70802e-01
1.97783e+01 -6.97340e+00 -5.38171e+00 2.73990e+01 -9.73281e-01
1.97883e+01 -6.82216e+00 -5.39125e+00 2.70443e+01 -9.74822e-01
1.97983e+01 -6.68732e+00 -5.42336e+00 2.66928e+01 -9.75635e-01
1.98083e+01 -6.56942e+00 -5.47675e+00 2.63465e+01 -9.75856e-01
1.98183e+01 -6.46881e+00 -5.55024e+00 2.60076e+01 -9.75564e-01
1.98283e+01 -6.38570e+00 -5.64273e+00 2.56779e+01 -9.74803e-01
1.98383e+01 -6.32018e+00 -5.75320e+00 2.53591e+01 -9.73587e-01
1.98483e+01 -6.27225e+00 -5.88074e+00 2.50530e+01 -9.71906e-01
1.98583e+01 -6.24181e+00 -6.02454e+00 2.47610e+01 -9.69727e-01
1.98683e+01 -6.22872e+00 -6.18386e+00 2.44848e+01 -9.66994e-01
1.98783e+01 -6.23276e+00 -6.35801e+00 2.42258e+01 -9.63625e-01
1.98883e+01 -6.25369e+00 -6.54635e+00 2.39856e+01 -9.59506e-01
1.98983e+01 -6.29121e+00 -6.74829e+00 2.37657e+01 -9.54479e-01
1.99083e+01 -6.34502e+00 -6.96318e+00 2.35676e+01 -9.48335e-01
1.99183e+01 -6.41476e+00 -7.19038e+00 2.33928e+01 -9.40792e-01
1.99283e+01 -6.50006e+00 -7.42917e+00 2.32429e+01 -9.31471e-01
1.99383e+01 -6.60050e+00 -7.67873e+00 2.31194e+01 -9.19859e-01
1.99483e+01 -6.71562e+00 -7.93811e+00 2.30240e+01 -9.05262e-01
1.99583e+01 -6.84490e+00 -8.20619e+00 2.29581e+01 -8.86745e-01
1.99683e+01 -6.98776e+00 -8.48165e+00 2.29234e+01 -8.63044e-01
1.99783e+01 -7.14354e+00 -8.76291e+00 2.29214e+01 -8.32470e-01
1.99883e+01 -7.31147e+00 -9.04815e+00 2.29534e+01 -7.92802e-01
1.99983e+01 -7.49068e+00 -9.33519e+00 2.30207e+01 -7.41214e-01
2.00083e+01 -7.68013e+00 -9.62153e+00 2.31245e+01 -6.74304e-01
2.00183e+01 -7.87866e+00 -9.90430e+00 2.32656e+01 -5.88360e-01
2.00283e+01 -8.08491e+00 -1.01803e+01 2.34446e+01 -4.80064e-01
2.00383e+01 -8.29732e+00 -1.04458e+01 2.36615e+01 -3.47746e-01
2.00483e+01 -8.51413e+00 -1.06971e+01 2.39160e+01 -1.93066e-01
2.00584e+01 -8.73336e+00 -1.09299e+01 2.42073e+01 -2.23567e-02
2.00684e+01 -8.95283e+00 -1.11401e+01 2.45336e+01 1.53549e-01
2.00784e+01 -9.17015e+00 -1.13235e+01 2.48929e+01 3.21726e-01
2.00884e+01 -9.38277e+00 -1.14759e+01 2.52819e+01 4.70902e-01
2.00984e+01 -9.58800e+00 -1.15935e+01 2.56969e+01 5.94399e-01
2.01084e+01 -9.78305e+00 -1.16727e+01 2.61332e+01 6.90769e-01
2.01184e+01 -9.96511e+00 -1.17106e+01 2.65854e+01 7.62428e-01
2.01284e+01 -1.01313e+01 -1.17045e+01 2.70474e+01 8.13625e-01
2.01384e+01 -1.02789e+01 -1.16528e+01 2.75125e+01 8.48808e-01
2.01484e+01 -1.04053e+01 -1.15545e+01 2.79735e+01 8.71715e-01
2.01584e+01 -1.05081e+01 -1.14099e+01 2.84229e+01 8.85034e-01
2.01684e+01 -1.05851e+01 -1.12202e+01 2.88533e+01 8.90334e-01
2.01784e+01 -1.06347e+01 -1.09879e+01 2.92573e+01 8.88070e-01
2.01884e+01 -1.06554e+01 -1.07165e+01 2.96280e+01 8.77484e-01
2.01984e+01 -1.06467e+01 -1.04106e+01 2.99592e+01 8.56353e-01
2.02084e+01 -1.06082e+01 -1.00757e+01 3.02456e+01 8.20507e-01
2.02184e+01 -1.05404e+01 -9.71821e+00 3.04828e+01 7.63263e-01
2.02284e+01 -1.04442e+01 -9.34482e+00 3.06678e+01 6.75232e-01
2.02384e+01 -1.03211e+01 -8.96270e+00 3.07989e+01 5.45757e-01
2.02484e+01 -1.01732e+01 -8.57902e+00 3.08754e+01 3.67791e-01
2.02584e+01 -1.00030e+01 -8.20068e+00 3.08982e+01 1.46147e-01
2.02684e+01 -9.81361e+00 -7.83397e+00 3.08689e+01 -9.70968e-02
2.02784e+01 -9.60809e+00 -7.48422e+00 3.07904e+01 -3.29323e-01
2.02884e+01 -9.38983e+00 -7.15568e+00 3.06661e+01 -5.23811e-01
2.02984e+01 -9.16224e+00 -6.85161e+00 3.05000e+01 -6.70413e-01
2.03084e+01 -8.92865e+00 -6.57443e+00 3.02963e+01 -7.73169e-01
2.03184e+01 -8.69228e+00 -6.32580e+00 3.00596e+01 -8.42205e-01
2.03284e+01 -8.45618e+00 -6.10681e+00 2.97942e+01 -8.87716e-01
2.03384e+01 -8.22315e+00 -5.91793e+00 2.95046e+01 -9.17629e-01
2.03484e+01 -7.99579e+00 -5.75916e+00 2.91951e+01 -9.37418e-01
2.03585e+01 -7.77640e+00 -5.63008e+00 2.88696e+01 -9.50651e-01
2.03685e+01 -7.56702e+00 -5.52995e+00 2.85320e+01 -9.59597e-01
2.03785e+01 -7.36939e+00 -5.45774e+00 2.81857e+01 -9.65685e-01
2.03885e+01 -7.18501e+00 -5.41228e+00 2.78339e+01 -9.69821e-01
2.03985e+01 -7.01509e+00 -5.39229e+00 2.74797e+01 -9.72580e-01
2.04085e+01 -6.86063e+00 -5.39645e+00 2.71255e+01 -9.74330e-01
2.04185e+01 -6.72238e+00 -5.42342e+00 2.67740e+01 -9.75307e-01
2.04285e+01 -6.60091e+00 -5.47193e+00 2.64272e+01 -9.75662e-01
2.04385e+01 -6.49661e+00 -5.54078e+00 2.60873e+01 -9.75487e-01
2.04485e+01 -6.40974e+00 -5.62884e+00 2.57562e+01 -9.74833e-01
2.04585e+01 -6.34040e+00 -5.73508e+00 2.54356e+01 -9.73719e-01
2.04685e+01 -6.28862e+00 -5.85858e+00 2.51272e+01 -9.72142e-01
2.04785e+01 -6.25433e+00 -5.99849e+00 2.48327e+01 -9.70073e-01
2.04885e+01 -6.23738e+00 -6.15406e+00 2.45535e+01 -9.67463e-01
2.04985e+01 -6.23759e+00 -6.32459e+00 2.42912e+01 -9.64234e-01
2.05085e+01 -6.25470e+00 -6.50944e+00 2.40473e+01 -9.60280e-01
2.05185e+01 -6.28845e+00 -6.70799e+00 2.38233e+01 -9.55454e-01
2.05285e+01 -6.33853e+00 -6.91962e+00 2.36207e+01 -9.49559e-01
2.05385e+01 -6.40459e+00 -7.14368e+00 2.34411e+01 -9.42330e-01
2.05485e+01 -6.48627e+00 -7.37946e+00 2.32860e+01 -9.33411e-01
2.05585e+01 -6.58315e+00 -7.62616e+00 2.31569e+01 -9.22322e-01
2.05685e+01 -6.69478e+00 -7.88287e+00 2.30555e+01 -9.08414e-01
2.05785e+01 -6.82067e+00 -8.14850e+00 2.29832e+01 -8.90811e-01
2.05885e+01 -6.96024e+00 -8.42179e+00 2.29417e+01 -8.68329e-01
2.05985e+01 -7.11284e+00 -8.70121e+00 2.29325e+01 -8.39385e-01
2.06085e+01 -7.27775e+00 -8.98498e+00 2.29569e+01 -8.01890e-01
2.06185e+01 -7.45410e+00 -9.27103e+00 2.30164e+01 -7.53164e-01
2.06285e+01 -7.64090e+00 -9.55692e+00 2.31119e+01 -6.89936e-01
2.06385e+01 -7.83702e+00 -9.83987e+00 2.32445e+01 -6.08551e-01
2.06485e+01 -8.04114e+00 -1.01167e+01 2.34148e+01 -5.05546e-01
2.06586e+01 -8.25174e+00 -1.03840e+01 2.36229e+01 -3.78790e-01
2.06686e+01 -8.46713e+00 -1.06379e+01 2.38686e+01 -2.29076e-01
2.06786e+01 -8.68536e+00 -1.08742e+01 2.41511e+01 -6.16265e-02
2.06886e+01 -8.90430e+00 -1.10889e+01 2.44691e+01 1.13667e-01
2.06986e+01 -9.12162e+00 -1.12777e+01 2.48203e+01 2.84143e-01
2.07086e+01 -9.33480e+00 -1.14365e+01 2.52019e+01 4.37936e-01
2.07186e+01 -9.54120e+00 -1.15615e+01 2.56103e+01 5.67244e-01
2.07286e+01 -9.73806e+00 -1.16489e+01 2.60409e+01 6.69505e-01
2.07386e+01 -9.92256e+00 -1.16957e+01 2.64886e+01 7.46398e-01
2.07486e+01 -1.00919e+01 -1.16993e+01 2.69474e+01 8.01870e-01
2.07586e+01 -1.02432e+01 -1.16576e+01 2.74108e+01 8.40384e-01
2.07686e+01 -1.03740e+01 -1.15698e+01 2.78716e+01 8.65851e-01
2.07786e+01 -1.04817e+01 -1.14356e+01 2.83226e+01 8.81185e-01
2.07886e+01 -1.05642e+01 -1.12562e+01 2.87562e+01 8.88193e-01
2.07986e+01 -1.06196e+01 -1.10338e+01 2.91651e+01 8.87569e-01
2.08086e+01 -1.06467e+01 -1.07715e+01 2.95423e+01 8.78830e-01
2.08186e+01 -1.06444e+01 -1.04738e+01 2.98813e+01 8.60096e-01
2.08286e+01 -1.06125e+01 -1.01460e+01 3.01769e+01 8.27670e-01
2.08386e+01 -1.05512e+01 -9.79420e+00 3.04243e+01 7.75472e-01
2.08486e+01 -1.04614e+01 -9.42508e+00 3.06203e+01 6.94716e-01
2.08586e+01 -1.03445e+01 -9.04570e+00 3.07628e+01 5.74877e-01
2.08686e+01 -1.02023e+01 -8.66319e+00 3.08511e+01 4.07687e-01
2.08786e+01 -1.00374e+01 -8.28452e+00 3.08855e+01 1.94820e-01
2.08886e+01 -9.85263e+00 -7.91610e+00 3.08677e+01 -4.53992e-02
2.08986e+01 -9.65107e+00 -7.56346e+00 3.08001e+01 -2.81699e-01
2.09086e+01 -9.43609e+00 -7.23108e+00 3.06860e+01 -4.85076e-01
2.09186e+01 -9.21105e+00 -6.92241e+00 3.05294e+01 -6.41703e-01
2.09286e+01 -8.97931e+00 -6.64002e+00 3.03344e+01 -7.53112e-01
2.09386e+01 -8.74409e+00 -6.38577e+00 3.01054e+01 -8.28615e-01
2.09486e+01 -8.50848e+00 -6.16082e+00 2.98468e+01 -8.78598e-01
2.09587e+01 -8.27532e+00 -5.96582e+00 2.95632e+01 -9.11487e-01
2.09687e+01 -8.04725e+00 -5.80086e+00 2.92587e+01 -9.33231e-01
2.09787e+01 -7.82664e+00 -5.66561e+00 2.89375e+01 -9.47751e-01
2.09887e+01 -7.61556e+00 -5.55940e+00 2.86033e+01 -9.57555e-01
2.09987e+01 -7.41583e+00 -5.48128e+00 2.82596e+01 -9.64227e-01
2.10087e+01 -7.22899e+00 -5.43010e+00 2.79098e+01 -9.68770e-01
2.10187e+01 -7.05631e+00 -5.40463e+00 2.75569e+01 -9.71822e-01
2.10287e+01 -6.89884e+00 -5.40353e+00 2.72035e+01 -9.73789e-01
2.10387e+01 -6.75739e+00 -5.42550e+00 2.68522e+01 -9.74935e-01
2.10487e+01 -6.63255e+00 -5.46925e+00 2.65051e+01 -9.75427e-01
2.10587e+01 -6.52477e+00 -5.53356e+00 2.61645e+01 -9.75368e-01
2.10687e+01 -6.43431e+00 -5.61730e+00 2.58322e+01 -9.74818e-01
2.10787e+01 -6.36134e+00 -5.71941e+00 2.55100e+01 -9.73804e-01
2.10887e+01 -6.30588e+00 -5.83895e+00 2.51997e+01 -9.72327e-01
2.10987e+01 -6.26789e+00 -5.97506e+00 2.49027e+01 -9.70363e-01
2.11087e+01 -6.24724e+00 -6.12697e+00 2.46209e+01 -9.67867e-01
2.11187e+01 -6.24376e+00 -6.29397e+00 2.43555e+01 -9.64768e-01
2.11287e+01 -6.25721e+00 -6.47540e+00 2.41082e+01 -9.60967e-01
2.11387e+01 -6.28732e+00 -6.67064e+00 2.38804e+01 -9.56325e-01
2.11487e+01 -6.33379e+00 -6.87906e+00 2.36737e+01 -9.50657e-01
2.11587e+01 -6.39629e+00 -7.10003e+00 2.34896e+01 -9.43713e-01
2.11687e+01 -6.47446e+00 -7.33284e+00 2.33296e+01 -9.35158e-01
2.11787e+01 -6.56789e+00 -7.57672e+00 2.31953e+01 -9.24541e-01
2.11887e+01 -6.67614e+00 -7.83077e+00 2.30882e+01 -9.11253e-01
2.11987e+01 -6.79872e+00 -8.09395e+00 2.30100e+01 -8.94471e-01
2.12087e+01 -6.93507e+00 -8.36503e+00 2.29621e+01 -8.73085e-01
2.12187e+01 -7.08458e+00 -8.64254e+00 2.29461e+01 -8.45607e-01
2.12287e+01 -7.24651e+00 -8.92476e+00 2.29633e+01 -8.10067e-01
2.12387e+01 -7.42004e+00 -9.20967e+00 2.30153e+01 -7.63926e-01
2.12487e+01 -7.60421e+00 -9.49493e+00 2.31030e+01 -7.04048e-01
2.12588e+01 -7.79792e+00 -9.77784e+00 2.32275e+01 -6.26850e-01
2.12688e+01 -7.99988e+00 -1.00553e+01 2.33894e+01 -5.28793e-01
2.12788e+01 -8.20862e+00 -1.03240e+01 2.35890e+01 -4.07375e-01
2.12888e+01 -8.42250e+00 -1.05800e+01 2.38262e+01 -2.62652e-01
2.12988e+01 -8.63962e+00 -1.08195e+01 2.41003e+01 -9.88095e-02
2.13088e+01 -8.85789e+00 -1.10382e+01 2.44101e+01 7.52394e-02
2.13188e+01 -9.07503e+00 -1.12320e+01 2.47534e+01 2.47264e-01
2.13288e+01 -9.28857e+00 -1.13967e+01 2.51277e+01 4.05016e-01
2.13388e+01 -9.49589e+00 -1.15284e+01 2.55294e+01 5.39697e-01
2.13488e+01 -9.69427e+00 -1.16234e+01 2.59543e+01 6.47640e-01
2.13588e+01 -9.88091e+00 -1.16786e+01 2.63973e+01 7.29724e-01
2.13688e+01 -1.00530e+01 -1.16912e+01 2.68526e+01 7.89517e-01
2.13788e+01 -1.02078e+01 -1.16591e+01 2.73138e+01 8.31434e-01
2.13888e+01 -1.03425e+01 -1.15812e+01 2.77741e+01 8.59522e-01
2.13988e+01 -1.04548e+01 -1.14571e+01 2.82260e+01 8.76904e-01
2.14088e+01 -1.05423e+01 -1.12876e+01 2.86621e+01 8.85611e-01
2.14188e+01 -1.06033e+01 -1.10747e+01 2.90751e+01 8.86565e-01
2.14288e+01 -1.06362e+01 -1.08214e+01 2.94580e+01 8.79536e-01
2.14388e+01 -1.06401e+01 -1.05319e+01 2.98042e+01 8.62956e-01
2.14488e+01 -1.06145e+01 -1.02112e+01 3.01081e+01 8.33547e-01
2.14588e+01 -1.05596e+01 -9.86534e+00 3.03650e+01 7.85782e-01
2.14688e+01 -1.04760e+01 -9.50076e+00 3.05713e+01 7.11473e-01
2.14788e+01 -1.03650e+01 -9.12447e+00 3.07247e+01 6.00372e-01
2.14888e+01 -1.02285e+01 -8.74356e+00 3.08241e+01 4.43403e-01
2.14988e+01 -1.00688e+01 -8.36502e+00 3.08697e+01 2.39635e-01
2.15088e+01 -9.88860e+00 -7.99538e+00 3.08629e+01 3.75049e-03
2.15188e+01 -9.69106e+00 -7.64034e+00 3.08059e+01 -2.34964e-01
2.15288e+01 -9.47943e+00 -7.30459e+00 3.07018e+01 -4.46019e-01
2.15388e+01 -9.25707e+00 -6.99177e+00 3.05545e+01 -6.12160e-01
2.15488e+01 -9.02732e+00 -6.70463e+00 3.03680e+01 -7.32190e-01
2.15589e+01 -8.79344e+00 -6.44514e+00 3.01467e+01 -8.14323e-01
2.15689e+01 -8.55851e+00 -6.21464e+00 2.98950e+01 -8.68967e-01
2.15789e+01 -8.32544e+00 -6.01387e+00 2.96174e+01 -9.04987e-01
2.15889e+01 -8.09689e+00 -5.84303e+00 2.93180e+01 -9.28797e-01
2.15989e+01 -7.87528e+00 -5.70190e+00 2.90011e+01 -9.44679e-01
2.16089e+01 -7.66274e+00 -5.58987e+00 2.86704e+01 -9.55391e-01
2.16189e+01 -7.46114e+00 -5.50606e+00 2.83296e+01 -9.62679e-01
2.16289e+01 -7.27208e+00 -5.44938e+00 2.79819e+01 -9.67650e-01
2.16389e+01 -7.09688e+00 -5.41860e+00 2.76305e+01 -9.71007e-01
2.16489e+01 -6.93663e+00 -5.41243e+00 2.72781e+01 -9.73200e-01
2.16589e+01 -6.79219e+00 -5.42954e+00 2.69271e+01 -9.74519e-01
2.16689e+01 -6.66420e+00 -5.46866e+00 2.65800e+01 -9.75150e-01
2.16789e+01 -6.55313e+00 -5.52857e+00 2.62389e+01 -9.75208e-01
2.16889e+01 -6.45930e+00 -5.60809e+00 2.59056e+01 -9.74762e-01
2.16989e+01 -6.38287e+00 -5.70618e+00 2.55821e+01 -9.73845e-01
2.17089e+01 -6.32392e+00 -5.82187e+00 2.52700e+01 -9.72462e-01
2.17189e+01 -6.28240e+00 -5.95429e+00 2.49710e+01 -9.70597e-01
2.17289e+01 -6.25822e+00 -6.10263e+00 2.46867e+01 -9.68208e-01
2.17389e+01 -6.25121e+00 -6.26618e+00 2.44186e+01 -9.65231e-01
2.17489e+01 -6.26114e+00 -6.44427e+00 2.41681e+01 -9.61569e-01
2.17589e+01 -6.28776e+00 -6.63628e+00 2.39369e+01 -9.57095e-01
2.17689e+01 -6.33076e+00 -6.84157e+00 2.37264e+01 -9.51633e-01
2.17789e+01 -6.38984e+00 -7.05951e+00 2.35381e+01 -9.44947e-01
2.17889e+01 -6.46462e+00 -7.28940e+00 2.33736e+01 -9.36721e-01
2.17989e+01 -6.55471e+00 -7.53050e+00 2.32344e+01 -9.26530e-01
2.18089e+01 -6.65969e+00 -7.78192e+00 2.31221e+01 -9.13798e-01
2.18189e+01 -6.77906e+00 -8.04265e+00 2.30382e+01 -8.97753e-01
2.18289e+01 -6.91230e+00 -8.31149e+00 2.29843e+01 -8.77349e-01
2.18389e+01 -7.05878e+00 -8.58704e+00 2.29619e+01 -8.51185e-01
2.18489e+01 -7.21780e+00 -8.86762e+00 2.29724e+01 -8.17402e-01
2.18590e+01 -7.38856e+00 -9.15129e+00 2.30172e+01 -7.73590e-01
2.18690e+01 -7.57013e+00 -9.43576e+00 2.30975e+01 -7.16745e-01
2.18790e+01 -7.76143e+00 -9.71841e+00 2.32143e+01 -6.43377e-01
2.18890e+01 -7.96121e+00 -9.99627e+00 2.33683e+01 -5.49909e-01
2.18990e+01 -8.16807e+00 -1.02660e+01 2.35598e+01 -4.33563e-01
2.19090e+01 -8.38036e+00 -1.05239e+01 2.37888e+01 -2.93768e-01
2.19190e+01 -8.59627e+00 -1.07660e+01 2.40548e+01 -1.33766e-01
2.19290e+01 -8.81374e+00 -1.09883e+01 2.43566e+01 3.85088e-02
2.19390e+01 -9.03054e+00 -1.11865e+01 2.46922e+01 2.11387e-01
2.19490e+01 -9.24423e+00 -1.13565e+01 2.50593e+01 3.72430e-01
2.19590e+01 -9.45225e+00 -1.14944e+01 2.54544e+01 5.11992e-01
2.19690e+01 -9.65189e+00 -1.15965e+01 2.58735e+01 6.25344e-01
2.19790e+01 -9.84037e+00 -1.16595e+01 2.63116e+01 7.12520e-01
2.19890e+01 -1.00149e+01 -1.16805e+01 2.67632e+01 7.76637e-01
2.19990e+01 -1.01727e+01 -1.16575e+01 2.72219e+01 8.22000e-01
2.20090e+01 -1.03111e+01 -1.15889e+01 2.76811e+01 8.52756e-01
2.20190e+01 -1.04275e+01 -1.14744e+01 2.81333e+01 8.72214e-01
2.20290e+01 -1.05198e+01 -1.13145e+01 2.85714e+01 8.82613e-01
2.20390e+01 -1.05859e+01 -1.11108e+01 2.89879e+01 8.85094e-01
2.20490e+01 -1.06244e+01 -1.08664e+01 2.93758e+01 8.79656e-01
2.20590e+01 -1.06341e+01 -1.05849e+01 2.97283e+01 8.65017e-01
2.20690e+01 -1.06145e+01 -1.02713e+01 3.00399e+01 8.38272e-01
2.20790e+01 -1.05655e+01 -9.93147e+00 3.03055e+01 7.94394e-01
2.20890e+01 -1.04879e+01 -9.57165e+00 3.05213e+01 7.25771e-01
2.20990e+01 -1.03827e+01 -9.19875e+00 3.06849e+01 6.22527e-01
2.21090e+01 -1.02517e+01 -8.81982e+00 3.07948e+01 4.75099e-01
2.21190e+01 -1.00971e+01 -8.44186e+00 3.08511e+01 2.80463e-01
2.21290e+01 -9.92149e+00 -8.07147e+00 3.08547e+01 4.99124e-02
2.21390e+01 -9.72798e+00 -7.71452e+00 3.08079e+01 -1.89686e-01
2.21490e+01 -9.51976e+00 -7.37588e+00 3.07136e+01 -4.07126e-01
2.21591e+01 -9.30018e+00 -7.05938e+00 3.05754e+01 -5.82108e-01
2.21691e+01 -9.07256e+00 -6.76792e+00 3.03973e+01 -7.10590e-01
2.21791e+01 -8.84016e+00 -6.50364e+00 3.01836e+01 -7.99429e-01
2.21891e+01 -8.60611e+00 -6.26799e+00 2.99387e+01 -8.58876e-01
2.21991e+01 -8.37332e+00 -6.06181e+00 2.96670e+01 -8.98159e-01
2.22091e+01 -8.14451e+00 -5.88544e+00 2.93728e+01 -9.24133e-01
2.22191e+01 -7.92213e+00 -5.73874e+00 2.90603e+01 -9.41447e-01
2.22291e+01 -7.70837e+00 -5.62118e+00 2.87333e+01 -9.53112e-01
2.22391e+01 -7.50515e+00 -5.53195e+00 2.83954e+01 -9.61045e-01
2.22491e+01 -7.31410e+00 -5.46999e+00 2.80500e+01 -9.66463e-01
2.22591e+01 -7.13662e+00 -5.43411e+00 2.77003e+01 -9.70138e-01
2.22691e+01 -6.97383e+00 -5.42304e+00 2.73490e+01 -9.72564e-01
2.22791e+01 -6.82662e+00 -5.43547e+00 2.69987e+01 -9.74061e-01
2.22891e+01 -6.69570e+00 -5.47012e+00 2.66517e+01 -9.74832e-01
2.22991e+01 -6.58156e+00 -5.52575e+00 2.63102e+01 -9.75007e-01
2.23091e+01 -6.48456e+00 -5.60120e+00 2.59762e+01 -9.74663e-01
2.23191e+01 -6.40488e+00 -5.69539e+00 2.56516e+01 -9.73840e-01
2.23291e+01 -6.34262e+00 -5.80735e+00 2.53381e+01 -9.72549e-01
2.23391e+01 -6.29777e+00 -5.93617e+00 2.50373e+01 -9.70778e-01
2.23491e+01 -6.27024e+00 -6.08105e+00 2.47508e+01 -9.68489e-01
2.23591e+01 -6.25986e+00 -6.24125e+00 2.44801e+01 -9.65622e-01
2.23691e+01 -6.26644e+00 -6.41610e+00 2.42269e+01 -9.62090e-01
2.23791e+01 -6.28971e+00 -6.60496e+00 2.39925e+01 -9.57769e-01
2.23891e+01 -6.32941e+00 -6.80720e+00 2.37785e+01 -9.52494e-01
2.23991e+01 -6.38519e+00 -7.02218e+00 2.35864e+01 -9.46041e-01
2.24091e+01 -6.45672e+00 -7.24923e+00 2.34177e+01 -9.38110e-01
2.24191e+01 -6.54361e+00 -7.48758e+00 2.32740e+01 -9.28300e-01
2.24291e+01 -6.64543e+00 -7.73640e+00 2.31568e+01 -9.16068e-01
2.24391e+01 -6.76171e+00 -7.99470e+00 2.30676e+01 -9.00681e-01
2.24491e+01 -6.89192e+00 -8.26130e+00 2.30081e+01 -8.81156e-01
2.24592e+01 -7.03547e+00 -8.53485e+00 2.29797e+01 -8.56166e-01
2.24692e+01 -7.19166e+00 -8.81373e+00 2.29839e+01 -8.23956e-01
2.24792e+01 -7.35971e+00 -9.09604e+00 2.30221e+01 -7.82234e-01
2.24892e+01 -7.53871e+00 -9.37957e+00 2.30954e+01 -7.28126e-01
2.24992e+01 -7.72763e+00 -9.66178e+00 2.32049e+01 -6.58240e-01
2.25092e+01 -7.92524e+00 -9.93975e+00 2.33513e+01 -5.69002e-01
2.25192e+01 -8.13017e+00 -1.02102e+01 2.35352e+01 -4.57427e-01
2.25292e+01 -8.34083e+00 -1.04696e+01 2.37564e+01 -3.22423e-01
2.25392e+01 -8.55544e+00 -1.07140e+01 2.40146e+01 -1.66393e-01
2.25492e+01 -8.77199e+00 -1.09394e+01 2.43086e+01 3.68361e-03
2.25592e+01 -8.98830e+00 -1.11415e+01 2.46369e+01 1.76789e-01
2.25692e+01 -9.20196e+00 -1.13164e+01 2.49968e+01 3.40466e-01
2.25792e+01 -9.41045e+00 -1.14599e+01 2.53854e+01 4.84379e-01
2.25892e+01 -9.61109e+00 -1.15685e+01 2.57986e+01 6.02807e-01
2.25992e+01 -9.80113e+00 -1.16387e+01 2.62318e+01 6.94916e-01
2.26092e+01 -9.97778e+00 -1.16676e+01 2.66794e+01 7.63314e-01
2.26192e+01 -1.01383e+01 -1.16529e+01 2.71354e+01 8.12138e-01
2.26292e+01 -1.02799e+01 -1.15932e+01 2.75930e+01 8.45590e-01
2.26392e+01 -1.04002e+01 -1.14877e+01 2.80452e+01 8.67141e-01
2.26492e+01 -1.04968e+01 -1.13369e+01 2.84846e+01 8.79225e-01
2.26592e+01 -1.05677e+01 -1.11422e+01 2.89039e+01 8.83184e-01
2.26692e+01 -1.06113e+01 -1.09063e+01 2.92960e+01 8.79235e-01
2.26792e+01 -1.06264e+01 -1.06327e+01 2.96542e+01 8.66349e-01
2.26892e+01 -1.06124e+01 -1.03263e+01 2.99725e+01 8.41959e-01
2.26992e+01 -1.05692e+01 -9.99246e+00 3.02460e+01 8.01484e-01
2.27092e+01 -1.04973e+01 -9.63756e+00 3.04707e+01 7.37854e-01
2.27192e+01 -1.03977e+01 -9.26831e+00 3.06437e+01 6.41615e-01
2.27292e+01 -1.02720e+01 -8.89170e+00 3.07635e+01 5.02972e-01
2.27392e+01 -1.01223e+01 -8.51473e+00 3.08298e+01 3.17264e-01
2.27492e+01 -9.95126e+00 -8.14405e+00 3.08435e+01 9.27411e-02
2.27593e+01 -9.76177e+00 -7.78566e+00 3.08065e+01 -1.46390e-01
2.27693e+01 -9.55700e+00 -7.44461e+00 3.07216e+01 -3.68898e-01
2.27793e+01 -9.34026e+00 -7.12490e+00 3.05922e+01 -5.51910e-01
2.27893e+01 -9.11488e+00 -6.82959e+00 3.04222e+01 -6.88536e-01
2.27993e+01 -8.88412e+00 -6.56095e+00 3.02160e+01 -7.84062e-01
2.28093e+01 -8.65111e+00 -6.32056e+00 2.99778e+01 -8.48399e-01
2.28193e+01 -8.41880e+00 -6.10939e+00 2.97121e+01 -8.91043e-01
2.28293e+01 -8.18994e+00 -5.92785e+00 2.94231e+01 -9.19264e-01
2.28393e+01 -7.96702e+00 -5.77592e+00 2.91149e+01 -9.38067e-01
2.28493e+01 -7.75228e+00 -5.65314e+00 2.87917e+01 -9.50725e-01
2.28593e+01 -7.54767e+00 -5.55876e+00 2.84568e+01 -9.59331e-01
2.28693e+01 -7.35488e+00 -5.49178e+00 2.81139e+01 -9.65213e-01
2.28793e+01 -7.17535e+00 -5.45103e+00 2.77660e+01 -9.69217e-01
2.28893e+01 -7.01025e+00 -5.43527e+00 2.74160e+01 -9.71883e-01
2.28993e+01 -6.86053e+00 -5.44321e+00 2.70665e+01 -9.73561e-01
2.29093e+01 -6.72691e+00 -5.47355e+00 2.67199e+01 -9.74475e-01
2.29193e+01 -6.60993e+00 -5.52508e+00 2.63783e+01 -9.74766e-01
2.29293e+01 -6.50996e+00 -5.59660e+00 2.60438e+01 -9.74523e-01
2.29393e+01 -6.42725e+00 -5.68703e+00 2.57184e+01 -9.73791e-01
2.29493e+01 -6.36189e+00 -5.79537e+00 2.54036e+01 -9.72588e-01
2.29593e+01 -6.31389e+00 -5.92072e+00 2.51012e+01 -9.70905e-01
2.29693e+01 -6.28319e+00 -6.06226e+00 2.48128e+01 -9.68709e-01
2.29793e+01 -6.26964e+00 -6.21922e+00 2.45400e+01 -9.65946e-01
2.29893e+01 -6.27303e+00 -6.39094e+00 2.42842e+01 -9.62531e-01
2.29993e+01 -6.29314e+00 -6.57675e+00 2.40470e+01 -9.58349e-01
2.30093e+01 -6.32967e+00 -6.77603e+00 2.38298e+01 -9.53242e-01
2.30193e+01 -6.38233e+00 -6.98813e+00 2.36342e+01 -9.46998e-01
2.30293e+01 -6.45075e+00 -7.21239e+00 2.34617e+01 -9.39333e-01
2.30393e+01 -6.53457e+00 -7.44807e+00 2.33139e+01 -9.29863e-01
2.30493e+01 -6.63337e+00 -7.69433e+00 2.31922e+01 -9.18076e-01
2.30594e+01 -6.74667e+00 -7.95021e+00 2.30982e+01 -9.03277e-01
2.30694e+01 -6.87397e+00 -8.21458e+00 2.30335e+01 -8.84533e-01
2.30794e+01 -7.01468e+00 -8.48610e+00 2.29995e+01 -8.60590e-01
2.30894e+01 -7.16812e+00 -8.76322e+00 2.29978e+01 -8.29781e-01
2.30994e+01 -7.33353e+00 -9.04408e+00 2.30297e+01 -7.89929e-01
2.31094e+01 -7.51003e+00 -9.32655e+00 2.30965e+01 -7.38278e-01
2.31194e+01 -7.69659e+00 -9.60813e+00 2.31991e+01 -6.71544e-01
2.31294e+01 -7.89204e+00 -9.88600e+00 2.33385e+01 -5.86178e-01
2.31394e+01 -8.09503e+00 -1.01570e+01 2.35150e+01 -4.79048e-01
2.31494e+01 -8.30402e+00 -1.04175e+01 2.37289e+01 -3.48642e-01
2.31594e+01 -8.51725e+00 -1.06638e+01 2.39796e+01 -1.96621e-01
2.31694e+01 -8.73278e+00 -1.08918e+01 2.42662e+01 -2.90623e-02
2.31794e+01 -8.94845e+00 -1.10974e+01 2.45873e+01 1.43720e-01
2.31894e+01 -9.16191e+00 -1.12765e+01 2.49404e+01 3.09402e-01
2.31994e+01 -9.37066e+00 -1.14252e+01 2.53225e+01 4.57115e-01
2.32094e+01 -9.57206e+00 -1.15396e+01 2.57299e+01 5.80233e-01
2.32194e+01 -9.76338e+00 -1.16164e+01 2.61580e+01 6.77061e-01
2.32294e+01 -9.94185e+00 -1.16525e+01 2.66015e+01 7.49649e-01
2.32394e+01 -1.01047e+01 -1.16457e+01 2.70544e+01 8.01913e-01
2.32494e+01 -1.02493e+01 -1.15942e+01 2.75102e+01 8.38067e-01
2.32594e+01 -1.03730e+01 -1.14973e+01 2.79618e+01 8.61716e-01
2.32694e+01 -1.04735e+01 -1.13551e+01 2.84020e+01 8.75472e-01
2.32794e+01 -1.05487e+01 -1.11690e+01 2.88234e+01 8.80866e-01
2.32894e+01 -1.05971e+01 -1.09413e+01 2.92191e+01 8.78312e-01
2.32994e+01 -1.06173e+01 -1.06754e+01 2.95821e+01 8.67014e-01
2.33094e+01 -1.06086e+01 -1.03759e+01 2.99066e+01 8.44703e-01
2.33194e+01 -1.05707e+01 -1.00482e+01 3.01872e+01 8.07201e-01
2.33294e+01 -1.05042e+01 -9.69831e+00 3.04199e+01 7.47933e-01
2.33394e+01 -1.04099e+01 -9.33292e+00 3.06016e+01 6.57892e-01
2.33494e+01 -1.02893e+01 -8.95893e+00 3.07306e+01 5.27236e-01
2.33595e+01 -1.01445e+01 -8.58332e+00 3.08064e+01 3.50068e-01
2.33695e+01 -9.97790e+00 -8.21279e+00 3.08295e+01 1.31981e-01
2.33795e+01 -9.79237e+00 -7.85343e+00 3.08018e+01 -1.05545e-01
2.33895e+01 -9.59105e+00 -7.51044e+00 3.07258e+01 -3.31831e-01
2.33995e+01 -9.37721e+00 -7.18799e+00 3.06049e+01 -5.21957e-01
2.34095e+01 -9.15416e+00 -6.88930e+00 3.04429e+01 -6.66290e-01
2.34195e+01 -8.92516e+00 -6.61677e+00 3.02439e+01 -7.68381e-01
2.34295e+01 -8.69335e+00 -6.37208e+00 3.00123e+01 -8.37628e-01
2.34395e+01 -8.46171e+00 -6.15632e+00 2.97524e+01 -8.83695e-01
2.34495e+01 -8.23301e+00 -5.97002e+00 2.94686e+01 -9.14221e-01
2.34595e+01 -8.00977e+00 -5.81322e+00 2.91649e+01 -9.34560e-01
2.34695e+01 -7.79426e+00 -5.68556e+00 2.88454e+01 -9.48245e-01
2.34795e+01 -7.58851e+00 -5.58633e+00 2.85138e+01 -9.57545e-01
2.34895e+01 -7.39423e+00 -5.51460e+00 2.81734e+01 -9.63906e-01
2.34995e+01 -7.21290e+00 -5.46924e+00 2.78275e+01 -9.68247e-01
2.35095e+01 -7.04575e+00 -5.44902e+00 2.74789e+01 -9.71159e-01
2.35195e+01 -6.89374e+00 -5.45267e+00 2.71304e+01 -9.73021e-01
2.35295e+01 -6.75766e+00 -5.47891e+00 2.67843e+01 -9.74078e-01
2.35395e+01 -6.63807e+00 -5.52650e+00 2.64429e+01 -9.74486e-01
2.35495e+01 -6.53538e+00 -5.59425e+00 2.61082e+01 -9.74342e-01
2.35595e+01 -6.44984e+00 -5.68107e+00 2.57821e+01 -9.73699e-01
2.35695e+01 -6.38160e+00 -5.78595e+00 2.54663e+01 -9.72580e-01
2.35795e+01 -6.33067e+00 -5.90797e+00 2.51627e+01 -9.70979e-01
2.35895e+01 -6.29700e+00 -6.04628e+00 2.48727e+01 -9.68870e-01
2.35995e+01 -6.28046e+00 -6.20013e+00 2.45979e+01 -9.66201e-01
2.36095e+01 -6.28086e+00 -6.36882e+00 2.43399e+01 -9.62893e-01
2.36195e+01 -6.29797e+00 -6.55169e+00 2.41002e+01 -9.58837e-01
2.36295e+01 -6.33152e+00 -6.74810e+00 2.38802e+01 -9.53881e-01
2.36395e+01 -6.38120e+00 -6.95742e+00 2.36814e+01 -9.47824e-01
2.36495e+01 -6.44668e+00 -7.17897e+00 2.35055e+01 -9.40395e-01
2.36596e+01 -6.52758e+00 -7.41204e+00 2.33538e+01 -9.31228e-01
2.36696e+01 -6.62349e+00 -7.65579e+00 2.32280e+01 -9.19835e-01
2.36796e+01 -6.73395e+00 -7.90929e+00 2.31296e+01 -9.05557e-01
2.36896e+01 -6.85846e+00 -8.17144e+00 2.30601e+01 -8.87505e-01
2.36996e+01 -6.99643e+00 -8.44093e+00 2.30210e+01 -8.64491e-01
2.37096e+01 -7.14722e+00 -8.71624e+00 2.30139e+01 -8.34926e-01
2.37196e+01 -7.31007e+00 -8.99558e+00 2.30400e+01 -7.96736e-01
2.37296e+01 -7.48412e+00 -9.27686e+00 2.31007e+01 -7.47282e-01
2.37396e+01 -7.66838e+00 -9.55765e+00 2.31969e+01 -6.83382e-01
2.37496e+01 -7.86169e+00 -9.83521e+00 2.33297e+01 -6.01534e-01
2.37596e+01 -8.06275e+00 -1.01064e+01 2.34993e+01 -4.98512e-01
2.37696e+01 -8.27003e+00 -1.03678e+01 2.37062e+01 -3.72460e-01
2.37796e+01 -8.48183e+00 -1.06156e+01 2.39498e+01 -2.24405e-01
2.37896e+01 -8.69625e+00 -1.08458e+01 2.42294e+01 -5.95872e-02
2.37996e+01 -8.91115e+00 -1.10544e+01 2.45435e+01 1.12408e-01
2.38096e+01 -9.12424e+00 -1.12373e+01 2.48900e+01 2.79505e-01
2.38196e+01 -9.33305e+00 -1.13904e+01 2.52659e+01 4.30458e-01
2.38296e+01 -9.53497e+00 -1.15101e+01 2.56675e+01 5.57839e-01
2.38396e+01 -9.72730e+00 -1.15929e+01 2.60906e+01 6.59118e-01
2.38496e+01 -9.90729e+00 -1.16357e+01 2.65298e+01 7.35758e-01
2.38596e+01 -1.00722e+01 -1.16360e+01 2.69794e+01 7.91402e-01
2.38696e+01 -1.02193e+01 -1.15922e+01 2.74330e+01 8.30239e-01
2.38796e+01 -1.03460e+01 -1.15033e+01 2.78836e+01 8.55974e-01
2.38896e+01 -1.04501e+01 -1.13692e+01 2.83240e+01 8.71382e-01
2.38996e+01 -1.05293e+01 -1.11912e+01 2.87470e+01 8.78165e-01
2.39096e+01 -1.05820e+01 -1.09713e+01 2.91455e+01 8.76921e-01
2.39196e+01 -1.06068e+01 -1.07129e+01 2.95126e+01 8.67062e-01
2.39296e+01 -1.06030e+01 -1.04202e+01 2.98424e+01 8.46585e-01
2.39396e+01 -1.05703e+01 -1.00985e+01 3.01294e+01 8.11668e-01
2.39496e+01 -1.05088e+01 -9.75374e+00 3.03693e+01 7.56190e-01
2.39597e+01 -1.04196e+01 -9.39237e+00 3.05590e+01 6.71591e-01
2.39697e+01 -1.03039e+01 -9.02127e+00 3.06964e+01 5.48111e-01
2.39797e+01 -1.01637e+01 -8.64736e+00 3.07809e+01 3.78953e-01
2.39897e+01 -1.00014e+01 -8.27738e+00 3.08129e+01 1.67460e-01
2.39997e+01 -9.81975e+00 -7.91749e+00 3.07940e+01 -6.75544e-02
2.40097e+01 -9.62186e+00 -7.57304e+00 3.07265e+01 -2.96407e-01
2.40197e+01 -9.41094e+00 -7.24834e+00 3.06136e+01 -4.92664e-01
2.40297e+01 -9.19029e+00 -6.94675e+00 3.04592e+01 -6.44144e-01
2.40397e+01 -8.96316e+00 -6.67079e+00 3.02673e+01 -7.52572e-01
2.40497e+01 -8.73269e+00 -6.42226e+00 3.00421e+01 -8.26676e-01
2.40597e+01 -8.50188e+00 -6.20235e+00 2.97880e+01 -8.76181e-01
2.40697e+01 -8.27352e+00 -6.01169e+00 2.95093e+01 -9.09046e-01
2.40797e+01 -8.05018e+00 -5.85041e+00 2.92101e+01 -9.30951e-01
2.40897e+01 -7.83415e+00 -5.71822e+00 2.88944e+01 -9.45685e-01
2.40997e+01 -7.62749e+00 -5.61448e+00 2.85660e+01 -9.55696e-01
2.41097e+01 -7.43196e+00 -5.53830e+00 2.82283e+01 -9.62547e-01
2.41197e+01 -7.24909e+00 -5.48861e+00 2.78845e+01 -9.67234e-01
2.41297e+01 -7.08013e+00 -5.46418e+00 2.75376e+01 -9.70395e-01
2.41397e+01 -6.92610e+00 -5.46378e+00 2.71902e+01 -9.72444e-01
2.41497e+01 -6.78780e+00 -5.48612e+00 2.68448e+01 -9.73644e-01
2.41597e+01 -6.66584e+00 -5.52997e+00 2.65037e+01 -9.74168e-01
2.41697e+01 -6.56067e+00 -5.59413e+00 2.61690e+01 -9.74121e-01
2.41797e+01 -6.47255e+00 -5.67752e+00 2.58425e+01 -9.73564e-01
2.41897e+01 -6.40164e+00 -5.77908e+00 2.55260e+01 -9.72524e-01
2.41997e+01 -6.34799e+00 -5.89791e+00 2.52213e+01 -9.71002e-01
2.42097e+01 -6.31157e+00 -6.03314e+00 2.49300e+01 -9.68973e-01
2.42197e+01 -6.29224e+00 -6.18400e+00 2.46536e+01 -9.66390e-01
2.42297e+01 -6.28984e+00 -6.34979e+00 2.43937e+01 -9.63179e-01
2.42397e+01 -6.30415e+00 -6.52983e+00 2.41518e+01 -9.59234e-01
2.42497e+01 -6.33490e+00 -6.72349e+00 2.39293e+01 -9.54414e-01
2.42598e+01 -6.38179e+00 -6.93012e+00 2.37277e+01 -9.48522e-01
2.42698e+01 -6.44449e+00 -7.14906e+00 2.35487e+01 -9.41301e-01
2.42798e+01 -6.52262e+00 -7.37959e+00 2.33936e+01 -9.32402e-01
2.42898e+01 -6.61579e+00 -7.62090e+00 2.32641e+01 -9.21356e-01
2.42998e+01 -6.72355e+00 -7.87206e+00 2.31617e+01 -9.07536e-01
2.43098e+01 -6.84540e+00 -8.13200e+00 2.30879e+01 -8.90095e-01
2.43198e+01 -6.98076e+00 -8.39945e+00 2.30441e+01 -8.67897e-01
2.43298e+01 -7.12900e+00 -8.67293e+00 2.30320e+01 -8.39430e-01
2.43398e+01 -7.28939e+00 -8.95068e+00 2.30528e+01 -8.02710e-01
2.43498e+01 -7.46107e+00 -9.23067e+00 2.31078e+01 -7.55206e-01
2.43598e+01 -7.64307e+00 -9.51053e+00 2.31982e+01 -6.93838e-01
2.43698e+01 -7.83428e+00 -9.78757e+00 2.33247e+01 -6.15164e-01
2.43798e+01 -8.03340e+00 -1.00587e+01 2.34880e+01 -5.15902e-01
2.43898e+01 -8.23896e+00 -1.03206e+01 2.36882e+01 -3.93928e-01
2.43998e+01 -8.44929e+00 -1.05696e+01 2.39252e+01 -2.49726e-01
2.44098e+01 -8.66251e+00 -1.08017e+01 2.41982e+01 -8.77796e-02
2.44198e+01 -8.87653e+00 -1.10128e+01 2.45057e+01 8.30493e-02
2.44298e+01 -9.08911e+00 -1.11989e+01 2.48457e+01 2.51026e-01
2.44398e+01 -9.29779e+00 -1.13560e+01 2.52155e+01 4.04664e-01
2.44498e+01 -9.50001e+00 -1.14803e+01 2.56116e+01 5.35850e-01
2.44598e+01 -9.69308e+00 -1.15684e+01 2.60295e+01 6.41264e-01
2.44698e+01 -9.87429e+00 -1.16172e+01 2.64645e+01 7.21766e-01
2.44798e+01 -1.00409e+01 -1.16242e+01 2.69106e+01 7.80693e-01
2.44898e+01 -1.01902e+01 -1.15874e+01 2.73617e+01 8.22162e-01
2.44998e+01 -1.03196e+01 -1.15058e+01 2.78109e+01 8.49956e-01
2.45098e+01 -1.04267e+01 -1.13794e+01 2.82510e+01 8.66985e-01
2.45198e+01 -1.05095e+01 -1.12089e+01 2.86750e+01 8.75108e-01
2.45298e+01 -1.05661e+01 -1.09965e+01 2.90757e+01 8.75091e-01
2.45398e+01 -1.05952e+01 -1.07452e+01 2.94462e+01 8.66535e-01
2.45498e+01 -1.05959e+01 -1.04592e+01 2.97805e+01 8.47670e-01
2.45599e+01 -1.05679e+01 -1.01434e+01 3.00730e+01 8.14990e-01
2.45699e+01 -1.05112e+01 -9.80371e+00 3.03193e+01 7.62784e-01
2.45799e+01 -1.04267e+01 -9.44648e+00 3.05161e+01 6.82918e-01
2.45899e+01 -1.03156e+01 -9.07847e+00 3.06613e+01 5.65809e-01
2.45999e+01 -1.01798e+01 -8.70658e+00 3.07538e+01 4.04035e-01
2.46099e+01 -1.00217e+01 -8.33752e+00 3.07940e+01 1.99073e-01
2.46199e+01 -9.84386e+00 -7.97755e+00 3.07832e+01 -3.27560e-02
2.46299e+01 -9.64935e+00 -7.63209e+00 3.07237e+01 -2.63076e-01
2.46399e+01 -9.44136e+00 -7.30561e+00 3.06186e+01 -4.64446e-01
2.46499e+01 -9.22315e+00 -7.00160e+00 3.04715e+01 -6.22412e-01
2.46599e+01 -8.99797e+00 -6.72270e+00 3.02863e+01 -7.36845e-01
2.46699e+01 -8.76897e+00 -6.47080e+00 3.00673e+01 -8.15676e-01
2.46799e+01 -8.53915e+00 -6.24720e+00 2.98188e+01 -8.68584e-01
2.46899e+01 -8.31133e+00 -6.05262e+00 2.95451e+01 -9.03788e-01
2.46999e+01 -8.08808e+00 -5.88726e+00 2.92503e+01 -9.27271e-01
2.47099e+01 -7.87176e+00 -5.75092e+00 2.89385e+01 -9.43066e-01
2.47199e+01 -7.66442e+00 -5.64303e+00 2.86134e+01 -9.53798e-01
2.47299e+01 -7.46790e+00 -5.56274e+00 2.82784e+01 -9.61145e-01
2.47399e+01 -7.28374e+00 -5.50900e+00 2.79368e+01 -9.66181e-01
2.47499e+01 -7.11323e+00 -5.48065e+00 2.75917e+01 -9.69595e-01
2.47599e+01 -6.95743e+00 -5.47644e+00 2.72456e+01 -9.71831e-01
2.47699e+01 -6.81718e+00 -5.49512e+00 2.69012e+01 -9.73175e-01
2.47799e+01 -6.69311e+00 -5.53544e+00 2.65606e+01 -9.73813e-01
2.47899e+01 -6.58569e+00 -5.59622e+00 2.62260e+01 -9.73861e-01
2.47999e+01 -6.49523e+00 -5.67634e+00 2.58994e+01 -9.73386e-01
2.48099e+01 -6.42190e+00 -5.77477e+00 2.55825e+01 -9.72422e-01
2.48199e+01 -6.36576e+00 -5.89056e+00 2.52770e+01 -9.70972e-01
2.48299e+01 -6.32680e+00 -6.02286e+00 2.49847e+01 -9.69017e-01
2.48399e+01 -6.30491e+00 -6.17088e+00 2.47069e+01 -9.66512e-01
2.48499e+01 -6.29992e+00 -6.33389e+00 2.44454e+01 -9.63388e-01
2.48600e+01 -6.31163e+00 -6.51123e+00 2.42016e+01 -9.59543e-01
2.48700e+01 -6.33977e+00 -6.70225e+00 2.39769e+01 -9.54841e-01
2.48800e+01 -6.38404e+00 -6.90631e+00 2.37730e+01 -9.49095e-01
2.48900e+01 -6.44414e+00 -7.12273e+00 2.35912e+01 -9.42057e-01
2.49000e+01 -6.51968e+00 -7.35080e+00 2.34332e+01 -9.33390e-01
2.49100e+01 -6.61028e+00 -7.58974e+00 2.33004e+01 -9.22648e-01
2.49200e+01 -6.71548e+00 -7.83862e+00 2.31943e+01 -9.09227e-01
2.49300e+01 -6.83481e+00 -8.09639e+00 2.31166e+01 -8.92318e-01
2.49400e+01 -6.96769e+00 -8.36181e+00 2.30686e+01 -8.70834e-01
2.49500e+01 -7.11350e+00 -8.63343e+00 2.30520e+01 -8.43327e-01
2.49600e+01 -7.27152e+00 -8.90953e+00 2.30679e+01 -8.07897e-01
2.49700e+01 -7.44091e+00 -9.18814e+00 2.31178e+01 -7.62110e-01
2.49800e+01 -7.62074e+00 -9.46693e+00 2.32027e+01 -7.02987e-01
2.49900e+01 -7.80988e+00 -9.74328e+00 2.33236e+01 -6.27153e-01
2.50000e+01 -8.00710e+00 -1.00142e+01 2.34809e+01 -5.31299e-01


==> data/lorenz_stabilizer_plot_init.dat <==
-5.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01 0.00000e+00
-4.99000e+00 1.00809e+01 1.16577e+01 1.08098e+01 0.00000e+00
-4.97999e+00 1.03080e+01 1.32362e+01 1.17778e+01 0.00000e+00
-4.96999e+00 1.06600e+01 1.47375e+01 1.29155e+01 0.00000e+00
-4.95999e+00 1.11174e+01 1.61541e+01 1.42363e+01 0.00000e+00
-4.94998e+00 1.16614e+01 1.74680e+01 1.57527e+01 0.00000e+00
-4.93998e+00 1.22725e+01 1.86510e+01 1.74731e+01 0.00000e+00
-4.92998e+00 1.29303e+01 1.96656e+01 1.93987e+01 0.00000e+00
-4.91997e+00 1.36121e+01 2.04665e+01 2.15202e+01 0.00000e+00
-4.90997e+00 1.42929e+01 2.10037e+01 2.38138e+01 0.00000e+00
-4.89997e+00 1.49452e+01 2.12271e+01 2.62394e+01 0.00000e+00
-4.88996e+00 1.55397e+01 2.10924e+01 2.87385e+01 0.00000e+00
-4.87996e+00 1.60460e+01 2.05679e+01 3.12361e+01 0.00000e+00
-4.86996e+00 1.64349e+01 1.96420e+01 3.36440e+01 0.00000e+00
-4.85995e+00 1.66795e+01 1.83283e+01 3.58681e+01 0.00000e+00
-4.84995e+00 1.67587e+01 1.66682e+01 3.78180e+01 0.00000e+00
-4.83995e+00 1.66581e+01 1.47295e+01 3.94168e+01 0.00000e+00
-4.82994e+00 1.63726e+01 1.26005e+01 4.06106e+01 0.00000e+00
-4.81994e+00 1.59065e+01 1.03805e+01 4.13744e+01 0.00000e+00
-4.80994e+00 1.52730e+01 8.16865e+00 4.17133e+01 0.00000e+00
-4.79993e+00 1.44933e+01 6.05383e+00 4.16597e+01 0.00000e+00
-4.78993e+00 1.35941e+01 4.10676e+00 4.12662e+01 0.00000e+00
-4.77993e+00 1.26054e+01 2.37593e+00 4.05976e+01 0.00000e+00
-4.76992e+00 1.15576e+01 8.87278e-01 3.97220e+01 0.00000e+00
-4.75992e+00 1.04799e+01 -3.53234e-01 3.87040e+01 0.00000e+00
-4.74992e+00 9.39834e+00 -1.35530e+00 3.76002e+01 0.00000e+00
-4.73991e+00 8.33510e+00 -2.13939e+00 3.64567e+01 0.00000e+00
-4.72991e+00 7.30792e+00 -2.73225e+00 3.53084e+01 0.00000e+00
-4.71991e+00 6.33015e+00 -3.16314e+00 3.41802e+01 0.00000e+00
-4.70990e+00 5.41109e+00 -3.46112e+00 3.30884e+01 0.00000e+00
-4.69990e+00 4.55648e+00 -3.65335e+00 3.20424e+01 0.00000e+00
-4.68990e+00 3.76905e+00 -3.76407e+00 3.10466e+01 0.00000e+00
-4.67989e+00 3.04912e+00 -3.81419e+00 3.01020e+01 0.00000e+00
-4.66989e+00 2.39516e+00 -3.82132e+00 2.92073e+01 0.00000e+00
-4.65989e+00 1.80425e+00 -3.79994e+00 2.83597e+01 0.00000e+00
-4.64988e+00 1.27253e+00 -3.76176e+00 2.75559e+01 0.00000e+00
-4.63988e+00 7.95484e-01 -3.71612e+00 2.67926e+01 0.00000e+00
-4.62988e+00 3.68251e-01 -3.67034e+00 2.60663e+01 0.00000e+00
-4.61987e+00 -1.41835e-02 -3.63009e+00 2.53739e+01 0.00000e+00
-4.60987e+00 -3.56829e-01 -3.59971e+00 2.47127e+01 0.00000e+00
-4.59987e+00 -6.64579e-01 -3.58248e+00 2.40804e+01 0.00000e+00
-4.58986e+00 -9.42132e-01 -3.58085e+00 2.34751e+01 0.00000e+00
-4.57986e+00 -1.19394e+00 -3.59665e+00 2.28951e+01 0.00000e+00
-4.56986e+00 -1.42418e+00 -3.63122e+00 2.23392e+01 0.00000e+00
-4.55985e+00 -1.63674e+00 -3.68559e+00 2.18064e+01 0.00000e+00
-4.54985e+00 -1.83524e+00 -3.76053e+00 2.12963e+01 0.00000e+00
-4.53985e+00 -2.02300e+00 -3.85669e+00 2.08082e+01 0.00000e+00
-4.52984e+00 -2.20308e+00 -3.97463e+00 2.03422e+01 0.00000e+00
-4.51984e+00 -2.37833e+00 -4.11488e+00 1.98982e+01 0.00000e+00
-4.50984e+00 -2.55135e+00 -4.27800e+00 1.94765e+01 0.00000e+00
-4.49983e+00 -2.72455e+00 -4.46457e+00 1.90777e+01 0.00000e+00
-4.48983e+00 -2.90019e+00 -4.67525e+00 1.87024e+01 0.00000e+00
-4.47983e+00 -3.08036e+00 -4.91076e+00 1.83515e+01 0.00000e+00
-4.46982e+00 -3.26703e+00 -5.17189e+00 1.80264e+01 0.00000e+00
-4.45982e+00 -3.46206e+00 -5.45948e+00 1.77284e+01 0.00000e+00
-4.44982e+00 -3.66722e+00 -5.77442e+00 1.74593e+01 0.00000e+00
-4.43981e+00 -3.88419e+00 -6.11761e+00 1.72213e+01 0.00000e+00
-4.42981e+00 -4.11458e+00 -6.48992e+00 1.70168e+01 0.00000e+00
-4.41981e+00 -4.35991e+00 -6.89213e+00 1.68487e+01 0.00000e+00
-4.40980e+00 -4.62166e+00 -7.32491e+00 1.67203e+01 0.00000e+00
-4.39980e+00 -4.90118e+00 -7.78864e+00 1.66353e+01 0.00000e+00
-4.38980e+00 -5.19975e+00 -8.28342e+00 1.65980e+01 0.00000e+00
-4.37979e+00 -5.51847e+00 -8.80884e+00 1.66132e+01 0.00000e+00
-4.36979e+00 -5.85832e+00 -9.36390e+00 1.66861e+01 0.00000e+00
-4.35979e+00 -6.22002e+00 -9.94680e+00 1.68225e+01 0.00000e+00
-4.34978e+00 -6.60402e+00 -1.05547e+01 1.70285e+01 0.00000e+00
-4.33978e+00 -7.01039e+00 -1.11837e+01 1.73107e+01 0.00000e+00
-4.32978e+00 -7.43874e+00 -1.18281e+01 1.76757e+01 0.00000e+00
-4.31977e+00 -7.88813e+00 -1.24808e+01 1.81301e+01 0.00000e+00
-4.30977e+00 -8.35691e+00 -1.31326e+01 1.86801e+01 0.00000e+00
-4.29977e+00 -8.84261e+00 -1.37722e+01 1.93308e+01 0.00000e+00
-4.28976e+00 -9.34183e+00 -1.43858e+01 2.00862e+01 0.00000e+00
-4.27976e+00 -9.85006e+00 -1.49578e+01 2.09481e+01 0.00000e+00
-4.26976e+00 -1.03616e+01 -1.54700e+01 2.19154e+01 0.00000e+00
-4.25975e+00 -1.08695e+01 -1.59028e+01 2.29836e+01 0.00000e+00
-4.24975e+00 -1.13657e+01 -1.62358e+01 2.41437e+01 0.00000e+00
-4.23975e+00 -1.18406e+01 -1.64482e+01 2.53818e+01 0.00000e+00
-4.22974e+00 -1.22839e+01 -1.65209e+01 2.66786e+01 0.00000e+00
-4.21974e+00 -1.26845e+01 -1.64376e+01 2.80096e+01 0.00000e+00
-4.20974e+00 -1.30310e+01 -1.61866e+01 2.93452e+01 0.00000e+00
-4.19973e+00 -1.33122e+01 -1.57624e+01 3.06524e+01 0.00000e+00
-4.18973e+00 -1.35180e+01 -1.51668e+01 3.18961e+01 0.00000e+00
-4.17973e+00 -1.36395e+01 -1.44100e+01 3.30412e+01 0.00000e+00
-4.16972e+00 -1.36704e+01 -1.35103e+01 3.40554e+01 0.00000e+00
-4.15972e+00 -1.36067e+01 -1.24932e+01 3.49113e+01 0.00000e+00
-4.14972e+00 -1.34479e+01 -1.13901e+01 3.55883e+01 0.00000e+00
-4.13971e+00 -1.31964e+01 -1.02356e+01 3.60745e+01 0.00000e+00
-4.12971e+00 -1.28579e+01 -9.06520e+00 3.63664e+01 0.00000e+00
-4.11971e+00 -1.24408e+01 -7.91273e+00 3.64693e+01 0.00000e+00
-4.10970e+00 -1.19558e+01 -6.80803e+00 3.63954e+01 0.00000e+00
-4.09970e+00 -1.14152e+01 -5.77549e+00 3.61627e+01 0.00000e+00
-4.08970e+00 -1.08320e+01 -4.83323e+00 3.57926e+01 0.00000e+00
-4.07969e+00 -1.02194e+01 -3.99287e+00 3.53083e+01 0.00000e+00
-4.06969e+00 -9.59038e+00 -3.26005e+00 3.47328e+01 0.00000e+00
-4.05969e+00 -8.95670e+00 -2.63521e+00 3.40877e+01 0.00000e+00
-4.04968e+00 -8.32895e+00 -2.11466e+00 3.33924e+01 0.00000e+00
-4.03968e+00 -7.71618e+00 -1.69172e+00 3.26636e+01 0.00000e+00
-4.02968e+00 -7.12587e+00 -1.35776e+00 3.19150e+01 0.00000e+00
-4.01967e+00 -6.56387e+00 -1.10308e+00 3.11577e+01 0.00000e+00
-4.00967e+00 -6.03456e+00 -9.17686e-01 3.04000e+01 0.00000e+00
-3.99967e+00 -5.54095e+00 -7.91780e-01 2.96484e+01 0.00000e+00
-3.98966e+00 -5.08484e+00 -7.16177e-01 2.89073e+01 0.00000e+00
-3.97966e+00 -4.66704e+00 -6.82524e-01 2.81799e+01 0.00000e+00
-3.96966e+00 -4.28754e+00 -6.83432e-01 2.74681e+01 0.00000e+00
-3.95965e+00 -3.94566e+00 -7.12514e-01 2.67733e+01 0.00000e+00
-3.94965e+00 -3.64024e+00 -7.64371e-01 2.60961e+01 0.00000e+00
-3.93965e+00 -3.36974e+00 -8.34540e-01 2.54368e+01 0.00000e+00
-3.92964e+00 -3.13241e+00 -9.19413e-01 2.47953e+01 0.00000e+00
-3.91964e+00 -2.92635e+00 -1.01616e+00 2.41715e+01 0.00000e+00
-3.90964e+00 -2.74959e+00 -1.12262e+00 2.35651e+01 0.00000e+00
-3.89963e+00 -2.60020e+00 -1.23723e+00 2.29759e+01 0.00000e+00
-3.88963e+00 -2.47630e+00 -1.35895e+00 2.24036e+01 0.00000e+00
-3.87963e+00 -2.37609e+00 -1.48717e+00 2.18479e+01 0.00000e+00
-3.86962e+00 -2.29793e+00 -1.62163e+00 2.13086e+01 0.00000e+00
-3.85962e+00 -2.24031e+00 -1.76242e+00 2.07856e+01 0.00000e+00
-3.84962e+00 -2.20190e+00 -1.90989e+00 2.02786e+01 0.00000e+00
-3.83961e+00 -2.18153e+00 -2.06458e+00 1.97878e+01 0.00000e+00
-3.82961e+00 -2.17820e+00 -2.22729e+00 1.93131e+01 0.00000e+00
-3.81961e+00 -2.19110e+00 -2.39893e+00 1.88545e+01 0.00000e+00
-3.80960e+00 -2.21959e+00 -2.58058e+00 1.84124e+01 0.00000e+00
-3.79960e+00 -2.26320e+00 -2.77348e+00 1.79869e+01 0.00000e+00
-3.78960e+00 -2.32161e+00 -2.97894e+00 1.75785e+01 0.00000e+00
-3.77959e+00 -2.39469e+00 -3.19843e+00 1.71876e+01 0.00000e+00
-3.76959e+00 -2.48244e+00 -3.43351e+00 1.68150e+01 0.00000e+00
-3.75959e+00 -2.58504e+00 -3.68582e+00 1.64614e+01 0.00000e+00
-3.74958e+00 -2.70280e+00 -3.95712e+00 1.61278e+01 0.00000e+00
-3.73958e+00 -2.83616e+00 -4.24926e+00 1.58154e+01 0.00000e+00
-3.72958e+00 -2.98573e+00 -4.56414e+00 1.55256e+01 0.00000e+00
-3.71957e+00 -3.15221e+00 -4.90376e+00 1.52603e+01 0.00000e+00
-3.70957e+00 -3.33646e+00 -5.27015e+00 1.50215e+01 0.00000e+00
-3.69957e+00 -3.53942e+00 -5.66534e+00 1.48116e+01 0.00000e+00
-3.68956e+00 -3.76215e+00 -6.09137e+00 1.46335e+01 0.00000e+00
-3.67956e+00 -4.00581e+00 -6.55018e+00 1.44906e+01 0.00000e+00
-3.66956e+00 -4.27161e+00 -7.04358e+00 1.43867e+01 0.00000e+00
-3.65955e+00 -4.56081e+00 -7.57313e+00 1.43266e+01 0.00000e+00
-3.64955e+00 -4.87470e+00 -8.14005e+00 1.43153e+01 0.00000e+00
-3.63955e+00 -5.21451e+00 -8.74503e+00 1.43588e+01 0.00000e+00
-3.62954e+00 -5.58140e+00 -9.38806e+00 1.44639e+01 0.00000e+00
-3.61954e+00 -5.97639e+00 -1.00682e+01 1.46381e+01 0.00000e+00
-3.60954e+00 -6.40025e+00 -1.07833e+01 1.48897e+01 0.00000e+00
-3.59953e+00 -6.85337e+00 -1.15297e+01 1.52276e+01 0.00000e+00
-3.58953e+00 -7.33570e+00 -1.23017e+01 1.56614e+01 0.00000e+00
-3.57953e+00 -7.84654e+00 -1.30913e+01 1.62007e+01 0.00000e+00
-3.56952e+00 -8.38435e+00 -1.38880e+01 1.68553e+01 0.00000e+00
-3.55952e+00 -8.94659e+00 -1.46778e+01 1.76339e+01 0.00000e+00
-3.54952e+00 -9.52948e+00 -1.54434e+01 1.85438e+01 0.00000e+00
-3.53951e+00 -1.01278e+01 -1.61641e+01 1.95900e+01 0.00000e+00
-3.52951e+00 -1.07346e+01 -1.68154e+01 2.07735e+01 0.00000e+00
-3.51951e+00 -1.13411e+01 -1.73701e+01 2.20908e+01 0.00000e+00
-3.50950e+00 -1.19369e+01 -1.77987e+01 2.35317e+01 0.00000e+00
-3.49950e+00 -1.25095e+01 -1.80712e+01 2.50788e+01 0.00000e+00
-3.48950e+00 -1.30447e+01 -1.81592e+01 2.67065e+01 0.00000e+00
-3.47949e+00 -1.35275e+01 -1.80383e+01 2.83805e+01 0.00000e+00
-3.46949e+00 -1.39419e+01 -1.76910e+01 3.00592e+01 0.00000e+00
-3.45949e+00 -1.42725e+01 -1.71092e+01 3.16948e+01 0.00000e+00
-3.44948e+00 -1.45050e+01 -1.62971e+01 3.32366e+01 0.00000e+00
-3.43948e+00 -1.46276e+01 -1.52714e+01 3.46348e+01 0.00000e+00
-3.42948e+00 -1.46316e+01 -1.40618e+01 3.58442e+01 0.00000e+00
-3.41947e+00 -1.45129e+01 -1.27089e+01 3.68285e+01 0.00000e+00
-3.40947e+00 -1.42716e+01 -1.12611e+01 3.75635e+01 0.00000e+00
-3.39947e+00 -1.39131e+01 -9.77040e+00 3.80386e+01 0.00000e+00
-3.38946e+00 -1.34467e+01 -8.28779e+00 3.82570e+01 0.00000e+00
-3.37946e+00 -1.28859e+01 -6.85939e+00 3.82342e+01 0.00000e+00
-3.36946e+00 -1.22467e+01 -5.52326e+00 3.79952e+01 0.00000e+00
-3.35945e+00 -1.15468e+01 -4.30757e+00 3.75715e+01 0.00000e+00
-3.34945e+00 -1.08044e+01 -3.23019e+00 3.69974e+01 0.00000e+00
-3.33945e+00 -1.00372e+01 -2.29929e+00 3.63070e+01 0.00000e+00
-3.32944e+00 -9.26149e+00 -1.51483e+00 3.55321e+01 0.00000e+00
-3.31944e+00 -8.49180e+00 -8.70318e-01 3.47006e+01 0.00000e+00
-3.30944e+00 -7.74038e+00 -3.54821e-01 3.38356e+01 0.00000e+00
-3.29943e+00 -7.01711e+00 4.53333e-02 3.29558e+01 0.00000e+00
-3.28943e+00 -6.32957e+00 3.45063e-01 3.20750e+01 0.00000e+00
-3.27943e+00 -5.68320e+00 5.59412e-01 3.12036e+01 0.00000e+00
-3.26942e+00 -5.08151e+00 7.02753e-01 3.03485e+01 0.00000e+00
-3.25942e+00 -4.52634e+00 7.88285e-01 2.95142e+01 0.00000e+00
-3.24942e+00 -4.01819e+00 8.27764e-01 2.87031e+01 0.00000e+00
-3.23941e+00 -3.55647e+00 8.31390e-01 2.79165e+01 0.00000e+00
-3.22941e+00 -3.13973e+00 8.07829e-01 2.71545e+01 0.00000e+00
-3.21941e+00 -2.76593e+00 7.64296e-01 2.64168e+01 0.00000e+00
-3.20940e+00 -2.43257e+00 7.06691e-01 2.57026e+01 0.00000e+00
-3.19940e+00 -2.13692e+00 6.39747e-01 2.50108e+01 0.00000e+00
-3.18940e+00 -1.87608e+00 5.67185e-01 2.43405e+01 0.00000e+00
-3.17939e+00 -1.64713e+00 4.91869e-01 2.36906e+01 0.00000e+00
-3.16939e+00 -1.44719e+00 4.15941e-01 2.30601e+01 0.00000e+00
-3.15939e+00 -1.27347e+00 3.40947e-01 2.24480e+01 0.00000e+00
-3.14938e+00 -1.12334e+00 2.67948e-01 2.18535e+01 0.00000e+00
-3.13938e+00 -9.94329e-01 1.97614e-01 2.12758e+01 0.00000e+00
-3.12938e+00 -8.84147e-01 1.30304e-01 2.07142e+01 0.00000e+00
-3.11937e+00 -7.90708e-01 6.61350e-02 2.01682e+01 0.00000e+00
-3.10937e+00 -7.12123e-01 5.03596e-03 1.96370e+01 0.00000e+00
-3.09937e+00 -6.46695e-01 -5.32056e-02 1.91203e+01 0.00000e+00
-3.08936e+00 -5.92913e-01 -1.08908e-01 1.86175e+01 0.00000e+00
-3.07936e+00 -5.49446e-01 -1.62467e-01 1.81282e+01 0.00000e+00
-3.06936e+00 -5.15130e-01 -2.14332e-01 1.76520e+01 0.00000e+00
-3.05935e+00 -4.88955e-01 -2.64994e-01 1.71885e+01 0.00000e+00
-3.04935e+00 -4.70057e-01 -3.14968e-01 1.67374e+01 0.00000e+00
-3.03935e+00 -4.57704e-01 -3.64790e-01 1.62984e+01 0.00000e+00
-3.02934e+00 -4.51284e-01 -4.15008e-01 1.58711e+01 0.00000e+00
-3.01934e+00 -4.50297e-01 -4.66183e-01 1.54553e+01 0.00000e+00
-3.00934e+00 -4.54345e-01 -5.18888e-01 1.50507e+01 0.00000e+00
-2.99933e+00 -4.63123e-01 -5.73708e-01 1.46570e+01 0.00000e+00
-2.98933e+00 -4.76410e-01 -6.31244e-01 1.42740e+01 0.00000e+00
-2.97933e+00 -4.94066e-01 -6.92118e-01 1.39014e+01 0.00000e+00
-2.96932e+00 -5.16023e-01 -7.56977e-01 1.35391e+01 0.00000e+00
-2.95932e+00 -5.42284e-01 -8.26499e-01 1.31868e+01 0.00000e+00
-2.94932e+00 -5.72918e-01 -9.01400e-01 1.28445e+01 0.00000e+00
-2.93931e+00 -6.08057e-01 -9.82443e-01 1.25118e+01 0.00000e+00
-2.92931e+00 -6.47896e-01 -1.07044e+00 1.21889e+01 0.00000e+00
-2.91931e+00 -6.92691e-01 -1.16628e+00 1.18754e+01 0.00000e+00
-2.90930e+00 -7.42762e-01 -1.27090e+00 1.15714e+01 0.00000e+00
-2.89930e+00 -7.98493e-01 -1.38534e+00 1.12769e+01 0.00000e+00
-2.88930e+00 -8.60332e-01 -1.51073e+00 1.09920e+01 0.00000e+00
-2.87929e+00 -9.28801e-01 -1.64830e+00 1.07166e+01 0.00000e+00
-2.86929e+00 -1.00449e+00 -1.79939e+00 1.04509e+01 0.00000e+00
-2.85929e+00 -1.08807e+00 -1.96549e+00 1.01952e+01 0.00000e+00
-2.84928e+00 -1.18030e+00 -2.14822e+00 9.94989e+00 0.00000e+00
-2.83928e+00 -1.28202e+00 -2.34936e+00 9.71530e+00 0.00000e+00
-2.82928e+00 -1.39417e+00 -2.57088e+00 9.49205e+00 0.00000e+00
-2.81927e+00 -1.51781e+00 -2.81491e+00 9.28088e+00 0.00000e+00
-2.80927e+00 -1.65409e+00 -3.08381e+00 9.08273e+00 0.00000e+00
-2.79927e+00 -1.80430e+00 -3.38013e+00 8.89879e+00 0.00000e+00
-2.78926e+00 -1.96985e+00 -3.70667e+00 8.73053e+00 0.00000e+00
-2.77926e+00 -2.15232e+00 -4.06643e+00 8.57976e+00 0.00000e+00
-2.76926e+00 -2.35340e+00 -4.46268e+00 8.44872e+00 0.00000e+00
-2.75925e+00 -2.57497e+00 -4.89889e+00 8.34014e+00 0.00000e+00
-2.74925e+00 -2.81904e+00 -5.37874e+00 8.25736e+00 0.00000e+00
-2.73925e+00 -3.08783e+00 -5.90606e+00 8.20444e+00 0.00000e+00
-2.72924e+00 -3.38369e+00 -6.48482e+00 8.18630e+00 0.00000e+00
-2.71924e+00 -3.70913e+00 -7.11895e+00 8.20885e+00 0.00000e+00
-2.70924e+00 -4.06678e+00 -7.81227e+00 8.27921e+00 0.00000e+00
-2.69923e+00 -4.45940e+00 -8.56827e+00 8.40585e+00 0.00000e+00
-2.68923e+00 -4.88976e+00 -9.38981e+00 8.59882e+00 0.00000e+00
-2.67923e+00 -5.36061e+00 -1.02788e+01 8.86992e+00 0.00000e+00
-2.66922e+00 -5.87455e+00 -1.12357e+01 9.23289e+00 0.00000e+00
-2.65922e+00 -6.43389e+00 -1.22587e+01 9.70346e+00 0.00000e+00
-2.64922e+00 -7.04040e+00 -1.33435e+01 1.02994e+01 0.00000e+00
-2.63921e+00 -7.69510e+00 -1.44815e+01 1.10403e+01 0.00000e+00
-2.62921e+00 -8.39786e+00 -1.56594e+01 1.19470e+01 0.00000e+00
-2.61921e+00 -9.14702e+00 -1.68576e+01 1.30409e+01 0.00000e+00
-2.60920e+00 -9.93885e+00 -1.80493e+01 1.43427e+01 0.00000e+00
-2.59920e+00 -1.07670e+01 -1.91988e+01 1.58699e+01 0.00000e+00
-2.58920e+00 -1.16220e+01 -2.02617e+01 1.76344e+01 0.00000e+00
-2.57919e+00 -1.24904e+01 -2.11844e+01 1.96393e+01 0.00000e+00
-2.56919e+00 -1.33548e+01 -2.19058e+01 2.18746e+01 0.00000e+00
-2.55919e+00 -1.41932e+01 -2.23608e+01 2.43130e+01 0.00000e+00
-2.54918e+00 -1.49795e+01 -2.24848e+01 2.69076e+01 0.00000e+00
-2.53918e+00 -1.56845e+01 -2.22217e+01 2.95894e+01 0.00000e+00
-2.52918e+00 -1.62769e+01 -2.15319e+01 3.22694e+01 0.00000e+00
-2.51917e+00 -1.67259e+01 -2.04007e+01 3.48431e+01 0.00000e+00
-2.50917e+00 -1.70037e+01 -1.88452e+01 3.72004e+01 0.00000e+00
-2.49917e+00 -1.70883e+01 -1.69165e+01 3.92368e+01 0.00000e+00
-2.48916e+00 -1.69665e+01 -1.46972e+01 4.08662e+01 0.00000e+00
-2.47916e+00 -1.66351e+01 -1.22930e+01 4.20323e+01 0.00000e+00
-2.46916e+00 -1.61022e+01 -9.82031e+00 4.27143e+01 0.00000e+00
-2.45915e+00 -1.53859e+01 -7.39217e+00 4.29279e+01 0.00000e+00
-2.44915e+00 -1.45129e+01 -5.10625e+00 4.27193e+01 0.00000e+00
-2.43915e+00 -1.35154e+01 -3.03625e+00 4.21565e+01 0.00000e+00
-2.42914e+00 -1.24282e+01 -1.22845e+00 4.13181e+01 0.00000e+00
-2.41914e+00 -1.12859e+01 2.97217e-01 4.02832e+01 0.00000e+00
-2.40914e+00 -1.01209e+01 1.54292e+00 3.91242e+01 0.00000e+00
-2.39913e+00 -8.96096e+00 2.52704e+00 3.79015e+01 0.00000e+00
-2.38913e+00 -7.82932e+00 3.27818e+00 3.66625e+01 0.00000e+00
-2.37913e+00 -6.74383e+00 3.82994e+00 3.54414e+01 0.00000e+00
-2.36912e+00 -5.71738e+00 4.21697e+00 3.42608e+01 0.00000e+00
-2.35912e+00 -4.75843e+00 4.47226e+00 3.31344e+01 0.00000e+00
-2.34912e+00 -3.87162e+00 4.62558e+00 3.20686e+01 0.00000e+00
-2.33911e+00 -3.05850e+00 4.70279e+00 3.10651e+01 0.00000e+00
-2.32911e+00 -2.31822e+00 4.72564e+00 3.01226e+01 0.00000e+00
-2.31911e+00 -1.64813e+00 4.71205e+00 2.92376e+01 0.00000e+00
-2.30910e+00 -1.04428e+00 4.67646e+00 2.84058e+01 0.00000e+00
-2.29910e+00 -5.01894e-01 4.63034e+00 2.76229e+01 0.00000e+00
-2.28910e+00 -1.56673e-02 4.58266e+00 2.68842e+01 0.00000e+00
-2.27909e+00 4.19945e-01 4.54031e+00 2.61859e+01 0.00000e+00
-2.26909e+00 8.10537e-01 4.50857e+00 2.55242e+01 0.00000e+00
-2.25909e+00 1.16160e+00 4.49139e+00 2.48963e+01 0.00000e+00
-2.24908e+00 1.47844e+00 4.49168e+00 2.42996e+01 0.00000e+00
-2.23908e+00 1.76608e+00 4.51158e+00 2.37322e+01 0.00000e+00
-2.22908e+00 2.02925e+00 4.55264e+00 2.31925e+01 0.00000e+00
-2.21907e+00 2.27234e+00 4.61599e+00 2.26794e+01 0.00000e+00
-2.20907e+00 2.49943e+00 4.70241e+00 2.21922e+01 0.00000e+00
-2.19907e+00 2.71428e+00 4.81250e+00 2.17304e+01 0.00000e+00
-2.18906e+00 2.92032e+00 4.94672e+00 2.12942e+01 0.00000e+00
-2.17906e+00 3.12070e+00 5.10544e+00 2.08835e+01 0.00000e+00
-2.16906e+00 3.31832e+00 5.28900e+00 2.04990e+01 0.00000e+00
-2.15905e+00 3.51581e+00 5.49771e+00 2.01413e+01 0.00000e+00
-2.14905e+00 3.71560e+00 5.73189e+00 1.98115e+01 0.00000e+00
-2.13905e+00 3.91991e+00 5.99185e+00 1.95109e+01 0.00000e+00
-2.12904e+00 4.13078e+00 6.27786e+00 1.92411e+01 0.00000e+00
-2.11904e+00 4.35007e+00 6.59019e+00 1.90039e+01 0.00000e+00
-2.10904e+00 4.57950e+00 6.92899e+00 1.88015e+01 0.00000e+00
-2.09903e+00 4.82062e+00 7.29432e+00 1.86365e+01 0.00000e+00
-2.08903e+00 5.07484e+00 7.68602e+00 1.85117e+01 0.00000e+00
-2.07903e+00 5.34342e+00 8.10371e+00 1.84304e+01 0.00000e+00
-2.06902e+00 5.62741e+00 8.54660e+00 1.83960e+01 0.00000e+00
-2.05902e+00 5.92771e+00 9.01349e+00 1.84125e+01 0.00000e+00
-2.04902e+00 6.24495e+00 9.50258e+00 1.84841e+01 0.00000e+00
-2.03901e+00 6.57953e+00 1.00113e+01 1.86151e+01 0.00000e+00
-2.02901e+00 6.93150e+00 1.05364e+01 1.88103e+01 0.00000e+00
-2.01901e+00 7.30057e+00 1.10733e+01 1.90743e+01 0.00000e+00
-2.00900e+00 7.68596e+00 1.16164e+01 1.94115e+01 0.00000e+00
-1.99900e+00 8.08640e+00 1.21590e+01 1.98262e+01 0.00000e+00
-1.98900e+00 8.50001e+00 1.26925e+01 2.03219e+01 0.00000e+00
-1.97899e+00 8.92420e+00 1.32072e+01 2.09011e+01 0.00000e+00
-1.96899e+00 9.35565e+00 1.36917e+01 2.15650e+01 0.00000e+00
-1.95899e+00 9.79017e+00 1.41333e+01 2.23128e+01 0.00000e+00
-1.94898e+00 1.02227e+01 1.45181e+01 2.31414e+01 0.00000e+00
-1.93898e+00 1.06474e+01 1.48316e+01 2.40450e+01 0.00000e+00
-1.92898e+00 1.10575e+01 1.50591e+01 2.50144e+01 0.00000e+00
-1.91897e+00 1.14454e+01 1.51863e+01 2.60370e+01 0.00000e+00
-1.90897e+00 1.18032e+01 1.52009e+01 2.70967e+01 0.00000e+00
-1.89897e+00 1.21224e+01 1.50927e+01 2.81739e+01 0.00000e+00
-1.88896e+00 1.23947e+01 1.48553e+01 2.92461e+01 0.00000e+00
-1.87896e+00 1.26121e+01 1.44866e+01 3.02890e+01 0.00000e+00
-1.86896e+00 1.27675e+01 1.39898e+01 3.12771e+01 0.00000e+00
-1.85895e+00 1.28549e+01 1.33734e+01 3.21858e+01 0.00000e+00
-1.84895e+00 1.28701e+01 1.26512e+01 3.29923e+01 0.00000e+00
-1.83895e+00 1.28107e+01 1.18417e+01 3.36774e+01 0.00000e+00
-1.82894e+00 1.26766e+01 1.09670e+01 3.42266e+01 0.00000e+00
-1.81894e+00 1.24697e+01 1.00514e+01 3.46307e+01 0.00000e+00
-1.80894e+00 1.21945e+01 9.11995e+00 3.48865e+01 0.00000e+00
-1.79893e+00 1.18570e+01 8.19659e+00 3.49961e+01 0.00000e+00
-1.78893e+00 1.14650e+01 7.30310e+00 3.49669e+01 0.00000e+00
-1.77893e+00 1.10275e+01 6.45794e+00 3.48101e+01 0.00000e+00
-1.76892e+00 1.05541e+01 5.67558e+00 3.45396e+01 0.00000e+00
-1.75892e+00 1.00547e+01 4.96628e+00 3.41711e+01 0.00000e+00
-1.74892e+00 9.53922e+00 4.33624e+00 3.37209e+01 0.00000e+00
-1.73891e+00 9.01676e+00 3.78797e+00 3.32048e+01 0.00000e+00
-1.72891e+00 8.49578e+00 3.32089e+00 3.26374e+01 0.00000e+00
-1.71891e+00 7.98374e+00 2.93195e+00 3.20321e+01 0.00000e+00
-1.70890e+00 7.48702e+00 2.61636e+00 3.14003e+01 0.00000e+00
-1.69890e+00 7.01085e+00 2.36815e+00 3.07517e+01 0.00000e+00
-1.68890e+00 6.55937e+00 2.18077e+00 3.00942e+01 0.00000e+00
-1.67889e+00 6.13571e+00 2.04745e+00 2.94342e+01 0.00000e+00
-1.66889e+00 5.74203e+00 1.96160e+00 2.87767e+01 0.00000e+00
-1.65889e+00 5.37970e+00 1.91700e+00 2.81254e+01 0.00000e+00
-1.64888e+00 5.04938e+00 1.90796e+00 2.74833e+01 0.00000e+00
-1.63888e+00 4.75115e+00 1.92945e+00 2.68525e+01 0.00000e+00
-1.62888e+00 4.48466e+00 1.97709e+00 2.62345e+01 0.00000e+00
-1.61887e+00 4.24918e+00 2.04718e+00 2.56305e+01 0.00000e+00
-1.60887e+00 4.04376e+00 2.13665e+00 2.50414e+01 0.00000e+00
-1.59887e+00 3.86724e+00 2.24307e+00 2.44676e+01 0.00000e+00
-1.58886e+00 3.71839e+00 2.36454e+00 2.39097e+01 0.00000e+00
-1.57886e+00 3.59595e+00 2.49967e+00 2.33680e+01 0.00000e+00
-1.56886e+00 3.49865e+00 2.64752e+00 2.28429e+01 0.00000e+00
-1.55885e+00 3.42528e+00 2.80756e+00 2.23347e+01 0.00000e+00
-1.54885e+00 3.37470e+00 2.97957e+00 2.18439e+01 0.00000e+00
-1.53885e+00 3.34590e+00 3.16367e+00 2.13707e+01 0.00000e+00
-1.52884e+00 3.33796e+00 3.36021e+00 2.09157e+01 0.00000e+00
-1.51884e+00 3.35012e+00 3.56977e+00 2.04794e+01 0.00000e+00
-1.50884e+00 3.38172e+00 3.79314e+00 2.00626e+01 0.00000e+00
-1.49883e+00 3.43229e+00 4.03124e+00 1.96660e+01 0.00000e+00
-1.48883e+00 3.50146e+00 4.28515e+00 1.92905e+01 0.00000e+00
-1.47883e+00 3.58903e+00 4.55604e+00 1.89374e+01 0.00000e+00
-1.46882e+00 3.69492e+00 4.84517e+00 1.86078e+01 0.00000e+00
-1.45882e+00 3.81920e+00 5.15385e+00 1.83033e+01 0.00000e+00
-1.44882e+00 3.96202e+00 5.48342e+00 1.80257e+01 0.00000e+00
-1.43881e+00 4.12369e+00 5.83521e+00 1.77770e+01 0.00000e+00
-1.42881e+00 4.30458e+00 6.21050e+00 1.75596e+01 0.00000e+00
-1.41881e+00 4.50517e+00 6.61047e+00 1.73760e+01 0.00000e+00
-1.40880e+00 4.72597e+00 7.03613e+00 1.72294e+01 0.00000e+00
-1.39880e+00 4.96754e+00 7.48828e+00 1.71233e+01 0.00000e+00
-1.38880e+00 5.23047e+00 7.96738e+00 1.70615e+01 0.00000e+00
-1.37879e+00 5.51528e+00 8.47346e+00 1.70483e+01 0.00000e+00
-1.36879e+00 5.82244e+00 9.00600e+00 1.70886e+01 0.00000e+00
-1.35879e+00 6.15229e+00 9.56378e+00 1.71875e+01 0.00000e+00
-1.34878e+00 6.50497e+00 1.01447e+01 1.73507e+01 0.00000e+00
-1.33878e+00 6.88038e+00 1.07455e+01 1.75841e+01 0.00000e+00
-1.32878e+00 7.27803e+00 1.13617e+01 1.78938e+01 0.00000e+00
-1.31877e+00 7.69700e+00 1.19875e+01 1.82858e+01 0.00000e+00
-1.30877e+00 8.13581e+00 1.26149e+01 1.87660e+01 0.00000e+00
-1.29877e+00 8.59228e+00 1.32346e+01 1.93395e+01 0.00000e+00
-1.28876e+00 9.06343e+00 1.38347e+01 2.00104e+01 0.00000e+00
-1.27876e+00 9.54538e+00 1.44016e+01 2.07811e+01 0.00000e+00
-1.26876e+00 1.00332e+01 1.49196e+01 2.16516e+01 0.00000e+00
-1.25875e+00 1.05208e+01 1.53714e+01 2.26192e+01 0.00000e+00
-1.24875e+00 1.10010e+01 1.57384e+01 2.36775e+01 0.00000e+00
-1.23875e+00 1.14656e+01 1.60016e+01 2.48156e+01 0.00000e+00
-1.22874e+00 1.19053e+01 1.61428e+01 2.60182e+01 0.00000e+00
-1.21874e+00 1.23100e+01 1.61457e+01 2.72649e+01 0.00000e+00
-1.20874e+00 1.26692e+01 1.59972e+01 2.85309e+01 0.00000e+00
-1.19873e+00 1.29724e+01 1.56893e+01 2.97874e+01 0.00000e+00
-1.18873e+00 1.32095e+01 1.52199e+01 3.10029e+01 0.00000e+00
-1.17873e+00 1.33718e+01 1.45941e+01 3.21449e+01 0.00000e+00
-1.16872e+00 1.34520e+01 1.38245e+01 3.31822e+01 0.00000e+00
-1.15872e+00 1.34451e+01 1.29305e+01 3.40866e+01 0.00000e+00
-1.14872e+00 1.33488e+01 1.19379e+01 3.48353e+01 0.00000e+00
-1.13871e+00 1.31635e+01 1.08767e+01 3.54122e+01 0.00000e+00
-1.12871e+00 1.28929e+01 9.77915e+00 3.58090e+01 0.00000e+00
-1.11871e+00 1.25431e+01 8.67728e+00 3.60253e+01 0.00000e+00
-1.10870e+00 1.21227e+01 7.60103e+00 3.60679e+01 0.00000e+00
-1.09870e+00 1.16422e+01 6.57628e+00 3.59497e+01 0.00000e+00
-1.08870e+00 1.11132e+01 5.62376e+00 3.56881e+01 0.00000e+00
-1.07869e+00 1.05480e+01 4.75844e+00 3.53031e+01 0.00000e+00
-1.06869e+00 9.95892e+00 3.98955e+00 3.48159e+01 0.00000e+00
-1.05869e+00 9.35753e+00 3.32113e+00 3.42473e+01 0.00000e+00
-1.04868e+00 8.75462e+00 2.75275e+00 3.36166e+01 0.00000e+00
-1.03868e+00 8.15970e+00 2.28051e+00 3.29413e+01 0.00000e+00
-1.02868e+00 7.58085e+00 1.89801e+00 3.22360e+01 0.00000e+00
-1.01867e+00 7.02472e+00 1.59722e+00 3.15130e+01 0.00000e+00
-1.00867e+00 6.49649e+00 1.36932e+00 3.07821e+01 0.00000e+00
-9.98666e-01 6.00001e+00 1.20523e+00 3.00509e+01 0.00000e+00
-9.88663e-01 5.53790e+00 1.09615e+00 2.93251e+01 0.00000e+00
-9.78660e-01 5.11172e+00 1.03385e+00 2.86090e+01 0.00000e+00
-9.68656e-01 4.72214e+00 1.01084e+00 2.79054e+01 0.00000e+00
-9.58653e-01 4.36908e+00 1.02052e+00 2.72162e+01 0.00000e+00
-9.48650e-01 4.05191e+00 1.05718e+00 2.65429e+01 0.00000e+00
-9.38646e-01 3.76952e+00 1.11603e+00 2.58860e+01 0.00000e+00
-9.28643e-01 3.52052e+00 1.19309e+00 2.52461e+01 0.00000e+00
-9.18640e-01 3.30332e+00 1.28519e+00 2.46232e+01 0.00000e+00
-9.08636e-01 3.11618e+00 1.38983e+00 2.40173e+01 0.00000e+00
-8.98633e-01 2.95734e+00 1.50516e+00 2.34284e+01 0.00000e+00
-8.88630e-01 2.82507e+00 1.62985e+00 2.28564e+01 0.00000e+00
-8.78626e-01 2.71767e+00 1.76306e+00 2.23011e+01 0.00000e+00
-8.68623e-01 2.63358e+00 1.90435e+00 2.17624e+01 0.00000e+00
-8.58620e-01 2.57132e+00 2.05363e+00 2.12404e+01 0.00000e+00
-8.48616e-01 2.52959e+00 2.21112e+00 2.07349e+01 0.00000e+00
-8.38613e-01 2.50725e+00 2.37727e+00 2.02461e+01 0.00000e+00
-8.28610e-01 2.50329e+00 2.55277e+00 1.97741e+01 0.00000e+00
-8.18606e-01 2.51690e+00 2.73849e+00 1.93191e+01 0.00000e+00
-8.08603e-01 2.54743e+00 2.93548e+00 1.88814e+01 0.00000e+00
-7.98600e-01 2.59440e+00 3.14492e+00 1.84615e+01 0.00000e+00
-7.88596e-01 2.65749e+00 3.36812e+00 1.80599e+01 0.00000e+00
-7.78593e-01 2.73655e+00 3.60652e+00 1.76773e+01 0.00000e+00
-7.68590e-01 2.83157e+00 3.86165e+00 1.73145e+01 0.00000e+00
-7.58586e-01 2.94271e+00 4.13515e+00 1.69727e+01 0.00000e+00
-7.48583e-01 3.07026e+00 4.42872e+00 1.66529e+01 0.00000e+00
-7.38580e-01 3.21466e+00 4.74415e+00 1.63568e+01 0.00000e+00
-7.28576e-01 3.37647e+00 5.08325e+00 1.60860e+01 0.00000e+00
-7.18573e-01 3.55638e+00 5.44788e+00 1.58427e+01 0.00000e+00
-7.08570e-01 3.75518e+00 5.83987e+00 1.56293e+01 0.00000e+00
-6.98566e-01 3.97377e+00 6.26102e+00 1.54487e+01 0.00000e+00
-6.88563e-01 4.21312e+00 6.71300e+00 1.53041e+01 0.00000e+00
-6.78560e-01 4.47426e+00 7.19732e+00 1.51994e+01 0.00000e+00
-6.68556e-01 4.75827e+00 7.71521e+00 1.51390e+01 0.00000e+00
-6.58553e-01 5.06620e+00 8.26749e+00 1.51279e+01 0.00000e+00
-6.48550e-01 5.39907e+00 8.85447e+00 1.51719e+01 0.00000e+00
-6.38546e-01 5.75779e+00 9.47572e+00 1.52772e+01 0.00000e+00
-6.28543e-01 6.14311e+00 1.01299e+01 1.54508e+01 0.00000e+00
-6.18540e-01 6.55551e+00 1.08143e+01 1.57005e+01 0.00000e+00
-6.08536e-01 6.99512e+00 1.15250e+01 1.60343e+01 0.00000e+00
-5.98533e-01 7.46157e+00 1.22560e+01 1.64608e+01 0.00000e+00
-5.88530e-01 7.95388e+00 1.29993e+01 1.69885e+01 0.00000e+00
-5.78526e-01 8.47024e+00 1.37442e+01 1.76257e+01 0.00000e+00
-5.68523e-01 9.00792e+00 1.44774e+01 1.83795e+01 0.00000e+00
-5.58520e-01 9.56298e+00 1.51824e+01 1.92557e+01 0.00000e+00
-5.48516e-01 1.01302e+01 1.58396e+01 2.02575e+01 0.00000e+00
-5.38513e-01 1.07027e+01 1.64267e+01 2.13844e+01 0.00000e+00
-5.28510e-01 1.12723e+01 1.69190e+01 2.26314e+01 0.00000e+00
-5.18506e-01 1.18288e+01 1.72901e+01 2.39879e+01 0.00000e+00
-5.08503e-01 1.23608e+01 1.75140e+01 2.54365e+01 0.00000e+00
-4.98499e-01 1.28553e+01 1.75661e+01 2.69526e+01 0.00000e+00
-4.88496e-01 1.32986e+01 1.74260e+01 2.85047e+01 0.00000e+00
-4.78493e-01 1.36764e+01 1.70798e+01 3.00547e+01 0.00000e+00
-4.68489e-01 1.39750e+01 1.65219e+01 3.15598e+01 0.00000e+00
-4.58486e-01 1.41821e+01 1.57574e+01 3.29753e+01 0.00000e+00
-4.48483e-01 1.42872e+01 1.48022e+01 3.42574e+01 0.00000e+00
-4.38479e-01 1.42833e+01 1.36833e+01 3.53667e+01 0.00000e+00
-4.28476e-01 1.41667e+01 1.24366e+01 3.62718e+01 0.00000e+00
-4.18473e-01 1.39381e+01 1.11049e+01 3.69513e+01 0.00000e+00
-4.08469e-01 1.36021e+01 9.73368e+00 3.73959e+01 0.00000e+00
-3.98466e-01 1.31676e+01 8.36773e+00 3.76077e+01 0.00000e+00
-3.88463e-01 1.26463e+01 7.04782e+00 3.75997e+01 0.00000e+00
-3.78459e-01 1.20526e+01 5.80792e+00 3.73931e+01 0.00000e+00
-3.68456e-01 1.14024e+01 4.67372e+00 3.70148e+01 0.00000e+00
-3.58453e-01 1.07119e+01 3.66209e+00 3.64946e+01 0.00000e+00
-3.48449e-01 9.99712e+00 2.78152e+00 3.58625e+01 0.00000e+00
-3.38446e-01 9.27300e+00 2.03322e+00 3.51466e+01 0.00000e+00
-3.28443e-01 8.55281e+00 1.41266e+00 3.43723e+01 0.00000e+00
-3.18439e-01 7.84795e+00 9.11119e-01 3.35610e+01 0.00000e+00
-3.08436e-01 7.16775e+00 5.17188e-01 3.27300e+01 0.00000e+00
-2.98433e-01 6.51949e+00 2.18096e-01 3.18929e+01 0.00000e+00
-2.88429e-01 5.90853e+00 7.03201e-04 3.10598e+01 0.00000e+00
-2.78426e-01 5.33846e+00 -1.47748e-01 3.02379e+01 0.00000e+00
-2.68423e-01 4.81138e+00 -2.39137e-01 2.94321e+01 0.00000e+00
-2.58419e-01 4.32810e+00 -2.84171e-01 2.86454e+01 0.00000e+00
-2.48416e-01 3.88840e+00 -2.92246e-01 2.78796e+01 0.00000e+00
-2.38413e-01 3.49124e+00 -2.71424e-01 2.71354e+01 0.00000e+00
-2.28409e-01 3.13499e+00 -2.28475e-01 2.64129e+01 0.00000e+00
-2.18406e-01 2.81758e+00 -1.68979e-01 2.57117e+01 0.00000e+00
-2.08403e-01 2.53666e+00 -9.74396e-02 2.50314e+01 0.00000e+00
-1.98399e-01 2.28973e+00 -1.74134e-02 2.43711e+01 0.00000e+00
-1.88396e-01 2.07422e+00 6.83595e-02 2.37301e+01 0.00000e+00
-1.78393e-01 1.88758e+00 1.57836e-01 2.31076e+01 0.00000e+00
-1.68389e-01 1.72735e+00 2.49560e-01 2.25030e+01 0.00000e+00
-1.58386e-01 1.59117e+00 3.42560e-01 2.19155e+01 0.00000e+00
-1.48383e-01 1.47684e+00 4.36270e-01 2.13445e+01 0.00000e+00
-1.38379e-01 1.38234e+00 5.30448e-01 2.07895e+01 0.00000e+00
-1.28376e-01 1.30582e+00 6.25119e-01 2.02499e+01 0.00000e+00
-1.18373e-01 1.24563e+00 7.20526e-01 1.97253e+01 0.00000e+00
-1.08369e-01 1.20031e+00 8.17081e-01 1.92153e+01 0.00000e+00
-9.83661e-02 1.16857e+00 9.15341e-01 1.87197e+01 0.00000e+00
-8.83628e-02 1.14931e+00 1.01598e+00 1.82379e+01 0.00000e+00
-7.83595e-02 1.14161e+00 1.11975e+00 1.77699e+01 0.00000e+00
-6.83561e-02 1.14471e+00 1.22752e+00 1.73154e+01 0.00000e+00
-5.83528e-02 1.15800e+00 1.34021e+00 1.68742e+01 0.00000e+00
-4.83494e-02 1.18104e+00 1.45881e+00 1.64462e+01 0.00000e+00
-3.83461e-02 1.21349e+00 1.58439e+00 1.60312e+01 0.00000e+00
-2.83428e-02 1.25520e+00 1.71808e+00 1.56293e+01 0.00000e+00
-1.83394e-02 1.30611e+00 1.86109e+00 1.52405e+01 0.00000e+00
-8.33611e-03 1.36628e+00 2.01471e+00 1.48649e+01 0.00000e+00

==> data/lorenz_stabilizer_run.dat <==
0.00000e+00 0.00000e+00 -1.74000e+01 -1.82273e-01 9.59248e-01 1.70103e-01 -1.56752e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 1.00000e+00 -1.28000e+01 7.27694e-01 5.50424e-01 -5.93228e-01 1.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 2.00000e+00 -2.03100e+01 -2.14214e-01 2.03608e-01 5.90923e-01 -1.19709e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 3.00000e+00 -1.37700e+01 -4.12425e-01 1.59544e-01 3.12890e-01 8.38157e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 4.00000e+00 -2.10000e+01 -4.79602e-01 -1.80843e-01 -2.21222e-01 -2.23720e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 5.00000e+00 -1.25300e+01 -8.45625e-02 -4.12314e-02 -3.78556e-01 6.88860e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 6.00000e+00 -1.54000e+01 4.21988e-02 -2.69484e-02 6.95917e-01 1.70051e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 7.00000e+00 -1.47600e+01 -8.14308e-01 -7.21270e-01 -4.79208e-01 7.33367e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 8.00000e+00 -1.24800e+01 -1.11592e-01 3.41377e-01 -5.22998e-01 -3.31923e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 9.00000e+00 -1.22600e+01 -3.04137e-01 -3.37768e-01 -1.00000e+00 -3.70921e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 1.00000e+01 -1.09300e+01 -1.10966e-01 -2.42873e-01 -1.00000e+00 4.46324e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 1.10000e+01 -1.11000e+01 2.60072e-01 -5.63968e-01 -1.93976e-01 2.06330e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 1.20000e+01 -1.83500e+01 1.42035e-01 -3.13775e-01 -8.52597e-01 -1.90349e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 1.30000e+01 -1.73100e+01 -6.69712e-01 -3.77366e-01 -2.30414e-01 5.04944e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 1.40000e+01 -1.67500e+01 -4.47311e-01 -3.75245e-01 -3.23309e-02 6.83540e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
0.00000e+00 1.50000e+01 -1.64300e+01 -1.85623e-01 2.78224e-01 1.36971e-01 -7.05345e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 5.01402e-01 4.99527e-01 4.99006e-01 4.99995e-01 4.99778e-01 4.99886e-01 4.99623e-01 4.99558e-01 5.00338e-01 5.01174e-01
1.00000e+00 1.60000e+01 -1.64900e+01 8.15287e-02 2.46987e-01 4.13949e-01 -9.76058e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 1.70000e+01 -1.32300e+01 -1.00000e+00 -4.28479e-01 6.25348e-01 -1.34533e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 1.80000e+01 -1.48200e+01 -3.45024e-01 -1.28864e-01 2.86423e-01 3.09484e-02 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 1.90000e+01 -1.81500e+01 -4.28172e-01 -5.50626e-01 -6.60331e-01 -4.00384e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.00000e+01 -1.32100e+01 -8.32927e-01 -7.56521e-01 4.07124e-01 6.97464e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.10000e+01 -1.17100e+01 -2.65785e-01 -1.81021e-01 -7.52682e-02 6.73112e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.20000e+01 -1.43800e+01 -4.12777e-01 2.49703e-01 8.46034e-01 -1.24359e-02 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.30000e+01 -2.14600e+01 -1.34742e-01 2.90601e-01 -2.11496e-01 2.87174e-02 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.40000e+01 -1.63000e+01 -6.69412e-01 1.60086e-02 1.14688e-01 -2.41030e-02 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.50000e+01 -1.60500e+01 -4.36372e-01 2.01593e-01 7.41046e-02 -8.69808e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.60000e+01 -1.88600e+01 -5.74207e-01 -2.99475e-01 -7.28330e-01 -6.31431e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.70000e+01 -1.19700e+01 -6.02212e-01 -3.79461e-02 4.09878e-02 -1.84984e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.80000e+01 -1.81100e+01 -4.98244e-02 6.06662e-01 1.52225e-02 -1.00129e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 2.90000e+01 -1.31600e+01 -6.29390e-01 -3.55652e-01 -7.13038e-01 -5.22235e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 3.00000e+01 -2.03400e+01 -1.11222e-02 2.01087e-01 3.79534e-01 -6.21813e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
1.00000e+00 3.10000e+01 -1.87000e+01 -6.02117e-01 -3.85905e-01 -3.92869e-01 -4.78121e-01 -2.89106e-01 3.21507e-03 -3.82394e-02 -7.36193e-02 4.61974e-01 4.63439e-01 5.36778e-01 4.59384e-01 4.92709e-01 4.92768e-01 4.92335e-01 5.06449e-01 5.07455e-01 5.08238e-01
2.00000e+00 3.20000e+01 -1.33300e+01 8.57359e-03 4.70785e-01 -4.11879e-01 -1.00000e+00 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 3.30000e+01 -1.41700e+01 -3.61569e-02 4.19773e-01 1.48010e-01 -3.27834e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 3.40000e+01 -2.04100e+01 -4.12077e-01 3.00264e-01 -4.44142e-01 -3.67312e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 3.50000e+01 -8.22000e+00 -6.29718e-02 6.46305e-02 -7.27734e-01 -1.36285e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 3.60000e+01 -1.15600e+01 1.62567e-01 4.03695e-02 -3.11011e-01 -4.58669e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 3.70000e+01 -1.26500e+01 1.09383e-01 -4.19500e-02 -5.98733e-01 3.49611e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 3.80000e+01 -1.20300e+01 -1.18660e-01 3.60288e-01 1.97077e-01 -3.12319e-02 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 3.90000e+01 -1.63700e+01 2.75867e-01 8.75572e-02 -3.14411e-01 -1.00000e+00 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.00000e+01 -1.33400e+01 -8.36106e-01 -5.19473e-02 9.68621e-01 -2.12341e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.10000e+01 -1.60200e+01 -2.36921e-01 2.13522e-01 2.64322e-01 -3.43906e-02 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.20000e+01 -6.14000e+00 -9.06374e-01 2.35952e-01 1.58786e-01 2.09530e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.30000e+01 -1.03400e+01 -3.33930e-01 -3.70818e-01 -2.20013e-01 -3.65706e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.40000e+01 -1.62400e+01 1.34288e-01 6.93015e-02 2.18104e-01 -1.72527e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.50000e+01 -1.32100e+01 -1.71813e-01 -3.45533e-01 -6.71830e-01 -2.77919e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.60000e+01 -1.89100e+01 -6.51282e-01 4.43367e-01 2.54593e-01 -3.03716e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
2.00000e+00 4.70000e+01 -1.59400e+01 2.05550e-01 1.00000e+00 3.69992e-01 -6.30265e-01 -2.55625e-01 3.89291e-02 -1.87431e-01 -3.51718e-01 4.12648e-01 4.35449e-01 5.36353e-01 4.32939e-01 4.84427e-01 4.85837e-01 4.84946e-01 5.00687e-01 5.10405e-01 5.14792e-01
3.00000e+00 4.80000e+01 -1.30800e+01 -2.06606e-01 1.03560e-01 -1.00000e+00 -8.71882e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 4.90000e+01 -1.25100e+01 -5.00544e-01 -4.65594e-01 1.40512e-02 -2.91383e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.00000e+01 -1.25200e+01 -4.21711e-01 7.93555e-01 1.66707e-01 1.49321e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.10000e+01 -1.52100e+01 -2.88629e-01 2.01755e-01 2.47422e-01 -8.64357e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.20000e+01 -2.04400e+01 -2.66545e-01 -2.25302e-01 -2.90151e-02 -3.02411e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.30000e+01 -1.39000e+01 -2.24431e-01 6.61643e-01 1.74987e-01 -9.23028e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.40000e+01 -1.81900e+01 -3.92319e-01 1.64050e-01 4.81367e-02 -3.64164e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.50000e+01 -1.08000e+01 -4.30165e-01 -4.53955e-02 2.39875e-01 -5.59181e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.60000e+01 -1.95200e+01 7.64430e-03 6.88091e-02 2.79446e-01 -6.83165e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.70000e+01 -1.79900e+01 -3.11831e-01 4.21139e-01 1.24602e-01 -9.22365e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.80000e+01 -8.25000e+00 -5.06117e-01 2.96763e-01 -3.37692e-01 -1.00000e+00 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 5.90000e+01 -2.09700e+01 -6.61485e-01 6.38752e-01 -3.17876e-01 -6.92947e-02 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 6.00000e+01 -1.48300e+01 -1.35042e-01 2.30793e-01 1.04475e-01 -7.74108e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 6.10000e+01 -1.12500e+01 -3.99435e-01 4.03237e-01 -2.29229e-02 -5.83571e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 6.20000e+01 -1.74000e+01 -1.24900e-01 5.25055e-01 4.01801e-02 -4.59977e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
3.00000e+00 6.30000e+01 -1.72300e+01 -2.41125e-01 1.33908e-01 4.58016e-01 -7.19609e-01 -2.33389e-01 3.46202e-01 -1.86075e-02 -3.97025e-01 3.68662e-01 4.46985e-01 5.00801e-01 4.04618e-01 4.77482e-01 4.79338e-01 4.76207e-01 4.92941e-01 5.11152e-01 5.23755e-01
4.00000e+00 6.40000e+01 -9.54000e+00 -2.06466e-01 2.75703e-01 1.02454e-01 3.30793e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 6.50000e+01 -1.54700e+01 -3.60344e-01 7.76429e-01 7.38252e-01 -8.17750e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 6.60000e+01 -1.69800e+01 -3.97507e-01 7.10513e-01 5.95173e-01 -5.73444e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 6.70000e+01 -1.11400e+01 -3.55282e-01 2.48244e-01 6.18868e-02 -4.49150e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 6.80000e+01 -9.56000e+00 -4.21986e-01 4.29849e-01 -8.41841e-01 -5.03510e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 6.90000e+01 -1.62600e+01 3.61480e-02 8.31940e-01 6.96745e-01 -6.75501e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.00000e+01 -1.48900e+01 -1.36855e-01 9.39873e-02 -1.64133e-02 -8.94804e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.10000e+01 -1.67100e+01 -6.72560e-02 5.31319e-01 -3.43292e-01 -2.34716e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.20000e+01 -1.29500e+01 -2.01328e-02 2.36404e-01 2.45053e-01 -3.08939e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.30000e+01 -1.34700e+01 1.65456e-01 -1.40304e-01 1.72866e-02 -7.43641e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.40000e+01 -1.87900e+01 -1.50585e-01 3.30173e-01 1.61286e-01 -9.67944e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.50000e+01 -2.16700e+01 -3.10788e-01 8.23267e-02 3.53563e-01 -3.72208e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.60000e+01 -6.60000e+00 -6.22919e-01 2.36948e-01 -1.02206e-01 -2.04355e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.70000e+01 -1.00600e+01 -6.18845e-01 1.10734e-02 1.58144e-02 -2.40502e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.80000e+01 -1.22100e+01 -4.26675e-01 6.10994e-01 -1.57007e-01 -4.81198e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
4.00000e+00 7.90000e+01 -1.44300e+01 -1.96278e-01 4.03726e-01 -1.05842e-01 -8.42314e-01 -3.15697e-01 2.32518e-01 2.80019e-02 -4.35886e-01 3.34348e-01 4.54599e-01 4.44945e-01 3.74636e-01 4.74374e-01 4.74775e-01 4.78697e-01 4.84194e-01 5.12237e-01 5.34379e-01
5.00000e+00 8.00000e+01 -1.82200e+01 1.39522e-01 3.61955e-01 4.55260e-01 -7.15109e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.10000e+01 -1.74300e+01 -3.20744e-01 2.17579e-01 1.67733e-01 -7.88948e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.20000e+01 -1.24800e+01 -7.36241e-01 -3.96930e-02 2.89486e-01 -2.42600e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.30000e+01 -1.52600e+01 -2.52793e-01 4.01656e-01 -5.10682e-02 -6.61053e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.40000e+01 -1.50700e+01 -4.16014e-01 5.41529e-01 2.88589e-01 -6.93725e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.50000e+01 -1.67200e+01 7.80080e-02 5.62829e-01 2.13884e-01 -5.26816e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.60000e+01 -1.73500e+01 -2.29735e-02 1.93839e-01 1.70611e-01 -3.80993e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.70000e+01 -1.96900e+01 -1.31898e-01 3.23542e-02 6.35615e-01 -2.27163e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.80000e+01 -1.74800e+01 4.53155e-01 3.27850e-01 6.21764e-01 -3.73258e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 8.90000e+01 -1.67200e+01 -7.81593e-02 2.44244e-01 4.09752e-01 -1.00000e+00 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 9.00000e+01 -1.70700e+01 -3.43158e-01 2.29253e-01 -4.04469e-01 -9.54230e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 9.10000e+01 -1.30400e+01 2.45896e-01 9.58364e-01 9.31293e-01 -6.15747e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 9.20000e+01 -1.62700e+01 -6.78474e-01 -1.92377e-02 6.95610e-01 -1.77582e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 9.30000e+01 -9.81000e+00 -4.13434e-01 -2.55488e-01 -6.18003e-02 -6.26172e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 9.40000e+01 -1.73700e+01 2.48352e-02 3.62111e-01 7.64732e-01 -9.37636e-01 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
5.00000e+00 9.50000e+01 -1.46300e+01 -1.17586e-01 1.00000e+00 2.51151e-01 6.77336e-03 -2.19508e-01 3.95171e-01 2.96072e-01 -5.96853e-01 2.82813e-01 3.95514e-01 4.39205e-01 3.75725e-01 4.73393e-01 4.70885e-01 4.88526e-01 4.76565e-01 5.14849e-01 5.43625e-01
6.00000e+00 9.60000e+01 -1.56400e+01 -8.27317e-02 3.38467e-01 2.90237e-01 -7.95193e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 9.70000e+01 -1.40800e+01 -1.39504e-01 5.22863e-01 8.20170e-01 -5.85549e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 9.80000e+01 -1.65300e+01 1.72497e-01 5.84274e-01 8.59383e-01 -1.84868e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 9.90000e+01 -1.44700e+01 -9.17301e-02 3.23156e-01 6.21712e-02 -5.51739e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.00000e+02 -1.76700e+01 1.83884e-03 4.72877e-01 4.46602e-01 -5.60114e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.01000e+02 -1.67800e+01 -2.67128e-01 3.42815e-01 1.00000e+00 2.85057e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.02000e+02 -2.40200e+01 -2.86264e-02 4.81757e-01 9.98899e-01 -4.94624e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.03000e+02 -1.30100e+01 2.41808e-02 1.36467e-01 6.65485e-02 -3.85600e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.04000e+02 -1.58900e+01 -3.19074e-01 -4.11452e-01 3.77687e-01 -7.52595e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.05000e+02 -1.06600e+01 -5.39833e-01 2.36590e-01 6.01675e-02 -1.19631e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.06000e+02 -1.12100e+01 2.66838e-01 4.73589e-01 1.94770e-01 -7.71281e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.07000e+02 -1.52200e+01 1.31065e-01 3.20827e-01 1.00000e+00 -1.00000e+00 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.08000e+02 -1.80000e+01 1.48183e-01 2.72541e-01 2.81720e-01 -3.15638e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.09000e+02 -1.97900e+01 -4.54278e-02 1.80344e-01 9.62840e-01 -6.07772e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.10000e+02 -1.60800e+01 1.32694e-01 9.36128e-01 -9.23920e-02 -1.00000e+00 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
6.00000e+00 1.11000e+02 -1.67400e+01 2.37534e-01 1.71232e-01 4.61898e-01 -7.65464e-01 -3.88214e-02 2.31607e-01 4.15997e-01 -5.66166e-01 2.96943e-01 3.93422e-01 4.77422e-01 3.98010e-01 4.73306e-01 4.67126e-01 4.97822e-01 4.69196e-01 5.20793e-01 5.49427e-01
7.00000e+00 1.12000e+02 -1.54800e+01 1.58685e-01 1.17042e-01 6.52113e-01 -6.96844e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.13000e+02 -1.80100e+01 1.06822e-01 5.18931e-01 2.59563e-01 -3.12235e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.14000e+02 -1.78300e+01 3.68682e-03 1.11207e-01 9.01130e-01 -1.00000e+00 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.15000e+02 -1.91500e+01 -6.60893e-02 -3.59672e-02 6.95797e-01 -5.81000e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.16000e+02 -1.81600e+01 1.39509e-01 1.09784e-01 5.30634e-01 1.98612e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.17000e+02 -1.22100e+01 4.78862e-01 3.78184e-01 1.55552e-01 -3.56013e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.18000e+02 -1.60300e+01 -9.73393e-02 3.34424e-01 7.60565e-01 -4.07939e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.19000e+02 -1.66500e+01 -1.54766e-01 3.28685e-01 9.53314e-01 -8.01388e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.20000e+02 -1.96900e+01 -3.19400e-03 8.83449e-01 7.90087e-01 -3.07033e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.21000e+02 -1.52000e+01 9.45552e-02 1.87779e-01 9.69905e-01 -7.70871e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.22000e+02 -1.97400e+01 -1.35303e-01 3.82307e-01 1.00000e+00 -6.86685e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.23000e+02 -1.72700e+01 -7.84748e-02 7.12665e-02 2.46710e-01 -4.49150e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.24000e+02 -2.11400e+01 -1.08449e-01 5.80754e-01 1.00000e+00 -8.20548e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.25000e+02 -1.63500e+01 2.47966e-01 7.66372e-01 1.00000e+00 -9.92368e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.26000e+02 -1.46000e+01 -2.14228e-01 1.83738e-01 4.70350e-01 -1.60604e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
7.00000e+00 1.27000e+02 -1.46900e+01 -1.95917e-02 2.74032e-02 1.00000e+00 -5.23729e-01 -1.63298e-03 3.78636e-01 8.23829e-01 -4.74475e-01 2.98032e-01 3.21261e-01 5.24463e-01 3.66631e-01 4.73775e-01 4.64194e-01 5.03067e-01 4.60462e-01 5.24496e-01 5.55064e-01
8.00000e+00 1.28000e+02 -1.45900e+01 6.33978e-02 6.33234e-01 9.10955e-01 -3.36898e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.29000e+02 -1.48600e+01 -2.87270e-01 2.99057e-01 -2.05526e-01 -3.10079e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.30000e+02 -1.53900e+01 1.89285e-01 9.28387e-01 7.12748e-01 -3.23258e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.31000e+02 -1.53800e+01 1.36975e-01 6.06641e-01 3.73083e-01 -8.01064e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.32000e+02 -1.83500e+01 -8.59804e-02 7.17360e-02 7.55203e-01 -1.00000e+00 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.33000e+02 -1.59200e+01 1.38866e-01 8.83990e-01 7.13672e-01 -7.29716e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.34000e+02 -1.17800e+01 -1.60340e-01 6.88665e-01 -2.44017e-01 -9.04564e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.35000e+02 -1.89700e+01 -2.27892e-01 1.21029e-01 8.98606e-01 -4.47552e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.36000e+02 -1.58300e+01 5.65415e-02 8.26173e-02 2.79934e-01 -2.95426e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.37000e+02 -1.66700e+01 -2.57527e-01 1.10447e-02 1.00000e+00 -7.09959e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.38000e+02 -1.61600e+01 -2.18203e-01 5.64236e-01 5.59601e-01 -1.82522e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.39000e+02 -1.95800e+01 -1.30256e-01 3.45892e-01 7.44520e-01 -5.43800e-02 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.40000e+02 -1.72000e+01 -2.17892e-01 2.67118e-01 7.92956e-01 -7.53535e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.41000e+02 -1.38400e+01 4.60294e-01 5.16972e-01 9.96742e-01 -9.13832e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.42000e+02 -1.46800e+01 -1.20042e-02 6.73641e-01 7.58358e-01 -5.36051e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
8.00000e+00 1.43000e+02 -1.82500e+01 -2.96836e-01 8.77805e-02 1.00000e+00 -2.87757e-01 -4.80797e-02 4.35319e-01 8.14381e-01 -5.60053e-01 2.79994e-01 3.39827e-01 6.02354e-01 3.51491e-01 4.72276e-01 4.61213e-01 5.05378e-01 4.50372e-01 5.25559e-01 5.56550e-01
9.00000e+00 1.44000e+02 -2.38100e+01 -1.02484e-01 -8.43017e-03 7.26577e-01 -1.43925e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.45000e+02 -1.73000e+01 -1.86637e-01 -2.66168e-01 5.38244e-01 -3.16033e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.46000e+02 -1.59900e+01 2.98308e-02 4.17855e-01 1.00000e+00 -1.97911e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.47000e+02 -1.22300e+01 -2.50528e-01 3.36053e-01 7.87657e-01 -4.38479e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.48000e+02 -1.38400e+01 1.79479e-01 2.35782e-01 1.00000e+00 -3.58479e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.49000e+02 -1.73300e+01 -1.99897e-01 2.47808e-01 4.62648e-01 -7.31842e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.50000e+02 -1.98400e+01 -1.92672e-02 2.97179e-01 1.00000e+00 -6.67403e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.51000e+02 -1.84200e+01 -1.46970e-01 2.99126e-01 8.95024e-01 -2.81451e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.52000e+02 -1.81600e+01 -1.15619e-02 3.40205e-01 1.00000e+00 -1.54258e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.53000e+02 -1.97400e+01 -5.60889e-02 1.18763e-01 1.00000e+00 -9.07555e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.54000e+02 -1.90000e+01 -8.70891e-03 2.94756e-01 1.00000e+00 -3.00753e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.55000e+02 -1.96400e+01 1.04039e-02 4.86915e-01 7.83855e-01 -8.93789e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.56000e+02 -1.67200e+01 -3.43865e-01 1.52980e-01 2.77707e-01 -3.58447e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.57000e+02 -1.83100e+01 -6.64919e-02 3.88277e-01 1.00000e+00 -5.99592e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.58000e+02 -1.59400e+01 -3.21718e-01 -3.23206e-01 1.02787e-02 -4.18934e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
9.00000e+00 1.59000e+02 -1.87200e+01 -2.28829e-01 2.36716e-01 2.80278e-01 -1.13746e-01 -1.87499e-01 1.79115e-01 8.41073e-01 -4.47629e-01 2.37882e-01 3.36426e-01 5.86302e-01 3.57552e-01 4.60723e-01 4.55635e-01 5.14894e-01 4.38632e-01 5.27149e-01 5.61285e-01
1.00000e+01 1.60000e+02 -1.81800e+01 -2.70212e-01 -4.34801e-02 1.00000e+00 -6.64619e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.61000e+02 -1.39700e+01 3.08571e-01 4.36935e-01 1.00000e+00 -1.00000e+00 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.62000e+02 -1.65500e+01 7.35936e-03 -1.40479e-02 6.58771e-01 -8.03587e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.63000e+02 -1.27100e+01 3.47865e-01 4.81874e-01 4.59763e-01 -5.28680e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.64000e+02 -1.65500e+01 -3.38718e-01 4.21209e-01 6.66900e-01 -6.46158e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.65000e+02 -1.68400e+01 -3.98333e-01 -6.43684e-02 5.22498e-01 -5.09350e-02 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.66000e+02 -1.88400e+01 -2.44654e-01 -3.89580e-02 1.00000e+00 -2.90508e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.67000e+02 -1.53300e+01 3.34800e-02 -5.13848e-02 1.35787e-03 -5.03032e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.68000e+02 -1.67300e+01 -1.12495e-01 4.02451e-01 1.00000e+00 -6.82287e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.69000e+02 -1.87000e+01 5.62268e-02 1.11620e-02 1.63920e-01 -3.60829e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.70000e+02 -1.79000e+01 -3.24497e-01 1.28705e-01 5.24301e-01 -4.53339e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.71000e+02 -2.26200e+01 -4.26603e-02 1.06739e-01 4.38971e-01 -7.70955e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.72000e+02 -1.51800e+01 -6.08932e-02 -7.03652e-02 1.00000e+00 -2.59198e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.73000e+02 -1.81500e+01 -2.94108e-01 -1.87406e-01 1.00000e+00 -6.40468e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.74000e+02 -1.68300e+01 -1.40027e-01 5.61153e-01 1.00000e+00 -6.09833e-02 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.00000e+01 1.75000e+02 -1.78100e+01 -3.20472e-01 4.42203e-01 1.00000e+00 -2.99436e-01 -7.08843e-02 1.78068e-01 8.20412e-01 -4.29435e-01 2.09294e-01 2.97390e-01 5.22423e-01 3.63000e-01 4.50466e-01 4.57883e-01 5.20959e-01 4.43014e-01 5.28346e-01 5.60685e-01
1.10000e+01 1.76000e+02 -1.74200e+01 -2.13292e-01 3.14712e-01 6.43595e-01 -1.46167e-02 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.77000e+02 -2.50300e+01 -2.75053e-01 1.63454e-01 1.00000e+00 -6.76523e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.78000e+02 -1.87100e+01 -1.25514e-01 2.40644e-01 2.41873e-01 -1.00000e+00 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.79000e+02 -1.55400e+01 -5.01438e-02 1.88821e-02 3.08466e-01 -6.35615e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.80000e+02 -1.42200e+01 -1.72579e-01 7.47931e-02 5.14351e-01 -5.03118e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.81000e+02 -1.30200e+01 -8.30590e-02 -3.81522e-02 -1.40319e-02 -4.51043e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.82000e+02 -1.64000e+01 9.79283e-02 2.42201e-01 4.26913e-01 -7.00165e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.83000e+02 -1.90900e+01 -7.95855e-02 2.31339e-02 8.14966e-01 -7.37187e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.84000e+02 -1.42000e+01 -3.33877e-01 -3.41062e-01 -3.71389e-01 -5.28051e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.85000e+02 -2.02400e+01 -4.35709e-02 3.59627e-01 6.93380e-01 -3.05699e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.86000e+02 -1.42500e+01 -2.79942e-01 -1.47086e-01 4.00342e-01 -3.23849e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.87000e+02 -1.40400e+01 -2.01216e-01 1.51250e-01 2.90060e-01 -3.34033e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.88000e+02 -9.52000e+00 -3.40052e-01 -1.48038e-01 4.28475e-01 -4.55404e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.89000e+02 -1.41200e+01 -3.39005e-02 2.77782e-01 2.93772e-01 -1.79726e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.90000e+02 -2.08100e+01 -1.12443e-01 5.83071e-01 6.87534e-01 -5.72569e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.10000e+01 1.91000e+02 -1.32300e+01 2.04476e-02 -1.47714e-01 6.12804e-01 -4.83421e-01 -1.34498e-01 5.71428e-02 6.17427e-01 -5.82135e-01 1.79100e-01 2.75304e-01 4.47144e-01 3.57976e-01 4.49615e-01 4.61880e-01 5.16356e-01 4.44443e-01 5.27855e-01 5.55332e-01
1.20000e+01 1.92000e+02 -1.34000e+01 -7.79964e-02 3.54183e-01 6.70058e-01 -2.07451e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 1.93000e+02 -1.89200e+01 -1.50341e-01 3.16044e-01 7.14720e-01 -5.41874e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 1.94000e+02 -1.84700e+01 -2.16896e-01 -7.29955e-02 3.47054e-01 -1.00000e+00 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 1.95000e+02 -1.84200e+01 -3.14839e-01 5.01409e-01 1.00000e+00 -6.95220e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 1.96000e+02 -1.91600e+01 1.57047e-01 9.80000e-02 1.00000e+00 -1.00000e+00 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 1.97000e+02 -1.60100e+01 -2.78526e-01 1.82144e-01 6.44600e-01 -9.35057e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 1.98000e+02 -1.46600e+01 -6.67694e-02 5.98536e-01 6.13530e-01 -8.55016e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 1.99000e+02 -1.27400e+01 -3.52875e-03 -1.84113e-01 2.36141e-01 -5.90581e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.00000e+02 -1.39700e+01 -3.61991e-01 2.02232e-02 5.49532e-01 -3.38278e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.01000e+02 -1.74800e+01 -5.03349e-02 5.70089e-01 1.00000e+00 -9.50578e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.02000e+02 -1.87600e+01 -1.14808e-01 1.54934e-01 1.00000e+00 -9.03902e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.03000e+02 -1.45100e+01 -1.18333e-01 2.75617e-02 8.00731e-01 -8.03215e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.04000e+02 -1.74400e+01 7.16386e-02 2.18234e-01 1.00000e+00 -3.40187e-02 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.05000e+02 -1.51500e+01 -4.37348e-01 1.23085e-01 4.36483e-01 -7.62025e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.06000e+02 -1.82000e+01 -9.55948e-02 4.49848e-01 1.00000e+00 -5.30088e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.20000e+01 2.07000e+02 -1.44200e+01 -3.42734e-01 2.92180e-01 3.11736e-01 -5.17422e-01 -1.61464e-01 2.75216e-01 7.68148e-01 -6.03060e-01 1.51720e-01 3.32222e-01 3.69682e-01 3.35786e-01 4.49936e-01 4.63006e-01 5.16311e-01 4.52649e-01 5.19117e-01 5.49095e-01
1.30000e+01 2.08000e+02 -1.25900e+01 -2.01596e-01 -5.18371e-03 7.10458e-01 -7.44182e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.09000e+02 -1.67200e+01 -1.25273e-01 5.79602e-01 1.00000e+00 -3.28255e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.10000e+02 -1.47300e+01 -1.46020e-01 3.84799e-01 6.88027e-01 -9.21111e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.11000e+02 -1.79700e+01 -3.62991e-02 1.93472e-01 6.50858e-01 -1.00000e+00 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.12000e+02 -1.66200e+01 -1.56481e-01 6.78567e-01 5.59707e-01 -9.64013e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.13000e+02 -1.93100e+01 -1.64445e-02 4.82317e-01 6.48352e-01 -9.63244e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.14000e+02 -1.80800e+01 -1.93381e-01 -2.06401e-01 7.95102e-01 -5.48899e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.15000e+02 -1.95700e+01 -2.28499e-01 2.96351e-01 6.19968e-01 -9.22624e-02 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.16000e+02 -1.79400e+01 2.26827e-02 3.63335e-02 1.00000e+00 -1.00000e+00 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.17000e+02 -1.97600e+01 -2.85353e-01 4.85082e-01 8.69511e-01 -1.00000e+00 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.18000e+02 -1.41000e+01 1.03973e-02 3.76469e-01 7.87280e-01 -7.19751e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.19000e+02 -1.93100e+01 7.75573e-02 3.93303e-01 7.97815e-01 -5.23589e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.20000e+02 -1.72800e+01 -1.78268e-01 3.17042e-01 1.00000e+00 -4.29841e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.21000e+02 -1.63700e+01 4.46119e-02 8.31867e-04 4.83054e-01 -1.00000e+00 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.22000e+02 -1.59700e+01 -3.06689e-01 -1.55565e-01 8.05240e-01 -4.07244e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.30000e+01 2.23000e+02 -1.96200e+01 -3.11004e-02 9.16832e-02 1.00000e+00 -7.61731e-01 -9.28304e-02 2.52750e-01 8.68000e-01 -7.49741e-01 1.73946e-01 2.52672e-01 3.06443e-01 3.45660e-01 4.54312e-01 4.62281e-01 5.19788e-01 4.58997e-01 5.11702e-01 5.45858e-01
1.40000e+01 2.24000e+02 -2.19200e+01 -1.60161e-01 2.49228e-01 8.46215e-01 -3.47838e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.25000e+02 -1.95200e+01 -1.78324e-02 4.64359e-01 1.00000e+00 -5.79727e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.26000e+02 -1.88800e+01 -3.74094e-02 -1.43117e-01 5.61732e-01 -6.93557e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.27000e+02 -2.32300e+01 -4.97207e-02 1.93167e-01 8.64547e-01 -8.36349e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.28000e+02 -1.69400e+01 -1.68739e-01 1.02758e-01 7.43041e-01 -6.00761e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.29000e+02 -1.66700e+01 -7.62003e-02 4.99137e-01 4.05697e-01 -1.00000e+00 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.30000e+02 -1.80400e+01 2.26996e-03 3.02841e-01 1.00000e+00 -8.11509e-02 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.31000e+02 -1.81700e+01 -1.05046e-01 1.71291e-01 6.21279e-01 -9.31111e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.32000e+02 -1.33000e+01 2.64350e-02 9.11999e-02 3.67357e-01 -8.56237e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.33000e+02 -2.12100e+01 -2.18144e-01 4.02516e-01 9.99566e-01 -4.67530e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.34000e+02 -1.59900e+01 -7.98789e-02 1.34635e-01 8.20886e-01 -5.33171e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.35000e+02 -1.95600e+01 -9.88958e-02 5.97873e-01 1.00000e+00 -5.73163e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.36000e+02 -2.34100e+01 1.07849e-01 2.58351e-01 1.00000e+00 -7.61456e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.37000e+02 -1.24200e+01 -1.68972e-02 4.93602e-01 5.76692e-01 -2.11624e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.38000e+02 -1.89500e+01 -1.83095e-01 6.05060e-01 1.00000e+00 -7.04812e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.40000e+01 2.39000e+02 -1.74500e+01 2.06843e-02 1.34086e-01 4.42201e-01 -5.01994e-01 -1.00817e-01 2.89012e-01 7.96183e-01 -6.96937e-01 1.52068e-01 2.45611e-01 2.72217e-01 3.81866e-01 4.60181e-01 4.63533e-01 5.30005e-01 4.60285e-01 5.09113e-01 5.46047e-01
1.50000e+01 2.40000e+02 -1.89100e+01 -1.65996e-01 1.46715e-01 8.94220e-01 -6.75415e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.41000e+02 -1.92400e+01 -3.41968e-02 2.91902e-01 1.00000e+00 -1.00000e+00 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.42000e+02 -1.75000e+01 8.59397e-02 1.76832e-01 1.00000e+00 -1.00000e+00 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.43000e+02 -1.70500e+01 1.63813e-03 5.79181e-01 7.65315e-01 -1.00000e+00 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.44000e+02 -1.58200e+01 9.72217e-03 5.20637e-01 1.00000e+00 -6.72342e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.45000e+02 -1.85900e+01 -1.00273e-01 2.52500e-01 5.03522e-01 -6.08052e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.46000e+02 -1.52700e+01 2.32801e-02 4.24724e-02 1.00000e+00 -1.00000e+00 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.47000e+02 -1.59700e+01 2.61340e-02 2.93381e-01 1.00000e+00 -9.62801e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.48000e+02 -1.59000e+01 -2.23131e-01 5.51651e-01 9.04777e-01 -5.80669e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.49000e+02 -2.26100e+01 3.36065e-02 5.92604e-01 1.00000e+00 -4.81357e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.50000e+02 -1.75200e+01 8.69172e-02 1.91110e-01 1.00000e+00 -7.14901e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.51000e+02 -1.82700e+01 -6.20811e-02 1.23788e-01 8.85795e-01 -5.49671e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.52000e+02 -1.49900e+01 -1.99547e-01 1.07654e-01 6.56133e-01 -9.31509e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.53000e+02 -1.88400e+01 -2.75316e-01 8.57926e-02 6.81058e-01 -5.34844e-02 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.54000e+02 -1.88100e+01 8.86078e-02 1.20134e-01 7.68313e-01 -9.38963e-01 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.50000e+01 2.55000e+02 -2.18200e+01 -2.06120e-01 5.30634e-01 9.59093e-01 -1.00000e+00 -5.71917e-02 2.92118e-01 9.28317e-01 -6.38571e-01 1.49227e-01 2.30432e-01 2.38854e-01 3.39234e-01 4.65735e-01 4.64145e-01 5.33196e-01 4.60056e-01 5.07923e-01 5.48121e-01
1.60000e+01 2.56000e+02 -1.82000e+01 -9.49990e-02 4.98685e-01 1.00000e+00 -6.49926e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.57000e+02 -2.25300e+01 -9.44303e-02 3.74433e-01 1.00000e+00 -7.98305e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.58000e+02 -1.97800e+01 -1.71219e-01 2.93580e-01 9.76982e-01 -1.00000e+00 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.59000e+02 -1.66000e+01 9.26426e-02 4.03797e-01 1.00000e+00 -5.15746e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.60000e+02 -1.94400e+01 -1.69482e-01 7.29264e-01 9.54899e-01 -6.67444e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.61000e+02 -1.74100e+01 -1.41968e-01 3.70377e-01 9.14940e-01 -5.60774e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.62000e+02 -1.55200e+01 -1.72516e-01 5.28320e-01 7.24965e-01 -3.04617e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.63000e+02 -1.39400e+01 -1.16622e-01 4.23063e-01 8.26579e-01 -7.72838e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.64000e+02 -1.68400e+01 -1.21793e-01 3.31704e-01 1.00000e+00 -7.29726e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.65000e+02 -1.63000e+01 -1.73756e-02 9.26120e-02 8.17820e-01 -7.95984e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.66000e+02 -1.74500e+01 -1.13920e-01 3.55788e-01 8.22984e-01 -7.17290e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.67000e+02 -2.12300e+01 -1.02047e-01 3.20872e-01 5.48479e-01 -3.52971e-02 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.68000e+02 -1.79400e+01 -1.23563e-01 4.80717e-01 1.00000e+00 -8.53073e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.69000e+02 -1.87300e+01 -1.19893e-01 7.03641e-01 7.97901e-01 -1.00000e+00 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.70000e+02 -2.02600e+01 -1.26427e-01 2.91919e-01 9.79740e-01 -7.43652e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.60000e+01 2.71000e+02 -1.95000e+01 -9.23194e-02 3.38880e-01 6.92985e-01 -8.53493e-01 -8.13558e-02 4.23118e-01 9.18350e-01 -7.02004e-01 1.55459e-01 2.38254e-01 2.34136e-01 3.31421e-01 4.69439e-01 4.62586e-01 5.32888e-01 4.55855e-01 5.07474e-01 5.46265e-01
1.70000e+01 2.72000e+02 -1.72900e+01 -1.39156e-01 3.74418e-01 9.08316e-01 -6.73479e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.73000e+02 -1.82300e+01 -1.65893e-01 5.55733e-01 9.80375e-01 -4.03535e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.74000e+02 -2.24400e+01 -1.00046e-01 2.85581e-01 6.59777e-01 -5.61696e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.75000e+02 -1.67500e+01 -3.91266e-02 7.68975e-01 8.13102e-01 -7.63144e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.76000e+02 -1.74600e+01 -2.45334e-01 4.89303e-01 8.51085e-01 -2.45884e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.77000e+02 -1.58300e+01 1.30681e-02 9.61877e-01 7.95508e-01 -4.41347e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.78000e+02 -1.49400e+01 -2.23358e-01 2.75120e-01 9.19238e-01 -6.65791e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.79000e+02 -1.78300e+01 -1.66550e-01 4.94406e-01 9.89134e-01 -3.57926e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.80000e+02 -1.74100e+01 -2.69942e-02 1.19337e-01 8.99535e-01 -6.43519e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.81000e+02 -1.41300e+01 -7.00733e-02 5.19499e-01 7.76112e-01 -4.93535e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.82000e+02 -1.68600e+01 -2.64225e-01 1.64912e-01 3.38158e-01 -5.57382e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.83000e+02 -1.95200e+01 -2.54188e-01 -6.93462e-02 5.44741e-01 -9.80153e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.84000e+02 -1.81800e+01 -1.55497e-01 4.09640e-01 7.71911e-01 -7.54061e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.85000e+02 -1.75300e+01 1.25687e-01 1.72930e-01 1.00000e+00 -5.34112e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.86000e+02 -1.69700e+01 -1.88432e-01 7.40972e-01 1.00000e+00 -4.71167e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.70000e+01 2.87000e+02 -1.66400e+01 -4.56021e-02 7.95353e-01 1.00000e+00 -7.84096e-01 -1.16656e-01 3.81387e-01 8.57343e-01 -6.48650e-01 1.27083e-01 2.48351e-01 2.26576e-01 3.46355e-01 4.70350e-01 4.57440e-01 5.42207e-01 4.53568e-01 5.09545e-01 5.43356e-01
1.80000e+01 2.88000e+02 -1.82200e+01 -2.62505e-01 -3.45425e-02 4.62834e-01 -2.76068e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.89000e+02 -1.64400e+01 -1.47739e-01 8.45196e-02 5.23904e-01 -3.67944e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.90000e+02 -1.93400e+01 -1.05227e-02 4.34141e-01 9.29233e-01 -8.72964e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.91000e+02 -1.75300e+01 -2.34250e-01 9.71785e-02 2.15261e-01 2.51176e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.92000e+02 -1.66300e+01 -3.30391e-02 6.04327e-02 9.71646e-01 -1.00000e+00 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.93000e+02 -1.62600e+01 3.22217e-03 8.04960e-01 6.64379e-01 -5.80212e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.94000e+02 -1.26000e+01 -1.78556e-01 -6.15817e-02 6.15309e-01 -6.94748e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.95000e+02 -2.20000e+01 -2.62215e-01 1.73140e-01 6.96909e-01 -9.33294e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.96000e+02 -1.66100e+01 -2.36733e-01 6.07663e-03 8.04371e-01 -8.19053e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.97000e+02 -1.55400e+01 -1.21062e-02 1.13919e-01 4.88863e-01 -5.40362e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.98000e+02 -1.74700e+01 -1.73916e-01 3.22526e-01 5.96132e-01 -6.50996e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 2.99000e+02 -1.88400e+01 -1.36665e-01 3.84475e-01 6.65811e-01 -6.43865e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 3.00000e+02 -1.95700e+01 -3.54263e-01 5.34644e-01 8.62431e-01 -8.01234e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 3.01000e+02 -1.75300e+01 -7.20895e-02 4.62102e-01 8.30038e-01 -3.46656e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 3.02000e+02 -1.62900e+01 -1.91110e-01 4.12052e-02 9.59958e-01 -7.41318e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.80000e+01 3.03000e+02 -1.65300e+01 -9.45805e-02 3.97173e-01 6.96371e-01 -5.95895e-01 -1.45493e-01 2.49894e-01 6.95600e-01 -6.44769e-01 1.22938e-01 2.35528e-01 2.24666e-01 3.22849e-01 4.70943e-01 4.50882e-01 5.47579e-01 4.52861e-01 5.05009e-01 5.37154e-01
1.90000e+01 3.04000e+02 -1.74400e+01 -2.11196e-01 2.00217e-01 8.10278e-01 -8.44460e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.05000e+02 -1.46700e+01 -1.45206e-01 9.91184e-02 9.87821e-01 -1.00000e+00 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.06000e+02 -1.76000e+01 -1.40928e-01 6.05261e-02 1.00000e+00 -6.89983e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.07000e+02 -1.72100e+01 -1.95831e-01 6.40112e-01 7.24540e-01 -8.46024e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.08000e+02 -1.88900e+01 -3.08938e-02 6.24957e-01 8.31007e-01 -1.00000e+00 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.09000e+02 -1.66000e+01 -2.91001e-01 2.91179e-01 4.96508e-01 -1.00000e+00 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.10000e+02 -1.72900e+01 -1.47230e-01 2.29291e-01 1.00000e+00 -1.00000e+00 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.11000e+02 -1.61200e+01 -2.37542e-01 3.69485e-01 6.87528e-01 -5.03066e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.12000e+02 -1.53800e+01 -6.28752e-02 4.48831e-02 1.00000e+00 -1.00000e+00 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.13000e+02 -1.88900e+01 -1.60753e-01 8.69395e-02 6.81789e-01 -1.00000e+00 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.14000e+02 -2.04900e+01 -1.18414e-01 2.01691e-01 8.04952e-01 -6.04412e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.15000e+02 -1.72900e+01 -3.51822e-01 4.72392e-01 1.00000e+00 -8.96913e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.16000e+02 -1.59500e+01 -2.15686e-01 2.79974e-01 2.42360e-01 -7.48513e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.17000e+02 -1.96800e+01 -1.79391e-01 4.21551e-01 5.32076e-01 -9.03664e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.18000e+02 -1.49500e+01 -1.18424e-01 3.27804e-01 5.93860e-01 -7.25558e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
1.90000e+01 3.19000e+02 -1.49000e+01 -4.44526e-01 2.02442e-01 5.65859e-01 -5.04905e-01 -2.16385e-01 3.02393e-01 7.39358e-01 -7.79911e-01 1.38329e-01 2.19550e-01 2.32260e-01 3.17365e-01 4.70128e-01 4.42623e-01 5.53113e-01 4.48916e-01 5.00914e-01 5.27700e-01
2.00000e+01 3.20000e+02 -1.81100e+01 -1.24689e-01 9.05797e-02 7.52172e-01 -9.10646e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.21000e+02 -2.18800e+01 -1.65182e-01 -1.54130e-02 7.21490e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.22000e+02 -1.82100e+01 -1.90608e-01 3.60492e-01 9.45907e-01 -1.87841e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.23000e+02 -2.02500e+01 -6.91148e-02 4.50237e-01 8.69745e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.24000e+02 -2.03900e+01 -2.28380e-01 3.76691e-01 6.98457e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.25000e+02 -1.96300e+01 -1.37944e-01 3.15301e-02 8.67762e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.26000e+02 -1.60500e+01 -6.57772e-02 3.27717e-01 7.95133e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.27000e+02 -1.47400e+01 -3.57149e-01 2.09798e-01 5.71096e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.28000e+02 -1.53700e+01 -2.17852e-02 2.95972e-01 6.99997e-01 -4.45541e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.29000e+02 -1.67000e+01 -8.90750e-02 1.13963e-01 6.44396e-01 -3.71286e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.30000e+02 -1.69400e+01 -1.18864e-01 3.38560e-01 7.87707e-01 -6.94449e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.31000e+02 -1.58100e+01 1.34741e-02 5.31334e-01 7.60313e-01 -9.25302e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.32000e+02 -1.48900e+01 -1.37763e-01 1.15862e-01 5.46793e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.33000e+02 -1.73700e+01 -1.30425e-01 2.48703e-01 6.51865e-01 -6.94847e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.34000e+02 -1.41100e+01 -1.72258e-01 6.46307e-01 9.16710e-01 -1.00000e+00 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.00000e+01 3.35000e+02 -1.73700e+01 -1.04725e-02 5.30099e-01 6.44936e-01 -9.47818e-01 -1.35203e-01 3.07919e-01 7.40393e-01 -8.31887e-01 1.53036e-01 2.14136e-01 1.94550e-01 3.03567e-01 4.69805e-01 4.38731e-01 5.49043e-01 4.42046e-01 5.01488e-01 5.12879e-01
2.10000e+01 3.36000e+02 -2.42200e+01 -1.71444e-01 1.08873e-01 8.02888e-01 -5.19542e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.37000e+02 -1.81100e+01 -4.81975e-02 -2.30175e-02 7.28100e-01 -1.00000e+00 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.38000e+02 -1.80700e+01 -2.57282e-01 4.87925e-01 7.65308e-01 -1.00000e+00 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.39000e+02 -1.84500e+01 -4.76508e-02 -2.47443e-02 8.85876e-01 -1.00000e+00 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.40000e+02 -1.76400e+01 -2.39757e-01 2.37181e-01 7.22970e-01 -9.44986e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.41000e+02 -1.78000e+01 -2.14493e-01 -1.03330e-01 1.00000e+00 -9.85688e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.42000e+02 -1.61000e+01 -2.27321e-01 1.68334e-01 8.08827e-01 -5.42769e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.43000e+02 -1.88600e+01 5.50477e-03 -7.49517e-02 8.85280e-01 -8.75198e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.44000e+02 -1.80200e+01 -8.97997e-02 1.68448e-01 6.16974e-01 -9.76777e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.45000e+02 -1.51900e+01 4.95038e-02 1.25505e-01 9.97274e-01 -7.92360e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.46000e+02 -1.75100e+01 -1.49498e-01 2.65447e-01 1.00000e+00 -1.00000e+00 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.47000e+02 -1.68800e+01 -1.31350e-01 1.61099e-01 1.00000e+00 -1.00000e+00 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.48000e+02 -1.59100e+01 -2.41742e-01 5.17606e-01 8.87015e-01 -8.93885e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.49000e+02 -1.59700e+01 -1.64311e-01 2.11754e-01 9.28043e-01 -9.79390e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.50000e+02 -1.78700e+01 -4.25009e-02 2.92345e-01 1.00000e+00 -8.78276e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.10000e+01 3.51000e+02 -1.32700e+01 -3.04706e-01 1.22664e-02 8.56335e-01 -8.30248e-01 -1.54130e-01 1.97016e-01 7.84586e-01 -9.46500e-01 1.01385e-01 2.33755e-01 1.71930e-01 3.01115e-01 4.68006e-01 4.38244e-01 5.39248e-01 4.39751e-01 4.99360e-01 5.03482e-01
2.20000e+01 3.52000e+02 -2.03600e+01 -1.76182e-01 -4.32609e-02 6.33030e-01 -9.68422e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.53000e+02 -1.89100e+01 -1.97056e-01 9.46437e-02 7.73322e-01 -4.83860e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.54000e+02 -1.96300e+01 -1.12979e-02 -2.20041e-01 5.39290e-01 -5.91483e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.55000e+02 -2.40200e+01 -1.42937e-01 4.06234e-01 7.78752e-01 -4.56948e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.56000e+02 -2.00100e+01 -1.95702e-01 3.66849e-01 9.00723e-01 -4.24078e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.57000e+02 -1.87400e+01 -2.36489e-01 3.76522e-01 7.44389e-01 -5.89899e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.58000e+02 -2.09900e+01 -9.87753e-02 5.07254e-02 8.21470e-01 -3.28778e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.59000e+02 -1.74200e+01 -1.74978e-01 -1.41953e-01 6.93430e-01 -6.72231e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.60000e+02 -1.49400e+01 -1.24567e-01 1.23452e-01 8.60489e-01 -2.95126e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.61000e+02 -1.68000e+01 -2.21370e-02 2.13756e-01 6.76860e-01 -1.44555e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.62000e+02 -2.39800e+01 -4.06074e-02 -6.46408e-02 8.36543e-01 -8.43781e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.63000e+02 -1.54500e+01 -3.07481e-01 3.35038e-01 7.14107e-01 -4.36327e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.64000e+02 -1.96300e+01 -1.89914e-01 1.21285e-01 7.60554e-01 -6.90574e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.65000e+02 -1.95600e+01 -2.19356e-01 -1.63155e-02 7.06485e-01 -2.55907e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.66000e+02 -1.69600e+01 -2.12251e-01 -3.82504e-01 7.87810e-01 -6.30286e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.20000e+01 3.67000e+02 -1.55700e+01 -1.30496e-01 3.73541e-02 8.46361e-01 -5.75921e-01 -1.32237e-01 9.29374e-02 8.15999e-01 -7.00993e-01 9.77353e-02 2.39789e-01 1.51071e-01 3.53596e-01 4.69310e-01 4.38785e-01 5.32351e-01 4.37219e-01 4.93568e-01 4.96888e-01
2.30000e+01 3.68000e+02 -1.53000e+01 2.72928e-02 3.65012e-01 8.48873e-01 -3.28259e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.69000e+02 -1.97600e+01 -3.49283e-02 4.00735e-01 7.25422e-01 -4.64317e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.70000e+02 -1.39300e+01 -1.09847e-01 2.19019e-01 6.58584e-01 -5.33883e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.71000e+02 -1.89000e+01 -2.32470e-01 3.35070e-01 6.77719e-01 -6.54702e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.72000e+02 -1.52900e+01 -1.11968e-01 -4.85242e-02 7.55140e-01 -1.00000e+00 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.73000e+02 -2.10000e+01 -1.63246e-01 1.91262e-02 7.07403e-01 -1.00000e+00 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.74000e+02 -1.56100e+01 -1.58471e-01 6.56891e-01 8.07462e-01 -8.04885e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.75000e+02 -1.54000e+01 -9.96326e-02 2.25113e-01 7.22806e-01 -5.30572e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.76000e+02 -1.97300e+01 7.14544e-03 2.36986e-01 9.76898e-01 -1.00000e+00 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.77000e+02 -1.41400e+01 -1.22711e-01 6.14784e-02 7.80705e-01 -3.86744e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.78000e+02 -1.87700e+01 -1.20010e-01 1.05820e-01 7.04867e-01 -5.34671e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.79000e+02 -2.11800e+01 -9.43694e-02 6.05782e-02 7.15365e-01 -8.75494e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.80000e+02 -1.82900e+01 -1.52579e-01 2.77863e-01 7.83553e-01 -4.36773e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.81000e+02 -1.74000e+01 -1.50203e-01 2.43538e-02 7.47177e-01 -8.73056e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.82000e+02 -1.90000e+01 -1.08490e-01 2.36585e-01 7.21199e-01 -3.03380e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.30000e+01 3.83000e+02 -1.96900e+01 -7.42833e-02 4.38237e-01 8.80499e-01 -7.13429e-01 -1.12125e-01 1.25614e-01 7.83461e-01 -6.07386e-01 8.97192e-02 2.94966e-01 1.44722e-01 3.05890e-01 4.77545e-01 4.41546e-01 5.25896e-01 4.35050e-01 4.90870e-01 4.97017e-01
2.40000e+01 3.84000e+02 -1.53900e+01 -1.04575e-01 2.81731e-01 8.28401e-01 -8.16997e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.85000e+02 -1.95700e+01 -1.88984e-01 1.21928e-01 6.80099e-01 -7.47781e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.86000e+02 -1.45600e+01 -2.01327e-01 4.41332e-01 8.11141e-01 -5.59506e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.87000e+02 -1.67200e+01 -2.91250e-02 6.52231e-01 8.50709e-01 -1.00000e+00 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.88000e+02 -1.82200e+01 -8.51422e-02 2.39922e-01 7.49902e-01 -4.64002e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.89000e+02 -2.05600e+01 -1.40208e-01 1.40557e-01 6.81200e-01 -9.02726e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.90000e+02 -1.75200e+01 8.36516e-03 3.07826e-01 8.73184e-01 -5.95682e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.91000e+02 -1.74900e+01 -9.05918e-02 -5.35194e-02 7.90543e-01 -5.06939e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.92000e+02 -1.90400e+01 -1.60242e-01 3.21591e-02 6.39049e-01 -1.00000e+00 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.93000e+02 -1.82400e+01 -1.10380e-01 5.00449e-02 7.46323e-01 -1.00000e+00 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.94000e+02 -1.63400e+01 -1.87206e-01 2.40803e-01 7.93403e-01 -5.81303e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.95000e+02 -1.19600e+01 -1.77756e-01 1.44365e-01 8.75246e-01 -4.27033e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.96000e+02 -1.81000e+01 -7.89952e-02 4.13184e-01 7.97525e-01 -4.96531e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.97000e+02 -1.74700e+01 -1.26418e-01 2.34366e-01 5.75344e-01 -9.87051e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.98000e+02 -1.71800e+01 -2.41283e-02 1.93544e-01 8.32501e-01 -3.79577e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.40000e+01 3.99000e+02 -1.75300e+01 -2.10474e-01 6.48379e-01 7.64474e-01 -7.79462e-01 -1.00477e-01 2.01822e-01 7.65028e-01 -7.50261e-01 8.55201e-02 2.40474e-01 1.24401e-01 3.29326e-01 4.87300e-01 4.41770e-01 5.22884e-01 4.30091e-01 4.91345e-01 4.96334e-01
2.50000e+01 4.00000e+02 -1.46200e+01 -1.88575e-01 1.89654e-01 5.33249e-01 -1.00000e+00 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.01000e+02 -1.80900e+01 -1.65674e-01 4.36546e-01 7.30080e-01 -8.62605e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.02000e+02 -1.92700e+01 -1.33742e-01 6.52847e-02 7.15372e-01 -7.87858e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.03000e+02 -1.88500e+01 -1.62992e-01 2.64128e-01 6.54934e-01 -2.52260e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.04000e+02 -2.34500e+01 -1.81310e-01 4.40772e-01 7.41156e-01 -5.71427e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.05000e+02 -1.59400e+01 -5.04131e-02 1.07637e-01 4.95034e-01 -6.91888e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.06000e+02 -1.39900e+01 -1.70130e-01 5.29671e-01 7.23087e-01 -5.82766e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.07000e+02 -1.89300e+01 -3.93197e-02 2.84436e-01 8.16673e-01 -7.83790e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.08000e+02 -1.42000e+01 -8.38713e-02 1.84853e-01 7.34322e-01 -7.49839e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.09000e+02 -1.69300e+01 -6.00739e-02 4.54229e-01 6.28950e-01 -5.74172e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.10000e+02 -1.91500e+01 -9.25313e-02 2.33273e-01 8.18499e-01 -6.63695e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.11000e+02 -2.03300e+01 -1.36866e-01 2.58519e-01 6.38497e-01 -1.00000e+00 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.12000e+02 -1.53600e+01 -9.65164e-02 2.09155e-01 5.94828e-01 -8.94092e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.13000e+02 -1.32300e+01 -1.99877e-01 3.80677e-01 8.40433e-01 -8.87633e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.14000e+02 -1.51000e+01 -1.58410e-01 2.74504e-01 6.00348e-01 -6.29041e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.50000e+01 4.15000e+02 -2.02800e+01 -1.88701e-03 1.31290e-01 7.69081e-01 -8.06903e-01 -1.38197e-01 1.55441e-01 7.01820e-01 -8.08699e-01 8.42905e-02 2.04643e-01 1.11617e-01 2.71058e-01 4.91918e-01 4.39074e-01 5.18490e-01 4.24377e-01 4.81386e-01 4.95069e-01
2.60000e+01 4.16000e+02 -1.60200e+01 -7.13402e-02 2.02193e-01 7.76033e-01 -2.67311e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.17000e+02 -1.74500e+01 -5.84400e-02 1.88951e-01 7.65111e-01 -7.55250e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.18000e+02 -1.97800e+01 -1.09690e-01 4.85195e-01 8.02719e-01 -1.00000e+00 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.19000e+02 -1.54100e+01 -3.98085e-02 2.39234e-01 6.86341e-01 -6.54401e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.20000e+02 -2.03900e+01 -1.24390e-01 3.16860e-01 8.04677e-01 -7.91681e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.21000e+02 -1.89500e+01 -1.64219e-01 3.13678e-01 8.67108e-01 -6.08466e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.22000e+02 -1.53900e+01 -3.04150e-01 6.90393e-01 6.84687e-01 -7.39255e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.23000e+02 -1.74100e+01 -9.54040e-02 1.32607e-01 8.41846e-01 -5.67562e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.24000e+02 -1.90200e+01 -1.37284e-01 2.67850e-01 5.60024e-01 -5.43837e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.25000e+02 -1.96500e+01 -1.86733e-01 3.17943e-01 6.61605e-01 -7.70058e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.26000e+02 -2.11400e+01 -1.24725e-01 6.63538e-02 8.32050e-01 -9.86326e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.27000e+02 -1.90200e+01 -2.43654e-02 4.00372e-01 8.35779e-01 -5.11199e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.28000e+02 -1.89600e+01 -1.71001e-01 3.90786e-01 8.72735e-01 -9.35609e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.29000e+02 -1.61700e+01 -5.77808e-02 1.89233e-01 7.35069e-01 -9.20748e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.30000e+02 -1.49500e+01 -1.29937e-01 4.77408e-01 7.94470e-01 -9.85760e-01 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.60000e+01 4.31000e+02 -1.74300e+01 -1.41105e-01 9.29878e-02 8.20505e-01 -1.00000e+00 -1.21348e-01 2.84297e-01 7.33337e-01 -7.05304e-01 7.62324e-02 2.09347e-01 1.13615e-01 2.69679e-01 4.97401e-01 4.33157e-01 5.08454e-01 4.15553e-01 4.64098e-01 4.95229e-01
2.70000e+01 4.32000e+02 -1.68200e+01 -1.08895e-01 4.80331e-01 7.30415e-01 -8.09385e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.33000e+02 -1.66000e+01 -1.64889e-01 3.45785e-01 7.35943e-01 -5.48719e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.34000e+02 -1.95700e+01 -1.87134e-01 2.25419e-01 7.28099e-01 -7.46042e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.35000e+02 -1.95500e+01 -6.66999e-02 4.18259e-01 9.22648e-01 -7.66981e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.36000e+02 -1.80800e+01 -7.40292e-02 1.37219e-01 7.76381e-01 -1.00000e+00 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.37000e+02 -1.71800e+01 -1.56711e-01 1.86417e-01 8.26955e-01 -6.49939e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.38000e+02 -2.27500e+01 -1.08647e-01 2.30512e-01 9.13556e-01 -5.66139e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.39000e+02 -1.54500e+01 -1.11814e-01 1.27078e-01 6.94039e-01 -8.59355e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.40000e+02 -1.59400e+01 -1.79846e-01 2.36660e-01 6.51497e-01 -7.96238e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.41000e+02 -1.65900e+01 -1.50847e-01 7.01595e-01 1.00000e+00 -9.07221e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.42000e+02 -1.60400e+01 -1.07375e-02 2.82717e-01 9.35716e-01 -1.00000e+00 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.43000e+02 -1.90100e+01 -1.56638e-01 1.78577e-01 8.68268e-01 -7.15617e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.44000e+02 -1.80200e+01 -2.24285e-01 3.44332e-01 6.03912e-01 -8.51139e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.45000e+02 -1.74600e+01 -1.59501e-01 4.02970e-01 9.04191e-01 -9.44744e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.46000e+02 -2.04600e+01 -1.25489e-01 1.69260e-01 7.52536e-01 -8.83033e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.70000e+01 4.47000e+02 -2.14400e+01 -1.23276e-01 5.52565e-01 8.21175e-01 -8.36372e-01 -1.29929e-01 2.88240e-01 7.85393e-01 -8.18819e-01 6.39661e-02 2.06743e-01 1.06826e-01 2.52339e-01 5.02815e-01 4.34846e-01 5.14407e-01 4.12970e-01 4.51283e-01 4.96030e-01
2.80000e+01 4.48000e+02 -1.61500e+01 -2.62863e-02 4.36077e-01 1.00000e+00 -7.94639e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.49000e+02 -1.86700e+01 -1.14078e-01 3.30953e-01 9.62265e-01 -9.00742e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.50000e+02 -1.90000e+01 -1.94178e-01 3.20357e-01 8.73096e-01 -8.34200e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.51000e+02 -1.68300e+01 -1.44584e-01 2.74086e-01 7.99863e-01 -9.81368e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.52000e+02 -1.89100e+01 -7.25292e-02 3.86806e-01 8.93798e-01 -8.77516e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.53000e+02 -1.75300e+01 -2.06312e-01 3.65062e-01 8.79000e-01 -1.00000e+00 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.54000e+02 -1.90900e+01 -1.67360e-01 3.41702e-01 7.84479e-01 -1.00000e+00 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.55000e+02 -1.26700e+01 -1.25514e-01 5.80433e-02 8.51102e-01 -8.34416e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.56000e+02 -1.89400e+01 -5.97559e-02 6.64854e-02 7.44515e-01 -1.00000e+00 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.57000e+02 -2.10700e+01 -1.82766e-01 4.03022e-01 8.28141e-01 -6.59285e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.58000e+02 -1.80100e+01 -9.86526e-02 3.69569e-01 8.63946e-01 -7.80276e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.59000e+02 -1.38900e+01 -1.70210e-01 5.56739e-01 7.54520e-01 -1.00000e+00 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.60000e+02 -1.48500e+01 -1.22633e-01 3.88659e-01 1.00000e+00 -9.16431e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.61000e+02 -1.69600e+01 -1.07096e-01 1.73246e-01 6.76818e-01 -7.30447e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.62000e+02 -1.82100e+01 -9.95216e-02 1.70082e-01 9.43480e-01 -8.65587e-01 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.80000e+01 4.63000e+02 -2.11300e+01 -3.20668e-02 2.35413e-01 9.33672e-01 -1.00000e+00 -1.21603e-01 3.12095e-01 8.44121e-01 -7.30381e-01 5.71820e-02 1.97460e-01 1.03146e-01 2.37651e-01 5.07476e-01 4.35019e-01 5.13204e-01 4.08628e-01 4.51132e-01 4.95108e-01
2.90000e+01 4.64000e+02 -1.87900e+01 -5.41163e-02 2.90742e-01 9.06961e-01 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.65000e+02 -1.69300e+01 -1.06173e-01 3.99675e-01 9.93381e-01 -7.34465e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.66000e+02 -1.68800e+01 -1.31082e-01 1.43654e-01 8.77683e-01 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.67000e+02 -1.24000e+01 -1.50878e-01 3.91785e-01 7.71100e-01 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.68000e+02 -1.94400e+01 -1.67515e-01 5.31543e-01 9.43065e-01 -6.33566e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.69000e+02 -1.69800e+01 -1.40134e-01 -1.29850e-02 8.78678e-01 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.70000e+02 -2.04300e+01 -1.15525e-01 2.40600e-01 9.49815e-01 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.71000e+02 -2.41400e+01 -9.04697e-02 2.82861e-01 9.38674e-01 -8.08355e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.72000e+02 -1.59500e+01 -1.53558e-01 2.67248e-01 6.11002e-01 -9.48715e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.73000e+02 -1.81000e+01 -1.46398e-01 2.45776e-01 1.00000e+00 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.74000e+02 -1.81500e+01 -1.38420e-01 3.46999e-01 7.33501e-01 -8.16820e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.75000e+02 -1.82400e+01 -7.53926e-02 2.82857e-01 8.70635e-01 -9.04792e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.76000e+02 -1.59200e+01 -2.68491e-01 4.29081e-01 7.48002e-01 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.77000e+02 -1.78300e+01 -1.46274e-01 2.94585e-01 7.95451e-01 -6.25484e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.78000e+02 -2.01500e+01 -5.00767e-02 3.39424e-01 8.18582e-01 -8.98377e-01 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
2.90000e+01 4.79000e+02 -1.60600e+01 -7.13269e-02 4.15190e-01 9.11890e-01 -1.00000e+00 -1.13947e-01 3.00326e-01 8.67248e-01 -8.73211e-01 6.40881e-02 1.76874e-01 1.16788e-01 2.21957e-01 5.13255e-01 4.29575e-01 5.09913e-01 4.02103e-01 4.47281e-01 5.03159e-01
3.00000e+01 4.80000e+02 -1.67600e+01 -1.75593e-01 2.01293e-01 1.00000e+00 -1.00000e+00 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.81000e+02 -1.44300e+01 6.53524e-03 4.41719e-01 9.78008e-01 -7.21528e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.82000e+02 -1.75300e+01 -1.50889e-02 2.05831e-01 8.63223e-01 -6.63766e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.83000e+02 -1.95800e+01 -1.31322e-01 3.84065e-01 8.09936e-01 -5.38898e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.84000e+02 -1.84600e+01 -8.15787e-02 2.92702e-01 9.80105e-01 -7.65536e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.85000e+02 -1.33700e+01 -5.66575e-02 6.28017e-01 1.00000e+00 -9.23644e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.86000e+02 -1.53000e+01 -1.47667e-01 3.55039e-01 8.41232e-01 -8.90713e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.87000e+02 -2.10700e+01 -9.50920e-02 3.34152e-01 7.63070e-01 -9.43963e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.88000e+02 -1.90500e+01 -1.19497e-01 3.37174e-01 9.42908e-01 -8.92453e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.89000e+02 -1.96600e+01 -6.73669e-02 2.86340e-01 9.33202e-01 -9.91553e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.90000e+02 -1.54400e+01 -4.28493e-02 1.39298e-01 1.00000e+00 -8.63927e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.91000e+02 -2.10800e+01 -1.29119e-01 3.40236e-01 9.06367e-01 -6.75084e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.92000e+02 -1.96700e+01 -1.76284e-01 1.95088e-01 9.14021e-01 -5.03165e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.93000e+02 -1.89400e+01 -8.60996e-02 2.02110e-01 9.29004e-01 -7.06537e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.94000e+02 -1.96900e+01 -4.99650e-02 2.93359e-01 1.00000e+00 -8.97292e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.00000e+01 4.95000e+02 -2.30400e+01 -3.19954e-02 1.94353e-01 9.00939e-01 -9.37353e-01 -9.58706e-02 3.12295e-01 9.15797e-01 -8.54782e-01 5.74310e-02 1.54813e-01 1.18638e-01 2.15319e-01 5.17747e-01 4.24557e-01 5.19981e-01 3.97962e-01 4.48891e-01 5.16654e-01
3.10000e+01 4.96000e+02 -1.70200e+01 -1.72830e-02 6.34686e-02 8.78606e-01 -1.00000e+00 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 4.97000e+02 -1.76300e+01 -5.46336e-02 2.75772e-01 8.87225e-01 -5.56088e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 4.98000e+02 -1.74100e+01 -1.07734e-01 3.15062e-01 8.23960e-01 -8.51051e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 4.99000e+02 -1.66200e+01 -3.67433e-02 2.79170e-01 7.93787e-01 -8.56475e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.00000e+02 -2.03600e+01 -7.50361e-02 2.72249e-01 1.00000e+00 -7.06188e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.01000e+02 -1.54700e+01 -5.71432e-02 3.41047e-01 9.41339e-01 -8.90180e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.02000e+02 -1.27300e+01 -2.25055e-01 3.38187e-01 7.54227e-01 -9.31885e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.03000e+02 -1.53300e+01 -8.29254e-02 2.12407e-01 9.52862e-01 -6.79447e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.04000e+02 -1.87800e+01 -8.43196e-02 3.55061e-01 8.76547e-01 -1.00000e+00 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.05000e+02 -1.61600e+01 -4.50707e-03 2.77006e-01 8.48480e-01 -8.38261e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.06000e+02 -1.68400e+01 -8.13365e-02 3.93865e-01 1.00000e+00 -8.58796e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.07000e+02 -1.32200e+01 -1.64170e-01 4.24062e-01 8.22415e-01 -8.33267e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.08000e+02 -1.82200e+01 -5.26081e-02 2.44941e-01 8.66022e-01 -1.00000e+00 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.09000e+02 -1.71000e+01 -1.77669e-01 1.81410e-01 9.04455e-01 -9.76834e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.10000e+02 -1.26500e+01 -9.34886e-02 2.11069e-01 1.00000e+00 -8.62314e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.10000e+01 5.11000e+02 -1.45700e+01 -3.97758e-02 1.48702e-01 8.68161e-01 -9.55046e-01 -8.70488e-02 2.77057e-01 8.87860e-01 -8.21284e-01 5.85266e-02 1.33072e-01 1.31424e-01 1.92457e-01 5.19350e-01 4.19827e-01 5.29225e-01 3.90720e-01 4.54651e-01 5.38933e-01
3.20000e+01 5.12000e+02 -2.11700e+01 -3.89659e-02 3.22341e-01 9.21003e-01 -9.25101e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.13000e+02 -1.65200e+01 -4.50214e-02 2.24536e-01 9.90668e-01 -9.31411e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.14000e+02 -1.81200e+01 -7.23698e-02 2.43013e-01 8.76498e-01 -9.00826e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.15000e+02 -2.50000e+01 -1.91675e-01 2.11214e-01 8.55613e-01 -6.08191e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.16000e+02 -1.43400e+01 -6.61514e-03 9.33696e-02 1.00000e+00 -8.70286e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.17000e+02 -1.89600e+01 -1.05449e-01 2.28828e-01 9.15996e-01 -8.46412e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.18000e+02 -2.32200e+01 -1.15174e-01 4.38510e-01 8.53649e-01 -7.87647e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.19000e+02 -1.70500e+01 -2.16255e-02 2.60203e-01 8.99896e-01 -6.91366e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.20000e+02 -1.54400e+01 -3.40261e-02 5.99239e-01 9.73769e-01 -5.87645e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.21000e+02 -1.97200e+01 -2.01933e-01 3.23487e-01 7.69430e-01 -9.65018e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.22000e+02 -1.41200e+01 -3.37429e-02 4.27181e-01 9.70265e-01 -7.67643e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.23000e+02 -1.68800e+01 -1.00850e-01 2.07000e-01 7.91386e-01 -9.67135e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.24000e+02 -1.88600e+01 -9.69763e-03 2.68296e-01 9.11218e-01 -1.00000e+00 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.25000e+02 -2.26900e+01 1.66644e-02 5.34380e-01 9.71752e-01 -7.92705e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.26000e+02 -1.88700e+01 -1.56591e-01 1.75014e-01 9.53020e-01 -9.48237e-01 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.20000e+01 5.27000e+02 -1.96700e+01 -1.33506e-01 2.54476e-01 8.97499e-01 -1.00000e+00 -7.65993e-02 2.75684e-01 9.13627e-01 -8.43355e-01 5.52278e-02 1.18277e-01 1.04009e-01 1.83991e-01 5.25531e-01 4.21694e-01 5.21770e-01 3.85180e-01 4.57090e-01 5.51826e-01
3.30000e+01 5.28000e+02 -2.12500e+01 -3.42436e-02 3.14182e-01 9.52250e-01 -7.18807e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.29000e+02 -1.90400e+01 -1.23988e-01 5.24974e-01 8.39365e-01 -9.14730e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.30000e+02 -1.50200e+01 -1.26036e-01 2.97382e-01 9.30722e-01 -7.25298e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.31000e+02 -1.53500e+01 -6.12497e-02 3.75614e-01 9.80539e-01 -5.45055e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.32000e+02 -1.81400e+01 -1.08633e-01 1.72407e-01 6.61025e-01 -9.09399e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.33000e+02 -1.61100e+01 -4.79714e-02 5.82990e-01 1.00000e+00 -7.59596e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.34000e+02 -1.55500e+01 -9.15837e-02 5.13153e-01 8.06640e-01 -8.28872e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.35000e+02 -2.05100e+01 -1.53866e-01 2.60267e-01 7.31566e-01 -9.42493e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.36000e+02 -1.89400e+01 -5.47526e-02 3.26297e-01 1.00000e+00 -8.52283e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.37000e+02 -1.74300e+01 -7.19757e-02 3.30520e-01 9.06817e-01 -7.33885e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.38000e+02 -1.67600e+01 -8.41975e-02 2.14992e-01 8.27903e-01 -9.18520e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.39000e+02 -2.10000e+01 -1.47476e-01 4.59345e-01 9.46433e-01 -7.56637e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.40000e+02 -1.89600e+01 2.69824e-02 3.60507e-01 8.38754e-01 -7.56845e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.41000e+02 -1.74100e+01 -2.57124e-01 3.02544e-01 7.84038e-01 -8.40774e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.42000e+02 -1.55300e+01 -6.22354e-02 3.16281e-01 9.09757e-01 -9.03793e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.30000e+01 5.43000e+02 -1.87700e+01 -1.99269e-01 3.20366e-01 9.03114e-01 -8.57308e-01 -1.08407e-01 3.51797e-01 8.85936e-01 -7.67881e-01 7.49996e-02 1.44528e-01 9.67956e-02 1.79926e-01 5.20667e-01 4.27361e-01 5.13424e-01 3.76000e-01 4.58499e-01 5.67222e-01
3.40000e+01 5.44000e+02 -1.18600e+01 -1.60619e-01 6.05133e-01 8.63957e-01 -9.69954e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.45000e+02 -1.80700e+01 -5.75997e-02 4.59834e-01 8.58106e-01 -8.94342e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.46000e+02 -1.67100e+01 -1.06699e-01 3.01273e-01 9.71456e-01 -5.37818e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.47000e+02 -1.75600e+01 -1.27206e-01 4.92958e-01 9.52406e-01 -6.15076e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.48000e+02 -1.48100e+01 -3.37492e-02 5.12487e-01 9.81435e-01 -8.29452e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.49000e+02 -2.05200e+01 -1.18677e-01 3.74147e-01 9.05934e-01 -9.89343e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.50000e+02 -1.65400e+01 -5.21328e-02 3.51806e-01 9.65729e-01 -9.13783e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.51000e+02 -2.03900e+01 -9.55589e-02 2.55226e-01 7.58774e-01 -8.62380e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.52000e+02 -2.26600e+01 -2.35892e-02 2.32800e-01 1.00000e+00 -7.72129e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.53000e+02 -1.80900e+01 -3.04926e-02 3.95446e-01 9.10164e-01 -7.59420e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.54000e+02 -2.00600e+01 -2.64011e-02 2.88498e-01 8.42725e-01 -9.00548e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.55000e+02 -1.71200e+01 -1.59299e-01 2.15487e-01 9.65605e-01 -8.75143e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.56000e+02 -2.02800e+01 -6.46933e-02 4.38108e-01 9.30991e-01 -4.49831e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.57000e+02 -1.50000e+01 -1.32097e-01 4.02367e-01 7.90371e-01 -9.67947e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.58000e+02 -1.72600e+01 -7.61444e-03 3.36032e-01 8.69303e-01 -9.84628e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.40000e+01 5.59000e+02 -2.18300e+01 -2.24910e-01 3.99343e-01 8.01534e-01 -7.56034e-01 -1.00111e-01 3.57271e-01 8.84100e-01 -8.14055e-01 7.19235e-02 1.27692e-01 9.25802e-02 1.64285e-01 5.12301e-01 4.27733e-01 4.96649e-01 3.77013e-01 4.56914e-01 5.69576e-01
3.50000e+01 5.60000e+02 -2.11300e+01 -1.26125e-01 3.27676e-01 7.92116e-01 -7.62035e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.61000e+02 -1.95800e+01 -1.13852e-01 3.60868e-01 7.75173e-01 -1.00000e+00 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.62000e+02 -1.97200e+01 -2.28175e-01 1.94877e-01 9.25516e-01 -7.30761e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.63000e+02 -1.84800e+01 -3.14227e-02 3.42812e-01 9.48839e-01 -5.93445e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.64000e+02 -2.08700e+01 -9.04998e-02 2.73357e-01 9.14557e-01 -7.77620e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.65000e+02 -1.32800e+01 -9.53985e-02 4.79286e-01 8.69236e-01 -6.54092e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.66000e+02 -1.88500e+01 -6.59247e-02 4.85624e-01 9.40226e-01 -6.38416e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.67000e+02 -1.61300e+01 -7.93701e-02 1.85362e-01 8.67169e-01 -5.69411e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.68000e+02 -1.73900e+01 -7.73388e-02 9.96780e-02 9.95972e-01 -7.01134e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.69000e+02 -1.72900e+01 -5.14054e-02 8.73618e-03 7.48025e-01 -7.90542e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.70000e+02 -1.90500e+01 -3.54203e-02 3.15659e-01 1.00000e+00 -7.90923e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.71000e+02 -1.81700e+01 -6.75062e-02 2.86190e-01 7.98890e-01 -8.95633e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.72000e+02 -1.81000e+01 -6.10487e-02 1.48861e-01 9.47363e-01 -7.00398e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.73000e+02 -1.97600e+01 -7.65420e-02 3.35721e-01 8.91703e-01 -8.45241e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.74000e+02 -1.88700e+01 -1.01361e-01 3.94580e-01 9.31002e-01 -8.29008e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.50000e+01 5.75000e+02 -1.58500e+01 -1.11656e-01 4.09541e-01 8.25787e-01 -6.52150e-01 -9.57152e-02 3.24936e-01 8.84365e-01 -7.85217e-01 7.67309e-02 1.22218e-01 9.20537e-02 1.64701e-01 5.13900e-01 4.28279e-01 4.80757e-01 3.73046e-01 4.59801e-01 5.62458e-01
3.60000e+01 5.76000e+02 -1.65000e+01 -2.19495e-01 2.51461e-01 6.85084e-01 -1.00000e+00 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.77000e+02 -1.89200e+01 1.13575e-01 3.37997e-01 8.83145e-01 -9.95951e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.78000e+02 -1.67800e+01 -6.02226e-02 1.88161e-01 8.98672e-01 -4.93403e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.79000e+02 -1.52600e+01 -4.64642e-02 4.04137e-01 9.20701e-01 -8.24863e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.80000e+02 -1.99800e+01 -1.31700e-01 3.13062e-01 9.13074e-01 -7.11985e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.81000e+02 -1.96500e+01 -9.33712e-02 2.73525e-01 8.63777e-01 -8.87253e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.82000e+02 -2.29300e+01 -9.41581e-02 2.56014e-01 8.49042e-01 -8.29210e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.83000e+02 -2.17100e+01 -4.14979e-02 2.83626e-01 9.90265e-01 -7.55550e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.84000e+02 -1.96900e+01 -9.56479e-02 3.47389e-01 9.49994e-01 -7.14136e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.85000e+02 -1.65100e+01 -1.21935e-01 2.20878e-01 7.69744e-01 -7.17166e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.86000e+02 -1.93600e+01 -7.33108e-02 2.55936e-01 9.11992e-01 -7.93461e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.87000e+02 -2.21000e+01 -1.13855e-01 3.11928e-01 9.42309e-01 -8.42501e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.88000e+02 -1.93000e+01 -1.98301e-02 2.43519e-01 8.57960e-01 -8.32599e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.89000e+02 -2.03600e+01 -4.48743e-02 3.74976e-01 9.58263e-01 -6.86476e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.90000e+02 -1.53800e+01 -2.75347e-02 1.68775e-01 9.73521e-01 -8.92211e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.60000e+01 5.91000e+02 -2.05100e+01 -5.48782e-02 2.43148e-01 8.26301e-01 -7.63383e-01 -1.11532e-01 3.14614e-01 8.76231e-01 -7.94747e-01 7.36377e-02 1.02996e-01 9.05123e-02 1.48353e-01 5.11607e-01 4.34367e-01 4.66988e-01 3.71637e-01 4.60930e-01 5.54776e-01
3.70000e+01 5.92000e+02 -1.61000e+01 -7.15327e-02 2.89054e-01 9.97702e-01 -8.19001e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 5.93000e+02 -1.89900e+01 -1.52699e-01 3.72879e-01 8.72220e-01 -7.90279e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 5.94000e+02 -2.12400e+01 -4.67450e-02 2.36860e-01 9.05222e-01 -7.63057e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 5.95000e+02 -2.10600e+01 -1.10690e-01 2.92007e-01 9.35667e-01 -9.04217e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 5.96000e+02 -1.82600e+01 -1.67375e-01 2.62694e-01 7.67659e-01 -6.38850e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 5.97000e+02 -1.86800e+01 -9.65149e-02 2.58788e-01 8.27492e-01 -7.23590e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 5.98000e+02 -1.73000e+01 -9.03176e-02 3.12808e-01 8.84437e-01 -7.86600e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 5.99000e+02 -2.11600e+01 -1.81336e-03 1.45692e-01 9.63580e-01 -8.32024e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.00000e+02 -2.48800e+01 -1.25871e-01 2.66153e-01 9.03356e-01 -8.88187e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.01000e+02 -1.89400e+01 -1.63452e-01 3.17400e-01 8.55583e-01 -7.96699e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.02000e+02 -1.67700e+01 -4.74933e-02 3.01838e-01 9.23137e-01 -7.47979e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.03000e+02 -2.05900e+01 -1.46612e-01 1.80952e-01 8.06173e-01 -8.15080e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.04000e+02 -2.24700e+01 -3.46966e-02 2.69176e-01 9.34168e-01 -8.66046e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.05000e+02 -1.51600e+01 -3.49335e-02 3.66461e-01 9.27191e-01 -7.08164e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.06000e+02 -1.74900e+01 -2.10712e-01 4.03130e-01 7.89542e-01 -6.60797e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.70000e+01 6.07000e+02 -2.03000e+01 -4.19072e-02 2.84740e-01 9.06414e-01 -6.79391e-01 -8.14900e-02 2.89186e-01 9.10359e-01 -7.89698e-01 6.78963e-02 9.11964e-02 8.68176e-02 1.26882e-01 5.10977e-01 4.40031e-01 4.56826e-01 3.70769e-01 4.61284e-01 5.46574e-01
3.80000e+01 6.08000e+02 -1.89900e+01 -1.06796e-01 3.48756e-01 8.66080e-01 -8.39796e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.09000e+02 -1.87900e+01 -8.13320e-02 2.85283e-01 8.71008e-01 -8.88746e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.10000e+02 -1.75400e+01 1.38626e-02 2.86512e-01 1.00000e+00 -7.32938e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.11000e+02 -1.60200e+01 -6.62537e-02 2.70857e-01 9.90145e-01 -6.35283e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.12000e+02 -1.90300e+01 -8.50260e-02 2.17042e-01 9.28357e-01 -8.72389e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.13000e+02 -1.33500e+01 -3.35464e-02 2.37928e-01 9.83239e-01 -8.16432e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.14000e+02 -1.97400e+01 -8.12307e-02 3.94548e-01 8.95113e-01 -9.27224e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.15000e+02 -1.85100e+01 -3.46689e-02 1.11156e-01 9.08086e-01 -9.94108e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.16000e+02 -1.21400e+01 -9.87323e-03 2.35492e-01 9.91438e-01 -7.39827e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.17000e+02 -1.76900e+01 -1.72021e-01 3.81411e-01 8.78037e-01 -8.85218e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.18000e+02 -1.56900e+01 -7.40754e-02 1.55847e-01 8.22152e-01 -8.08749e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.19000e+02 -1.80600e+01 -6.69592e-02 3.79296e-01 9.40369e-01 -9.94603e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.20000e+02 -2.03600e+01 -2.92128e-03 2.43644e-01 1.00000e+00 -8.02580e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.21000e+02 -1.39600e+01 -9.47603e-02 2.84470e-01 8.97781e-01 -9.46588e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.22000e+02 -2.26900e+01 -7.89373e-02 1.82862e-01 8.60627e-01 -9.72336e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.80000e+01 6.23000e+02 -1.49300e+01 -7.89545e-02 3.50761e-01 8.76954e-01 -8.82502e-01 -8.03664e-02 2.47141e-01 9.12363e-01 -8.46841e-01 6.50003e-02 9.10833e-02 7.56714e-02 1.21280e-01 5.16496e-01 4.46154e-01 4.52794e-01 3.68096e-01 4.60142e-01 5.35331e-01
3.90000e+01 6.24000e+02 -1.74900e+01 -5.28956e-02 3.31124e-01 8.04681e-01 -9.13871e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.25000e+02 -1.75700e+01 -6.44876e-02 2.30704e-01 9.28812e-01 -8.51925e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.26000e+02 -1.95100e+01 -8.66471e-02 4.07082e-01 9.15457e-01 -9.86686e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.27000e+02 -1.84800e+01 -4.67193e-02 2.83959e-01 9.43216e-01 -8.67981e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.28000e+02 -2.10900e+01 -1.76451e-02 2.38568e-01 9.70225e-01 -9.49475e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.29000e+02 -1.88900e+01 -4.83949e-02 2.82990e-01 9.24939e-01 -8.52064e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.30000e+02 -1.41800e+01 -6.05118e-02 2.25070e-01 9.28094e-01 -9.08531e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.31000e+02 -2.06800e+01 -5.54999e-02 2.37376e-01 9.45782e-01 -8.76182e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.32000e+02 -1.94300e+01 1.47711e-02 2.37401e-01 9.11596e-01 -9.36709e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.33000e+02 -1.58400e+01 1.02913e-01 2.13315e-01 9.61748e-01 -9.33181e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.34000e+02 -1.84100e+01 -1.42430e-01 8.50745e-02 8.34200e-01 -9.98640e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.35000e+02 -1.66600e+01 -9.64204e-02 1.82654e-01 8.83260e-01 -1.00000e+00 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.36000e+02 -1.81900e+01 -5.02297e-02 2.72635e-01 8.81005e-01 -9.14561e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.37000e+02 -1.70500e+01 1.81243e-02 1.92872e-01 1.00000e+00 -1.00000e+00 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.38000e+02 -1.68200e+01 -1.20747e-02 3.23252e-01 9.31454e-01 -8.52447e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
3.90000e+01 6.39000e+02 -1.80100e+01 1.12538e-02 3.82024e-01 9.67146e-01 -7.64875e-01 -6.72193e-02 2.56133e-01 9.04446e-01 -9.07482e-01 5.84014e-02 1.08801e-01 7.12615e-02 1.16729e-01 5.27063e-01 4.54135e-01 4.51058e-01 3.61140e-01 4.50831e-01 5.29737e-01
4.00000e+01 6.40000e+02 -1.47000e+01 -6.92200e-02 3.74083e-01 9.53222e-01 -8.01822e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.41000e+02 -1.97000e+01 -1.21215e-01 1.57497e-01 9.60761e-01 -1.00000e+00 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.42000e+02 -1.91400e+01 1.89638e-02 1.89568e-01 1.00000e+00 -1.00000e+00 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.43000e+02 -1.96100e+01 -2.69532e-02 2.01667e-01 1.00000e+00 -9.08396e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.44000e+02 -1.92500e+01 1.70836e-03 2.87799e-01 9.83438e-01 -8.35302e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.45000e+02 -1.70400e+01 -4.29448e-02 1.91133e-01 9.12351e-01 -9.27649e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.46000e+02 -1.89500e+01 5.79320e-02 2.79283e-01 1.00000e+00 -8.98140e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.47000e+02 -1.85600e+01 1.05460e-02 3.88713e-01 9.94637e-01 -7.12152e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.48000e+02 -1.59800e+01 -4.61766e-02 2.96486e-01 9.38712e-01 -8.13415e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.49000e+02 -1.86600e+01 -1.50089e-01 3.21513e-01 8.64449e-01 -7.68282e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.50000e+02 -1.48700e+01 -1.36493e-01 3.06865e-01 8.60383e-01 -1.00000e+00 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.51000e+02 -2.06000e+01 -1.19001e-01 3.22679e-01 8.59512e-01 -1.00000e+00 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.52000e+02 -2.42200e+01 -1.45107e-01 3.30383e-01 9.65488e-01 -8.92703e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.53000e+02 -1.19300e+01 -1.23679e-01 2.81815e-01 8.47457e-01 -9.98902e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.54000e+02 -1.74000e+01 -1.04821e-01 2.92993e-01 9.68209e-01 -8.05585e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.00000e+01 6.55000e+02 -2.19800e+01 -3.94605e-02 2.22280e-01 8.75507e-01 -9.76736e-01 -4.16099e-02 2.62497e-01 9.37012e-01 -9.24146e-01 5.85597e-02 9.23656e-02 6.44889e-02 1.23376e-01 5.38769e-01 4.57661e-01 4.49922e-01 3.49806e-01 4.39395e-01 5.36641e-01
4.10000e+01 6.56000e+02 -2.34100e+01 -3.61306e-02 2.78800e-01 9.74593e-01 -9.43121e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.57000e+02 -2.18100e+01 -5.98516e-02 3.14429e-01 9.69082e-01 -9.27897e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.58000e+02 -1.91300e+01 -9.35965e-02 3.35341e-01 9.57723e-01 -1.00000e+00 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.59000e+02 -1.97100e+01 -6.15336e-02 3.20469e-01 9.39380e-01 -7.29522e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.60000e+02 -1.75800e+01 1.91661e-02 2.75504e-01 9.50150e-01 -9.33338e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.61000e+02 -1.84400e+01 -5.08702e-02 2.71834e-01 1.00000e+00 -8.52184e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.62000e+02 -1.53100e+01 -1.51250e-02 2.22106e-01 1.00000e+00 -9.35542e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.63000e+02 -1.88500e+01 1.09559e-02 2.17279e-01 9.44162e-01 -8.94105e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.64000e+02 -1.60500e+01 -1.10490e-01 2.81954e-01 9.70905e-01 -7.59996e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.65000e+02 -1.93900e+01 1.28130e-02 1.51033e-01 8.70987e-01 -9.91924e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.66000e+02 -1.98400e+01 -7.66314e-02 3.24857e-01 1.00000e+00 -9.56545e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.67000e+02 -1.90200e+01 -6.12031e-02 2.49166e-01 9.25970e-01 -8.54986e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.68000e+02 -1.78400e+01 1.03284e-02 2.55412e-01 9.51072e-01 -9.18748e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.69000e+02 -1.78800e+01 -9.95797e-02 3.17285e-01 1.00000e+00 -8.89361e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.70000e+02 -1.62200e+01 -5.56949e-02 3.91716e-01 9.03741e-01 -7.75925e-01 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.10000e+01 6.71000e+02 -2.12300e+01 -6.58299e-02 2.13294e-01 8.93097e-01 -1.00000e+00 -8.34731e-02 2.73460e-01 9.37480e-01 -9.30632e-01 7.56713e-02 8.23736e-02 7.32727e-02 1.14038e-01 5.52178e-01 4.61368e-01 4.58737e-01 3.40155e-01 4.32073e-01 5.50321e-01
4.20000e+01 6.72000e+02 -1.69700e+01 -1.71294e-01 3.43375e-01 9.43819e-01 -9.47046e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.73000e+02 -1.91400e+01 -8.92160e-02 1.84840e-01 8.18838e-01 -9.06758e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.74000e+02 -2.21100e+01 1.76944e-02 2.72077e-01 9.05098e-01 -8.61457e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.75000e+02 -2.21300e+01 -9.93041e-02 2.65920e-01 9.02412e-01 -9.79311e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.76000e+02 -1.94300e+01 -6.32462e-02 2.57002e-01 9.96631e-01 -9.42910e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.77000e+02 -1.84700e+01 -4.22958e-02 2.53025e-01 1.00000e+00 -8.53643e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.78000e+02 -1.86600e+01 -1.41375e-02 2.18710e-01 8.84609e-01 -9.33439e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.79000e+02 -1.63500e+01 -1.00948e-01 2.28576e-01 1.00000e+00 -9.47341e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.80000e+02 -1.89900e+01 -6.40201e-02 3.46984e-01 9.09664e-01 -1.00000e+00 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.81000e+02 -1.79600e+01 4.19449e-02 2.83578e-01 1.00000e+00 -9.91082e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.82000e+02 -1.68000e+01 9.38105e-03 2.66219e-01 9.64021e-01 -9.56384e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.83000e+02 -1.97800e+01 -7.05092e-02 1.89848e-01 9.53790e-01 -9.11274e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.84000e+02 -2.19300e+01 -1.17788e-01 2.61202e-01 8.73672e-01 -8.58987e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.85000e+02 -1.76400e+01 -9.41516e-02 2.56024e-01 9.83479e-01 -9.23831e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.86000e+02 -2.12500e+01 -5.34918e-02 3.17329e-01 9.88603e-01 -7.80454e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.20000e+01 6.87000e+02 -1.68400e+01 -9.46641e-02 2.86825e-01 9.83375e-01 -8.71900e-01 -5.15524e-02 2.76661e-01 9.52310e-01 -9.39022e-01 6.10762e-02 7.19551e-02 6.59351e-02 1.08953e-01 5.58999e-01 4.63296e-01 4.81246e-01 3.54385e-01 4.31781e-01 5.42042e-01
4.30000e+01 6.88000e+02 -1.52600e+01 -9.24107e-02 4.03664e-01 9.10396e-01 -8.57584e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.89000e+02 -1.77500e+01 -6.71080e-02 2.34982e-01 8.31357e-01 -1.00000e+00 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.90000e+02 -2.26800e+01 -4.24269e-02 3.28235e-01 1.00000e+00 -9.04910e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.91000e+02 -1.93800e+01 -1.14894e-01 2.74598e-01 8.81148e-01 -8.08652e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.92000e+02 -1.75000e+01 -8.07588e-03 2.93848e-01 9.03303e-01 -8.38384e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.93000e+02 -2.14600e+01 -9.56144e-02 3.11192e-01 9.53977e-01 -8.22611e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.94000e+02 -2.27400e+01 -7.90907e-02 3.05929e-01 8.92874e-01 -9.61005e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.95000e+02 -1.75600e+01 -1.00704e-02 3.04765e-01 9.23610e-01 -8.16726e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.96000e+02 -1.66300e+01 -9.46723e-02 2.30513e-01 9.37635e-01 -9.07373e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.97000e+02 -1.59300e+01 -6.57394e-02 2.82496e-01 9.13953e-01 -9.58350e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.98000e+02 -1.53600e+01 -5.86696e-02 2.87353e-01 8.82345e-01 -7.59123e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 6.99000e+02 -2.03000e+01 -9.77386e-02 1.75849e-01 9.21361e-01 -6.17375e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 7.00000e+02 -1.99100e+01 -6.12650e-02 3.16573e-01 8.70582e-01 -9.20054e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 7.01000e+02 -2.11400e+01 -1.33171e-01 2.32061e-01 7.35942e-01 -9.88798e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 7.02000e+02 -1.87000e+01 -5.12855e-02 1.83402e-01 8.33086e-01 -9.15360e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.30000e+01 7.03000e+02 -2.16600e+01 -5.82446e-02 2.69097e-01 9.65671e-01 -9.17938e-01 -6.38187e-02 2.69859e-01 9.17023e-01 -8.81669e-01 5.96654e-02 6.36380e-02 6.51433e-02 1.02732e-01 5.57939e-01 4.60331e-01 5.00911e-01 3.59810e-01 4.34675e-01 5.41971e-01
4.40000e+01 7.04000e+02 -1.99000e+01 -9.25561e-02 2.84515e-01 9.18629e-01 -9.00513e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.05000e+02 -1.67000e+01 -1.36965e-01 2.90229e-01 8.48807e-01 -9.15684e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.06000e+02 -2.40200e+01 -1.15017e-01 2.72620e-01 8.60668e-01 -8.25836e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.07000e+02 -2.19700e+01 -1.26268e-01 2.87678e-01 9.12189e-01 -8.57355e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.08000e+02 -1.69400e+01 -1.39711e-01 3.14528e-01 8.59664e-01 -9.90843e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.09000e+02 -1.96500e+01 -6.38301e-02 2.52067e-01 9.08923e-01 -8.81794e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.10000e+02 -1.54200e+01 -1.11283e-01 2.38039e-01 8.94473e-01 -8.98167e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.11000e+02 -1.82800e+01 -1.36876e-01 2.91433e-01 8.83186e-01 -9.12574e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.12000e+02 -2.25200e+01 -7.45772e-02 2.18716e-01 8.54858e-01 -1.00000e+00 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.13000e+02 -1.74000e+01 -1.77217e-02 3.37197e-01 9.83813e-01 -8.77524e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.14000e+02 -1.90300e+01 -1.35369e-01 3.23377e-01 8.78562e-01 -9.01144e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.15000e+02 -1.75400e+01 -8.25898e-02 3.33462e-01 8.47918e-01 -9.81281e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.16000e+02 -1.50000e+01 -1.04401e-01 2.54481e-01 9.12791e-01 -7.08151e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.17000e+02 -1.97100e+01 -7.79380e-02 2.51307e-01 8.86012e-01 -8.16901e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.18000e+02 -1.54000e+01 -1.09354e-01 2.72577e-01 9.48004e-01 -9.06383e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.40000e+01 7.19000e+02 -1.57600e+01 -5.56892e-02 2.30984e-01 9.91870e-01 -9.49614e-01 -7.83835e-02 2.86686e-01 9.16869e-01 -8.94732e-01 5.05615e-02 6.10546e-02 6.95624e-02 9.88139e-02 5.53001e-01 4.53148e-01 4.95642e-01 3.63454e-01 4.44294e-01 5.35024e-01
4.50000e+01 7.20000e+02 -1.68800e+01 -9.89178e-03 1.93616e-01 9.64980e-01 -9.35976e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.21000e+02 -1.68900e+01 -1.15100e-01 3.15518e-01 8.89591e-01 -9.21291e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.22000e+02 -1.89500e+01 -1.02996e-01 2.36017e-01 9.28240e-01 -9.40471e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.23000e+02 -2.25200e+01 -1.06766e-01 2.56566e-01 9.02249e-01 -9.04367e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.24000e+02 -1.89300e+01 -9.15076e-02 3.17672e-01 9.16025e-01 -9.18221e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.25000e+02 -2.03200e+01 -8.96473e-02 2.70493e-01 9.08488e-01 -8.56688e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.26000e+02 -1.72400e+01 -8.93957e-02 2.88509e-01 9.19461e-01 -8.72120e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.27000e+02 -1.68100e+01 -1.40446e-01 2.35423e-01 8.96574e-01 -8.69572e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.28000e+02 -1.69300e+01 -1.48499e-01 2.86226e-01 8.36934e-01 -8.71638e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.29000e+02 -1.75100e+01 -8.02749e-02 2.92118e-01 8.09649e-01 -7.46224e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.30000e+02 -1.91200e+01 -8.57723e-02 3.22407e-01 9.78045e-01 -8.42958e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.31000e+02 -1.98700e+01 -3.27879e-02 1.73002e-01 8.30669e-01 -9.95051e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.32000e+02 -1.91300e+01 -7.00234e-02 2.16216e-01 8.87434e-01 -9.82805e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.33000e+02 -1.64300e+01 -1.26452e-01 3.16089e-01 8.36650e-01 -9.28404e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.34000e+02 -1.97100e+01 -9.67389e-02 2.47128e-01 8.85716e-01 -8.79908e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.50000e+01 7.35000e+02 -1.24600e+01 -7.24530e-02 1.27519e-01 8.95868e-01 -8.85027e-01 -1.00611e-01 2.62922e-01 8.80067e-01 -8.84083e-01 4.78370e-02 5.68275e-02 6.23498e-02 8.85621e-02 5.47556e-01 4.42512e-01 4.82589e-01 3.63800e-01 4.49872e-01 5.32505e-01
4.60000e+01 7.36000e+02 -1.80400e+01 -6.00358e-02 2.58251e-01 8.62429e-01 -9.42803e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.37000e+02 -1.72400e+01 -7.83592e-02 2.09723e-01 8.20822e-01 -9.59168e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.38000e+02 -2.41500e+01 -4.95022e-02 2.82648e-01 9.86371e-01 -8.62457e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.39000e+02 -2.02600e+01 -9.90292e-02 2.87018e-01 8.18874e-01 -8.89923e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.40000e+02 -2.06400e+01 -1.16484e-01 2.83069e-01 9.04965e-01 -9.06256e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.41000e+02 -1.82200e+01 -5.52076e-02 2.29449e-01 8.59443e-01 -9.51436e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.42000e+02 -1.78100e+01 -7.56249e-02 2.41782e-01 9.06939e-01 -1.00000e+00 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.43000e+02 -1.83000e+01 -1.14799e-01 2.48100e-01 8.88382e-01 -8.06389e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.44000e+02 -1.97000e+01 -9.73274e-02 3.68033e-01 1.00000e+00 -8.72287e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.45000e+02 -1.81100e+01 -1.49292e-01 2.33429e-01 8.46892e-01 -9.79883e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.46000e+02 -2.22400e+01 -4.06899e-02 2.13544e-01 9.00293e-01 -8.90002e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.47000e+02 -2.03800e+01 -1.23527e-01 2.61274e-01 8.57801e-01 -8.97314e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.48000e+02 -1.73000e+01 -5.23708e-02 3.14624e-01 9.14698e-01 -7.90549e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.49000e+02 -2.06900e+01 -1.25848e-01 2.23912e-01 8.85997e-01 -9.54750e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.50000e+02 -1.88800e+01 -7.73287e-02 2.57805e-01 8.36218e-01 -8.23653e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.60000e+01 7.51000e+02 -2.16500e+01 -8.67105e-02 2.76052e-01 8.81279e-01 -7.68600e-01 -8.78619e-02 2.51213e-01 8.99024e-01 -9.09837e-01 4.88987e-02 5.14822e-02 6.63287e-02 8.25088e-02 5.41525e-01 4.27401e-01 4.72149e-01 3.56898e-01 4.47044e-01 5.38957e-01
4.70000e+01 7.52000e+02 -1.33500e+01 -1.38314e-01 3.05951e-01 9.38443e-01 -8.06831e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.53000e+02 -1.60600e+01 -7.96810e-02 3.10722e-01 9.31350e-01 -8.82014e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.54000e+02 -2.48100e+01 -2.11648e-02 2.53047e-01 1.00000e+00 -8.50878e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.55000e+02 -2.05500e+01 -3.81451e-02 2.41766e-01 9.37938e-01 -9.32058e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.56000e+02 -2.19200e+01 -9.58395e-02 2.49913e-01 9.09052e-01 -9.43180e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.57000e+02 -1.54700e+01 -8.99791e-02 2.72934e-01 9.58462e-01 -8.42988e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.58000e+02 -1.63800e+01 -8.35833e-02 2.48994e-01 9.74040e-01 -7.71835e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.59000e+02 -2.36200e+01 -1.13025e-01 2.71124e-01 8.81661e-01 -9.57338e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.60000e+02 -2.12300e+01 -1.27369e-01 2.41816e-01 7.98934e-01 -8.76965e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.61000e+02 -1.96500e+01 -8.68823e-02 2.82937e-01 9.02649e-01 -8.71011e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.62000e+02 -1.90400e+01 -1.59381e-02 3.00846e-01 8.98527e-01 -8.90030e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.63000e+02 -1.25700e+01 -2.91384e-02 2.19075e-01 9.52644e-01 -8.30039e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.64000e+02 -1.73000e+01 -8.20288e-02 2.78987e-01 8.55572e-01 -9.05064e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.65000e+02 -1.32300e+01 -9.87083e-02 1.73941e-01 9.28121e-01 -8.85532e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.66000e+02 -1.75200e+01 -1.09308e-01 3.15574e-01 9.13916e-01 -8.74738e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.70000e+01 7.67000e+02 -1.82800e+01 -8.74653e-02 3.09547e-01 9.68149e-01 -8.28173e-01 -7.28263e-02 2.62137e-01 9.20808e-01 -8.68092e-01 4.33985e-02 4.71588e-02 5.92819e-02 7.88690e-02 5.35841e-01 4.13497e-01 4.64565e-01 3.55295e-01 4.34740e-01 5.31818e-01
4.80000e+01 7.68000e+02 -1.70500e+01 -2.47509e-02 2.08892e-01 9.67585e-01 -7.85792e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.69000e+02 -1.75200e+01 -6.97254e-02 2.03568e-01 9.52411e-01 -9.42592e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.70000e+02 -1.81700e+01 -1.12162e-01 3.44741e-01 9.12528e-01 -9.77801e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.71000e+02 -1.66800e+01 -5.83426e-02 2.88836e-01 8.98162e-01 -8.11788e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.72000e+02 -1.91700e+01 -6.04109e-02 2.65617e-01 8.65952e-01 -9.39979e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.73000e+02 -2.25500e+01 -5.66233e-02 2.44596e-01 8.40312e-01 -1.00000e+00 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.74000e+02 -1.90600e+01 -1.13839e-01 3.07162e-01 9.22121e-01 -9.95887e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.75000e+02 -1.42200e+01 -2.23979e-02 2.05557e-01 9.53230e-01 -9.19858e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.76000e+02 -2.00000e+01 -5.01001e-02 2.08950e-01 8.84113e-01 -8.64020e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.77000e+02 -2.05000e+01 -6.04684e-02 2.98387e-01 9.08608e-01 -8.35327e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.78000e+02 -1.66100e+01 -1.77910e-02 2.51814e-01 9.20264e-01 -9.74709e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.79000e+02 -1.98000e+01 -1.00931e-01 2.73366e-01 9.09338e-01 -8.87826e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.80000e+02 -1.60000e+01 -8.58388e-02 2.80182e-01 8.93482e-01 -7.92666e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.81000e+02 -1.82100e+01 -1.25357e-01 2.47122e-01 8.71624e-01 -9.31085e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.82000e+02 -1.53800e+01 -9.39488e-02 2.59880e-01 8.33718e-01 -9.37584e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.80000e+01 7.83000e+02 -2.16200e+01 -1.33995e-01 2.48172e-01 8.67920e-01 -9.09086e-01 -7.36553e-02 2.57938e-01 9.16410e-01 -9.04073e-01 4.29763e-02 3.76794e-02 6.19623e-02 7.88578e-02 5.39714e-01 4.05070e-01 4.56303e-01 3.43423e-01 4.33836e-01 5.16512e-01
4.90000e+01 7.84000e+02 -2.12700e+01 -6.55947e-02 2.55809e-01 9.07655e-01 -9.67997e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.85000e+02 -1.62500e+01 -5.36567e-02 2.74442e-01 9.12593e-01 -9.12663e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.86000e+02 -1.96400e+01 -9.51469e-02 2.33897e-01 8.47410e-01 -1.00000e+00 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.87000e+02 -1.39200e+01 -1.12562e-01 2.68308e-01 8.24939e-01 -9.33805e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.88000e+02 -1.89800e+01 -1.68306e-02 2.25533e-01 9.08907e-01 -8.95007e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.89000e+02 -1.93900e+01 -9.63282e-02 2.18681e-01 8.11761e-01 -8.40572e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.90000e+02 -1.69000e+01 -8.87660e-02 2.61153e-01 8.42543e-01 -9.12542e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.91000e+02 -1.71900e+01 -4.43371e-02 3.07024e-01 9.68413e-01 -8.70565e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.92000e+02 -2.27200e+01 -1.02485e-01 2.40533e-01 8.16882e-01 -9.35154e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.93000e+02 -2.17700e+01 -1.12631e-01 2.35409e-01 8.53324e-01 -9.55905e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.94000e+02 -1.87000e+01 -8.70649e-02 2.82192e-01 9.04920e-01 -9.25858e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.95000e+02 -1.76100e+01 -8.34003e-02 2.91658e-01 8.09698e-01 -1.00000e+00 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.96000e+02 -1.77500e+01 -6.87322e-02 2.71514e-01 9.35940e-01 -9.85038e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.97000e+02 -2.26600e+01 -1.01208e-01 3.06287e-01 8.85330e-01 -8.53888e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.98000e+02 -2.24900e+01 -3.19039e-02 2.47812e-01 8.72668e-01 -8.58939e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
4.90000e+01 7.99000e+02 -1.74400e+01 -4.80751e-02 2.66253e-01 8.73747e-01 -9.16634e-01 -8.18002e-02 2.56881e-01 8.74920e-01 -9.23352e-01 4.21124e-02 3.54903e-02 6.13024e-02 7.12570e-02 5.42496e-01 4.00551e-01 4.46291e-01 3.40785e-01 4.33331e-01 5.05998e-01
5.00000e+01 8.00000e+02 -1.45800e+01 -6.75836e-02 2.35577e-01 8.42370e-01 -1.00000e+00 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.01000e+02 -2.04200e+01 -1.05414e-01 2.72457e-01 8.82120e-01 -9.10356e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.02000e+02 -2.11200e+01 -9.45777e-02 2.61743e-01 8.69446e-01 -9.08240e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.03000e+02 -1.80700e+01 -2.27987e-02 2.24825e-01 8.78117e-01 -9.75356e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.04000e+02 -1.34600e+01 -4.90516e-02 2.39215e-01 9.49814e-01 -8.37976e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.05000e+02 -1.97000e+01 -1.34431e-01 2.39380e-01 8.18581e-01 -8.91822e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.06000e+02 -2.03800e+01 -1.41963e-01 2.66409e-01 8.26871e-01 -8.46551e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.07000e+02 -1.75200e+01 -1.51594e-02 2.62109e-01 9.11602e-01 -7.42382e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.08000e+02 -1.76800e+01 -6.07985e-02 2.67005e-01 9.25288e-01 -8.73524e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.09000e+02 -1.84100e+01 -9.26532e-02 2.38452e-01 9.16874e-01 -9.48958e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.10000e+02 -1.89100e+01 -1.45171e-01 2.63012e-01 8.44700e-01 -8.39965e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.11000e+02 -1.44500e+01 -8.99849e-02 2.47594e-01 8.59368e-01 -9.27375e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.12000e+02 -1.74400e+01 -1.19159e-01 2.36153e-01 7.75606e-01 -8.84879e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.13000e+02 -1.61700e+01 -6.36705e-02 2.33048e-01 8.71581e-01 -9.42552e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.14000e+02 -1.50600e+01 -1.34476e-01 2.40303e-01 7.94075e-01 -9.30066e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.00000e+01 8.15000e+02 -2.11700e+01 -3.88698e-02 2.55881e-01 8.22464e-01 -8.82636e-01 -8.39145e-02 2.56841e-01 8.62434e-01 -9.09863e-01 4.09966e-02 3.32151e-02 5.84107e-02 7.14833e-02 5.41822e-01 3.93395e-01 4.37151e-01 3.45874e-01 4.26786e-01 4.94675e-01
5.10000e+01 8.16000e+02 -2.26900e+01 -2.18659e-01 2.77452e-01 7.62513e-01 -9.19010e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.17000e+02 -1.60900e+01 -8.42492e-02 2.47068e-01 7.50443e-01 -8.94224e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.18000e+02 -1.61700e+01 -7.48338e-02 2.69515e-01 8.96026e-01 -9.41981e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.19000e+02 -1.96900e+01 -6.92598e-02 2.84934e-01 8.85403e-01 -7.60637e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.20000e+02 -1.97600e+01 -1.23849e-01 2.15543e-01 8.45646e-01 -9.23476e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.21000e+02 -1.87300e+01 -1.59622e-01 2.75681e-01 8.17839e-01 -8.61091e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.22000e+02 -2.03400e+01 -1.36781e-01 2.51084e-01 8.30164e-01 -9.71623e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.23000e+02 -1.81200e+01 -8.98385e-02 2.66330e-01 8.04981e-01 -8.72132e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.24000e+02 -1.76500e+01 -6.15309e-02 2.85851e-01 8.90562e-01 -9.66680e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.25000e+02 -1.32600e+01 -1.54820e-01 2.62410e-01 7.79948e-01 -9.51919e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.26000e+02 -1.74200e+01 -6.55947e-02 2.22256e-01 8.91027e-01 -9.87051e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.27000e+02 -1.96600e+01 -1.66558e-01 2.64502e-01 8.31004e-01 -9.12655e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.28000e+02 -2.16600e+01 -7.85282e-02 2.62020e-01 7.86832e-01 -8.55839e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.29000e+02 -1.63300e+01 -1.61946e-01 2.44485e-01 7.82059e-01 -8.15002e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.30000e+02 -1.96000e+01 -8.49177e-02 2.89386e-01 9.40635e-01 -9.10873e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.10000e+01 8.31000e+02 -1.92200e+01 -7.13864e-02 2.78817e-01 8.58352e-01 -8.67617e-01 -9.92649e-02 2.58849e-01 8.48747e-01 -8.89080e-01 4.41394e-02 2.88764e-02 6.10177e-02 6.12602e-02 5.36801e-01 3.90851e-01 4.40637e-01 3.55263e-01 4.24070e-01 4.93059e-01
5.20000e+01 8.32000e+02 -1.22900e+01 -1.85956e-01 2.57740e-01 8.12734e-01 -8.84057e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.33000e+02 -1.95800e+01 -1.69063e-01 2.92243e-01 7.75074e-01 -8.89469e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.34000e+02 -2.11700e+01 -2.55176e-01 2.69035e-01 7.19658e-01 -9.82359e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.35000e+02 -1.74400e+01 -1.81738e-01 2.61146e-01 7.63811e-01 -9.33184e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.36000e+02 -1.52000e+01 -1.53118e-01 2.75507e-01 8.21616e-01 -9.29326e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.37000e+02 -1.98200e+01 -1.03415e-01 2.59553e-01 7.77723e-01 -8.77134e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.38000e+02 -1.81700e+01 -9.92324e-02 2.50973e-01 8.07447e-01 -8.73996e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.39000e+02 -2.26700e+01 -1.50655e-01 2.51001e-01 8.04175e-01 -8.32381e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.40000e+02 -1.53800e+01 -1.07560e-01 2.41555e-01 7.44531e-01 -9.09221e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.41000e+02 -1.94900e+01 -1.57869e-01 2.65012e-01 8.09702e-01 -8.63913e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.42000e+02 -1.58300e+01 -2.02380e-01 2.71475e-01 7.06014e-01 -8.75639e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.43000e+02 -2.33800e+01 -1.06525e-01 2.59509e-01 8.07548e-01 -9.68772e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.44000e+02 -1.76200e+01 -1.62445e-01 2.40662e-01 7.66058e-01 -9.33035e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.45000e+02 -1.81300e+01 -1.36192e-01 2.42122e-01 8.03132e-01 -7.94954e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.46000e+02 -1.21300e+01 -1.38460e-01 2.71904e-01 9.05018e-01 -8.33609e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.20000e+01 8.47000e+02 -1.62600e+01 -1.21286e-02 2.54556e-01 7.99826e-01 -9.23178e-01 -1.36881e-01 2.66147e-01 8.16646e-01 -8.95416e-01 5.74218e-02 2.66486e-02 6.56785e-02 6.19328e-02 5.41149e-01 3.93875e-01 4.59747e-01 3.47481e-01 4.22622e-01 4.86813e-01
5.30000e+01 8.48000e+02 -2.10100e+01 -1.07422e-01 2.78923e-01 7.37391e-01 -9.30718e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.49000e+02 -1.97200e+01 -1.62985e-01 2.49918e-01 7.71026e-01 -9.97064e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.50000e+02 -1.78000e+01 -8.87067e-02 3.00869e-01 9.32211e-01 -9.37299e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.51000e+02 -2.11800e+01 -1.15574e-01 2.74918e-01 8.24058e-01 -8.76385e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.52000e+02 -2.00800e+01 -1.49773e-01 2.65959e-01 7.72804e-01 -1.00000e+00 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.53000e+02 -1.81200e+01 -1.17960e-01 2.72405e-01 7.61786e-01 -8.12136e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.54000e+02 -1.70800e+01 -1.80038e-01 2.29431e-01 7.51712e-01 -9.24185e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.55000e+02 -1.84000e+01 -1.20861e-01 2.83455e-01 8.51437e-01 -7.96936e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.56000e+02 -1.96700e+01 -1.16217e-01 3.00812e-01 8.07483e-01 -9.20207e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.57000e+02 -1.86800e+01 -1.22716e-01 2.40124e-01 8.06981e-01 -9.77038e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.58000e+02 -1.69300e+01 -1.84166e-01 2.67142e-01 6.57906e-01 -9.10421e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.59000e+02 -1.74800e+01 -1.45209e-01 2.49467e-01 7.74894e-01 -9.53733e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.60000e+02 -1.51600e+01 -1.73331e-01 2.71108e-01 7.45084e-01 -8.87661e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.61000e+02 -1.92300e+01 -1.89060e-01 2.42323e-01 7.58698e-01 -9.50030e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.62000e+02 -1.63000e+01 -1.92937e-01 2.27396e-01 7.37104e-01 -9.18255e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.30000e+01 8.63000e+02 -2.48700e+01 -1.18666e-01 2.37079e-01 8.84650e-01 -9.29025e-01 -1.52191e-01 2.61976e-01 7.86170e-01 -9.07940e-01 6.34992e-02 2.52812e-02 7.14539e-02 6.46934e-02 5.56898e-01 3.98602e-01 4.70318e-01 3.17331e-01 4.22826e-01 4.81252e-01
5.40000e+01 8.64000e+02 -2.04700e+01 -2.07104e-01 1.91017e-01 7.90634e-01 -9.14811e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.65000e+02 -1.82600e+01 -3.27527e-02 2.94469e-01 9.02687e-01 -8.17413e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.66000e+02 -1.73900e+01 -2.19163e-01 2.76141e-01 7.56947e-01 -9.65213e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.67000e+02 -1.55000e+01 -1.01916e-01 2.53127e-01 8.50568e-01 -9.07367e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.68000e+02 -2.24900e+01 -9.89838e-02 2.81793e-01 9.09197e-01 -8.94952e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.69000e+02 -1.88700e+01 -1.16334e-01 2.51713e-01 7.57066e-01 -9.72596e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.70000e+02 -1.91600e+01 -1.88451e-01 3.00382e-01 8.86314e-01 -8.39270e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.71000e+02 -2.03400e+01 -1.62180e-01 2.62352e-01 8.57004e-01 -9.32444e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.72000e+02 -1.61600e+01 -2.01602e-01 2.71221e-01 8.27212e-01 -8.91732e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.73000e+02 -1.68600e+01 -2.12008e-01 2.16298e-01 8.14427e-01 -9.55940e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.74000e+02 -1.81600e+01 -1.98611e-01 2.64912e-01 7.86358e-01 -9.51090e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.75000e+02 -2.27200e+01 -3.05380e-02 2.25991e-01 8.98299e-01 -9.25080e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.76000e+02 -2.04000e+01 -1.12733e-01 2.53534e-01 8.87573e-01 -9.03193e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.77000e+02 -1.94500e+01 -5.33956e-02 2.10505e-01 8.22615e-01 -9.01527e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.78000e+02 -1.82500e+01 -1.87682e-01 2.91401e-01 7.92540e-01 -8.33843e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.40000e+01 8.79000e+02 -1.81200e+01 -4.51958e-02 2.53018e-01 8.34850e-01 -8.69319e-01 -1.23665e-01 2.57294e-01 8.26385e-01 -9.31051e-01 6.52362e-02 2.48546e-02 8.71019e-02 6.01237e-02 5.59364e-01 4.13121e-01 4.73774e-01 2.90742e-01 4.22859e-01 4.74968e-01
5.50000e+01 8.80000e+02 -1.49000e+01 -8.09032e-02 2.40597e-01 9.11545e-01 -9.05167e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.81000e+02 -1.77600e+01 -1.49056e-01 2.42759e-01 7.86663e-01 -8.93234e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.82000e+02 -1.75300e+01 -5.16762e-02 2.51583e-01 9.16268e-01 -9.01518e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.83000e+02 -1.67100e+01 -1.27339e-01 2.15395e-01 9.50477e-01 -9.11561e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.84000e+02 -2.12600e+01 -9.48522e-02 2.33144e-01 8.45929e-01 -9.25831e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.85000e+02 -1.85500e+01 -2.64613e-02 2.26596e-01 9.08245e-01 -8.27637e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.86000e+02 -1.80900e+01 -1.38853e-01 2.71137e-01 8.05217e-01 -1.00000e+00 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.87000e+02 -1.53500e+01 -5.98942e-02 3.04055e-01 8.10350e-01 -9.40483e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.88000e+02 -2.41100e+01 -2.32183e-02 2.24740e-01 9.63154e-01 -9.37650e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.89000e+02 -2.41500e+01 -1.52923e-01 2.69238e-01 8.44186e-01 -9.08263e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.90000e+02 -2.00100e+01 -3.65416e-02 2.09038e-01 8.94369e-01 -9.34060e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.91000e+02 -2.11100e+01 -1.64816e-01 3.05027e-01 8.44051e-01 -8.75475e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.92000e+02 -1.78900e+01 -5.40789e-02 2.69422e-01 9.56353e-01 -9.92575e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.93000e+02 -2.12200e+01 -1.63295e-01 2.66565e-01 7.92036e-01 -9.54820e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.94000e+02 -1.89600e+01 -1.43444e-01 2.35379e-01 8.23615e-01 -9.83748e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.50000e+01 8.95000e+02 -1.62600e+01 -1.00463e-02 2.18216e-01 9.32888e-01 -9.38341e-01 -1.00231e-01 2.45610e-01 8.78788e-01 -9.10846e-01 6.26079e-02 3.10062e-02 6.79875e-02 5.61168e-02 5.55179e-01 4.25999e-01 4.64214e-01 2.87543e-01 4.23904e-01 4.64236e-01
5.60000e+01 8.96000e+02 -1.96200e+01 -1.65868e-01 2.59436e-01 7.94516e-01 -9.66738e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 8.97000e+02 -1.96600e+01 -9.60403e-02 2.32899e-01 8.45599e-01 -9.02361e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 8.98000e+02 -1.82400e+01 -1.10989e-01 2.56599e-01 8.93742e-01 -9.26056e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 8.99000e+02 -1.88400e+01 -2.12127e-01 2.32183e-01 6.93072e-01 -9.77859e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.00000e+02 -1.79300e+01 6.08929e-04 2.32969e-01 9.99672e-01 -9.50688e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.01000e+02 -1.74900e+01 -1.06391e-01 2.45626e-01 8.38690e-01 -9.28429e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.02000e+02 -1.80600e+01 -1.19274e-01 2.56113e-01 7.56524e-01 -9.26637e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.03000e+02 -1.59100e+01 -8.13861e-02 2.69214e-01 7.70664e-01 -9.11143e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.04000e+02 -1.54800e+01 -1.26657e-01 2.43029e-01 8.14478e-01 -9.17721e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.05000e+02 -1.53500e+01 -1.34544e-01 3.54753e-01 9.17324e-01 -8.54935e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.06000e+02 -1.97400e+01 -1.66936e-01 2.56604e-01 7.46453e-01 -9.81156e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.07000e+02 -2.18600e+01 -1.22163e-01 2.48049e-01 8.62902e-01 -8.75176e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.08000e+02 -1.91700e+01 -5.72486e-02 2.99967e-01 1.00000e+00 -9.20701e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.09000e+02 -1.96100e+01 -6.69670e-02 2.79549e-01 9.39592e-01 -9.02630e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.10000e+02 -2.11300e+01 -1.21942e-01 2.50457e-01 8.93540e-01 -9.40573e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.60000e+01 9.11000e+02 -1.77000e+01 -1.08641e-01 2.55427e-01 8.01987e-01 -8.81235e-01 -1.04591e-01 2.52421e-01 8.74747e-01 -9.22279e-01 6.20224e-02 3.23937e-02 7.61048e-02 4.54879e-02 5.68939e-01 4.39254e-01 4.62265e-01 2.77548e-01 4.17179e-01 4.65492e-01
5.70000e+01 9.12000e+02 -2.07900e+01 -9.28602e-02 2.45696e-01 8.97606e-01 -9.10344e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.13000e+02 -1.80800e+01 -3.46020e-02 2.44201e-01 9.56761e-01 -9.73477e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.14000e+02 -1.81900e+01 -1.62700e-01 2.59440e-01 7.65480e-01 -9.59189e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.15000e+02 -1.82100e+01 -1.08983e-01 2.87753e-01 9.40834e-01 -9.53110e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.16000e+02 -1.68100e+01 -1.64403e-01 2.33870e-01 7.98128e-01 -8.97193e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.17000e+02 -1.81500e+01 -9.76295e-02 2.68269e-01 8.32699e-01 -8.88134e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.18000e+02 -1.83100e+01 -7.36766e-02 2.46728e-01 8.77902e-01 -8.98975e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.19000e+02 -1.61500e+01 -1.79130e-01 3.02541e-01 7.79167e-01 -8.80283e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.20000e+02 -1.82500e+01 -1.26981e-01 2.69340e-01 8.82351e-01 -8.94651e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.21000e+02 -1.82300e+01 -1.68412e-01 2.36058e-01 7.68849e-01 -9.39060e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.22000e+02 -2.11600e+01 -1.89903e-01 2.61137e-01 7.52585e-01 -9.03416e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.23000e+02 -2.03900e+01 -9.23885e-02 2.68125e-01 8.67363e-01 -8.86078e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.24000e+02 -2.40900e+01 -1.38907e-01 2.48749e-01 7.20321e-01 -9.44808e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.25000e+02 -1.69800e+01 -2.44435e-01 2.24174e-01 7.79604e-01 -9.20483e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.26000e+02 -1.53600e+01 -2.26585e-01 2.86234e-01 7.42728e-01 -9.14949e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.70000e+01 9.27000e+02 -1.81300e+01 -1.23669e-01 1.92353e-01 8.17788e-01 -9.60435e-01 -1.22149e-01 2.54649e-01 8.59237e-01 -9.21142e-01 5.67719e-02 2.66189e-02 7.36187e-02 4.61514e-02 5.75340e-01 4.43253e-01 4.66807e-01 2.66049e-01 4.14714e-01 4.67710e-01
5.80000e+01 9.28000e+02 -1.79600e+01 -6.80189e-02 2.23810e-01 8.21809e-01 -9.50782e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.29000e+02 -1.47800e+01 -9.44062e-02 2.24585e-01 8.15020e-01 -9.54897e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.30000e+02 -2.17700e+01 -1.94453e-01 2.38443e-01 7.23106e-01 -9.42338e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.31000e+02 -1.80400e+01 -6.93748e-02 2.34970e-01 9.42677e-01 -8.91925e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.32000e+02 -1.98800e+01 -7.46362e-03 2.37753e-01 9.42383e-01 -8.39358e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.33000e+02 -1.64400e+01 -1.22968e-01 2.56779e-01 8.97885e-01 -8.21805e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.34000e+02 -1.74600e+01 -8.37313e-02 1.96526e-01 7.44487e-01 -9.69006e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.35000e+02 -1.63200e+01 -9.38348e-02 2.73968e-01 8.11333e-01 -9.70028e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.36000e+02 -1.66700e+01 -1.34816e-01 2.02398e-01 6.95107e-01 -8.99387e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.37000e+02 -1.53900e+01 -1.89154e-01 2.57371e-01 6.84536e-01 -9.65869e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.38000e+02 -1.67900e+01 -1.27960e-01 2.82845e-01 7.82917e-01 -9.14929e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.39000e+02 -2.05000e+01 -8.31807e-02 2.51172e-01 8.84967e-01 -9.39309e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.40000e+02 -1.89900e+01 -1.28075e-01 2.46001e-01 7.53728e-01 -9.17693e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.41000e+02 -1.62400e+01 -1.48767e-01 2.63074e-01 7.71378e-01 -9.01343e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.42000e+02 -1.75300e+01 -1.48946e-01 2.44494e-01 7.67576e-01 -8.88094e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.80000e+01 9.43000e+02 -1.45400e+01 -1.53530e-01 2.94048e-01 7.66353e-01 -8.88334e-01 -1.34430e-01 2.53733e-01 7.81508e-01 -9.20909e-01 5.68793e-02 2.32200e-02 9.41374e-02 3.99327e-02 5.74323e-01 4.43640e-01 4.67629e-01 2.64666e-01 4.14525e-01 4.63042e-01
5.90000e+01 9.44000e+02 -1.77600e+01 -1.75755e-01 2.14101e-01 6.60158e-01 -9.60233e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.45000e+02 -1.47300e+01 -1.39375e-01 2.52110e-01 8.94283e-01 -9.05583e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.46000e+02 -1.90500e+01 -8.79074e-02 2.75109e-01 9.02164e-01 -9.02427e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.47000e+02 -2.05000e+01 -1.81047e-01 2.41675e-01 8.35621e-01 -9.02520e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.48000e+02 -1.48800e+01 -1.29700e-01 2.47994e-01 7.48244e-01 -9.34769e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.49000e+02 -1.60300e+01 -1.42420e-01 2.14376e-01 7.13717e-01 -9.48729e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.50000e+02 -1.53600e+01 -1.76321e-01 2.12143e-01 7.04400e-01 -9.42074e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.51000e+02 -1.97900e+01 -1.53865e-01 2.53859e-01 8.04662e-01 -9.11566e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.52000e+02 -1.67500e+01 -1.24467e-01 2.38168e-01 7.19274e-01 -8.86921e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.53000e+02 -1.97100e+01 -7.68554e-02 2.20009e-01 8.19269e-01 -9.32093e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.54000e+02 -1.59000e+01 -2.02977e-01 2.62009e-01 6.42662e-01 -8.81800e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.55000e+02 -1.51600e+01 -5.52061e-02 2.41308e-01 8.41049e-01 -9.11816e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.56000e+02 -2.02000e+01 -1.47276e-01 2.51359e-01 7.85509e-01 -9.49337e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.57000e+02 -1.72600e+01 -1.27885e-01 2.62891e-01 8.55374e-01 -9.49448e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.58000e+02 -1.93900e+01 -5.61958e-02 2.37511e-01 8.45516e-01 -9.24583e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
5.90000e+01 9.59000e+02 -2.20000e+01 -1.03559e-01 2.19101e-01 7.74665e-01 -9.57116e-01 -1.11587e-01 2.41625e-01 8.23457e-01 -9.16242e-01 6.14406e-02 2.25216e-02 1.01426e-01 4.20377e-02 5.76460e-01 4.40608e-01 4.62064e-01 2.51491e-01 4.14601e-01 4.42394e-01
6.00000e+01 9.60000e+02 -2.19300e+01 -1.44680e-01 2.47247e-01 7.15187e-01 -9.09555e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.61000e+02 -1.24800e+01 -1.38815e-01 2.12838e-01 7.75635e-01 -9.45732e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.62000e+02 -1.51600e+01 -1.06949e-01 2.06557e-01 8.04662e-01 -9.78395e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.63000e+02 -1.81800e+01 -1.94736e-01 2.49662e-01 7.99567e-01 -9.22977e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.64000e+02 -1.88900e+01 -2.03348e-01 2.53764e-01 8.01733e-01 -9.36483e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.65000e+02 -1.89200e+01 -9.15410e-02 2.27042e-01 7.97404e-01 -9.04911e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.66000e+02 -1.47600e+01 -1.85361e-01 2.43076e-01 7.18694e-01 -9.42785e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.67000e+02 -1.88400e+01 -1.63271e-01 2.60586e-01 7.09436e-01 -9.20232e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.68000e+02 -1.75600e+01 -1.98259e-01 2.46773e-01 7.86941e-01 -9.35957e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.69000e+02 -1.59200e+01 -2.07934e-01 2.30326e-01 7.59504e-01 -9.26381e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.70000e+02 -2.19600e+01 -1.41148e-01 2.45414e-01 8.19099e-01 -9.57825e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.71000e+02 -2.47400e+01 -3.26712e-02 2.14030e-01 9.27847e-01 -8.89723e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.72000e+02 -1.59400e+01 -2.08342e-01 2.47229e-01 7.35741e-01 -9.40098e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.73000e+02 -1.75100e+01 -1.49074e-01 2.43363e-01 7.29833e-01 -9.75147e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.74000e+02 -1.96600e+01 -6.76525e-02 2.16570e-01 8.38032e-01 -9.55015e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.00000e+01 9.75000e+02 -1.98800e+01 -6.06548e-02 2.37372e-01 8.88389e-01 -9.35928e-01 -1.20245e-01 2.38378e-01 8.12652e-01 -9.30586e-01 5.99769e-02 2.27176e-02 7.82095e-02 3.64611e-02 5.77209e-01 4.25846e-01 4.48671e-01 2.50382e-01 4.14173e-01 4.30840e-01
6.10000e+01 9.76000e+02 -2.18200e+01 -1.08038e-01 2.42934e-01 7.96677e-01 -8.99435e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.77000e+02 -1.88900e+01 -1.59629e-01 2.73390e-01 8.00877e-01 -9.52725e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.78000e+02 -1.54900e+01 -1.63809e-01 2.75619e-01 7.61548e-01 -9.20566e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.79000e+02 -1.83800e+01 -1.47720e-01 2.49932e-01 8.07926e-01 -9.16326e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.80000e+02 -1.69900e+01 -1.03669e-01 2.96285e-01 8.30428e-01 -9.48097e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.81000e+02 -1.62300e+01 -9.17281e-02 2.19792e-01 7.41675e-01 -9.05733e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.82000e+02 -1.97500e+01 -1.17821e-01 2.30503e-01 8.46222e-01 -9.09389e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.83000e+02 -1.29700e+01 -5.47216e-02 2.10013e-01 8.28385e-01 -9.31531e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.84000e+02 -2.04900e+01 -2.37584e-02 2.22295e-01 9.42973e-01 -8.92827e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.85000e+02 -1.89700e+01 -6.51094e-02 2.31489e-01 7.91911e-01 -9.57938e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.86000e+02 -1.68000e+01 -1.99661e-01 2.53789e-01 7.29560e-01 -9.73124e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.87000e+02 -1.60100e+01 -1.05173e-01 2.29620e-01 8.08785e-01 -9.49574e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.88000e+02 -1.73300e+01 -6.70940e-02 2.29608e-01 8.72714e-01 -8.89727e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.89000e+02 -1.95800e+01 -7.92309e-02 2.21250e-01 8.87114e-01 -9.76032e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.90000e+02 -2.04500e+01 -3.61926e-02 2.48271e-01 9.22694e-01 -8.89253e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.10000e+01 9.91000e+02 -1.58800e+01 -5.41114e-02 2.07615e-01 8.09021e-01 -9.43547e-01 -9.27874e-02 2.32142e-01 8.39167e-01 -9.18931e-01 5.84118e-02 2.23471e-02 8.35535e-02 3.46294e-02 5.87964e-01 4.15496e-01 4.39322e-01 2.45285e-01 4.10156e-01 4.17668e-01
6.20000e+01 9.92000e+02 -2.17600e+01 2.19310e-03 2.45577e-01 9.11293e-01 -8.51060e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 9.93000e+02 -2.04300e+01 -8.18042e-02 2.41778e-01 8.48593e-01 -9.24587e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 9.94000e+02 -1.72200e+01 -8.93056e-03 2.64113e-01 9.66748e-01 -9.01157e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 9.95000e+02 -1.97800e+01 -7.40216e-02 2.35390e-01 8.74944e-01 -9.25798e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 9.96000e+02 -1.69100e+01 -1.36697e-01 2.64383e-01 8.05378e-01 -9.09621e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 9.97000e+02 -1.82100e+01 -1.08914e-01 2.47246e-01 8.29883e-01 -8.95550e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 9.98000e+02 -2.05200e+01 -6.76153e-02 2.49578e-01 8.84692e-01 -8.84763e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 9.99000e+02 -1.95800e+01 -1.84564e-02 2.48906e-01 9.03758e-01 -9.01275e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00000e+03 -1.74800e+01 -7.55683e-02 2.09130e-01 8.25155e-01 -9.19829e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00100e+03 -2.06200e+01 -8.88388e-02 2.80043e-01 9.49159e-01 -9.08267e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00200e+03 -1.70800e+01 -1.19074e-01 2.48974e-01 7.66033e-01 -9.23372e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00300e+03 -2.33600e+01 -2.68622e-02 2.16648e-01 9.37685e-01 -9.26358e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00400e+03 -1.81000e+01 -1.46502e-01 2.85079e-01 7.84809e-01 -9.13264e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00500e+03 -2.04400e+01 -6.45859e-02 2.34076e-01 9.06257e-01 -8.98610e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00600e+03 -2.17800e+01 -1.64164e-01 2.50260e-01 7.11312e-01 -9.52483e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.20000e+01 1.00700e+03 -1.82300e+01 -2.47549e-02 2.40787e-01 9.17292e-01 -9.14359e-01 -8.12153e-02 2.37803e-01 8.59258e-01 -9.14583e-01 5.66408e-02 2.22673e-02 7.95554e-02 3.44530e-02 6.08157e-01 4.10508e-01 4.39630e-01 2.39668e-01 4.11754e-01 4.07547e-01
6.30000e+01 1.00800e+03 -1.73900e+01 -8.13234e-02 2.56281e-01 8.77716e-01 -8.93648e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.00900e+03 -1.81100e+01 9.42901e-04 2.18283e-01 9.67431e-01 -9.16822e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01000e+03 -1.72200e+01 2.67199e-02 1.91847e-01 9.56757e-01 -9.20608e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01100e+03 -2.05000e+01 -5.06682e-02 2.23308e-01 8.68945e-01 -9.17904e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01200e+03 -1.61200e+01 -5.62890e-02 2.41410e-01 9.82026e-01 -8.98096e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01300e+03 -1.95100e+01 -1.33412e-01 2.61210e-01 8.19440e-01 -9.03062e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01400e+03 -1.94700e+01 -1.04770e-01 2.30572e-01 7.52025e-01 -9.38332e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01500e+03 -1.61000e+01 -5.53798e-02 2.29989e-01 8.62176e-01 -9.16771e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01600e+03 -1.96200e+01 -1.36506e-01 2.52582e-01 8.36597e-01 -8.98819e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01700e+03 -1.97100e+01 -8.19608e-02 2.37172e-01 8.31056e-01 -9.38945e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01800e+03 -1.40300e+01 -1.25770e-01 2.61636e-01 7.41880e-01 -8.91850e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.01900e+03 -2.11900e+01 -1.20607e-01 2.39871e-01 7.98772e-01 -9.45655e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.02000e+03 -2.40700e+01 -5.53819e-02 2.18617e-01 8.84316e-01 -9.18731e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.02100e+03 -1.75300e+01 -3.87957e-02 2.55342e-01 9.07749e-01 -9.10268e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.02200e+03 -1.89000e+01 -1.12438e-01 2.50917e-01 7.48172e-01 -9.34348e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.30000e+01 1.02300e+03 -1.96900e+01 -5.08877e-02 2.28542e-01 9.77662e-01 -9.00456e-01 -6.27474e-02 2.39796e-01 8.78999e-01 -9.10402e-01 5.85689e-02 1.96208e-02 8.41646e-02 3.53129e-02 6.24245e-01 4.13591e-01 4.47924e-01 2.29645e-01 4.03389e-01 3.90943e-01
6.40000e+01 1.02400e+03 -2.26700e+01 -5.91291e-02 2.08458e-01 8.53908e-01 -9.19204e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.02500e+03 -1.38900e+01 -1.24812e-01 2.24221e-01 7.83503e-01 -9.06613e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.02600e+03 -1.59900e+01 3.96917e-03 2.43092e-01 9.43666e-01 -8.89064e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.02700e+03 -2.22300e+01 -3.74531e-02 2.61023e-01 9.38684e-01 -9.16116e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.02800e+03 -2.41600e+01 -8.61579e-02 2.48392e-01 9.01767e-01 -8.88288e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.02900e+03 -1.46400e+01 -1.47745e-01 2.37653e-01 7.65013e-01 -9.03430e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03000e+03 -2.02600e+01 -1.09400e-01 2.30931e-01 8.58932e-01 -9.67691e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03100e+03 -2.32000e+01 -1.15954e-01 2.41133e-01 7.86440e-01 -9.39916e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03200e+03 -2.26400e+01 -1.07002e-01 2.39476e-01 8.77207e-01 -9.10170e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03300e+03 -1.66700e+01 -1.15993e-01 2.34704e-01 7.96771e-01 -9.23349e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03400e+03 -1.84700e+01 -4.04622e-02 2.35482e-01 8.42782e-01 -9.16760e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03500e+03 -1.94800e+01 -9.67108e-03 2.35852e-01 9.31135e-01 -9.33278e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03600e+03 -1.87000e+01 -2.66767e-02 2.15544e-01 8.39552e-01 -9.37758e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03700e+03 -2.04800e+01 -1.05111e-01 2.38987e-01 8.77448e-01 -9.30114e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03800e+03 -1.91000e+01 -1.16849e-01 2.32163e-01 8.10685e-01 -9.38121e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.40000e+01 1.03900e+03 -1.25600e+01 -1.15744e-01 2.32682e-01 7.66485e-01 -9.14886e-01 -8.07300e-02 2.30555e-01 8.54518e-01 -9.22557e-01 5.91405e-02 1.93024e-02 8.17095e-02 3.15972e-02 6.28358e-01 4.19345e-01 4.51316e-01 2.19868e-01 3.91137e-01 3.76942e-01
6.50000e+01 1.04000e+03 -1.81700e+01 -1.65898e-01 2.49873e-01 7.10408e-01 -9.55807e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04100e+03 -2.25100e+01 -1.32713e-01 2.29907e-01 8.58448e-01 -9.32201e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04200e+03 -2.42000e+01 -1.37276e-01 2.22868e-01 8.48449e-01 -9.51321e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04300e+03 -1.84900e+01 -9.34788e-02 2.35699e-01 7.86355e-01 -9.35717e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04400e+03 -1.97100e+01 5.98322e-03 2.25445e-01 9.45457e-01 -8.93567e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04500e+03 -2.20200e+01 -1.01815e-01 2.41203e-01 8.86222e-01 -8.91244e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04600e+03 -2.14400e+01 1.42943e-02 2.13438e-01 9.96377e-01 -8.78847e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04700e+03 -2.19800e+01 -9.12066e-02 2.43350e-01 8.64982e-01 -9.05108e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04800e+03 -1.81700e+01 -1.08395e-01 2.54950e-01 8.76331e-01 -8.85909e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.04900e+03 -1.96200e+01 -1.16038e-01 2.46337e-01 8.37220e-01 -9.01245e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.05000e+03 -1.91800e+01 -7.07239e-02 2.26543e-01 8.67156e-01 -9.29799e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.05100e+03 -1.90600e+01 -1.45861e-01 2.43212e-01 8.07052e-01 -9.40002e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.05200e+03 -2.01700e+01 -5.68299e-02 2.20030e-01 9.05581e-01 -9.39464e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.05300e+03 -1.90000e+01 -7.30000e-02 2.44634e-01 9.06785e-01 -9.12019e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.05400e+03 -1.45300e+01 -2.95666e-02 2.48313e-01 9.97001e-01 -9.00963e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.50000e+01 1.05500e+03 -2.04900e+01 -7.97058e-02 2.21090e-01 8.75035e-01 -9.43341e-01 -8.48402e-02 2.39306e-01 8.70981e-01 -9.17678e-01 5.12656e-02 1.98021e-02 7.42903e-02 2.95689e-02 6.29526e-01 4.15002e-01 4.49206e-01 2.21842e-01 3.83998e-01 3.77950e-01
6.60000e+01 1.05600e+03 -1.54200e+01 -1.48453e-01 2.42066e-01 8.97403e-01 -9.01123e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.05700e+03 -2.26600e+01 -1.23040e-01 2.24011e-01 8.33348e-01 -9.46323e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.05800e+03 -1.85300e+01 -9.54042e-02 2.41845e-01 8.57289e-01 -9.35777e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.05900e+03 -1.98200e+01 -1.43880e-01 2.34109e-01 8.47337e-01 -9.59086e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06000e+03 -2.49300e+01 -4.17878e-02 2.33782e-01 9.43483e-01 -8.97609e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06100e+03 -1.88700e+01 -1.25552e-01 2.37977e-01 8.34567e-01 -9.42769e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06200e+03 -1.76300e+01 -6.17127e-02 2.18812e-01 9.30894e-01 -9.12866e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06300e+03 -1.87800e+01 -1.23982e-01 2.27189e-01 8.26585e-01 -9.51028e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06400e+03 -2.10700e+01 -5.65923e-02 2.02970e-01 8.77806e-01 -9.50416e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06500e+03 -2.41800e+01 -1.56885e-01 2.63103e-01 8.58422e-01 -9.54466e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06600e+03 -1.45100e+01 -1.12520e-01 2.21702e-01 8.74431e-01 -9.00749e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06700e+03 -1.81500e+01 -5.19055e-02 2.19981e-01 8.60003e-01 -9.35059e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06800e+03 -1.84900e+01 -1.67156e-01 2.82671e-01 8.05912e-01 -9.17939e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.06900e+03 -2.07200e+01 -1.45619e-01 2.31200e-01 7.91452e-01 -9.27993e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.07000e+03 -1.95600e+01 -7.29377e-02 2.14337e-01 8.76446e-01 -9.08808e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.60000e+01 1.07100e+03 -2.41400e+01 -6.82527e-02 2.21593e-01 9.01628e-01 -9.34097e-01 -1.02559e-01 2.29070e-01 8.77880e-01 -9.22260e-01 5.45054e-02 1.90739e-02 7.21610e-02 2.93893e-02 6.22932e-01 4.26563e-01 4.47982e-01 2.26992e-01 3.77287e-01 3.71243e-01
6.70000e+01 1.07200e+03 -1.62200e+01 -1.22703e-01 2.76557e-01 9.26711e-01 -9.17195e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.07300e+03 -2.15500e+01 -1.61308e-01 2.47111e-01 8.50307e-01 -9.17200e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.07400e+03 -1.61400e+01 -6.60055e-02 2.30734e-01 9.51180e-01 -8.85300e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.07500e+03 -2.11400e+01 -8.33428e-02 2.42160e-01 9.07511e-01 -9.47542e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.07600e+03 -1.56300e+01 -1.17131e-01 2.40532e-01 8.88329e-01 -9.17486e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.07700e+03 -1.78400e+01 -8.96755e-02 2.69316e-01 9.16762e-01 -9.25723e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.07800e+03 -2.00600e+01 -7.90098e-02 2.31209e-01 9.28615e-01 -9.37845e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.07900e+03 -1.72600e+01 -4.48045e-02 2.22572e-01 9.83657e-01 -9.30377e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08000e+03 -1.77800e+01 -5.76104e-02 2.23479e-01 8.98237e-01 -9.54014e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08100e+03 -1.25000e+01 -5.72830e-02 2.44704e-01 9.50461e-01 -9.37567e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08200e+03 -1.19900e+01 -1.06093e-02 2.27626e-01 1.00000e+00 -9.30240e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08300e+03 -1.56700e+01 -1.23955e-01 2.61453e-01 8.77751e-01 -9.36738e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08400e+03 -1.54800e+01 -6.37262e-02 2.49944e-01 9.60420e-01 -9.26844e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08500e+03 -1.74800e+01 -1.18863e-01 2.43852e-01 7.99109e-01 -9.16962e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08600e+03 -1.79700e+01 -1.09397e-01 2.23556e-01 9.01586e-01 -9.29797e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.70000e+01 1.08700e+03 -1.75900e+01 -1.34665e-01 2.70031e-01 8.84543e-01 -9.40395e-01 -9.28013e-02 2.34177e-01 8.85912e-01 -9.31507e-01 5.92052e-02 2.13504e-02 7.11058e-02 2.94571e-02 6.17399e-01 4.51207e-01 4.45272e-01 2.40971e-01 3.80831e-01 3.58253e-01
6.80000e+01 1.08800e+03 -1.80200e+01 -7.75901e-02 2.17262e-01 9.44856e-01 -9.78195e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.08900e+03 -1.52500e+01 -9.28060e-02 2.67929e-01 8.63075e-01 -9.29234e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09000e+03 -1.40500e+01 -2.80236e-02 2.46842e-01 9.95152e-01 -8.89725e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09100e+03 -1.83600e+01 -7.76204e-02 2.36149e-01 9.68831e-01 -9.12766e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09200e+03 -1.70400e+01 -7.65477e-02 2.29501e-01 9.14420e-01 -9.38214e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09300e+03 -2.17100e+01 -1.63365e-01 2.53730e-01 8.68481e-01 -8.92760e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09400e+03 -1.76900e+01 -7.70884e-02 2.22019e-01 9.32892e-01 -9.27077e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09500e+03 -1.92500e+01 -1.40999e-01 2.58833e-01 8.75606e-01 -9.54317e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09600e+03 -1.69900e+01 -6.21496e-02 2.33662e-01 9.33757e-01 -9.34699e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09700e+03 -1.83000e+01 -1.64865e-01 2.47041e-01 8.64492e-01 -9.22944e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09800e+03 -1.78800e+01 -5.34763e-02 2.32252e-01 8.93833e-01 -9.34246e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.09900e+03 -1.55500e+01 -1.00988e-01 2.49421e-01 9.18781e-01 -9.25832e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.10000e+03 -1.89800e+01 -1.95658e-01 2.47501e-01 8.52027e-01 -9.86667e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.10100e+03 -1.83400e+01 -1.32587e-01 2.43766e-01 9.20844e-01 -9.39889e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.10200e+03 -2.31100e+01 -1.05542e-01 2.40185e-01 8.96987e-01 -9.68854e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.80000e+01 1.10300e+03 -1.46400e+01 -7.47117e-02 2.36836e-01 9.24794e-01 -9.06662e-01 -1.08324e-01 2.41616e-01 8.91718e-01 -9.33403e-01 5.09397e-02 1.71405e-02 6.21562e-02 2.96447e-02 6.19160e-01 4.58208e-01 4.66784e-01 2.51481e-01 3.87986e-01 3.62460e-01
6.90000e+01 1.10400e+03 -2.26900e+01 -1.75816e-01 2.64660e-01 8.93008e-01 -9.25443e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.10500e+03 -1.73600e+01 -8.23981e-02 2.35319e-01 8.67287e-01 -9.86424e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.10600e+03 -2.11300e+01 -9.15652e-02 2.34402e-01 8.85026e-01 -9.22973e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.10700e+03 -2.02400e+01 -1.71286e-01 2.45412e-01 8.29932e-01 -9.26560e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.10800e+03 -2.00000e+01 -1.27182e-01 2.56414e-01 9.24435e-01 -9.44360e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.10900e+03 -2.32500e+01 -1.44786e-01 2.54894e-01 8.50149e-01 -9.73722e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11000e+03 -1.97800e+01 -1.29585e-01 2.50476e-01 8.55567e-01 -9.18586e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11100e+03 -1.76900e+01 -9.34177e-02 2.27876e-01 9.01449e-01 -8.99763e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11200e+03 -2.01500e+01 -9.53562e-02 2.37260e-01 9.40094e-01 -9.48781e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11300e+03 -1.42600e+01 -1.99209e-01 2.33284e-01 8.45282e-01 -9.80800e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11400e+03 -1.48300e+01 -1.35833e-01 2.51523e-01 8.90694e-01 -9.05003e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11500e+03 -1.68700e+01 -9.84314e-02 2.49591e-01 9.24757e-01 -8.97563e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11600e+03 -1.68900e+01 -7.02112e-02 2.03221e-01 9.30702e-01 -9.58083e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11700e+03 -1.41300e+01 -9.97348e-02 2.44193e-01 9.30495e-01 -8.97621e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11800e+03 -2.18600e+01 -9.50176e-02 2.66203e-01 9.07146e-01 -9.21276e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
6.90000e+01 1.11900e+03 -1.55600e+01 -1.46925e-01 2.79378e-01 9.35535e-01 -9.30797e-01 -1.34960e-01 2.46515e-01 8.86035e-01 -9.42041e-01 5.68359e-02 1.64826e-02 5.80269e-02 3.69727e-02 6.28417e-01 4.51992e-01 4.91312e-01 2.70543e-01 3.98417e-01 3.69703e-01
7.00000e+01 1.12000e+03 -1.89600e+01 -1.10663e-01 2.57045e-01 9.51304e-01 -9.29515e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12100e+03 -1.66300e+01 -9.61250e-02 2.51094e-01 9.24828e-01 -9.53829e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12200e+03 -2.12300e+01 -1.02700e-01 2.58733e-01 8.85600e-01 -9.30760e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12300e+03 -1.71700e+01 -7.04689e-02 2.48820e-01 9.00290e-01 -8.88956e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12400e+03 -2.12200e+01 -1.63120e-01 2.69229e-01 8.63931e-01 -9.67548e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12500e+03 -1.76700e+01 -1.51975e-01 2.57941e-01 8.76428e-01 -9.50082e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12600e+03 -2.03500e+01 -9.98102e-02 2.80530e-01 8.84054e-01 -8.83500e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12700e+03 -1.67800e+01 -8.64179e-02 2.45111e-01 9.73750e-01 -9.12442e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12800e+03 -1.99000e+01 -1.43309e-01 2.64165e-01 8.42714e-01 -9.34637e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.12900e+03 -1.21000e+01 -1.45382e-01 2.66430e-01 9.23605e-01 -9.05448e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.13000e+03 -1.92800e+01 -1.16501e-01 2.62333e-01 8.84243e-01 -9.21129e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.13100e+03 -1.96400e+01 -1.58526e-01 2.71897e-01 8.84848e-01 -9.46298e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.13200e+03 -1.85600e+01 -1.54823e-01 2.66293e-01 8.75840e-01 -9.48031e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.13300e+03 -1.67200e+01 -9.18862e-02 2.44746e-01 8.93510e-01 -9.31738e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.13400e+03 -2.11300e+01 -1.90927e-02 2.64873e-01 1.00000e+00 -8.88582e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.00000e+01 1.13500e+03 -1.71400e+01 -7.14194e-02 2.53123e-01 8.76865e-01 -9.28157e-01 -1.32595e-01 2.53810e-01 8.83011e-01 -9.38232e-01 5.94950e-02 1.75892e-02 5.08476e-02 3.33274e-02 6.43437e-01 4.44558e-01 5.09889e-01 3.02786e-01 4.11314e-01 3.68964e-01
7.10000e+01 1.13600e+03 -2.05000e+01 -7.16874e-02 2.48205e-01 9.05849e-01 -9.08421e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.13700e+03 -1.54000e+01 -1.45224e-01 2.70388e-01 9.29073e-01 -8.83654e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.13800e+03 -1.75500e+01 -1.36888e-01 2.71615e-01 8.06271e-01 -9.73633e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.13900e+03 -2.33000e+01 -1.77031e-01 2.61628e-01 8.28504e-01 -9.54763e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14000e+03 -2.26700e+01 -5.96834e-02 2.74802e-01 9.62714e-01 -8.74367e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14100e+03 -1.83500e+01 -8.51439e-02 2.82785e-01 8.69006e-01 -8.96187e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14200e+03 -1.81300e+01 3.99962e-02 2.28446e-01 9.94999e-01 -8.95935e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14300e+03 -1.98400e+01 -1.08036e-01 2.61694e-01 8.65640e-01 -9.18186e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14400e+03 -1.68500e+01 -1.21249e-01 2.67064e-01 8.61898e-01 -8.97183e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14500e+03 -2.40200e+01 -8.99382e-02 2.68894e-01 9.35971e-01 -9.07340e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14600e+03 -2.12000e+01 -1.04071e-01 2.90019e-01 9.37398e-01 -9.25741e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14700e+03 -2.00300e+01 -5.84646e-02 2.86401e-01 9.61326e-01 -9.32325e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14800e+03 -2.11600e+01 -7.75538e-02 2.44480e-01 9.66851e-01 -9.43327e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.14900e+03 -1.82800e+01 -1.15377e-01 2.54551e-01 9.33190e-01 -9.46531e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.15000e+03 -2.41300e+01 -1.66022e-01 3.26539e-01 8.63672e-01 -9.64623e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.10000e+01 1.15100e+03 -2.12300e+01 -9.51105e-02 2.83896e-01 9.14337e-01 -9.33505e-01 -1.08893e-01 2.66706e-01 9.00414e-01 -9.24957e-01 5.25660e-02 2.05113e-02 4.65229e-02 3.12003e-02 6.46858e-01 4.29910e-01 5.15772e-01 3.14490e-01 4.12802e-01 3.63091e-01
7.20000e+01 1.15200e+03 -1.87200e+01 -3.73634e-02 3.23760e-01 9.98645e-01 -9.51013e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.15300e+03 -1.83400e+01 -7.00190e-02 2.42725e-01 9.01948e-01 -8.93629e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.15400e+03 -1.61400e+01 -1.60943e-01 2.98060e-01 9.44967e-01 -9.41407e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.15500e+03 -2.41400e+01 -8.41696e-02 2.47801e-01 9.16604e-01 -9.32470e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.15600e+03 -2.11300e+01 -1.63689e-01 3.18359e-01 9.05524e-01 -9.32778e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.15700e+03 -1.94800e+01 -8.02002e-02 2.38329e-01 8.78277e-01 -9.56894e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.15800e+03 -1.91400e+01 -9.72493e-02 2.77692e-01 8.99553e-01 -8.88420e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.15900e+03 -1.80200e+01 -1.13142e-01 3.09907e-01 9.08674e-01 -8.92311e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16000e+03 -1.25900e+01 -8.18508e-02 2.85230e-01 9.77026e-01 -9.06980e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16100e+03 -1.96200e+01 -1.67798e-01 3.01904e-01 8.86507e-01 -9.20512e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16200e+03 -1.56100e+01 -8.77776e-02 2.82291e-01 8.67971e-01 -8.94691e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16300e+03 -1.81800e+01 -1.08013e-01 3.32706e-01 9.03275e-01 -8.67469e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16400e+03 -2.19500e+01 -1.63823e-01 2.68049e-01 8.72526e-01 -9.32984e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16500e+03 -1.87500e+01 -1.36039e-01 2.49907e-01 8.59568e-01 -9.65981e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16600e+03 -1.52800e+01 -1.18412e-01 2.73458e-01 9.23828e-01 -9.17266e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.20000e+01 1.16700e+03 -1.37300e+01 -1.28630e-01 3.12905e-01 8.55543e-01 -8.91588e-01 -1.19571e-01 2.82338e-01 9.02959e-01 -9.29617e-01 4.80792e-02 3.52535e-02 4.61904e-02 3.23647e-02 6.41352e-01 4.08616e-01 5.08044e-01 3.06817e-01 4.14357e-01 3.53122e-01
7.30000e+01 1.16800e+03 -1.98000e+01 -1.36854e-01 2.71287e-01 8.82345e-01 -9.44959e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.16900e+03 -1.47600e+01 -1.14396e-01 2.51802e-01 9.44928e-01 -9.22387e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17000e+03 -2.18300e+01 -1.42831e-01 2.71723e-01 8.78104e-01 -9.27949e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17100e+03 -2.20000e+01 -1.70931e-01 3.11135e-01 8.64961e-01 -9.57589e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17200e+03 -1.92000e+01 -1.43152e-01 2.22015e-01 8.37931e-01 -9.61665e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17300e+03 -1.91000e+01 -1.23274e-01 2.87047e-01 8.84549e-01 -9.20934e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17400e+03 -1.78100e+01 -1.28654e-01 2.24819e-01 9.00965e-01 -9.70797e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17500e+03 -1.90000e+01 -1.54676e-01 2.84868e-01 9.01084e-01 -9.46669e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17600e+03 -2.20900e+01 -1.19726e-01 2.41272e-01 8.14294e-01 -9.29154e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17700e+03 -1.59600e+01 -1.09434e-01 2.97710e-01 8.57188e-01 -8.96520e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17800e+03 -2.11300e+01 -1.10743e-01 3.03544e-01 9.23019e-01 -9.29879e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.17900e+03 -1.75200e+01 -1.09232e-01 2.52169e-01 9.30299e-01 -9.31788e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.18000e+03 -2.25400e+01 -1.50674e-01 2.77269e-01 8.94994e-01 -9.21198e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.18100e+03 -2.11800e+01 -9.59523e-02 2.76900e-01 9.31702e-01 -9.33980e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.18200e+03 -1.62800e+01 -9.96152e-02 2.62058e-01 9.56713e-01 -9.28780e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.30000e+01 1.18300e+03 -1.75600e+01 -1.39094e-01 2.67226e-01 8.88575e-01 -9.39484e-01 -1.21803e-01 2.71615e-01 8.99672e-01 -9.32336e-01 4.77592e-02 3.87709e-02 4.22224e-02 2.96965e-02 6.37636e-01 3.82954e-01 4.99086e-01 3.06379e-01 4.22781e-01 3.53809e-01
7.40000e+01 1.18400e+03 -1.48100e+01 -1.28098e-01 2.59725e-01 9.13735e-01 -9.22279e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.18500e+03 -2.04300e+01 -1.15045e-01 2.84414e-01 9.12726e-01 -9.42753e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.18600e+03 -1.60700e+01 -1.92130e-01 2.97081e-01 8.63800e-01 -9.29875e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.18700e+03 -1.65100e+01 -1.34978e-01 2.91436e-01 8.79915e-01 -9.57799e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.18800e+03 -1.38400e+01 -1.95020e-01 3.05972e-01 8.55632e-01 -9.47641e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.18900e+03 -1.48700e+01 -1.23927e-01 2.79067e-01 8.51883e-01 -9.32244e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19000e+03 -1.81700e+01 -1.03075e-01 2.81079e-01 8.95976e-01 -9.28631e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19100e+03 -1.76900e+01 -1.32403e-01 2.93480e-01 8.98879e-01 -9.24055e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19200e+03 -1.81000e+01 -1.62984e-01 2.83975e-01 8.73406e-01 -9.63361e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19300e+03 -1.96400e+01 -1.42225e-01 3.09485e-01 8.36062e-01 -9.60296e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19400e+03 -2.07100e+01 -1.78375e-01 2.78162e-01 8.81872e-01 -9.44337e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19500e+03 -1.99700e+01 -1.74007e-01 2.57699e-01 8.38514e-01 -9.23859e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19600e+03 -1.74600e+01 -1.60222e-01 2.96479e-01 8.38480e-01 -9.57823e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19700e+03 -2.49400e+01 -1.03128e-01 2.65205e-01 9.16007e-01 -8.84349e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19800e+03 -1.84700e+01 -1.46826e-01 2.78517e-01 8.37423e-01 -9.82346e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.40000e+01 1.19900e+03 -2.19500e+01 -2.27832e-01 3.22813e-01 8.49607e-01 -9.48252e-01 -1.35449e-01 2.78665e-01 8.79918e-01 -9.33491e-01 4.40320e-02 2.89940e-02 4.49152e-02 2.59562e-02 6.38192e-01 3.62666e-01 4.93255e-01 3.07405e-01 4.40445e-01 3.56039e-01
7.50000e+01 1.20000e+03 -1.90400e+01 -1.04239e-01 2.75171e-01 9.23356e-01 -9.09573e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20100e+03 -1.83600e+01 -1.86310e-01 2.39996e-01 8.25068e-01 -9.24966e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20200e+03 -1.68000e+01 -1.99410e-01 3.03531e-01 8.88117e-01 -9.51927e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20300e+03 -2.40700e+01 -7.58495e-02 2.77693e-01 9.25454e-01 -9.15241e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20400e+03 -1.64100e+01 -1.45007e-01 2.45710e-01 8.84735e-01 -9.11719e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20500e+03 -1.80300e+01 -1.04856e-01 2.85268e-01 8.76951e-01 -9.20305e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20600e+03 -1.94300e+01 -1.46367e-01 2.97558e-01 8.67821e-01 -9.15866e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20700e+03 -1.58600e+01 -1.29509e-01 2.78489e-01 8.51924e-01 -9.12169e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20800e+03 -2.34000e+01 -1.78094e-01 2.83626e-01 8.62691e-01 -9.07536e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.20900e+03 -1.33700e+01 -1.72623e-01 3.26206e-01 8.65677e-01 -9.42922e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.21000e+03 -2.21300e+01 -1.10946e-01 2.98833e-01 9.48921e-01 -9.01005e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.21100e+03 -2.34600e+01 -1.41968e-01 2.67862e-01 8.51865e-01 -9.55489e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.21200e+03 -1.78400e+01 -1.54955e-01 2.72161e-01 9.14649e-01 -9.34856e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.21300e+03 -1.78000e+01 -1.26975e-01 2.98789e-01 9.13323e-01 -9.03153e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.21400e+03 -1.49200e+01 -1.19033e-01 2.89939e-01 8.69661e-01 -9.60903e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.50000e+01 1.21500e+03 -1.57500e+01 -1.70312e-01 2.90829e-01 8.77460e-01 -9.14354e-01 -1.49674e-01 2.83581e-01 8.84056e-01 -9.22090e-01 4.62385e-02 3.08419e-02 4.38951e-02 3.07389e-02 6.52080e-01 3.55078e-01 4.76400e-01 2.99954e-01 4.55545e-01 3.53447e-01
7.60000e+01 1.21600e+03 -1.79000e+01 -1.64017e-01 2.97521e-01 9.05963e-01 -8.58464e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.21700e+03 -1.93600e+01 -9.16673e-02 2.96721e-01 9.17900e-01 -9.48650e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.21800e+03 -1.87900e+01 -1.33525e-01 2.59811e-01 8.90246e-01 -9.36218e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.21900e+03 -2.30900e+01 -2.00740e-01 2.98023e-01 8.74794e-01 -9.34232e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22000e+03 -1.32100e+01 -1.60538e-01 2.95001e-01 8.62116e-01 -9.32557e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22100e+03 -2.41600e+01 -8.24784e-02 2.80055e-01 9.06488e-01 -8.88316e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22200e+03 -2.03400e+01 -2.61538e-02 2.57074e-01 9.27851e-01 -9.01137e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22300e+03 -1.89700e+01 -1.73987e-01 2.74411e-01 8.88980e-01 -9.26392e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22400e+03 -2.04000e+01 -8.67850e-02 2.60778e-01 8.99431e-01 -8.99489e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22500e+03 -1.87600e+01 -1.13972e-01 2.66673e-01 8.65220e-01 -9.21417e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22600e+03 -1.81800e+01 -1.09817e-01 2.58929e-01 8.67799e-01 -9.31185e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22700e+03 -1.73300e+01 -1.12492e-01 2.37502e-01 8.91333e-01 -9.22437e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22800e+03 -1.72400e+01 -7.13434e-02 2.69742e-01 9.19777e-01 -8.94727e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.22900e+03 -2.27000e+01 -2.29566e-01 3.17824e-01 8.22522e-01 -9.04348e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.23000e+03 -1.82600e+01 -1.74478e-01 2.89307e-01 8.25850e-01 -9.92392e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.60000e+01 1.23100e+03 -2.06900e+01 -1.04340e-01 2.74645e-01 9.14469e-01 -8.82577e-01 -1.26385e-01 2.81278e-01 8.94135e-01 -9.20533e-01 5.13732e-02 2.64866e-02 4.31978e-02 3.01642e-02 6.64487e-01 3.46174e-01 4.55283e-01 2.86284e-01 4.54177e-01 3.70108e-01
7.70000e+01 1.23200e+03 -2.19300e+01 -1.62684e-01 2.94109e-01 9.06544e-01 -9.15064e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.23300e+03 -1.60600e+01 -7.51633e-02 3.07907e-01 9.26668e-01 -8.69129e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.23400e+03 -1.91600e+01 -1.58668e-01 2.71641e-01 8.45915e-01 -9.25883e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.23500e+03 -1.93300e+01 -1.17942e-01 3.04306e-01 9.46423e-01 -9.02847e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.23600e+03 -1.55100e+01 -2.25092e-01 3.06909e-01 8.12513e-01 -8.92152e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.23700e+03 -1.75600e+01 -2.09056e-01 2.68908e-01 8.23836e-01 -9.31566e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.23800e+03 -1.87400e+01 -1.43974e-01 2.67739e-01 8.56394e-01 -9.26240e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.23900e+03 -1.68200e+01 -1.82562e-01 3.25124e-01 9.00992e-01 -8.91132e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24000e+03 -1.91800e+01 -1.32775e-01 3.24704e-01 9.50308e-01 -9.03860e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24100e+03 -1.55200e+01 -1.96012e-01 3.00860e-01 8.57495e-01 -9.07685e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24200e+03 -1.75100e+01 -1.06005e-01 2.71229e-01 8.83049e-01 -8.81284e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24300e+03 -2.00600e+01 -1.44671e-01 2.85140e-01 8.86847e-01 -8.92667e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24400e+03 -2.49400e+01 -4.93108e-02 2.53727e-01 9.56801e-01 -8.62992e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24500e+03 -1.60500e+01 -2.23766e-01 3.00096e-01 8.24929e-01 -9.26110e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24600e+03 -2.24700e+01 -6.70458e-02 2.59689e-01 9.41538e-01 -8.80804e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.70000e+01 1.24700e+03 -1.81400e+01 -8.46393e-02 2.45758e-01 8.48837e-01 -8.67369e-01 -1.42040e-01 2.89408e-01 8.82032e-01 -9.04228e-01 5.42848e-02 2.52293e-02 4.26466e-02 2.83431e-02 6.69720e-01 3.45251e-01 4.53221e-01 2.70349e-01 4.44432e-01 3.81021e-01
7.80000e+01 1.24800e+03 -1.96600e+01 -9.48322e-02 2.41164e-01 9.12137e-01 -8.82497e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.24900e+03 -1.98200e+01 -5.01142e-02 2.77197e-01 9.85062e-01 -8.73050e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25000e+03 -1.38000e+01 -1.03462e-01 3.02372e-01 1.00000e+00 -8.49770e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25100e+03 -1.69900e+01 -1.20888e-01 2.85634e-01 9.37328e-01 -8.65043e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25200e+03 -2.09700e+01 -7.39316e-02 2.65639e-01 9.27239e-01 -8.97746e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25300e+03 -1.90400e+01 -4.30676e-02 2.49681e-01 9.46875e-01 -8.68779e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25400e+03 -1.47700e+01 -1.01746e-01 2.86334e-01 9.55453e-01 -8.27898e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25500e+03 -2.03200e+01 -9.18024e-02 2.57555e-01 8.92617e-01 -8.88971e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25600e+03 -1.82200e+01 -1.49127e-01 2.85441e-01 9.22859e-01 -8.93460e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25700e+03 -2.27900e+01 -8.37192e-02 2.67924e-01 9.40577e-01 -9.05162e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25800e+03 -1.83900e+01 -6.17042e-02 2.79681e-01 1.00000e+00 -8.59645e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.25900e+03 -2.21500e+01 -5.20960e-02 2.30434e-01 9.13944e-01 -9.18487e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.26000e+03 -2.04300e+01 -6.23570e-02 2.97050e-01 9.75580e-01 -8.72385e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.26100e+03 -1.71700e+01 -6.05552e-02 2.51907e-01 9.64317e-01 -8.59769e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.26200e+03 -1.54300e+01 -1.43258e-01 2.63409e-01 8.34234e-01 -9.04305e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.80000e+01 1.26300e+03 -2.42100e+01 -1.01984e-01 2.68645e-01 9.22657e-01 -9.16584e-01 -9.27337e-02 2.70484e-01 9.33207e-01 -8.84825e-01 5.60235e-02 2.66263e-02 4.91355e-02 3.36195e-02 6.89426e-01 3.51933e-01 4.60178e-01 2.47029e-01 4.23845e-01 3.80861e-01
7.90000e+01 1.26400e+03 -1.34400e+01 -8.70394e-02 2.78438e-01 9.65344e-01 -9.26488e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.26500e+03 -1.68200e+01 -7.44344e-02 2.72306e-01 9.66413e-01 -8.61872e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.26600e+03 -2.10600e+01 -2.08001e-01 3.10696e-01 8.99387e-01 -8.77009e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.26700e+03 -1.90900e+01 -4.80620e-02 2.46775e-01 9.22571e-01 -9.27771e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.26800e+03 -1.73000e+01 -1.14152e-01 2.44490e-01 9.07434e-01 -8.65985e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.26900e+03 -1.97300e+01 -1.41296e-01 2.53712e-01 8.86414e-01 -9.69499e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27000e+03 -2.45300e+01 -1.00396e-01 2.35130e-01 8.87290e-01 -9.09985e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27100e+03 -1.69200e+01 -7.43704e-02 2.57859e-01 9.49946e-01 -9.06667e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27200e+03 -2.26200e+01 -1.06801e-01 2.89933e-01 9.31856e-01 -9.24587e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27300e+03 -2.41000e+01 1.06289e-02 2.44983e-01 1.00000e+00 -8.67880e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27400e+03 -1.97000e+01 -1.28353e-01 2.83617e-01 9.11610e-01 -9.30160e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27500e+03 -2.04700e+01 -4.91796e-03 2.53010e-01 1.00000e+00 -8.61203e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27600e+03 -2.04500e+01 -6.86406e-02 2.94354e-01 9.58915e-01 -8.49708e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27700e+03 -1.80000e+01 -1.22728e-04 2.27247e-01 9.37950e-01 -9.20128e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27800e+03 -2.41900e+01 -6.14632e-02 2.36731e-01 9.25979e-01 -9.22122e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
7.90000e+01 1.27900e+03 -2.25300e+01 -1.34538e-01 2.56256e-01 8.62774e-01 -9.09502e-01 -8.02105e-02 2.62409e-01 9.29728e-01 -9.03896e-01 5.16581e-02 2.42469e-02 4.62329e-02 3.81078e-02 7.00635e-01 3.42280e-01 4.34070e-01 2.34154e-01 4.11230e-01 3.58578e-01
8.00000e+01 1.28000e+03 -2.19500e+01 -8.38624e-02 2.60112e-01 8.99855e-01 -8.88402e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28100e+03 -1.97400e+01 -1.30184e-01 2.78401e-01 8.96405e-01 -8.91131e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28200e+03 -1.63000e+01 -4.50176e-02 2.41284e-01 9.62160e-01 -8.92381e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28300e+03 -1.67800e+01 -1.70312e-01 2.83427e-01 8.21835e-01 -9.61590e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28400e+03 -1.78700e+01 -4.91472e-02 2.57730e-01 9.48080e-01 -8.81590e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28500e+03 -2.19800e+01 -6.35070e-02 2.33970e-01 9.07188e-01 -9.15282e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28600e+03 -2.39200e+01 -1.26718e-01 2.85413e-01 9.23899e-01 -8.95083e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28700e+03 -2.10900e+01 -1.39438e-03 1.82512e-01 9.14229e-01 -9.03680e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28800e+03 -1.89200e+01 -6.77537e-02 2.40787e-01 9.11857e-01 -9.20947e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.28900e+03 -2.25100e+01 -1.68746e-01 3.06562e-01 8.87605e-01 -9.53939e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.29000e+03 -2.18900e+01 -5.14470e-02 2.29885e-01 9.06498e-01 -9.37347e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.29100e+03 -1.53200e+01 -1.06748e-01 2.77625e-01 8.61018e-01 -9.01335e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.29200e+03 -1.98900e+01 -3.95576e-02 2.52048e-01 9.52906e-01 -9.09311e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.29300e+03 -1.68400e+01 -5.13766e-02 2.42169e-01 9.55628e-01 -9.05192e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.29400e+03 -1.47800e+01 -1.16855e-01 2.91326e-01 9.55807e-01 -9.00052e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.00000e+01 1.29500e+03 -1.47800e+01 -1.42886e-01 2.64631e-01 8.65677e-01 -9.26144e-01 -7.71572e-02 2.52851e-01 9.26060e-01 -9.01752e-01 5.79695e-02 2.77389e-02 4.56632e-02 2.58018e-02 7.11079e-01 3.20573e-01 4.21639e-01 2.18544e-01 4.11538e-01 3.48863e-01
8.10000e+01 1.29600e+03 -1.62300e+01 -8.48400e-02 2.51709e-01 9.19302e-01 -8.81622e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.29700e+03 -1.81300e+01 -1.71511e-01 2.88502e-01 8.50511e-01 -9.41917e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.29800e+03 -1.66600e+01 -1.27767e-01 2.98628e-01 8.94788e-01 -9.22772e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.29900e+03 -1.89100e+01 -1.16630e-01 2.68472e-01 9.20132e-01 -8.95683e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30000e+03 -2.26300e+01 -1.60245e-01 3.12019e-01 8.74440e-01 -9.20397e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30100e+03 -1.60900e+01 -1.40836e-01 2.68489e-01 8.80242e-01 -9.10601e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30200e+03 -1.99300e+01 -3.12902e-02 2.06552e-01 9.26647e-01 -8.78490e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30300e+03 -1.79000e+01 -3.52427e-02 2.87813e-01 9.84077e-01 -8.63331e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30400e+03 -2.04500e+01 -4.98750e-02 2.44067e-01 9.23830e-01 -9.37718e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30500e+03 -1.79500e+01 -5.60194e-02 2.37944e-01 9.04951e-01 -9.65750e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30600e+03 -2.07900e+01 -4.50587e-02 2.59334e-01 9.20397e-01 -9.11314e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30700e+03 -2.04000e+01 -1.90819e-02 1.88854e-01 9.09114e-01 -9.11965e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30800e+03 -2.26900e+01 -9.86962e-02 2.37193e-01 8.89413e-01 -9.34306e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.30900e+03 -1.62800e+01 -7.83196e-02 2.68174e-01 9.40900e-01 -8.30788e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.31000e+03 -1.93900e+01 -1.02713e-01 2.59774e-01 8.88398e-01 -9.26292e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.10000e+01 1.31100e+03 -2.12000e+01 -1.25422e-01 2.76555e-01 9.10999e-01 -9.16199e-01 -9.24366e-02 2.58585e-01 9.08925e-01 -9.14051e-01 6.07086e-02 3.15277e-02 4.41018e-02 2.92533e-02 7.37180e-01 2.97346e-01 4.13677e-01 2.16173e-01 4.15130e-01 3.39679e-01
8.20000e+01 1.31200e+03 -1.84300e+01 -6.41792e-02 2.61085e-01 9.38932e-01 -9.23252e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.31300e+03 -2.16200e+01 -1.07044e-01 2.77395e-01 9.06228e-01 -8.72617e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.31400e+03 -1.90200e+01 -8.72493e-02 2.73964e-01 9.31803e-01 -9.21566e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.31500e+03 -1.24300e+01 -7.47104e-02 2.33870e-01 9.11236e-01 -9.17056e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.31600e+03 -1.78500e+01 -9.61960e-02 2.72642e-01 8.99701e-01 -9.23911e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.31700e+03 -1.92600e+01 -9.34351e-02 2.41088e-01 8.70187e-01 -8.85196e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.31800e+03 -2.05900e+01 -9.35956e-02 2.17142e-01 8.68957e-01 -9.22107e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.31900e+03 -1.74000e+01 -1.62850e-01 2.79173e-01 8.52055e-01 -9.54127e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32000e+03 -1.97700e+01 -2.92901e-02 2.27209e-01 8.89378e-01 -9.39774e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32100e+03 -1.43300e+01 -7.79346e-03 2.18605e-01 9.78233e-01 -8.93196e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32200e+03 -1.67100e+01 -3.25552e-02 2.20017e-01 8.98149e-01 -8.96771e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32300e+03 -1.68800e+01 -7.23719e-02 2.63525e-01 8.91165e-01 -9.35950e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32400e+03 -2.48300e+01 -9.43985e-02 2.42488e-01 9.04158e-01 -9.22057e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32500e+03 -1.83400e+01 -1.82342e-01 3.13889e-01 8.77369e-01 -9.01146e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32600e+03 -1.90800e+01 -9.89743e-02 2.40846e-01 8.70842e-01 -9.07755e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.20000e+01 1.32700e+03 -1.70000e+01 -1.00281e-01 2.64073e-01 9.17077e-01 -8.61994e-01 -9.58695e-02 2.58437e-01 8.99465e-01 -9.20747e-01 6.02511e-02 3.34014e-02 3.93082e-02 2.68816e-02 7.56476e-01 2.85061e-01 4.06580e-01 2.24833e-01 4.10122e-01 3.43818e-01
8.30000e+01 1.32800e+03 -2.03800e+01 -4.08396e-02 1.94570e-01 9.05062e-01 -9.07827e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.32900e+03 -1.58500e+01 -1.45577e-01 2.58871e-01 8.60874e-01 -9.67077e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33000e+03 -1.75800e+01 -1.02874e-01 2.68051e-01 9.11128e-01 -9.24790e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33100e+03 -1.97900e+01 -4.29459e-02 2.22373e-01 9.08745e-01 -8.99570e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33200e+03 -2.19800e+01 2.93688e-02 1.92942e-01 9.41600e-01 -9.10419e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33300e+03 -2.29800e+01 -9.83300e-02 2.42559e-01 9.00981e-01 -9.35646e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33400e+03 -1.71200e+01 -6.15718e-02 2.36170e-01 9.50690e-01 -9.25561e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33500e+03 -1.96300e+01 -7.62482e-02 2.68943e-01 9.27945e-01 -8.60607e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33600e+03 -2.46800e+01 -1.26436e-01 2.46373e-01 8.82802e-01 -8.86230e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33700e+03 -1.97900e+01 -8.65908e-02 2.36868e-01 8.94064e-01 -9.32162e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33800e+03 -1.95100e+01 -1.07817e-01 2.54536e-01 8.88150e-01 -8.73092e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.33900e+03 -1.81100e+01 -1.63925e-01 2.48376e-01 8.48034e-01 -9.43679e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.34000e+03 -1.58100e+01 -1.21698e-01 2.55984e-01 8.57379e-01 -9.01301e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.34100e+03 -1.98500e+01 -1.21583e-01 2.70408e-01 8.84296e-01 -9.11761e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.34200e+03 -1.33100e+01 -9.89587e-02 2.61283e-01 9.17520e-01 -8.75237e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.30000e+01 1.34300e+03 -2.04800e+01 -4.67743e-02 2.22439e-01 8.94972e-01 -9.20992e-01 -9.07382e-02 2.46016e-01 8.96119e-01 -9.10627e-01 5.94916e-02 3.32935e-02 3.97601e-02 3.09537e-02 7.59118e-01 2.82048e-01 3.99500e-01 2.37970e-01 4.04625e-01 3.55106e-01
8.40000e+01 1.34400e+03 -1.80200e+01 2.61494e-02 1.99910e-01 9.42203e-01 -8.82900e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.34500e+03 -2.19300e+01 -9.54794e-03 2.20801e-01 8.98374e-01 -8.72113e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.34600e+03 -1.69800e+01 -1.30222e-02 1.89798e-01 9.56226e-01 -8.97566e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.34700e+03 -1.62900e+01 -9.93988e-02 2.49842e-01 9.18734e-01 -9.41916e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.34800e+03 -2.04800e+01 -1.12092e-01 2.21638e-01 8.57981e-01 -9.35711e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.34900e+03 -2.19300e+01 -1.37609e-01 2.52012e-01 8.69345e-01 -9.09299e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35000e+03 -1.81300e+01 -3.36732e-02 2.17113e-01 9.01176e-01 -9.11783e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35100e+03 -1.84700e+01 -4.13611e-02 1.89513e-01 8.79837e-01 -9.49368e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35200e+03 -2.03700e+01 -1.45154e-01 2.76620e-01 8.85398e-01 -9.48289e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35300e+03 -2.17400e+01 8.92287e-03 2.19306e-01 9.44450e-01 -8.67911e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35400e+03 -2.14100e+01 -2.47399e-02 2.03225e-01 9.10992e-01 -8.81477e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35500e+03 -1.90300e+01 -5.37564e-02 2.53734e-01 9.34309e-01 -8.94009e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35600e+03 -1.69600e+01 -1.35194e-01 2.79532e-01 8.94925e-01 -8.86588e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35700e+03 -1.76000e+01 -5.30879e-02 2.19632e-01 8.96280e-01 -9.25208e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35800e+03 -1.97500e+01 -2.44117e-02 2.05675e-01 9.46121e-01 -8.94181e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.40000e+01 1.35900e+03 -2.18100e+01 -1.34406e-01 2.47255e-01 8.61930e-01 -9.00805e-01 -7.68272e-02 2.31963e-01 9.01459e-01 -9.07297e-01 6.13108e-02 3.48201e-02 3.74472e-02 2.80669e-02 7.61288e-01 2.72696e-01 4.06367e-01 2.46527e-01 4.17570e-01 3.76959e-01
8.50000e+01 1.36000e+03 -1.89400e+01 -1.06151e-01 2.53512e-01 8.65130e-01 -9.08304e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36100e+03 -1.69300e+01 -1.27202e-01 2.14865e-01 8.82774e-01 -8.95902e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36200e+03 -2.17600e+01 -4.16835e-02 2.35506e-01 9.38737e-01 -8.83979e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36300e+03 -2.34600e+01 -8.08448e-02 2.35925e-01 8.92338e-01 -8.88070e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36400e+03 -2.05700e+01 -7.35376e-02 2.65962e-01 9.05001e-01 -8.98898e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36500e+03 -2.26200e+01 -5.32416e-02 2.11146e-01 8.99480e-01 -9.12209e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36600e+03 -1.96600e+01 -3.30001e-02 2.05172e-01 8.98141e-01 -9.10080e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36700e+03 -2.08300e+01 -1.15713e-01 2.35977e-01 8.89916e-01 -9.17941e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36800e+03 -2.10100e+01 -1.46614e-01 2.57404e-01 8.77274e-01 -8.74141e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.36900e+03 -1.97200e+01 1.01846e-01 1.81277e-01 9.52143e-01 -8.63611e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.37000e+03 -1.96100e+01 -7.90999e-02 2.35212e-01 8.92173e-01 -8.64844e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.37100e+03 -1.76400e+01 -4.32335e-02 2.33005e-01 9.20567e-01 -8.69717e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.37200e+03 -2.26700e+01 -7.76007e-02 2.25573e-01 8.66110e-01 -9.31708e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.37300e+03 -1.76900e+01 -9.14939e-02 2.35602e-01 8.84731e-01 -9.53507e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.37400e+03 -1.82700e+01 -9.02418e-02 2.12109e-01 8.60781e-01 -9.10386e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.50000e+01 1.37500e+03 -1.95400e+01 -1.34367e-01 2.84907e-01 8.79304e-01 -9.58990e-01 -6.99508e-02 2.31605e-01 8.93558e-01 -8.94669e-01 6.61910e-02 3.71381e-02 3.53928e-02 2.95183e-02 7.58531e-01 2.75638e-01 4.31363e-01 2.55756e-01 4.26868e-01 3.76922e-01
8.60000e+01 1.37600e+03 -1.60300e+01 1.84951e-02 2.14053e-01 9.43821e-01 -8.71675e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.37700e+03 -1.89800e+01 -4.57810e-02 2.56817e-01 9.49335e-01 -8.45901e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.37800e+03 -1.90500e+01 -3.75591e-02 2.21776e-01 9.10994e-01 -8.91789e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.37900e+03 -1.83600e+01 -1.77961e-02 2.24950e-01 9.08252e-01 -8.91834e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38000e+03 -1.74000e+01 -7.94388e-02 2.42663e-01 9.19512e-01 -8.93058e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38100e+03 -2.05800e+01 -1.21510e-02 1.90799e-01 9.25610e-01 -9.34224e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38200e+03 -1.54100e+01 -3.83470e-02 1.95139e-01 9.13183e-01 -9.23091e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38300e+03 -1.77400e+01 -4.86171e-02 2.26312e-01 9.00927e-01 -8.84548e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38400e+03 -2.05200e+01 3.46861e-02 1.80953e-01 9.53857e-01 -8.52038e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38500e+03 -1.60700e+01 -1.63972e-01 3.09914e-01 8.98340e-01 -9.82188e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38600e+03 -2.48400e+01 -5.01864e-02 2.48617e-01 9.49454e-01 -8.62509e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38700e+03 -2.19600e+01 -3.30320e-02 1.99490e-01 8.99879e-01 -8.80086e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38800e+03 -2.08100e+01 -5.94555e-02 2.02905e-01 8.63761e-01 -8.69021e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.38900e+03 -2.49300e+01 -9.49942e-02 2.40806e-01 8.90290e-01 -8.67460e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.39000e+03 -2.26400e+01 -6.75449e-02 2.31592e-01 9.03321e-01 -9.25416e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.60000e+01 1.39100e+03 -2.49400e+01 -1.19746e-01 2.32119e-01 8.73356e-01 -9.04208e-01 -7.60588e-02 2.31509e-01 8.93852e-01 -9.02792e-01 5.97635e-02 3.03355e-02 3.47842e-02 3.10580e-02 7.55727e-01 2.73725e-01 4.57317e-01 2.70990e-01 4.47613e-01 3.68367e-01
8.70000e+01 1.39200e+03 -2.05300e+01 -6.18431e-02 2.37987e-01 8.97433e-01 -9.52590e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.39300e+03 -1.42500e+01 -8.23902e-02 2.36663e-01 9.15282e-01 -8.93518e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.39400e+03 -2.48300e+01 -6.05177e-02 2.21044e-01 9.07247e-01 -9.11630e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.39500e+03 -2.27000e+01 -4.37579e-02 2.22872e-01 9.22101e-01 -8.87364e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.39600e+03 -2.41700e+01 -1.01761e-01 2.53375e-01 8.98303e-01 -8.63370e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.39700e+03 -1.76200e+01 -3.21800e-02 1.97958e-01 8.64813e-01 -9.34376e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.39800e+03 -1.74200e+01 -6.13915e-02 1.75532e-01 8.69596e-01 -9.00941e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.39900e+03 -2.34200e+01 -8.08763e-02 2.33379e-01 8.95984e-01 -8.91719e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40000e+03 -2.49200e+01 -3.03047e-02 2.05081e-01 9.13201e-01 -8.67747e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40100e+03 -1.48200e+01 -7.03100e-02 2.25110e-01 9.00569e-01 -8.72938e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40200e+03 -1.93200e+01 -1.26020e-01 2.34989e-01 8.38236e-01 -9.03211e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40300e+03 -2.04400e+01 -1.66613e-01 2.98696e-01 8.92003e-01 -8.81266e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40400e+03 -1.60800e+01 -1.26256e-01 2.30824e-01 8.99924e-01 -8.79993e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40500e+03 -1.77700e+01 -8.38666e-02 2.24958e-01 9.22563e-01 -9.14973e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40600e+03 -2.38100e+01 -8.26940e-02 2.63229e-01 9.26305e-01 -8.50195e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.70000e+01 1.40700e+03 -1.99500e+01 -6.10248e-02 2.08712e-01 8.55834e-01 -8.94046e-01 -7.47420e-02 2.31407e-01 9.03841e-01 -8.84742e-01 5.35992e-02 2.84989e-02 3.11245e-02 2.96972e-02 7.50858e-01 2.66468e-01 4.55748e-01 2.75730e-01 4.51115e-01 3.73531e-01
8.80000e+01 1.40800e+03 -1.96900e+01 -3.04884e-02 2.37895e-01 9.23233e-01 -9.17114e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.40900e+03 -2.20300e+01 -2.71607e-02 2.30909e-01 9.40655e-01 -8.42655e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41000e+03 -2.31300e+01 -9.10257e-02 2.48973e-01 9.00930e-01 -8.73761e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41100e+03 -2.04400e+01 -7.79771e-02 2.31202e-01 8.82735e-01 -9.07045e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41200e+03 -1.97100e+01 -3.54577e-02 2.24873e-01 9.10992e-01 -8.67327e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41300e+03 -1.70800e+01 -1.00945e-01 2.54068e-01 9.01995e-01 -8.43353e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41400e+03 -2.04400e+01 -1.16327e-01 2.64206e-01 8.93536e-01 -9.39360e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41500e+03 -2.27100e+01 -1.32514e-01 2.33518e-01 8.63704e-01 -9.11760e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41600e+03 -2.12000e+01 -5.43694e-02 2.61296e-01 9.43636e-01 -8.38991e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41700e+03 -1.54600e+01 -7.78026e-02 2.65934e-01 9.45328e-01 -8.82769e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41800e+03 -2.06400e+01 -6.16870e-02 2.48556e-01 9.23936e-01 -8.66934e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.41900e+03 -2.19400e+01 -7.47531e-02 2.20370e-01 8.85404e-01 -8.97925e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.42000e+03 -2.45300e+01 -3.65341e-02 2.16295e-01 9.20522e-01 -8.70330e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.42100e+03 -1.54300e+01 -1.05892e-01 2.83229e-01 9.33223e-01 -8.45069e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.42200e+03 -1.75900e+01 -7.39740e-02 2.19517e-01 8.97601e-01 -8.90835e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.80000e+01 1.42300e+03 -1.99800e+01 -9.13818e-02 2.23386e-01 8.86693e-01 -9.18874e-01 -6.72917e-02 2.33061e-01 9.09556e-01 -8.80009e-01 4.73085e-02 2.73771e-02 2.65352e-02 3.33968e-02 7.50529e-01 2.65944e-01 4.41665e-01 2.76176e-01 4.57514e-01 3.86600e-01
8.90000e+01 1.42400e+03 -1.74100e+01 8.76891e-03 1.94026e-01 9.38613e-01 -8.82116e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.42500e+03 -1.91800e+01 -6.22269e-02 2.14150e-01 8.86932e-01 -8.97162e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.42600e+03 -1.92100e+01 -8.07355e-02 2.73244e-01 9.29796e-01 -8.78485e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.42700e+03 -2.18400e+01 -3.13448e-02 2.25121e-01 9.33035e-01 -8.57729e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.42800e+03 -1.90800e+01 -4.36185e-02 2.19465e-01 9.02021e-01 -8.85568e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.42900e+03 -2.12800e+01 -4.25597e-02 2.20250e-01 9.10910e-01 -8.68127e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43000e+03 -2.26500e+01 -8.68332e-02 2.36498e-01 8.83220e-01 -9.01344e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43100e+03 -1.70600e+01 -4.93961e-02 2.26932e-01 9.24649e-01 -8.91268e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43200e+03 -1.41700e+01 -3.31505e-02 2.16398e-01 9.32313e-01 -8.60513e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43300e+03 -1.39900e+01 -8.16112e-02 2.08463e-01 8.69159e-01 -8.80069e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43400e+03 -1.63400e+01 -9.59209e-02 2.31923e-01 8.86542e-01 -8.35342e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43500e+03 -2.29900e+01 -8.59820e-02 2.51257e-01 9.04160e-01 -8.44899e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43600e+03 -1.99800e+01 1.46704e-02 2.05377e-01 9.47914e-01 -8.49727e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43700e+03 -2.48800e+01 -8.53736e-02 2.20521e-01 8.80935e-01 -8.98874e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43800e+03 -2.12200e+01 -9.60042e-02 2.62425e-01 9.03184e-01 -8.61889e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
8.90000e+01 1.43900e+03 -2.11900e+01 -1.19739e-01 2.79974e-01 8.83637e-01 -8.63928e-01 -7.00276e-02 2.32786e-01 9.06408e-01 -8.77399e-01 4.36994e-02 2.44642e-02 2.56191e-02 3.06338e-02 7.47643e-01 2.60257e-01 4.27127e-01 2.68731e-01 4.46323e-01 3.87980e-01
9.00000e+01 1.44000e+03 -1.65400e+01 -1.05531e-01 2.09363e-01 8.65975e-01 -9.16758e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44100e+03 -2.18500e+01 -1.21035e-01 2.44686e-01 8.62258e-01 -9.11037e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44200e+03 -1.68900e+01 -1.14612e-01 2.55539e-01 8.78301e-01 -9.14960e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44300e+03 -2.16400e+01 -8.47687e-02 2.31852e-01 8.83411e-01 -8.59829e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44400e+03 -2.00000e+01 -8.41661e-02 2.40190e-01 8.85052e-01 -8.59683e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44500e+03 -1.56200e+01 -4.64915e-02 2.17151e-01 9.20473e-01 -8.32772e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44600e+03 -1.97700e+01 -2.94906e-02 2.29855e-01 9.26390e-01 -8.65485e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44700e+03 -2.03700e+01 -1.95742e-02 2.15081e-01 9.26209e-01 -8.61586e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44800e+03 -1.96200e+01 -9.23201e-02 2.41808e-01 9.11139e-01 -8.45766e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.44900e+03 -1.62600e+01 -6.17194e-02 2.14694e-01 8.72539e-01 -9.09105e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.45000e+03 -1.37700e+01 -6.64348e-02 2.16145e-01 9.00167e-01 -8.61474e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.45100e+03 -2.00600e+01 -1.21948e-01 2.49813e-01 8.80146e-01 -8.85147e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.45200e+03 -2.05000e+01 -9.76153e-02 2.49450e-01 8.78824e-01 -9.17179e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.45300e+03 -2.12600e+01 -7.96404e-02 2.32820e-01 8.88504e-01 -8.79507e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.45400e+03 -1.36700e+01 -9.02441e-02 2.17214e-01 8.78062e-01 -8.82391e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.00000e+01 1.45500e+03 -2.49000e+01 -3.17629e-02 2.08061e-01 9.21900e-01 -9.01635e-01 -7.71401e-02 2.37146e-01 8.97737e-01 -8.75090e-01 4.03589e-02 2.32063e-02 2.42119e-02 2.95088e-02 7.41015e-01 2.58648e-01 4.25225e-01 2.59930e-01 4.26322e-01 3.92718e-01
9.10000e+01 1.45600e+03 -1.79100e+01 -1.66856e-02 2.09704e-01 9.20236e-01 -8.83948e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.45700e+03 -2.19800e+01 -7.88305e-02 2.16137e-01 8.69331e-01 -9.27941e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.45800e+03 -1.33700e+01 -5.50461e-02 2.19033e-01 9.18602e-01 -8.74434e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.45900e+03 -2.10300e+01 -1.14166e-01 2.36589e-01 8.72971e-01 -9.16088e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46000e+03 -1.52800e+01 -4.35278e-02 2.15149e-01 9.16180e-01 -8.22793e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46100e+03 -2.19900e+01 -9.64131e-02 2.34083e-01 8.82068e-01 -9.08414e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46200e+03 -2.04000e+01 -7.34560e-02 2.41723e-01 8.99771e-01 -9.17114e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46300e+03 -2.28600e+01 -3.02303e-02 2.15015e-01 9.22827e-01 -8.53722e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46400e+03 -2.04500e+01 -5.53758e-02 2.32948e-01 9.11112e-01 -9.22465e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46500e+03 -2.11000e+01 -1.57603e-02 2.01896e-01 9.03807e-01 -8.92647e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46600e+03 -1.59700e+01 -8.55740e-02 2.15687e-01 9.09329e-01 -8.86532e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46700e+03 -2.26500e+01 -9.75533e-02 2.21007e-01 8.63989e-01 -9.03708e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46800e+03 -1.95800e+01 -1.32194e-01 2.37322e-01 8.43008e-01 -8.95308e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.46900e+03 -2.12500e+01 -1.02266e-01 2.57195e-01 9.07773e-01 -9.09220e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.47000e+03 -1.76400e+01 -1.09264e-01 2.45615e-01 8.52835e-01 -9.23652e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.10000e+01 1.47100e+03 -2.48600e+01 -1.07733e-01 2.54567e-01 8.97475e-01 -8.64755e-01 -7.04553e-02 2.28757e-01 8.97331e-01 -8.86934e-01 3.86605e-02 2.25768e-02 2.51406e-02 3.09373e-02 7.39589e-01 2.60287e-01 4.50727e-01 2.50636e-01 4.09050e-01 4.12168e-01
9.20000e+01 1.47200e+03 -2.03400e+01 -7.31328e-02 2.37250e-01 8.93967e-01 -8.63903e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.47300e+03 -2.11000e+01 -5.35465e-02 2.10671e-01 8.82350e-01 -9.32913e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.47400e+03 -1.28100e+01 -9.99510e-02 2.42219e-01 8.98212e-01 -8.87477e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.47500e+03 -2.47200e+01 -6.12997e-02 2.41050e-01 9.25336e-01 -8.67346e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.47600e+03 -2.27000e+01 -2.80753e-02 2.15390e-01 9.29292e-01 -8.96085e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.47700e+03 -2.05500e+01 -1.33968e-01 2.47738e-01 8.52274e-01 -9.42669e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.47800e+03 -1.96900e+01 -1.22895e-01 2.40596e-01 8.60400e-01 -9.17169e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.47900e+03 -2.00000e+01 -3.04911e-02 2.15624e-01 9.11741e-01 -8.81322e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48000e+03 -1.48900e+01 -8.77070e-02 2.52711e-01 9.21425e-01 -8.92293e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48100e+03 -2.00600e+01 -1.16420e-01 2.30576e-01 8.64784e-01 -9.52028e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48200e+03 -1.89300e+01 -1.48444e-01 2.54971e-01 8.58214e-01 -9.23350e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48300e+03 -1.41500e+01 -1.12001e-01 2.26330e-01 8.84096e-01 -8.98322e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48400e+03 -2.34300e+01 -1.13228e-01 2.67558e-01 8.80367e-01 -8.90205e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48500e+03 -1.75300e+01 -7.51090e-02 2.17011e-01 8.97266e-01 -8.70802e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48600e+03 -2.01200e+01 -1.09569e-01 2.51076e-01 8.77948e-01 -9.00008e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.20000e+01 1.48700e+03 -1.78000e+01 -3.23907e-02 2.24293e-01 9.07126e-01 -8.66481e-01 -8.22949e-02 2.32569e-01 8.92090e-01 -8.90674e-01 3.69196e-02 1.97853e-02 2.40199e-02 2.70798e-02 7.39786e-01 2.52277e-01 4.56443e-01 2.47332e-01 3.95375e-01 4.17574e-01
9.30000e+01 1.48800e+03 -1.91000e+01 -5.63557e-02 2.45510e-01 9.17836e-01 -8.82252e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.48900e+03 -1.91400e+01 -5.03193e-02 2.25628e-01 9.06124e-01 -9.08002e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49000e+03 -1.87100e+01 -1.17209e-01 2.51198e-01 8.71039e-01 -9.55330e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49100e+03 -1.98800e+01 -1.09827e-01 2.36863e-01 8.67761e-01 -8.97558e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49200e+03 -1.96300e+01 -5.30971e-02 2.43620e-01 9.12489e-01 -8.71091e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49300e+03 -2.18300e+01 -7.92273e-02 2.37668e-01 8.97095e-01 -8.96598e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49400e+03 -1.77800e+01 -9.13261e-02 2.24982e-01 8.60934e-01 -8.86942e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49500e+03 -2.19200e+01 -6.26231e-02 2.26385e-01 9.03188e-01 -9.21291e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49600e+03 -1.77300e+01 -9.07382e-02 2.55685e-01 8.91038e-01 -8.92616e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49700e+03 -1.83300e+01 -5.03917e-02 2.27844e-01 8.99739e-01 -9.04386e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49800e+03 -2.03200e+01 -7.74645e-02 2.33289e-01 8.76823e-01 -8.84484e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.49900e+03 -1.44500e+01 -7.63666e-02 2.35403e-01 9.05631e-01 -8.87819e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.50000e+03 -2.04600e+01 -6.38496e-02 2.39168e-01 8.98182e-01 -8.83673e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.50100e+03 -2.11700e+01 -6.22979e-02 2.53900e-01 9.39905e-01 -8.89967e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.50200e+03 -1.94000e+01 -6.24977e-02 2.16611e-01 8.92009e-01 -9.20542e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.30000e+01 1.50300e+03 -1.83000e+01 -7.72353e-02 2.29983e-01 8.69550e-01 -8.94330e-01 -7.52280e-02 2.38735e-01 9.00321e-01 -8.93778e-01 3.57298e-02 2.07980e-02 2.50343e-02 2.82104e-02 7.32228e-01 2.44717e-01 4.48554e-01 2.45128e-01 3.79858e-01 4.19815e-01
9.40000e+01 1.50400e+03 -1.68900e+01 -8.24556e-02 2.39831e-01 9.11447e-01 -8.92457e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.50500e+03 -1.12100e+01 -5.55355e-02 2.08364e-01 8.97005e-01 -8.96207e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.50600e+03 -2.19000e+01 -6.34450e-02 2.46662e-01 9.21025e-01 -9.02043e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.50700e+03 -1.98900e+01 -5.96356e-02 2.36758e-01 9.14415e-01 -8.79969e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.50800e+03 -2.21200e+01 -8.80005e-02 2.50294e-01 9.10134e-01 -8.91713e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.50900e+03 -2.18900e+01 -9.44303e-02 2.63094e-01 9.09605e-01 -8.84639e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51000e+03 -2.01000e+01 -6.43582e-02 2.33902e-01 9.09252e-01 -8.92043e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51100e+03 -2.03100e+01 -8.09700e-02 2.37959e-01 8.94354e-01 -9.08598e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51200e+03 -2.11700e+01 -4.41230e-02 2.45168e-01 9.27060e-01 -8.86093e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51300e+03 -2.04500e+01 -8.14175e-02 2.68614e-01 9.13926e-01 -9.21026e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51400e+03 -2.41800e+01 -5.82072e-02 2.13114e-01 8.98688e-01 -9.15217e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51500e+03 -1.63700e+01 -8.69101e-02 2.24117e-01 8.70855e-01 -9.37782e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51600e+03 -2.41100e+01 -7.96825e-02 2.29555e-01 8.90025e-01 -8.82265e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51700e+03 -2.18900e+01 -6.88473e-02 2.46241e-01 9.10609e-01 -8.93486e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51800e+03 -1.49200e+01 -3.68106e-02 2.13118e-01 9.23754e-01 -8.93222e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.40000e+01 1.51900e+03 -2.05300e+01 -6.72614e-02 2.63958e-01 9.33373e-01 -8.69712e-01 -7.06980e-02 2.37376e-01 9.03225e-01 -8.98415e-01 3.33585e-02 1.95638e-02 2.45614e-02 2.76749e-02 7.24345e-01 2.42764e-01 4.47942e-01 2.48648e-01 3.75251e-01 4.23931e-01
9.50000e+01 1.52000e+03 -1.86000e+01 -1.07123e-01 2.52520e-01 9.05646e-01 -8.85147e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52100e+03 -2.19200e+01 -2.84969e-02 2.14106e-01 9.07672e-01 -8.83313e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52200e+03 -1.89300e+01 -2.91189e-02 2.33479e-01 9.46462e-01 -9.08006e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52300e+03 -2.04200e+01 -1.27224e-01 2.33664e-01 8.51588e-01 -9.61342e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52400e+03 -2.48300e+01 -6.25764e-02 2.27770e-01 9.14254e-01 -9.14408e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52500e+03 -2.11600e+01 -1.31909e-01 2.50172e-01 8.70814e-01 -9.01189e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52600e+03 -1.97500e+01 -6.48629e-02 2.45363e-01 9.03427e-01 -8.98379e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52700e+03 -2.26300e+01 -5.47653e-02 2.17117e-01 9.05076e-01 -9.07001e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52800e+03 -2.19500e+01 -1.14823e-01 2.57188e-01 8.76951e-01 -8.89312e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.52900e+03 -2.41600e+01 -8.14626e-02 2.32624e-01 8.94005e-01 -9.00543e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.53000e+03 -2.10700e+01 -5.96912e-02 2.50272e-01 9.07027e-01 -8.62116e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.53100e+03 -2.03600e+01 -6.56635e-02 2.34450e-01 9.03695e-01 -8.94336e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.53200e+03 -2.33200e+01 -8.84724e-02 2.33775e-01 8.90250e-01 -9.31203e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.53300e+03 -1.94600e+01 -3.93855e-02 2.41935e-01 9.43038e-01 -8.54276e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.53400e+03 -2.01200e+01 -8.05387e-03 2.11175e-01 9.45640e-01 -8.72294e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.50000e+01 1.53500e+03 -2.09600e+01 -8.10417e-02 2.55185e-01 9.11015e-01 -9.09017e-01 -7.19321e-02 2.38632e-01 9.06148e-01 -8.95388e-01 3.09066e-02 1.93156e-02 2.26207e-02 2.68107e-02 7.12069e-01 2.38206e-01 4.48101e-01 2.55408e-01 3.85311e-01 4.36189e-01
9.60000e+01 1.53600e+03 -1.85000e+01 -7.67491e-02 2.18683e-01 8.77228e-01 -9.57581e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.53700e+03 -2.20300e+01 -5.59900e-02 2.14334e-01 9.07799e-01 -9.44628e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.53800e+03 -2.42100e+01 -1.32372e-01 2.50022e-01 8.75257e-01 -9.34355e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.53900e+03 -1.96700e+01 -7.97161e-02 2.40980e-01 8.96373e-01 -9.28944e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54000e+03 -1.55200e+01 -8.82418e-02 2.36114e-01 8.94086e-01 -8.77516e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54100e+03 -2.19300e+01 -6.71363e-02 2.31015e-01 9.16144e-01 -9.43740e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54200e+03 -2.02600e+01 -7.43519e-02 2.39927e-01 9.03359e-01 -8.96477e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54300e+03 -1.85600e+01 -8.13579e-02 2.39475e-01 8.87544e-01 -9.19472e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54400e+03 -2.24600e+01 -4.46504e-02 2.17928e-01 9.18924e-01 -9.27997e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54500e+03 -2.48800e+01 -7.59148e-02 2.37985e-01 9.11395e-01 -9.05402e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54600e+03 -1.63000e+01 -1.11077e-01 2.53468e-01 9.00961e-01 -8.89610e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54700e+03 -2.26600e+01 -5.82560e-02 2.16228e-01 8.91693e-01 -9.00751e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54800e+03 -2.14000e+01 -8.94033e-02 2.44403e-01 8.94662e-01 -8.86339e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.54900e+03 -2.32000e+01 -7.44327e-02 2.17694e-01 8.88487e-01 -9.15607e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.55000e+03 -2.33700e+01 -6.49726e-02 2.26012e-01 8.95899e-01 -8.90248e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.60000e+01 1.55100e+03 -2.31600e+01 -9.04611e-02 2.26564e-01 8.71713e-01 -9.20151e-01 -7.24338e-02 2.29835e-01 9.00794e-01 -9.09562e-01 2.75425e-02 1.78026e-02 2.08976e-02 2.42442e-02 7.04473e-01 2.34248e-01 4.63608e-01 2.60189e-01 3.83380e-01 4.44156e-01
9.70000e+01 1.55200e+03 -1.97600e+01 -6.27401e-02 2.16042e-01 8.95438e-01 -9.28229e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.55300e+03 -2.26700e+01 -3.54568e-02 2.04722e-01 9.10607e-01 -9.16751e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.55400e+03 -2.12800e+01 -5.20141e-02 2.21993e-01 9.03865e-01 -9.11609e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.55500e+03 -2.25900e+01 -8.14757e-02 2.22773e-01 8.91363e-01 -9.38215e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.55600e+03 -2.11400e+01 -1.02615e-01 2.31050e-01 8.80451e-01 -9.46744e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.55700e+03 -1.32500e+01 -7.32220e-02 2.21815e-01 9.03011e-01 -9.20757e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.55800e+03 -1.46700e+01 -9.38826e-02 2.31080e-01 8.97404e-01 -9.10850e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.55900e+03 -2.48900e+01 -9.59219e-02 2.38683e-01 8.97738e-01 -9.20256e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56000e+03 -2.19700e+01 -1.11333e-01 2.56130e-01 8.85549e-01 -9.25686e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56100e+03 -2.26600e+01 -7.90681e-02 2.34481e-01 9.06626e-01 -9.32083e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56200e+03 -2.10100e+01 -7.30064e-02 2.24802e-01 8.86462e-01 -8.99857e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56300e+03 -2.19400e+01 -8.41386e-02 2.32683e-01 8.82855e-01 -9.45822e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56400e+03 -1.84100e+01 -6.13548e-02 2.33532e-01 9.05724e-01 -8.93979e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56500e+03 -1.99600e+01 -8.77318e-02 2.35359e-01 8.79209e-01 -9.29470e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56600e+03 -1.55300e+01 -5.16162e-02 2.06170e-01 9.03757e-01 -8.67747e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.70000e+01 1.56700e+03 -1.74000e+01 -9.03833e-02 2.29489e-01 8.89094e-01 -8.89873e-01 -8.07024e-02 2.30207e-01 8.94826e-01 -9.15968e-01 2.68982e-02 1.66586e-02 2.07802e-02 2.63082e-02 7.02917e-01 2.34547e-01 4.94891e-01 2.61928e-01 3.67394e-01 4.44908e-01
9.80000e+01 1.56800e+03 -2.27300e+01 -1.10078e-01 2.52560e-01 8.95848e-01 -9.17746e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.56900e+03 -2.33500e+01 -7.58669e-02 2.20386e-01 8.97457e-01 -9.47995e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57000e+03 -2.15800e+01 -1.10969e-01 2.38806e-01 8.86016e-01 -9.48196e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57100e+03 -2.06400e+01 -4.33395e-02 2.05051e-01 9.00832e-01 -9.13269e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57200e+03 -2.06400e+01 -6.60227e-02 2.29819e-01 9.08729e-01 -9.31519e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57300e+03 -1.46100e+01 -7.12710e-02 2.19160e-01 9.01004e-01 -9.38213e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57400e+03 -1.65000e+01 -5.77596e-02 2.18329e-01 9.18180e-01 -9.42613e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57500e+03 -2.12600e+01 -6.12432e-02 2.25460e-01 9.05651e-01 -9.17001e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57600e+03 -1.70400e+01 -1.17780e-01 2.57477e-01 8.85933e-01 -9.16035e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57700e+03 -2.41900e+01 -8.67424e-02 2.27742e-01 8.86791e-01 -9.00646e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57800e+03 -1.88900e+01 -1.07765e-01 2.39560e-01 8.76477e-01 -9.31258e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.57900e+03 -2.11300e+01 -1.06662e-01 2.33048e-01 8.77190e-01 -9.45796e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.58000e+03 -2.04100e+01 -6.59813e-02 2.37393e-01 9.08044e-01 -9.35500e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.58100e+03 -2.48600e+01 -6.23509e-02 2.23260e-01 9.07788e-01 -9.11178e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.58200e+03 -2.13200e+01 -9.55039e-02 2.43254e-01 9.02271e-01 -9.45630e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.80000e+01 1.58300e+03 -2.26700e+01 -8.47394e-02 2.34475e-01 8.97583e-01 -9.22099e-01 -8.06252e-02 2.30509e-01 8.95951e-01 -9.26579e-01 2.62646e-02 1.60916e-02 1.90426e-02 2.48015e-02 7.07994e-01 2.36781e-01 5.22085e-01 2.63479e-01 3.50232e-01 4.32852e-01
9.90000e+01 1.58400e+03 -2.34800e+01 -1.01692e-01 2.30758e-01 8.76557e-01 -9.24136e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.58500e+03 -1.77300e+01 -6.70151e-02 2.09948e-01 9.07360e-01 -9.33396e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.58600e+03 -2.34400e+01 -8.39298e-02 2.40735e-01 9.04809e-01 -9.11932e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.58700e+03 -1.51000e+01 -7.06635e-02 2.23146e-01 8.98712e-01 -8.84260e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.58800e+03 -1.77900e+01 -8.66500e-02 2.14971e-01 8.81610e-01 -9.24829e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.58900e+03 -1.78200e+01 -7.42024e-02 2.06024e-01 8.89702e-01 -9.59923e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59000e+03 -1.84000e+01 -1.10349e-01 2.50565e-01 8.72839e-01 -9.30990e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59100e+03 -2.24800e+01 -1.08611e-01 2.46109e-01 8.95890e-01 -9.35552e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59200e+03 -2.32700e+01 -1.16093e-01 2.52219e-01 8.88547e-01 -9.35879e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59300e+03 -1.49100e+01 -6.31734e-02 2.08123e-01 9.10704e-01 -9.56809e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59400e+03 -1.54800e+01 -7.53461e-02 2.16236e-01 8.92095e-01 -9.22000e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59500e+03 -2.09100e+01 -7.57408e-02 2.32952e-01 9.03781e-01 -9.19456e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59600e+03 -1.47600e+01 -9.48051e-02 2.38559e-01 9.04200e-01 -8.87915e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59700e+03 -2.25000e+01 -9.46178e-02 2.38149e-01 8.89796e-01 -8.98830e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59800e+03 -1.60300e+01 -8.71707e-02 2.29237e-01 9.00115e-01 -9.31632e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
9.90000e+01 1.59900e+03 -1.39200e+01 -7.03904e-02 2.06027e-01 8.91490e-01 -9.32328e-01 -8.27122e-02 2.30411e-01 8.96987e-01 -9.21018e-01 2.38246e-02 1.45579e-02 1.67168e-02 2.78452e-02 7.14362e-01 2.40807e-01 5.46314e-01 2.66336e-01 3.41107e-01 4.23731e-01
1.00000e+02 1.60000e+03 -1.95900e+01 -1.00617e-01 2.39385e-01 9.08904e-01 -9.15491e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60100e+03 -2.48500e+01 -1.10757e-01 2.34191e-01 8.85455e-01 -9.27936e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60200e+03 -1.96800e+01 -9.82792e-02 2.47885e-01 8.84303e-01 -9.04120e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60300e+03 -2.19500e+01 -1.09190e-01 2.48680e-01 8.91533e-01 -9.35180e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60400e+03 -1.58700e+01 -1.02298e-01 2.31028e-01 8.89675e-01 -9.14091e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60500e+03 -2.49200e+01 -1.01607e-01 2.27975e-01 8.83401e-01 -9.27862e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60600e+03 -1.53700e+01 -9.04324e-02 2.44783e-01 9.15576e-01 -9.19608e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60700e+03 -2.27600e+01 -9.86407e-02 2.42048e-01 9.02556e-01 -9.45575e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60800e+03 -1.66200e+01 -1.00242e-01 2.47997e-01 8.92869e-01 -9.29107e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.60900e+03 -1.90300e+01 -1.05857e-01 2.37737e-01 8.69466e-01 -9.14597e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.61000e+03 -1.89800e+01 -1.12892e-01 2.43627e-01 8.77204e-01 -9.15142e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.61100e+03 -2.13500e+01 -7.50265e-02 2.32347e-01 8.98255e-01 -9.03771e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.61200e+03 -1.61200e+01 -7.34548e-02 2.29845e-01 9.09806e-01 -9.18505e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.61300e+03 -2.26000e+01 -8.77989e-02 2.38234e-01 8.98464e-01 -9.30472e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.61400e+03 -2.41900e+01 -6.92139e-02 2.33588e-01 9.04132e-01 -9.04542e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.00000e+02 1.61500e+03 -2.48500e+01 -5.15702e-02 2.16967e-01 9.11070e-01 -9.08251e-01 -9.84717e-02 2.40653e-01 8.92164e-01 -9.21302e-01 2.30310e-02 1.45186e-02 1.54530e-02 2.01780e-02 7.25979e-01 2.45131e-01 5.73360e-01 2.71796e-01 3.44487e-01 4.14922e-01
1.01000e+02 1.61600e+03 -2.08500e+01 -1.09640e-01 2.42025e-01 8.93549e-01 -9.55337e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.61700e+03 -2.36500e+01 -6.05630e-02 2.14457e-01 8.95546e-01 -9.14892e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.61800e+03 -2.48300e+01 -7.38373e-02 2.31432e-01 9.02146e-01 -8.87779e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.61900e+03 -2.33900e+01 -1.33191e-01 2.60944e-01 8.97052e-01 -9.40503e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62000e+03 -2.25900e+01 -9.97207e-02 2.32450e-01 8.85832e-01 -9.46223e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62100e+03 -2.07300e+01 -1.28433e-01 2.49932e-01 8.88015e-01 -9.47074e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62200e+03 -1.73100e+01 -8.02133e-02 2.40969e-01 9.02617e-01 -9.27541e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62300e+03 -2.26200e+01 -7.61565e-02 2.19409e-01 8.90236e-01 -9.29477e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62400e+03 -1.39100e+01 -9.50970e-02 2.39455e-01 9.00493e-01 -9.17082e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62500e+03 -1.69300e+01 -7.09341e-02 2.19964e-01 9.07864e-01 -9.32259e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62600e+03 -2.32900e+01 -6.08061e-02 2.16193e-01 9.00861e-01 -9.21199e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62700e+03 -2.26700e+01 -1.12621e-01 2.50315e-01 8.92082e-01 -9.16010e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62800e+03 -1.40500e+01 -9.41054e-02 2.35389e-01 9.02152e-01 -9.40211e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.62900e+03 -1.11100e+01 -1.00966e-01 2.31225e-01 8.96813e-01 -9.50034e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.63000e+03 -2.00900e+01 -1.09854e-01 2.39146e-01 8.86115e-01 -9.31789e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.01000e+02 1.63100e+03 -1.17600e+01 -7.18422e-02 2.14854e-01 9.07310e-01 -9.44806e-01 -8.69124e-02 2.31641e-01 8.96393e-01 -9.22077e-01 2.40034e-02 1.47317e-02 1.36362e-02 1.88080e-02 7.52507e-01 2.44036e-01 5.85985e-01 2.68436e-01 3.57084e-01 3.89314e-01
1.02000e+02 1.63200e+03 -2.07600e+01 -7.05467e-02 2.26034e-01 8.99485e-01 -9.28474e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.63300e+03 -2.34400e+01 -9.76619e-02 2.34520e-01 8.86882e-01 -9.10877e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.63400e+03 -2.41100e+01 -1.11185e-01 2.41124e-01 8.93920e-01 -9.45772e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.63500e+03 -1.56300e+01 -5.94733e-02 2.17984e-01 9.11816e-01 -9.17756e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.63600e+03 -2.10500e+01 -6.08670e-02 2.24419e-01 9.03377e-01 -9.30738e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.63700e+03 -2.19200e+01 -1.07133e-01 2.48335e-01 8.85675e-01 -9.47256e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.63800e+03 -2.01200e+01 -1.22003e-01 2.40263e-01 8.72330e-01 -9.10312e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.63900e+03 -2.48800e+01 -6.77123e-02 2.16358e-01 8.94168e-01 -9.13826e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64000e+03 -1.89700e+01 -6.03802e-02 2.40864e-01 9.13823e-01 -9.00532e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64100e+03 -1.98800e+01 -7.41994e-02 2.35878e-01 9.12660e-01 -9.02378e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64200e+03 -2.08100e+01 -8.87243e-02 2.41627e-01 8.95386e-01 -9.10942e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64300e+03 -2.43800e+01 -7.65932e-02 2.30960e-01 9.04417e-01 -9.23487e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64400e+03 -2.48200e+01 -4.91461e-02 2.09602e-01 9.07796e-01 -9.24329e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64500e+03 -2.48200e+01 -8.86732e-02 2.28777e-01 8.93797e-01 -9.26520e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64600e+03 -2.15400e+01 -3.75365e-02 2.19535e-01 9.22029e-01 -9.13129e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.02000e+02 1.64700e+03 -2.49200e+01 -5.94487e-02 2.23147e-01 9.05783e-01 -8.90213e-01 -9.00644e-02 2.33346e-01 8.94993e-01 -9.22887e-01 2.43474e-02 1.35696e-02 1.20393e-02 2.00966e-02 7.67017e-01 2.56568e-01 5.94054e-01 2.79115e-01 3.58857e-01 3.67729e-01
1.03000e+02 1.64800e+03 -1.64000e+01 -7.95128e-02 2.31013e-01 9.06007e-01 -9.31398e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.64900e+03 -2.20200e+01 -1.21197e-01 2.55640e-01 8.94223e-01 -9.08403e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65000e+03 -1.36200e+01 -5.93603e-02 2.23675e-01 9.12829e-01 -8.93868e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65100e+03 -1.26100e+01 -9.25062e-02 2.22556e-01 8.87611e-01 -9.38189e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65200e+03 -1.73900e+01 -7.09691e-02 2.19884e-01 8.98535e-01 -9.08661e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65300e+03 -1.63200e+01 -8.30407e-02 2.32971e-01 9.07975e-01 -9.28132e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65400e+03 -2.19400e+01 -1.03919e-01 2.34302e-01 8.86723e-01 -9.31594e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65500e+03 -2.38000e+01 -5.10972e-02 2.18579e-01 9.14368e-01 -9.18816e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65600e+03 -2.26200e+01 -3.66165e-02 2.14508e-01 9.15632e-01 -8.76606e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65700e+03 -2.01700e+01 -1.01871e-01 2.40046e-01 8.85839e-01 -9.17678e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65800e+03 -2.34600e+01 -9.75949e-02 2.34120e-01 8.83786e-01 -9.08292e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.65900e+03 -1.85100e+01 -9.32579e-02 2.25808e-01 8.91637e-01 -9.24324e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.66000e+03 -2.41500e+01 -8.63867e-02 2.25798e-01 8.91782e-01 -9.36260e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.66100e+03 -1.17800e+01 -9.66358e-02 2.34574e-01 9.01529e-01 -9.49128e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.66200e+03 -2.37200e+01 -4.54671e-02 2.08931e-01 9.01157e-01 -8.97665e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.03000e+02 1.66300e+03 -1.15500e+01 -8.44699e-02 2.29941e-01 9.02111e-01 -9.26917e-01 -7.56801e-02 2.24930e-01 8.99048e-01 -9.18581e-01 2.21209e-02 1.25386e-02 1.06539e-02 1.90809e-02 7.77539e-01 2.62037e-01 6.06679e-01 2.85731e-01 3.55610e-01 3.53715e-01
1.04000e+02 1.66400e+03 -2.41700e+01 -5.53107e-02 2.07611e-01 8.98224e-01 -9.30447e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.66500e+03 -1.42200e+01 -7.78684e-02 2.27949e-01 8.99190e-01 -9.10670e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.66600e+03 -1.91300e+01 -6.40051e-02 2.17366e-01 9.07967e-01 -8.99908e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.66700e+03 -1.63700e+01 -9.51289e-02 2.23906e-01 8.83562e-01 -9.16150e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.66800e+03 -1.49000e+01 -9.25406e-02 2.30363e-01 8.95328e-01 -9.30777e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.66900e+03 -1.72000e+01 -8.98349e-02 2.24062e-01 8.92279e-01 -9.26552e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67000e+03 -2.48900e+01 -6.05232e-02 2.21453e-01 9.03179e-01 -8.90988e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67100e+03 -2.41800e+01 -7.36119e-02 2.25341e-01 8.93368e-01 -8.91857e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67200e+03 -1.46800e+01 -8.45796e-02 2.33906e-01 9.02153e-01 -9.13476e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67300e+03 -2.05300e+01 -5.43189e-02 2.21950e-01 9.03617e-01 -8.86727e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67400e+03 -2.00600e+01 -7.61973e-02 2.33792e-01 8.92683e-01 -8.83299e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67500e+03 -1.88600e+01 -1.17948e-01 2.47772e-01 8.81295e-01 -9.20671e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67600e+03 -1.62900e+01 -5.13418e-02 2.19953e-01 9.17331e-01 -8.98043e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67700e+03 -2.08400e+01 -8.71036e-02 2.40028e-01 8.90281e-01 -8.82015e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67800e+03 -1.63100e+01 -6.68151e-02 2.15089e-01 8.96233e-01 -9.16868e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.04000e+02 1.67900e+03 -2.38900e+01 -1.04333e-01 2.36022e-01 8.87454e-01 -9.20484e-01 -7.60458e-02 2.26430e-01 8.98015e-01 -9.11951e-01 2.35756e-02 1.36479e-02 1.13776e-02 2.03702e-02 7.91893e-01 2.58716e-01 6.23110e-01 2.77130e-01 3.45939e-01 3.51233e-01
1.05000e+02 1.68000e+03 -2.32400e+01 -4.80865e-02 2.07998e-01 9.01597e-01 -9.08308e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68100e+03 -2.11200e+01 -3.30715e-02 2.13896e-01 9.13610e-01 -8.78327e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68200e+03 -1.60000e+01 -8.64418e-02 2.16040e-01 8.91271e-01 -9.34419e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68300e+03 -2.33300e+01 -7.53556e-02 2.23187e-01 8.90153e-01 -9.01243e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68400e+03 -2.41800e+01 -8.15814e-02 2.25088e-01 8.94295e-01 -9.30948e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68500e+03 -2.18600e+01 -5.80399e-02 2.18482e-01 9.00502e-01 -9.04996e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68600e+03 -1.98900e+01 -6.34407e-02 2.20630e-01 8.96856e-01 -9.12685e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68700e+03 -2.48000e+01 -6.11232e-02 2.22783e-01 9.04574e-01 -8.88852e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68800e+03 -2.34100e+01 -8.72968e-02 2.32510e-01 8.87738e-01 -8.95805e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.68900e+03 -2.26900e+01 -8.16251e-02 2.36238e-01 8.97996e-01 -9.01770e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.69000e+03 -1.49600e+01 -4.98202e-02 2.12507e-01 9.05359e-01 -8.94785e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.69100e+03 -1.56200e+01 -7.28813e-02 2.21486e-01 9.03031e-01 -9.15382e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.69200e+03 -1.90700e+01 -6.00912e-02 2.11335e-01 8.97460e-01 -8.87027e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.69300e+03 -2.13500e+01 -5.51735e-02 2.11253e-01 8.95548e-01 -9.33530e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.69400e+03 -2.49000e+01 -5.13533e-02 2.11151e-01 8.99099e-01 -8.86622e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.05000e+02 1.69500e+03 -2.12000e+01 -8.38765e-02 2.30237e-01 8.88044e-01 -9.03734e-01 -7.26822e-02 2.23993e-01 8.95854e-01 -9.03821e-01 2.23770e-02 1.25609e-02 9.74561e-03 2.19520e-02 8.02176e-01 2.62278e-01 6.40881e-01 2.73675e-01 3.35149e-01 3.52063e-01
1.06000e+02 1.69600e+03 -2.28800e+01 -7.16463e-02 2.24735e-01 8.91440e-01 -8.81575e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.69700e+03 -2.48600e+01 -7.17607e-02 2.21919e-01 8.92524e-01 -8.89479e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.69800e+03 -2.19700e+01 -5.76648e-02 2.26175e-01 9.07869e-01 -9.08967e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.69900e+03 -1.86800e+01 -6.12681e-02 2.27536e-01 9.07192e-01 -9.18803e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70000e+03 -1.53700e+01 -4.57716e-02 2.04318e-01 8.98408e-01 -8.81937e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70100e+03 -1.70700e+01 -5.64848e-02 2.04787e-01 8.90262e-01 -8.99759e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70200e+03 -2.43900e+01 -5.52341e-02 2.15449e-01 8.94676e-01 -8.59680e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70300e+03 -2.27700e+01 -3.20240e-02 2.07873e-01 9.10496e-01 -9.03070e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70400e+03 -1.33500e+01 -5.50385e-02 2.11353e-01 9.02457e-01 -9.01781e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70500e+03 -2.08800e+01 -8.73275e-02 2.31851e-01 8.80951e-01 -8.95701e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70600e+03 -2.24500e+01 -7.49700e-02 2.27431e-01 8.92764e-01 -8.97988e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70700e+03 -2.18600e+01 -4.38441e-02 2.11771e-01 9.06911e-01 -9.03061e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70800e+03 -2.27300e+01 -8.02216e-02 2.28677e-01 8.86186e-01 -8.87764e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.70900e+03 -1.80100e+01 -7.80548e-02 2.22199e-01 8.91809e-01 -9.00345e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.71000e+03 -1.66600e+01 -5.85575e-02 2.15295e-01 9.01118e-01 -9.03160e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.06000e+02 1.71100e+03 -1.40300e+01 -6.77092e-02 2.15577e-01 8.95940e-01 -9.18108e-01 -6.71642e-02 2.21304e-01 8.97208e-01 -9.01451e-01 2.16593e-02 1.20426e-02 8.99570e-03 2.25887e-02 8.11695e-01 2.66503e-01 6.61428e-01 2.74606e-01 3.40949e-01 3.43107e-01
1.07000e+02 1.71200e+03 -2.26900e+01 -5.70348e-02 2.13104e-01 8.92671e-01 -8.85693e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.71300e+03 -1.48700e+01 -8.29717e-02 2.31586e-01 8.98966e-01 -9.07587e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.71400e+03 -2.18700e+01 -9.78110e-02 2.27635e-01 8.78748e-01 -9.29109e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.71500e+03 -2.30700e+01 -9.29286e-02 2.34620e-01 8.79606e-01 -8.84600e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.71600e+03 -2.33400e+01 -5.78017e-02 2.17457e-01 8.98041e-01 -9.07794e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.71700e+03 -2.41600e+01 -5.20326e-02 2.15634e-01 8.96502e-01 -8.75212e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.71800e+03 -2.41200e+01 -8.26345e-02 2.30950e-01 8.90036e-01 -8.95488e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.71900e+03 -1.56000e+01 -6.98050e-02 2.21527e-01 8.93071e-01 -8.75218e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72000e+03 -2.26700e+01 -5.54725e-02 2.21229e-01 8.94408e-01 -8.61225e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72100e+03 -2.04700e+01 -6.73941e-02 2.29292e-01 8.95643e-01 -8.77215e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72200e+03 -2.19200e+01 -7.86313e-02 2.24360e-01 8.85092e-01 -8.91142e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72300e+03 -2.48100e+01 -7.51083e-02 2.22102e-01 8.89892e-01 -8.89111e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72400e+03 -2.01900e+01 -2.16838e-02 1.99491e-01 9.08193e-01 -8.67950e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72500e+03 -2.41100e+01 -6.48568e-02 2.14231e-01 8.91179e-01 -9.03271e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72600e+03 -1.49200e+01 -4.31509e-02 2.02660e-01 8.99922e-01 -8.84920e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.07000e+02 1.72700e+03 -2.41400e+01 -6.47757e-02 2.23148e-01 8.99279e-01 -8.88860e-01 -6.30119e-02 2.20793e-01 8.96000e-01 -8.88396e-01 2.21762e-02 1.21213e-02 8.99982e-03 2.40302e-02 8.19513e-01 2.72241e-01 6.84543e-01 2.71604e-01 3.62723e-01 3.39487e-01
1.08000e+02 1.72800e+03 -2.41700e+01 -7.67224e-02 2.32520e-01 8.95565e-01 -8.69543e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.72900e+03 -2.14000e+01 -3.85480e-02 2.05077e-01 8.95223e-01 -8.80111e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73000e+03 -1.95700e+01 -5.97545e-02 2.21542e-01 8.99039e-01 -8.86279e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73100e+03 -1.90500e+01 -1.17521e-01 2.40132e-01 8.62532e-01 -8.70363e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73200e+03 -2.11000e+01 -6.53204e-02 2.19725e-01 8.93733e-01 -8.99305e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73300e+03 -2.13700e+01 -1.16116e-01 2.38696e-01 8.75633e-01 -9.24158e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73400e+03 -2.33800e+01 -7.91598e-02 2.25081e-01 8.89944e-01 -9.04015e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73500e+03 -1.92500e+01 -1.00701e-01 2.35569e-01 8.77381e-01 -8.90770e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73600e+03 -2.26200e+01 -6.44629e-02 2.20017e-01 8.96374e-01 -9.00991e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73700e+03 -2.34300e+01 -5.69996e-02 2.15327e-01 8.96555e-01 -8.96849e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73800e+03 -2.34400e+01 -5.55049e-02 2.25635e-01 9.09279e-01 -8.79313e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.73900e+03 -2.19400e+01 -6.23291e-02 2.19168e-01 8.88819e-01 -8.95521e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.74000e+03 -2.19000e+01 -5.67137e-02 2.13823e-01 8.85799e-01 -8.54672e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.74100e+03 -2.22000e+01 -2.22833e-02 2.00068e-01 9.00761e-01 -8.47821e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.74200e+03 -2.33900e+01 -6.61934e-02 2.10272e-01 8.75809e-01 -8.62759e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.08000e+02 1.74300e+03 -2.49200e+01 -6.84861e-02 2.15033e-01 8.86590e-01 -8.90405e-01 -6.86127e-02 2.21659e-01 8.92155e-01 -8.90268e-01 2.20821e-02 1.13345e-02 9.08301e-03 2.39416e-02 8.23591e-01 2.87362e-01 7.12438e-01 2.74064e-01 3.84765e-01 3.26689e-01
1.09000e+02 1.74400e+03 -2.34300e+01 -6.42198e-02 2.20205e-01 8.95181e-01 -8.92227e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.74500e+03 -2.27700e+01 -6.78961e-02 2.21244e-01 8.94861e-01 -9.01594e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.74600e+03 -2.34200e+01 -5.43551e-02 2.27140e-01 8.92976e-01 -8.25185e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.74700e+03 -2.14200e+01 -6.50870e-02 2.19093e-01 8.84686e-01 -8.76739e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.74800e+03 -2.19400e+01 -8.65169e-02 2.30331e-01 8.87731e-01 -9.19555e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.74900e+03 -2.14400e+01 -7.89363e-02 2.28224e-01 8.85380e-01 -8.79797e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75000e+03 -1.25200e+01 -6.52394e-02 2.17068e-01 8.96747e-01 -8.88572e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75100e+03 -2.49000e+01 -7.79608e-02 2.20525e-01 8.79672e-01 -8.61256e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75200e+03 -2.48800e+01 -6.45907e-02 2.16405e-01 8.89955e-01 -8.75625e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75300e+03 -2.20100e+01 -6.77731e-02 2.13119e-01 8.79915e-01 -8.94314e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75400e+03 -1.87600e+01 -3.44494e-02 2.11331e-01 9.01958e-01 -8.41605e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75500e+03 -1.25900e+01 -6.82006e-02 2.21236e-01 8.91329e-01 -8.46703e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75600e+03 -2.42000e+01 -6.84736e-02 2.16781e-01 8.78340e-01 -8.44239e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75700e+03 -2.20300e+01 -5.54906e-02 2.12251e-01 8.86767e-01 -8.68574e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75800e+03 -2.35400e+01 -3.78824e-02 2.11892e-01 9.06582e-01 -8.46722e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.09000e+02 1.75900e+03 -1.18100e+01 -6.57091e-02 2.25062e-01 9.03427e-01 -8.88285e-01 -6.72722e-02 2.20431e-01 8.92129e-01 -8.84164e-01 2.08713e-02 1.06815e-02 9.21581e-03 2.36486e-02 8.19257e-01 2.81815e-01 7.39649e-01 2.85700e-01 4.09740e-01 3.33197e-01
1.10000e+02 1.76000e+03 -2.41500e+01 -5.84461e-02 2.17578e-01 8.85943e-01 -8.20641e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76100e+03 -2.41600e+01 -7.33259e-02 2.27465e-01 8.90058e-01 -8.69403e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76200e+03 -2.04700e+01 -5.00296e-02 2.22950e-01 8.98182e-01 -8.47034e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76300e+03 -2.34000e+01 -7.93752e-02 2.24115e-01 8.82393e-01 -8.69242e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76400e+03 -2.49200e+01 -6.42580e-02 2.28157e-01 8.99621e-01 -8.47532e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76500e+03 -2.26400e+01 -6.10563e-02 2.22856e-01 8.97240e-01 -8.69729e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76600e+03 -2.26300e+01 -5.48853e-02 2.13269e-01 8.92339e-01 -8.83582e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76700e+03 -2.01000e+01 -5.72842e-02 2.09993e-01 8.78565e-01 -8.36518e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76800e+03 -2.19600e+01 -4.49661e-02 2.14067e-01 8.98544e-01 -8.49058e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.76900e+03 -1.39000e+01 -7.17833e-02 2.23483e-01 8.93486e-01 -8.75893e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.77000e+03 -2.20000e+01 -7.10368e-02 2.20522e-01 8.78882e-01 -8.52318e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.77100e+03 -2.30600e+01 -9.08817e-02 2.34691e-01 8.83161e-01 -8.68821e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.77200e+03 -2.12700e+01 -6.64090e-02 2.22001e-01 8.81219e-01 -8.57102e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.77300e+03 -2.34400e+01 -6.31326e-02 2.21545e-01 8.89512e-01 -8.53412e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.77400e+03 -2.34000e+01 -8.24939e-02 2.13551e-01 8.78321e-01 -9.22583e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.10000e+02 1.77500e+03 -2.48000e+01 -5.87141e-02 2.18893e-01 9.05502e-01 -9.06258e-01 -6.46544e-02 2.19062e-01 8.88828e-01 -8.67699e-01 1.99287e-02 1.03904e-02 9.25798e-03 2.70641e-02 8.09265e-01 2.78121e-01 7.61706e-01 2.97093e-01 4.34771e-01 3.41081e-01
1.11000e+02 1.77600e+03 -1.56000e+01 -1.08665e-01 2.38114e-01 8.81748e-01 -8.78241e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.77700e+03 -1.80300e+01 -8.00503e-02 2.21515e-01 8.67612e-01 -8.54209e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.77800e+03 -2.43300e+01 -8.03276e-02 2.27998e-01 8.87019e-01 -8.69613e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.77900e+03 -1.63700e+01 -7.38440e-02 2.28649e-01 8.96458e-01 -8.69028e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78000e+03 -2.27000e+01 -8.72322e-02 2.30355e-01 8.89869e-01 -9.08873e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78100e+03 -2.11000e+01 -5.39583e-02 2.22231e-01 8.99630e-01 -8.49263e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78200e+03 -2.34200e+01 -6.16481e-02 2.21514e-01 8.96738e-01 -8.85375e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78300e+03 -2.00200e+01 -9.06159e-02 2.37659e-01 8.85598e-01 -8.80978e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78400e+03 -1.75700e+01 -7.74030e-02 2.20952e-01 8.91691e-01 -9.11299e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78500e+03 -2.49300e+01 -8.61451e-02 2.33218e-01 8.83149e-01 -8.35215e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78600e+03 -2.48900e+01 -6.60881e-02 2.22725e-01 8.94720e-01 -8.67228e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78700e+03 -2.35400e+01 -7.18187e-02 2.26799e-01 8.99011e-01 -9.08288e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78800e+03 -1.78200e+01 -6.81000e-02 2.13260e-01 8.79731e-01 -8.44268e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.78900e+03 -2.29000e+01 -4.47608e-02 2.13465e-01 9.05314e-01 -8.75889e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.79000e+03 -2.48500e+01 -6.93338e-02 2.26915e-01 8.98309e-01 -8.74319e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.11000e+02 1.79100e+03 -1.50100e+01 -5.77971e-02 2.13041e-01 8.92421e-01 -8.60981e-01 -6.74953e-02 2.22714e-01 8.92367e-01 -8.68659e-01 1.99299e-02 1.02339e-02 1.02329e-02 3.19161e-02 8.02498e-01 2.78790e-01 7.87356e-01 3.20508e-01 4.43876e-01 3.45771e-01
1.12000e+02 1.79200e+03 -2.05200e+01 -5.64712e-02 2.19921e-01 9.02110e-01 -8.93762e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.79300e+03 -2.48600e+01 -6.12836e-02 2.17952e-01 8.89834e-01 -8.42662e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.79400e+03 -2.49100e+01 -4.89353e-02 2.08275e-01 8.94782e-01 -8.68352e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.79500e+03 -2.18000e+01 -5.29351e-02 2.15158e-01 8.98068e-01 -8.86141e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.79600e+03 -1.55700e+01 -6.32601e-02 2.26974e-01 9.05609e-01 -8.63567e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.79700e+03 -2.27200e+01 -7.98613e-02 2.22120e-01 8.84408e-01 -8.96661e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.79800e+03 -1.49900e+01 -7.63743e-02 2.26373e-01 9.03262e-01 -9.32223e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.79900e+03 -2.43900e+01 -7.26735e-02 2.19705e-01 8.84025e-01 -8.58158e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80000e+03 -2.47900e+01 -7.75338e-02 2.22546e-01 8.92839e-01 -9.11960e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80100e+03 -2.05300e+01 -4.73189e-02 2.23202e-01 9.07955e-01 -8.54701e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80200e+03 -2.33700e+01 -8.02434e-02 2.32300e-01 8.98369e-01 -9.13487e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80300e+03 -2.48300e+01 -6.90769e-02 2.21643e-01 8.93741e-01 -8.83024e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80400e+03 -2.33700e+01 -7.45692e-02 2.20795e-01 8.93954e-01 -9.30573e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80500e+03 -1.33800e+01 -6.37089e-02 2.25333e-01 8.98056e-01 -8.41206e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80600e+03 -1.43600e+01 -6.76206e-02 2.20237e-01 8.93661e-01 -8.75176e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.12000e+02 1.80700e+03 -1.26900e+01 -7.32007e-02 2.25475e-01 8.92262e-01 -8.64986e-01 -7.16813e-02 2.25946e-01 8.93577e-01 -8.73378e-01 1.63778e-02 8.54176e-03 8.45656e-03 3.21253e-02 7.95672e-01 2.82640e-01 8.02796e-01 3.29448e-01 4.34791e-01 3.62756e-01
1.13000e+02 1.80800e+03 -2.49000e+01 -7.30293e-02 2.18456e-01 8.82654e-01 -8.67117e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.80900e+03 -1.40900e+01 -7.46713e-02 2.28284e-01 9.03473e-01 -9.09607e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81000e+03 -2.11300e+01 -8.74457e-02 2.27464e-01 8.86856e-01 -9.21429e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81100e+03 -1.56200e+01 -6.27546e-02 2.15480e-01 8.94731e-01 -8.83443e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81200e+03 -1.38600e+01 -4.95295e-02 2.10328e-01 8.97563e-01 -8.63389e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81300e+03 -1.46800e+01 -6.93708e-02 2.23159e-01 8.97623e-01 -8.70401e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81400e+03 -2.48500e+01 -5.86470e-02 2.14465e-01 8.93375e-01 -8.72874e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81500e+03 -2.27000e+01 -5.89112e-02 2.15906e-01 8.88832e-01 -8.63194e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81600e+03 -2.39800e+01 -5.00065e-02 2.15070e-01 8.99316e-01 -8.58684e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81700e+03 -1.48200e+01 -6.63615e-02 2.21471e-01 8.93210e-01 -8.48837e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81800e+03 -2.48300e+01 -5.96572e-02 2.10275e-01 8.90662e-01 -8.91133e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.81900e+03 -2.48900e+01 -7.15089e-02 2.21704e-01 8.89249e-01 -8.73850e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.82000e+03 -2.26000e+01 -5.81083e-02 2.14020e-01 8.99614e-01 -9.22737e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.82100e+03 -2.41700e+01 -7.84694e-02 2.29387e-01 8.88922e-01 -8.69248e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.82200e+03 -2.41800e+01 -5.87062e-02 2.10424e-01 8.93472e-01 -9.09549e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.13000e+02 1.82300e+03 -2.38900e+01 -6.76948e-02 2.20668e-01 8.90580e-01 -8.76008e-01 -6.82853e-02 2.19766e-01 8.92007e-01 -8.84493e-01 1.56191e-02 8.65679e-03 8.15909e-03 3.24124e-02 7.88662e-01 2.79978e-01 8.13084e-01 3.34309e-01 4.12086e-01 3.81296e-01
1.14000e+02 1.82400e+03 -2.41500e+01 -6.41537e-02 2.15044e-01 8.93811e-01 -9.08028e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.82500e+03 -2.40700e+01 -4.96230e-02 2.16128e-01 9.00706e-01 -8.90925e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.82600e+03 -2.48800e+01 -6.37098e-02 2.14201e-01 8.88981e-01 -8.80363e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.82700e+03 -2.27500e+01 -3.47405e-02 1.97795e-01 9.00164e-01 -8.87294e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.82800e+03 -2.30800e+01 -4.84024e-02 2.13764e-01 9.04770e-01 -9.01987e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.82900e+03 -2.34200e+01 -4.81151e-02 2.08105e-01 9.02327e-01 -9.27038e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83000e+03 -2.49300e+01 -7.52354e-02 2.21609e-01 8.84212e-01 -8.70084e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83100e+03 -2.26400e+01 -8.51437e-02 2.30856e-01 8.88034e-01 -8.92802e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83200e+03 -2.41600e+01 -7.52752e-02 2.24631e-01 8.82945e-01 -8.53311e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83300e+03 -2.32500e+01 -7.37569e-02 2.19928e-01 8.85317e-01 -8.84898e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83400e+03 -2.26600e+01 -6.18265e-02 2.14538e-01 8.86615e-01 -8.79289e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83500e+03 -2.34000e+01 -7.58812e-02 2.23956e-01 8.88042e-01 -9.06485e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83600e+03 -2.34300e+01 -7.07378e-02 2.21905e-01 8.83687e-01 -8.46417e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83700e+03 -2.44100e+01 -6.45840e-02 2.18471e-01 8.93511e-01 -8.87103e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83800e+03 -2.24700e+01 -4.86357e-02 2.11605e-01 8.90226e-01 -8.40203e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.14000e+02 1.83900e+03 -2.41800e+01 -7.93311e-02 2.25752e-01 8.86055e-01 -8.75493e-01 -6.43460e-02 2.17216e-01 8.91094e-01 -8.79155e-01 1.37406e-02 8.26741e-03 7.22357e-03 2.78501e-02 7.81166e-01 2.84553e-01 8.18977e-01 3.38063e-01 4.08628e-01 3.95407e-01
1.15000e+02 1.84000e+03 -2.26300e+01 -7.46901e-02 2.24530e-01 8.89228e-01 -8.91489e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84100e+03 -2.34500e+01 -8.61161e-02 2.22722e-01 8.84612e-01 -9.21373e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84200e+03 -2.20700e+01 -7.99913e-02 2.22372e-01 8.79395e-01 -8.71263e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84300e+03 -1.39200e+01 -6.24795e-02 2.15223e-01 8.91576e-01 -8.65406e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84400e+03 -2.43900e+01 -8.10158e-02 2.29488e-01 8.85125e-01 -8.52466e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84500e+03 -2.17700e+01 -8.24858e-02 2.27894e-01 8.78976e-01 -8.53125e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84600e+03 -2.22000e+01 -6.55932e-02 2.17845e-01 8.93489e-01 -9.06050e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84700e+03 -2.48700e+01 -7.29041e-02 2.21646e-01 8.88024e-01 -8.73205e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84800e+03 -2.19300e+01 -7.21003e-02 2.21190e-01 8.90520e-01 -9.10054e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.84900e+03 -2.42100e+01 -7.20857e-02 2.26487e-01 8.88025e-01 -8.47784e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.85000e+03 -2.34100e+01 -6.96383e-02 2.17435e-01 8.86984e-01 -8.88995e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.85100e+03 -2.49000e+01 -7.53302e-02 2.19171e-01 8.85212e-01 -8.87486e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.85200e+03 -1.65900e+01 -7.13400e-02 2.20649e-01 8.92144e-01 -8.83528e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.85300e+03 -2.41700e+01 -7.54622e-02 2.20615e-01 8.92984e-01 -9.26982e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.85400e+03 -2.34200e+01 -6.80631e-02 2.08375e-01 8.83174e-01 -9.22315e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.15000e+02 1.85500e+03 -1.45400e+01 -6.55332e-02 2.15141e-01 8.96146e-01 -9.05718e-01 -6.82424e-02 2.19070e-01 8.89035e-01 -8.79254e-01 1.20710e-02 7.46330e-03 6.50013e-03 2.55467e-02 7.80003e-01 2.83919e-01 8.25613e-01 3.42183e-01 4.08610e-01 4.12610e-01
1.16000e+02 1.85600e+03 -2.47000e+01 -7.53963e-02 2.24372e-01 8.90714e-01 -8.78849e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.85700e+03 -2.48800e+01 -6.72996e-02 2.15539e-01 8.92558e-01 -9.08690e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.85800e+03 -2.49300e+01 -7.50372e-02 2.14029e-01 8.80303e-01 -8.94959e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.85900e+03 -2.48700e+01 -6.74901e-02 2.21057e-01 8.95364e-01 -8.88793e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86000e+03 -2.41400e+01 -8.32907e-02 2.29397e-01 8.82706e-01 -8.62676e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86100e+03 -2.20500e+01 -6.60485e-02 2.17002e-01 8.87212e-01 -8.89426e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86200e+03 -2.48600e+01 -7.19259e-02 2.26694e-01 8.98074e-01 -8.88789e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86300e+03 -2.34300e+01 -6.79284e-02 2.20134e-01 8.84220e-01 -8.57767e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86400e+03 -1.85100e+01 -7.94703e-02 2.16914e-01 8.78542e-01 -8.71150e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86500e+03 -2.24400e+01 -6.88945e-02 2.28896e-01 8.98995e-01 -8.82351e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86600e+03 -2.33500e+01 -7.36556e-02 2.14565e-01 8.81083e-01 -8.98308e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86700e+03 -2.49300e+01 -7.31121e-02 2.18342e-01 8.85673e-01 -8.88807e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86800e+03 -2.49400e+01 -7.57934e-02 2.24831e-01 8.85032e-01 -8.56139e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.86900e+03 -2.18300e+01 -5.84354e-02 2.14951e-01 8.87369e-01 -8.64656e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.87000e+03 -2.41700e+01 -8.37357e-02 2.22882e-01 8.79621e-01 -8.80922e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.16000e+02 1.87100e+03 -2.21700e+01 -8.30665e-02 2.21983e-01 8.83128e-01 -9.04343e-01 -7.49771e-02 2.21459e-01 8.87105e-01 -8.86918e-01 1.15587e-02 7.08183e-03 6.44931e-03 2.59803e-02 7.75495e-01 2.85039e-01 8.34039e-01 3.43335e-01 3.95276e-01 4.22177e-01
1.17000e+02 1.87200e+03 -2.49300e+01 -6.77691e-02 2.19042e-01 8.89398e-01 -8.76743e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.87300e+03 -2.18700e+01 -7.37884e-02 2.08774e-01 8.78475e-01 -9.24734e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.87400e+03 -2.38500e+01 -7.30653e-02 2.18540e-01 8.90371e-01 -9.12978e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.87500e+03 -2.42000e+01 -8.09185e-02 2.23271e-01 8.79823e-01 -8.67185e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.87600e+03 -2.38800e+01 -5.49951e-02 2.07283e-01 8.93084e-01 -9.06568e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.87700e+03 -2.44500e+01 -8.25505e-02 2.20572e-01 8.75981e-01 -8.66978e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.87800e+03 -2.43400e+01 -7.12611e-02 2.28037e-01 8.99655e-01 -8.91587e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.87900e+03 -2.46200e+01 -7.76438e-02 2.19923e-01 8.86962e-01 -8.96988e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88000e+03 -2.48400e+01 -5.58930e-02 2.00522e-01 8.88357e-01 -9.19501e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88100e+03 -1.78800e+01 -7.76118e-02 2.19194e-01 8.82096e-01 -8.72380e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88200e+03 -2.26300e+01 -8.02009e-02 2.23711e-01 8.81017e-01 -8.70003e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88300e+03 -2.41500e+01 -4.92609e-02 2.03691e-01 8.96400e-01 -9.13602e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88400e+03 -2.49000e+01 -8.07597e-02 2.26840e-01 8.89587e-01 -8.88213e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88500e+03 -2.34300e+01 -7.99810e-02 2.20301e-01 8.84010e-01 -9.06542e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88600e+03 -2.49300e+01 -8.28530e-02 2.26046e-01 8.84570e-01 -8.79308e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.17000e+02 1.88700e+03 -1.45000e+01 -8.44688e-02 2.29168e-01 8.92373e-01 -8.91632e-01 -7.36138e-02 2.21247e-01 8.88531e-01 -8.84719e-01 1.11141e-02 6.99409e-03 6.55639e-03 2.56654e-02 7.63997e-01 2.79086e-01 8.44409e-01 3.34072e-01 3.78886e-01 4.29449e-01
1.18000e+02 1.88800e+03 -1.68000e+01 -7.63568e-02 2.18225e-01 8.91943e-01 -9.23457e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.88900e+03 -2.41300e+01 -6.51365e-02 2.21990e-01 8.92115e-01 -8.63513e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89000e+03 -2.26500e+01 -5.25778e-02 2.13960e-01 8.93342e-01 -8.75282e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89100e+03 -2.27700e+01 -7.27662e-02 2.25111e-01 8.92952e-01 -8.90871e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89200e+03 -2.49200e+01 -7.81002e-02 2.19309e-01 8.86207e-01 -9.06632e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89300e+03 -1.28900e+01 -7.03242e-02 2.18694e-01 8.88655e-01 -8.74558e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89400e+03 -2.43300e+01 -6.51191e-02 2.16292e-01 8.96170e-01 -9.16025e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89500e+03 -2.49000e+01 -8.23880e-02 2.25205e-01 8.91778e-01 -9.15430e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89600e+03 -2.47600e+01 -6.34232e-02 2.16044e-01 8.90142e-01 -8.68922e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89700e+03 -2.49300e+01 -7.85141e-02 2.12724e-01 8.81024e-01 -9.18642e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89800e+03 -1.55200e+01 -6.39196e-02 2.12951e-01 8.92313e-01 -9.00188e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.89900e+03 -1.28200e+01 -7.17231e-02 2.19073e-01 8.91745e-01 -8.92885e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.90000e+03 -2.41600e+01 -6.29762e-02 2.08971e-01 8.87616e-01 -9.07928e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.90100e+03 -2.48900e+01 -8.62278e-02 2.17385e-01 8.73849e-01 -8.83603e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.90200e+03 -2.34500e+01 -6.79386e-02 2.16708e-01 8.85648e-01 -8.81259e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.18000e+02 1.90300e+03 -2.48200e+01 -8.29623e-02 2.18205e-01 8.80490e-01 -8.97777e-01 -7.18544e-02 2.18290e-01 8.88043e-01 -8.91397e-01 1.09162e-02 6.97653e-03 6.25681e-03 2.44541e-02 7.57828e-01 2.80485e-01 8.52479e-01 3.27142e-01 3.62168e-01 4.44395e-01
1.19000e+02 1.90400e+03 -2.42000e+01 -6.69167e-02 2.10169e-01 8.78468e-01 -8.80842e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.90500e+03 -2.41400e+01 -7.93485e-02 2.21500e-01 8.80702e-01 -8.73004e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.90600e+03 -2.48300e+01 -8.05455e-02 2.24732e-01 8.89843e-01 -8.97875e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.90700e+03 -1.85800e+01 -8.04072e-02 2.12340e-01 8.77661e-01 -8.98513e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.90800e+03 -2.48700e+01 -7.72218e-02 2.22654e-01 8.89405e-01 -8.95248e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.90900e+03 -2.28100e+01 -7.71309e-02 2.21148e-01 8.82479e-01 -8.82164e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91000e+03 -1.47400e+01 -7.15920e-02 2.10275e-01 8.79150e-01 -8.79879e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91100e+03 -2.41900e+01 -8.42916e-02 2.23036e-01 8.87341e-01 -9.25634e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91200e+03 -2.38700e+01 -6.67229e-02 2.15216e-01 8.82509e-01 -8.62702e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91300e+03 -1.12400e+01 -6.72628e-02 2.07064e-01 8.86417e-01 -9.12320e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91400e+03 -2.49100e+01 -6.91062e-02 2.12254e-01 8.83745e-01 -8.93951e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91500e+03 -2.41900e+01 -7.07000e-02 2.19157e-01 8.88783e-01 -8.94089e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91600e+03 -2.41500e+01 -7.71968e-02 2.20382e-01 8.85224e-01 -8.94516e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91700e+03 -2.48100e+01 -6.38187e-02 2.05301e-01 8.85642e-01 -9.15225e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91800e+03 -1.48900e+01 -6.72803e-02 2.15083e-01 8.90283e-01 -8.94622e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.19000e+02 1.91900e+03 -1.42400e+01 -7.32117e-02 2.20490e-01 8.89001e-01 -8.82268e-01 -7.35860e-02 2.17584e-01 8.86594e-01 -8.96257e-01 1.11143e-02 7.17167e-03 6.16385e-03 2.38262e-02 7.49432e-01 2.78589e-01 8.58761e-01 3.18785e-01 3.44558e-01 4.49374e-01
1.20000e+02 1.92000e+03 -2.49100e+01 -6.03853e-02 2.15495e-01 8.94137e-01 -8.83128e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92100e+03 -2.15200e+01 -7.69076e-02 2.22534e-01 8.80145e-01 -8.59897e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92200e+03 -2.41900e+01 -5.81092e-02 2.12187e-01 8.92861e-01 -8.94016e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92300e+03 -2.43900e+01 -8.21406e-02 2.23857e-01 8.88318e-01 -9.09015e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92400e+03 -2.42000e+01 -7.54938e-02 2.25430e-01 8.91651e-01 -8.95030e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92500e+03 -2.48500e+01 -5.98497e-02 2.09687e-01 8.88615e-01 -8.85870e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92600e+03 -2.48400e+01 -7.24074e-02 2.14726e-01 8.85077e-01 -8.97603e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92700e+03 -2.34200e+01 -6.37393e-02 2.14355e-01 8.83740e-01 -8.59120e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92800e+03 -2.35100e+01 -8.07679e-02 2.23801e-01 8.87369e-01 -9.08294e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.92900e+03 -2.34200e+01 -8.25056e-02 2.24101e-01 8.76434e-01 -8.54744e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.93000e+03 -2.41800e+01 -8.18560e-02 2.19641e-01 8.86602e-01 -9.24853e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.93100e+03 -2.09200e+01 -8.57455e-02 2.11218e-01 8.70634e-01 -9.13480e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.93200e+03 -2.45400e+01 -6.92260e-02 2.09752e-01 8.78263e-01 -8.84968e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.93300e+03 -1.49700e+01 -8.24206e-02 2.19377e-01 8.84756e-01 -9.00822e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.93400e+03 -2.37800e+01 -7.82901e-02 2.20449e-01 8.86991e-01 -9.07799e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.20000e+02 1.93500e+03 -2.49000e+01 -7.26738e-02 2.08731e-01 8.78740e-01 -9.03945e-01 -7.37330e-02 2.17529e-01 8.85229e-01 -8.93674e-01 1.08577e-02 6.94555e-03 6.19121e-03 2.25685e-02 7.38901e-01 2.75170e-01 8.61670e-01 3.15513e-01 3.34044e-01 4.47101e-01
1.21000e+02 1.93600e+03 -2.38100e+01 -6.29933e-02 2.10488e-01 8.86158e-01 -8.92261e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.93700e+03 -2.42000e+01 -7.57508e-02 2.16613e-01 8.83953e-01 -9.10760e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.93800e+03 -1.66300e+01 -7.57841e-02 2.09110e-01 8.82748e-01 -9.25161e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.93900e+03 -2.49200e+01 -7.45281e-02 2.09282e-01 8.79537e-01 -9.14311e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94000e+03 -2.33900e+01 -4.42046e-02 1.99373e-01 8.89021e-01 -8.81632e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94100e+03 -2.46700e+01 -7.51563e-02 2.27079e-01 8.93497e-01 -8.74483e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94200e+03 -2.34200e+01 -7.79547e-02 2.15902e-01 8.77751e-01 -8.91745e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94300e+03 -1.63700e+01 -8.13346e-02 2.16496e-01 8.82751e-01 -9.07787e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94400e+03 -2.49100e+01 -7.86781e-02 2.22598e-01 8.81205e-01 -8.60341e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94500e+03 -2.41500e+01 -6.83193e-02 2.23883e-01 8.97834e-01 -8.98985e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94600e+03 -2.47500e+01 -7.59313e-02 2.19197e-01 8.90097e-01 -9.10294e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94700e+03 -1.49500e+01 -6.01655e-02 2.11244e-01 8.92823e-01 -8.95994e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94800e+03 -2.34300e+01 -7.36885e-02 2.12962e-01 8.85448e-01 -9.23475e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.94900e+03 -1.48800e+01 -6.49201e-02 2.15195e-01 8.87545e-01 -8.66395e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.95000e+03 -2.49100e+01 -6.02605e-02 2.12519e-01 8.88661e-01 -8.72901e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.21000e+02 1.95100e+03 -2.49000e+01 -7.16172e-02 2.19644e-01 8.88286e-01 -8.83049e-01 -7.01015e-02 2.15171e-01 8.86654e-01 -8.96021e-01 1.02323e-02 6.67592e-03 6.17622e-03 2.18857e-02 7.31883e-01 2.60982e-01 8.63960e-01 3.13655e-01 3.34274e-01 4.44055e-01
1.22000e+02 1.95200e+03 -2.49100e+01 -7.26374e-02 2.18672e-01 8.89976e-01 -9.04034e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.95300e+03 -2.48800e+01 -5.48930e-02 2.08141e-01 8.91788e-01 -8.87094e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.95400e+03 -2.25700e+01 -5.20625e-02 2.08578e-01 8.87506e-01 -8.65687e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.95500e+03 -2.34200e+01 -7.78888e-02 2.15031e-01 8.80964e-01 -9.13765e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.95600e+03 -2.42000e+01 -8.39529e-02 2.27304e-01 8.85686e-01 -8.87337e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.95700e+03 -1.49200e+01 -8.67131e-02 2.24776e-01 8.81509e-01 -8.75010e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.95800e+03 -2.41600e+01 -5.87850e-02 2.15129e-01 8.96217e-01 -8.97921e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.95900e+03 -2.43600e+01 -6.67001e-02 2.17924e-01 8.91952e-01 -8.92622e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96000e+03 -2.34000e+01 -5.96959e-02 2.16088e-01 8.90020e-01 -8.60268e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96100e+03 -2.49200e+01 -6.42399e-02 2.12795e-01 8.89926e-01 -9.00737e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96200e+03 -2.43800e+01 -6.41063e-02 2.13695e-01 8.89971e-01 -8.96367e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96300e+03 -2.48200e+01 -5.38749e-02 2.09444e-01 8.95187e-01 -8.88173e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96400e+03 -2.49200e+01 -6.00362e-02 2.07725e-01 8.84146e-01 -8.80959e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96500e+03 -2.47400e+01 -7.23820e-02 2.14898e-01 8.79351e-01 -8.63645e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96600e+03 -1.70000e+01 -7.16831e-02 2.19864e-01 8.90498e-01 -8.85236e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.22000e+02 1.96700e+03 -1.36200e+01 -5.98593e-02 2.11358e-01 8.93387e-01 -8.90308e-01 -7.08566e-02 2.16758e-01 8.86947e-01 -8.91250e-01 1.03979e-02 6.71007e-03 6.32659e-03 2.21579e-02 7.25272e-01 2.49578e-01 8.68411e-01 3.12110e-01 3.34675e-01 4.40672e-01
1.23000e+02 1.96800e+03 -2.41900e+01 -6.69575e-02 2.10484e-01 8.79897e-01 -8.82861e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.96900e+03 -2.49200e+01 -5.87590e-02 2.07458e-01 8.88972e-01 -9.00557e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97000e+03 -2.43300e+01 -6.88480e-02 2.14369e-01 8.85943e-01 -8.94411e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97100e+03 -2.41700e+01 -6.22137e-02 2.12457e-01 8.94488e-01 -9.18395e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97200e+03 -1.53400e+01 -6.08342e-02 2.05320e-01 8.89774e-01 -9.10964e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97300e+03 -2.34400e+01 -8.36510e-02 2.22381e-01 8.83234e-01 -9.01428e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97400e+03 -2.01600e+01 -6.02789e-02 2.16357e-01 8.89853e-01 -8.73547e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97500e+03 -2.26700e+01 -5.29630e-02 2.05377e-01 8.83935e-01 -8.69073e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97600e+03 -2.41900e+01 -9.25079e-02 2.30841e-01 8.80537e-01 -8.72612e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97700e+03 -2.41600e+01 -6.16591e-02 2.15135e-01 8.89738e-01 -8.81769e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97800e+03 -2.44200e+01 -5.32596e-02 2.05918e-01 8.86027e-01 -8.66574e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.97900e+03 -2.41700e+01 -6.52693e-02 2.14049e-01 8.89153e-01 -8.96516e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.98000e+03 -2.40900e+01 -7.15787e-02 2.18994e-01 8.84073e-01 -8.70521e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.98100e+03 -2.37800e+01 -6.28120e-02 2.15148e-01 8.90480e-01 -8.84339e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.98200e+03 -1.70600e+01 -6.70310e-02 2.17808e-01 8.89961e-01 -8.73026e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.23000e+02 1.98300e+03 -2.04000e+01 -6.30888e-02 2.27721e-01 8.94005e-01 -8.33684e-01 -6.50471e-02 2.14183e-01 8.88984e-01 -8.89501e-01 9.86309e-03 6.48726e-03 6.16607e-03 2.14317e-02 7.23203e-01 2.42790e-01 8.72267e-01 3.12391e-01 3.40444e-01 4.39630e-01
1.24000e+02 1.98400e+03 -2.27900e+01 -6.99565e-02 2.13827e-01 8.87244e-01 -9.15989e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.98500e+03 -2.41700e+01 -7.31101e-02 2.11708e-01 8.80274e-01 -9.01461e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.98600e+03 -2.48900e+01 -7.62644e-02 2.27386e-01 8.92391e-01 -8.77375e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.98700e+03 -2.38000e+01 -6.51202e-02 2.16512e-01 8.89391e-01 -8.82069e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.98800e+03 -2.27100e+01 -6.26702e-02 2.06624e-01 8.85271e-01 -9.13199e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.98900e+03 -2.34300e+01 -6.50994e-02 2.16437e-01 8.88673e-01 -8.80041e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99000e+03 -2.34100e+01 -6.36504e-02 2.06297e-01 8.83231e-01 -9.14804e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99100e+03 -2.48600e+01 -6.56058e-02 2.09175e-01 8.87443e-01 -9.11790e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99200e+03 -2.42000e+01 -7.26809e-02 2.22923e-01 8.91189e-01 -8.92887e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99300e+03 -2.49000e+01 -8.03430e-02 2.18903e-01 8.77874e-01 -8.72546e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99400e+03 -2.48000e+01 -5.95744e-02 2.13602e-01 8.91984e-01 -8.74926e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99500e+03 -2.49300e+01 -5.75867e-02 2.14311e-01 8.92578e-01 -8.69496e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99600e+03 -1.31800e+01 -6.97076e-02 2.18716e-01 8.88796e-01 -8.75925e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99700e+03 -2.26800e+01 -5.48546e-02 2.12644e-01 8.87551e-01 -8.45378e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99800e+03 -2.49000e+01 -6.99536e-02 2.20971e-01 8.87321e-01 -8.59750e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.24000e+02 1.99900e+03 -2.41800e+01 -8.23023e-02 2.11243e-01 8.71162e-01 -8.96154e-01 -6.67616e-02 2.14382e-01 8.86721e-01 -8.87969e-01 1.01993e-02 6.61501e-03 6.42401e-03 2.13220e-02 7.29980e-01 2.36966e-01 8.77707e-01 3.10534e-01 3.46260e-01 4.43071e-01
1.25000e+02 2.00000e+03 -2.41400e+01 -7.32868e-02 2.18311e-01 8.87805e-01 -9.02299e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00100e+03 -2.48400e+01 -6.35533e-02 2.14570e-01 8.94284e-01 -9.03282e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00200e+03 -2.45200e+01 -7.34881e-02 2.18333e-01 8.85516e-01 -8.90820e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00300e+03 -2.49000e+01 -8.17228e-02 2.23315e-01 8.77831e-01 -8.49734e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00400e+03 -2.49200e+01 -6.18994e-02 2.10017e-01 8.85423e-01 -8.83053e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00500e+03 -2.43600e+01 -7.31539e-02 2.18286e-01 8.83422e-01 -8.78080e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00600e+03 -2.48100e+01 -8.17464e-02 2.17544e-01 8.81320e-01 -9.00785e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00700e+03 -1.42300e+01 -6.77856e-02 2.07764e-01 8.83516e-01 -9.06385e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00800e+03 -2.44300e+01 -5.81952e-02 2.10501e-01 8.93168e-01 -9.01938e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.00900e+03 -2.49000e+01 -6.02545e-02 2.06273e-01 8.93171e-01 -9.32727e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.01000e+03 -2.33000e+01 -7.79066e-02 2.15930e-01 8.81686e-01 -9.07747e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.01100e+03 -1.57100e+01 -6.67171e-02 2.14036e-01 8.92413e-01 -9.08817e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.01200e+03 -2.34200e+01 -6.73530e-02 2.06743e-01 8.73144e-01 -8.69431e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.01300e+03 -1.35400e+01 -7.39083e-02 2.23109e-01 8.90488e-01 -8.76472e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.01400e+03 -2.48900e+01 -7.26410e-02 2.15925e-01 8.86777e-01 -9.02553e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.25000e+02 2.01500e+03 -2.48800e+01 -6.93361e-02 2.16279e-01 8.89888e-01 -9.00608e-01 -6.97104e-02 2.16948e-01 8.86784e-01 -8.81744e-01 1.06136e-02 6.75776e-03 6.52902e-03 2.13877e-02 7.35791e-01 2.32471e-01 8.78476e-01 3.13088e-01 3.47248e-01 4.46453e-01
1.26000e+02 2.01600e+03 -2.43900e+01 -8.16273e-02 2.23227e-01 8.82710e-01 -8.82870e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.01700e+03 -2.43500e+01 -7.09161e-02 2.19572e-01 8.92595e-01 -9.06843e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.01800e+03 -2.43400e+01 -8.64632e-02 2.27444e-01 8.86787e-01 -8.98846e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.01900e+03 -2.49200e+01 -7.30396e-02 2.20819e-01 8.90267e-01 -8.94959e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02000e+03 -2.41800e+01 -8.53916e-02 2.22449e-01 8.81738e-01 -9.13613e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02100e+03 -2.48800e+01 -6.13020e-02 2.09738e-01 8.84597e-01 -8.73332e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02200e+03 -2.41800e+01 -5.72746e-02 2.13433e-01 8.89398e-01 -8.60471e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02300e+03 -2.48500e+01 -8.01310e-02 2.21996e-01 8.81332e-01 -8.68451e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02400e+03 -2.40300e+01 -6.41459e-02 2.13451e-01 8.86888e-01 -8.85527e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02500e+03 -2.48100e+01 -6.75744e-02 2.11667e-01 8.87315e-01 -9.04153e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02600e+03 -1.55300e+01 -6.86231e-02 2.13055e-01 8.87407e-01 -8.96889e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02700e+03 -2.49300e+01 -7.48809e-02 2.16073e-01 8.88911e-01 -9.24106e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02800e+03 -2.41000e+01 -8.36878e-02 2.17951e-01 8.79525e-01 -9.09619e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.02900e+03 -2.49200e+01 -7.84726e-02 2.20190e-01 8.84826e-01 -8.96280e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.03000e+03 -2.49200e+01 -7.23561e-02 2.18201e-01 8.88706e-01 -8.99969e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.26000e+02 2.03100e+03 -2.48900e+01 -5.98849e-02 2.16393e-01 8.97267e-01 -8.90121e-01 -7.00163e-02 2.15006e-01 8.86489e-01 -8.94592e-01 1.03878e-02 6.69438e-03 6.38777e-03 2.18142e-02 7.38320e-01 2.37314e-01 8.83453e-01 3.09280e-01 3.48677e-01 4.55383e-01
1.27000e+02 2.03200e+03 -2.49300e+01 -6.87693e-02 2.16016e-01 8.88365e-01 -8.96125e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.03300e+03 -2.41200e+01 -8.21473e-02 2.24321e-01 8.89037e-01 -9.15294e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.03400e+03 -2.39100e+01 -6.25309e-02 2.17552e-01 8.98328e-01 -9.08177e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.03500e+03 -2.49300e+01 -6.25768e-02 2.19370e-01 8.94813e-01 -8.75967e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.03600e+03 -1.59400e+01 -7.07589e-02 2.21479e-01 8.88250e-01 -8.58851e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.03700e+03 -2.48300e+01 -7.42905e-02 2.13937e-01 8.84497e-01 -9.07107e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.03800e+03 -2.49300e+01 -7.36943e-02 2.18458e-01 8.80135e-01 -8.60613e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.03900e+03 -2.41200e+01 -6.36862e-02 2.11177e-01 8.87525e-01 -8.98780e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04000e+03 -2.49100e+01 -6.78220e-02 2.18539e-01 8.94251e-01 -9.03181e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04100e+03 -2.34500e+01 -5.73489e-02 2.17260e-01 8.91974e-01 -8.52843e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04200e+03 -2.21400e+01 -5.54222e-02 2.16585e-01 8.95959e-01 -8.68883e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04300e+03 -2.49100e+01 -7.27288e-02 2.13338e-01 8.87001e-01 -9.19817e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04400e+03 -2.48000e+01 -7.76924e-02 2.19674e-01 8.87370e-01 -9.02370e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04500e+03 -2.48600e+01 -7.15092e-02 2.14961e-01 8.86377e-01 -8.99603e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04600e+03 -1.16900e+01 -6.47847e-02 2.07513e-01 8.77384e-01 -8.60926e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.27000e+02 2.04700e+03 -2.48800e+01 -6.87098e-02 2.16472e-01 8.89884e-01 -8.96091e-01 -7.22144e-02 2.17786e-01 8.87683e-01 -8.94233e-01 9.84509e-03 6.43095e-03 6.12562e-03 2.01028e-02 7.38576e-01 2.38459e-01 8.89800e-01 3.06875e-01 3.51665e-01 4.66204e-01
1.28000e+02 2.04800e+03 -1.42200e+01 -7.07228e-02 2.14308e-01 8.86733e-01 -8.92084e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.04900e+03 -2.38600e+01 -6.52152e-02 2.20645e-01 8.91145e-01 -8.64460e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05000e+03 -1.49700e+01 -7.07242e-02 2.17491e-01 8.84650e-01 -8.65210e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05100e+03 -2.48800e+01 -7.50837e-02 2.21749e-01 8.93455e-01 -9.11924e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05200e+03 -2.49300e+01 -7.63315e-02 2.17440e-01 8.81767e-01 -8.86915e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05300e+03 -2.38600e+01 -6.56695e-02 2.18487e-01 8.95706e-01 -9.05161e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05400e+03 -2.48100e+01 -6.76857e-02 2.12766e-01 8.83798e-01 -8.79811e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05500e+03 -2.49300e+01 -7.66696e-02 2.21551e-01 8.88713e-01 -8.99659e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05600e+03 -2.43200e+01 -5.10629e-02 2.05793e-01 8.93626e-01 -8.94681e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05700e+03 -2.43300e+01 -7.52501e-02 2.19134e-01 8.88669e-01 -9.09187e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05800e+03 -2.48500e+01 -7.81686e-02 2.21607e-01 8.85655e-01 -8.85260e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.05900e+03 -2.49200e+01 -6.14120e-02 2.10168e-01 8.86092e-01 -8.81886e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.06000e+03 -2.48500e+01 -6.73453e-02 2.19940e-01 8.95752e-01 -8.96696e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.06100e+03 -2.49100e+01 -7.37514e-02 2.14911e-01 8.84985e-01 -9.05933e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.06200e+03 -2.47900e+01 -7.03182e-02 2.16379e-01 8.92648e-01 -9.14954e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.28000e+02 2.06300e+03 -2.38900e+01 -7.47064e-02 2.12548e-01 8.86269e-01 -9.33066e-01 -7.04151e-02 2.16905e-01 8.88626e-01 -8.96440e-01 9.53077e-03 6.07910e-03 5.93860e-03 1.92686e-02 7.40202e-01 2.44809e-01 8.95434e-01 3.05734e-01 3.56934e-01 4.65730e-01
1.29000e+02 2.06400e+03 -2.49200e+01 -6.44302e-02 2.18405e-01 8.90844e-01 -8.69792e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.06500e+03 -2.43400e+01 -8.81269e-02 2.26190e-01 8.81890e-01 -8.87476e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.06600e+03 -2.49100e+01 -6.97262e-02 2.12933e-01 8.83262e-01 -8.90342e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.06700e+03 -2.48500e+01 -6.85648e-02 2.19235e-01 8.93715e-01 -8.96530e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.06800e+03 -1.56000e+01 -6.50166e-02 2.06895e-01 8.87238e-01 -9.15446e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.06900e+03 -2.47200e+01 -6.45165e-02 2.17427e-01 8.94564e-01 -8.89186e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07000e+03 -2.45000e+01 -5.40256e-02 2.02447e-01 8.92278e-01 -9.15480e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07100e+03 -2.49200e+01 -8.07399e-02 2.26440e-01 8.91329e-01 -9.00835e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07200e+03 -1.48000e+01 -6.36914e-02 2.16259e-01 8.95198e-01 -8.93089e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07300e+03 -2.48500e+01 -7.81936e-02 2.25475e-01 8.87606e-01 -8.70992e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07400e+03 -2.43300e+01 -6.84771e-02 2.14753e-01 8.91131e-01 -9.15948e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07500e+03 -1.18000e+01 -7.18737e-02 2.13323e-01 8.82249e-01 -8.84554e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07600e+03 -2.34500e+01 -5.45814e-02 2.13707e-01 8.94654e-01 -8.74474e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07700e+03 -2.49200e+01 -7.35168e-02 2.17724e-01 8.89016e-01 -9.09935e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07800e+03 -2.48700e+01 -6.54464e-02 2.18835e-01 8.94346e-01 -8.87422e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.29000e+02 2.07900e+03 -2.47600e+01 -7.87294e-02 2.18812e-01 8.84059e-01 -8.94306e-01 -7.06109e-02 2.16815e-01 8.88663e-01 -8.97053e-01 9.02025e-03 5.77192e-03 5.69647e-03 1.87373e-02 7.42220e-01 2.49244e-01 9.01824e-01 3.09268e-01 3.62561e-01 4.64790e-01
1.30000e+02 2.08000e+03 -2.49100e+01 -6.73021e-02 2.12414e-01 8.86809e-01 -9.00632e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08100e+03 -2.49200e+01 -7.61485e-02 2.20183e-01 8.90193e-01 -9.12342e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08200e+03 -2.49100e+01 -7.13912e-02 2.19218e-01 8.88222e-01 -8.85473e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08300e+03 -1.41800e+01 -6.77924e-02 2.09326e-01 8.86373e-01 -9.11516e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08400e+03 -2.49000e+01 -7.19447e-02 2.15851e-01 8.86251e-01 -8.98151e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08500e+03 -2.43400e+01 -7.93770e-02 2.19888e-01 8.82370e-01 -8.90760e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08600e+03 -1.57100e+01 -7.13444e-02 2.17259e-01 8.94075e-01 -9.18936e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08700e+03 -2.48400e+01 -5.89544e-02 2.13738e-01 8.96450e-01 -8.95568e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08800e+03 -2.41300e+01 -7.31237e-02 2.14159e-01 8.87233e-01 -9.23641e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.08900e+03 -2.44300e+01 -7.45480e-02 2.19211e-01 8.89569e-01 -9.00604e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.09000e+03 -2.48800e+01 -7.06233e-02 2.19029e-01 8.89869e-01 -8.89502e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.09100e+03 -1.33000e+01 -6.53634e-02 2.11101e-01 8.88988e-01 -8.98501e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.09200e+03 -2.47800e+01 -6.29895e-02 2.14648e-01 8.95996e-01 -9.06929e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.09300e+03 -2.48300e+01 -6.21690e-02 2.17830e-01 8.94281e-01 -8.73928e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.09400e+03 -2.48400e+01 -6.29515e-02 2.09296e-01 8.87030e-01 -8.95811e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.30000e+02 2.09500e+03 -1.18000e+01 -7.30032e-02 2.22038e-01 8.90734e-01 -8.77251e-01 -7.06656e-02 2.18212e-01 8.89747e-01 -8.92969e-01 8.87635e-03 5.70478e-03 5.66500e-03 1.86356e-02 7.43883e-01 2.51856e-01 9.06126e-01 3.11483e-01 3.63768e-01 4.66096e-01
1.31000e+02 2.09600e+03 -2.48700e+01 -7.38750e-02 2.19066e-01 8.90382e-01 -9.06569e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.09700e+03 -2.49300e+01 -6.96135e-02 2.21559e-01 8.90256e-01 -8.74670e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.09800e+03 -1.57400e+01 -6.15789e-02 2.12518e-01 8.95581e-01 -9.08426e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.09900e+03 -2.46500e+01 -6.79900e-02 2.20318e-01 9.00139e-01 -9.16449e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10000e+03 -2.40600e+01 -5.49838e-02 2.11569e-01 8.93085e-01 -8.83436e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10100e+03 -1.16200e+01 -6.74924e-02 2.11850e-01 8.84772e-01 -8.87094e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10200e+03 -2.47900e+01 -6.91608e-02 2.15259e-01 8.88590e-01 -8.96171e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10300e+03 -2.49000e+01 -7.20079e-02 2.17437e-01 8.93071e-01 -9.22804e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10400e+03 -2.49300e+01 -6.03276e-02 2.17459e-01 8.92041e-01 -8.60328e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10500e+03 -2.47400e+01 -7.28539e-02 2.24376e-01 8.96681e-01 -8.98249e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10600e+03 -2.48500e+01 -7.44142e-02 2.17226e-01 8.85589e-01 -8.94933e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10700e+03 -2.49000e+01 -5.48411e-02 2.13055e-01 8.95727e-01 -8.75483e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10800e+03 -2.49000e+01 -6.62748e-02 2.17422e-01 8.91587e-01 -8.87946e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.10900e+03 -2.48100e+01 -6.98233e-02 2.23397e-01 9.00815e-01 -9.11675e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.11000e+03 -1.26600e+01 -6.78165e-02 2.14976e-01 8.90599e-01 -8.96012e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.31000e+02 2.11100e+03 -2.43300e+01 -6.38156e-02 2.14703e-01 8.92313e-01 -9.00225e-01 -6.90311e-02 2.16261e-01 8.89651e-01 -8.97251e-01 8.33909e-03 5.34672e-03 5.51091e-03 1.82231e-02 7.44464e-01 2.52595e-01 9.07305e-01 3.12781e-01 3.60525e-01 4.65523e-01
1.32000e+02 2.11200e+03 -2.49200e+01 -6.32787e-02 2.15625e-01 8.92239e-01 -8.88800e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.11300e+03 -2.48800e+01 -6.05926e-02 2.15903e-01 8.92969e-01 -8.73591e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.11400e+03 -2.48100e+01 -7.13622e-02 2.19846e-01 8.90728e-01 -8.89732e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.11500e+03 -2.49200e+01 -6.57687e-02 2.25473e-01 8.98720e-01 -8.72017e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.11600e+03 -2.49200e+01 -6.72991e-02 2.17786e-01 8.98686e-01 -9.28628e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.11700e+03 -2.48700e+01 -5.72709e-02 2.12040e-01 8.97238e-01 -9.02454e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.11800e+03 -2.48700e+01 -6.40812e-02 2.18371e-01 8.97790e-01 -9.01364e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.11900e+03 -2.48700e+01 -7.59849e-02 2.21615e-01 8.87359e-01 -8.85009e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12000e+03 -2.48700e+01 -6.18394e-02 2.17984e-01 8.96834e-01 -8.86471e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12100e+03 -2.48900e+01 -6.52725e-02 2.13251e-01 8.88649e-01 -8.93357e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12200e+03 -2.48000e+01 -6.62029e-02 2.17606e-01 8.87562e-01 -8.59765e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12300e+03 -2.48100e+01 -6.98480e-02 2.22021e-01 8.92487e-01 -8.77224e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12400e+03 -2.49200e+01 -6.87452e-02 2.15144e-01 8.90397e-01 -9.10985e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12500e+03 -1.69200e+01 -6.43770e-02 2.13429e-01 8.94176e-01 -9.10202e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12600e+03 -2.49100e+01 -5.87718e-02 2.16031e-01 8.98185e-01 -8.92194e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.32000e+02 2.12700e+03 -2.49300e+01 -7.81198e-02 2.26019e-01 8.89139e-01 -8.81973e-01 -6.72604e-02 2.18103e-01 8.93033e-01 -8.94410e-01 8.19789e-03 5.32211e-03 5.46341e-03 1.75646e-02 7.41282e-01 2.49216e-01 9.10735e-01 3.16372e-01 3.62112e-01 4.63609e-01
1.33000e+02 2.12800e+03 -2.48300e+01 -5.77808e-02 2.10766e-01 8.92784e-01 -8.88823e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.12900e+03 -2.48800e+01 -5.59297e-02 2.11855e-01 8.95667e-01 -8.88661e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13000e+03 -2.49000e+01 -7.76932e-02 2.23872e-01 8.86335e-01 -8.75065e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13100e+03 -2.48100e+01 -7.02176e-02 2.19583e-01 8.93512e-01 -9.00395e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13200e+03 -2.38700e+01 -8.57944e-02 2.28568e-01 8.87617e-01 -8.95743e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13300e+03 -2.43400e+01 -6.42375e-02 2.21650e-01 8.95385e-01 -8.73567e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13400e+03 -2.49000e+01 -6.23217e-02 2.18038e-01 8.98799e-01 -9.00866e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13500e+03 -2.46600e+01 -6.02162e-02 2.12605e-01 8.92516e-01 -8.86492e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13600e+03 -2.49200e+01 -6.99009e-02 2.16941e-01 8.88002e-01 -8.93459e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13700e+03 -2.48200e+01 -6.43783e-02 2.14181e-01 8.92605e-01 -9.00646e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13800e+03 -2.47500e+01 -6.60428e-02 2.14563e-01 8.94272e-01 -9.13413e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.13900e+03 -2.48700e+01 -6.70371e-02 2.25443e-01 8.98714e-01 -8.74660e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.14000e+03 -2.49200e+01 -8.07726e-02 2.31326e-01 8.91815e-01 -8.73779e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.14100e+03 -2.41600e+01 -6.08318e-02 2.13717e-01 8.95369e-01 -9.07213e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.14200e+03 -2.48900e+01 -6.50401e-02 2.11327e-01 8.85640e-01 -8.88539e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.33000e+02 2.14300e+03 -2.48200e+01 -6.09502e-02 2.16652e-01 8.97117e-01 -8.90210e-01 -6.62729e-02 2.18301e-01 8.93397e-01 -8.90407e-01 8.21428e-03 5.33694e-03 5.47682e-03 1.79254e-02 7.39078e-01 2.45572e-01 9.14982e-01 3.18407e-01 3.61871e-01 4.57972e-01
1.34000e+02 2.14400e+03 -2.49000e+01 -5.90332e-02 2.14505e-01 8.94714e-01 -8.84990e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.14500e+03 -2.49000e+01 -6.52264e-02 2.19757e-01 8.93087e-01 -8.75066e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.14600e+03 -2.34100e+01 -6.57203e-02 2.14724e-01 8.89021e-01 -8.96858e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.14700e+03 -2.49200e+01 -7.40876e-02 2.16183e-01 8.87566e-01 -9.14257e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.14800e+03 -2.48100e+01 -7.28255e-02 2.16883e-01 8.84367e-01 -8.81900e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.14900e+03 -2.48600e+01 -6.09944e-02 2.17334e-01 8.98127e-01 -8.92778e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15000e+03 -2.48600e+01 -6.43922e-02 2.21352e-01 8.96574e-01 -8.75831e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15100e+03 -2.48500e+01 -5.81709e-02 2.14203e-01 8.93147e-01 -8.70525e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15200e+03 -2.49200e+01 -6.30825e-02 2.18765e-01 8.96775e-01 -8.92616e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15300e+03 -2.48600e+01 -6.32332e-02 2.20000e-01 8.93653e-01 -8.62479e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15400e+03 -2.48400e+01 -7.39933e-02 2.22433e-01 8.92621e-01 -8.97002e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15500e+03 -2.48500e+01 -7.19101e-02 2.18639e-01 8.90474e-01 -8.99661e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15600e+03 -2.48900e+01 -7.15964e-02 2.26609e-01 8.97783e-01 -8.87926e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15700e+03 -2.48100e+01 -6.72191e-02 2.15634e-01 8.94317e-01 -9.13980e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15800e+03 -2.49000e+01 -6.52896e-02 2.21379e-01 8.92868e-01 -8.62112e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.34000e+02 2.15900e+03 -2.48700e+01 -5.93321e-02 2.15205e-01 8.96767e-01 -8.91207e-01 -6.73483e-02 2.18679e-01 8.92482e-01 -8.88133e-01 8.15996e-03 5.42697e-03 5.45926e-03 1.76799e-02 7.35580e-01 2.37685e-01 9.19666e-01 3.17587e-01 3.55486e-01 4.57627e-01
1.35000e+02 2.16000e+03 -2.48900e+01 -6.96688e-02 2.18632e-01 8.89922e-01 -8.88385e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16100e+03 -2.47700e+01 -6.71617e-02 2.17921e-01 8.91389e-01 -8.83629e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16200e+03 -2.43600e+01 -6.40236e-02 2.21512e-01 8.96824e-01 -8.81353e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16300e+03 -2.48900e+01 -6.41802e-02 2.22070e-01 8.98244e-01 -8.80734e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16400e+03 -2.48700e+01 -6.47303e-02 2.11448e-01 8.84718e-01 -8.80272e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16500e+03 -2.48500e+01 -6.31630e-02 2.15645e-01 8.95175e-01 -8.99397e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16600e+03 -2.41500e+01 -6.16884e-02 2.17583e-01 8.93328e-01 -8.77002e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16700e+03 -2.47100e+01 -6.58673e-02 2.19105e-01 8.92458e-01 -8.73765e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16800e+03 -2.49100e+01 -6.13054e-02 2.20146e-01 9.03836e-01 -9.09501e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.16900e+03 -2.48900e+01 -6.19361e-02 2.17030e-01 8.95839e-01 -8.89205e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.17000e+03 -2.48500e+01 -7.67777e-02 2.21568e-01 8.89377e-01 -8.98719e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.17100e+03 -2.48600e+01 -6.40201e-02 2.15670e-01 8.91342e-01 -8.83906e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.17200e+03 -2.48200e+01 -7.00236e-02 2.19175e-01 8.89298e-01 -8.79840e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.17300e+03 -2.48600e+01 -6.93465e-02 2.17469e-01 8.87023e-01 -8.76757e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.17400e+03 -2.48700e+01 -7.43570e-02 2.21149e-01 8.90791e-01 -8.98363e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.35000e+02 2.17500e+03 -2.48700e+01 -6.33440e-02 2.13156e-01 8.92667e-01 -9.03724e-01 -6.56773e-02 2.18786e-01 8.93872e-01 -8.86297e-01 7.89511e-03 5.26078e-03 5.29856e-03 1.72779e-02 7.32169e-01 2.35106e-01 9.22647e-01 3.15714e-01 3.47839e-01 4.54033e-01
1.36000e+02 2.17600e+03 -2.43500e+01 -5.97777e-02 2.20342e-01 9.00278e-01 -8.83073e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.17700e+03 -1.25100e+01 -6.96793e-02 2.27411e-01 8.95959e-01 -8.55019e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.17800e+03 -2.49200e+01 -6.33285e-02 2.21970e-01 8.96634e-01 -8.69606e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.17900e+03 -2.48400e+01 -6.84434e-02 2.22434e-01 8.96465e-01 -8.89570e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18000e+03 -1.39900e+01 -6.70106e-02 2.17413e-01 8.92631e-01 -8.89194e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18100e+03 -2.49200e+01 -7.68677e-02 2.23688e-01 8.92458e-01 -9.07177e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18200e+03 -2.49200e+01 -5.08422e-02 2.12268e-01 8.97860e-01 -8.70684e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18300e+03 -2.49200e+01 -7.69635e-02 2.16292e-01 8.84358e-01 -9.10234e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18400e+03 -2.49000e+01 -6.95695e-02 2.16865e-01 8.91903e-01 -9.09109e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18500e+03 -2.43900e+01 -6.21237e-02 2.16861e-01 8.95588e-01 -8.95088e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18600e+03 -2.49200e+01 -6.32763e-02 2.15486e-01 8.93171e-01 -8.94511e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18700e+03 -2.49100e+01 -6.69676e-02 2.24007e-01 8.98022e-01 -8.82849e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18800e+03 -2.49100e+01 -7.44639e-02 2.19601e-01 8.87706e-01 -8.94843e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.18900e+03 -2.49000e+01 -6.67177e-02 2.21102e-01 8.99715e-01 -9.09229e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.19000e+03 -2.48400e+01 -6.50152e-02 2.19230e-01 8.99615e-01 -9.08444e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.36000e+02 2.19100e+03 -2.44300e+01 -7.55044e-02 2.17605e-01 8.83818e-01 -8.95356e-01 -6.60879e-02 2.17920e-01 8.93221e-01 -8.90378e-01 7.68938e-03 5.13814e-03 5.11699e-03 1.69898e-02 7.27422e-01 2.31289e-01 9.27223e-01 3.14671e-01 3.42112e-01 4.49518e-01
1.37000e+02 2.19200e+03 -2.49300e+01 -6.73435e-02 2.19935e-01 8.90987e-01 -8.77488e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.19300e+03 -2.48400e+01 -6.28171e-02 2.16380e-01 8.92929e-01 -8.80634e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.19400e+03 -2.49200e+01 -6.70940e-02 2.21745e-01 8.96678e-01 -8.92494e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.19500e+03 -2.49100e+01 -6.68702e-02 2.14148e-01 8.91474e-01 -9.11313e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.19600e+03 -2.49100e+01 -7.38642e-02 2.20759e-01 8.86959e-01 -8.81095e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.19700e+03 -2.44400e+01 -7.36616e-02 2.16792e-01 8.86295e-01 -9.04372e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.19800e+03 -2.48800e+01 -7.85654e-02 2.29007e-01 8.91719e-01 -8.73475e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.19900e+03 -2.48300e+01 -6.78157e-02 2.16609e-01 8.95012e-01 -9.14684e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20000e+03 -2.32400e+01 -6.06707e-02 2.15400e-01 8.93249e-01 -8.88432e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20100e+03 -2.45600e+01 -6.65407e-02 2.19070e-01 8.93028e-01 -8.80280e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20200e+03 -2.48400e+01 -6.29586e-02 2.12027e-01 8.91283e-01 -9.00825e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20300e+03 -2.49200e+01 -5.83608e-02 2.11004e-01 8.96392e-01 -9.14666e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20400e+03 -1.09800e+01 -7.32637e-02 2.21083e-01 8.89584e-01 -8.81044e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20500e+03 -2.48900e+01 -5.52289e-02 2.09330e-01 8.88925e-01 -8.65581e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20600e+03 -2.49100e+01 -5.69119e-02 2.12842e-01 8.93441e-01 -8.78973e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.37000e+02 2.20700e+03 -2.49200e+01 -5.86501e-02 2.19610e-01 8.96593e-01 -8.59615e-01 -6.72328e-02 2.19276e-01 8.94048e-01 -8.93252e-01 7.47090e-03 5.12347e-03 5.03226e-03 1.68186e-02 7.24020e-01 2.26763e-01 9.29805e-01 3.18512e-01 3.40260e-01 4.47159e-01
1.38000e+02 2.20800e+03 -2.47900e+01 -5.64336e-02 2.09846e-01 8.93049e-01 -8.87870e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.20900e+03 -2.49200e+01 -6.73618e-02 2.16433e-01 8.93767e-01 -9.13466e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21000e+03 -2.49200e+01 -7.05104e-02 2.25397e-01 8.94076e-01 -8.72631e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21100e+03 -2.48800e+01 -5.44336e-02 2.06311e-01 8.93373e-01 -9.04027e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21200e+03 -2.49100e+01 -6.77436e-02 2.21045e-01 8.94603e-01 -8.88943e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21300e+03 -2.48700e+01 -6.02283e-02 2.12896e-01 8.92953e-01 -8.90806e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21400e+03 -2.48700e+01 -6.14072e-02 2.17220e-01 8.96937e-01 -8.89739e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21500e+03 -2.49200e+01 -6.54518e-02 2.25820e-01 8.98608e-01 -8.67143e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21600e+03 -2.49200e+01 -6.02891e-02 2.11229e-01 8.93026e-01 -9.06515e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21700e+03 -2.43500e+01 -7.56918e-02 2.20018e-01 8.90924e-01 -9.17126e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21800e+03 -2.38800e+01 -5.96407e-02 2.17687e-01 8.94331e-01 -8.71477e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.21900e+03 -2.49200e+01 -7.20803e-02 2.20786e-01 8.93921e-01 -9.09688e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.22000e+03 -2.49200e+01 -7.01765e-02 2.12509e-01 8.83277e-01 -8.96954e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.22100e+03 -2.49000e+01 -6.31518e-02 2.20336e-01 8.98435e-01 -8.88689e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.22200e+03 -2.37800e+01 -6.69719e-02 2.29067e-01 8.95896e-01 -8.39642e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.38000e+02 2.22300e+03 -2.48700e+01 -7.39688e-02 2.24141e-01 8.91964e-01 -8.83812e-01 -6.51742e-02 2.16888e-01 8.92640e-01 -8.90050e-01 7.56406e-03 5.26326e-03 5.10970e-03 1.72842e-02 7.21909e-01 2.24569e-01 9.30987e-01 3.23997e-01 3.43729e-01 4.45303e-01
1.39000e+02 2.22400e+03 -2.49100e+01 -5.82435e-02 2.16248e-01 8.97612e-01 -8.85246e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.22500e+03 -2.49000e+01 -6.18674e-02 2.24538e-01 9.04909e-01 -8.87469e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.22600e+03 -2.45200e+01 -6.06693e-02 2.17128e-01 9.01196e-01 -9.14146e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.22700e+03 -2.49200e+01 -7.53655e-02 2.23481e-01 8.95576e-01 -9.16319e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.22800e+03 -2.49100e+01 -6.69218e-02 2.19791e-01 8.95231e-01 -8.95712e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.22900e+03 -2.43300e+01 -7.10062e-02 2.22614e-01 8.92796e-01 -8.89373e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23000e+03 -2.48800e+01 -7.30699e-02 2.24254e-01 8.90727e-01 -8.71859e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23100e+03 -2.48800e+01 -5.97288e-02 2.15765e-01 8.96725e-01 -8.89575e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23200e+03 -2.49200e+01 -7.00469e-02 2.17835e-01 8.90109e-01 -8.97898e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23300e+03 -2.48700e+01 -7.67354e-02 2.23083e-01 8.90030e-01 -8.93494e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23400e+03 -2.49100e+01 -6.57852e-02 2.23860e-01 8.97758e-01 -8.76512e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23500e+03 -2.49100e+01 -6.20874e-02 2.14642e-01 8.91458e-01 -8.84348e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23600e+03 -2.49200e+01 -6.41978e-02 2.15931e-01 8.90710e-01 -8.85326e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23700e+03 -2.49000e+01 -7.16502e-02 2.32160e-01 9.03703e-01 -8.82653e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23800e+03 -2.43500e+01 -5.75130e-02 2.15423e-01 8.96209e-01 -8.82196e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.39000e+02 2.23900e+03 -2.48700e+01 -6.57797e-02 2.19435e-01 8.94514e-01 -8.86116e-01 -6.55224e-02 2.17817e-01 8.93630e-01 -8.92074e-01 7.46052e-03 5.23117e-03 5.11078e-03 1.72825e-02 7.19036e-01 2.22754e-01 9.33964e-01 3.25488e-01 3.41128e-01 4.43562e-01
1.40000e+02 2.24000e+03 -2.48700e+01 -6.61363e-02 2.22121e-01 8.98636e-01 -8.92125e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24100e+03 -2.49200e+01 -6.60426e-02 2.11741e-01 8.89608e-01 -9.13158e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24200e+03 -2.48600e+01 -6.46657e-02 2.16683e-01 8.93020e-01 -8.89622e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24300e+03 -2.49200e+01 -6.23673e-02 2.25009e-01 9.00930e-01 -8.67266e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24400e+03 -2.47800e+01 -6.12875e-02 2.21012e-01 8.99921e-01 -8.76502e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24500e+03 -2.49100e+01 -7.20153e-02 2.24471e-01 8.96123e-01 -8.96163e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24600e+03 -2.49200e+01 -7.23397e-02 2.23520e-01 8.93456e-01 -8.91282e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24700e+03 -2.48700e+01 -6.55070e-02 2.25029e-01 8.99642e-01 -8.73854e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24800e+03 -2.49000e+01 -6.40192e-02 2.19866e-01 8.95968e-01 -8.83202e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.24900e+03 -2.48500e+01 -6.06147e-02 2.17405e-01 8.95908e-01 -8.77883e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.25000e+03 -2.48700e+01 -7.18586e-02 2.22625e-01 8.94705e-01 -8.97512e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.25100e+03 -2.40000e+01 -7.73669e-02 2.22790e-01 8.88538e-01 -8.98488e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.25200e+03 -2.48700e+01 -6.76140e-02 2.22859e-01 8.97164e-01 -8.87211e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.25300e+03 -2.48100e+01 -7.31548e-02 2.19473e-01 8.93558e-01 -9.14757e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.25400e+03 -2.48800e+01 -6.79462e-02 2.23069e-01 8.97500e-01 -8.90132e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.40000e+02 2.25500e+03 -2.49000e+01 -6.58772e-02 2.26494e-01 9.02230e-01 -8.81991e-01 -6.69411e-02 2.20645e-01 8.95338e-01 -8.89895e-01 7.35730e-03 5.13630e-03 5.07315e-03 1.72180e-02 7.14921e-01 2.21507e-01 9.36523e-01 3.27603e-01 3.37149e-01 4.38802e-01
1.41000e+02 2.25600e+03 -2.48900e+01 -7.25149e-02 2.24161e-01 8.96320e-01 -9.00661e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.25700e+03 -2.49200e+01 -7.14685e-02 2.23124e-01 8.99815e-01 -9.21075e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.25800e+03 -2.48500e+01 -6.48329e-02 2.22994e-01 9.00597e-01 -8.88626e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.25900e+03 -2.49000e+01 -6.60143e-02 2.21199e-01 8.94222e-01 -8.75388e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26000e+03 -2.49100e+01 -6.83749e-02 2.23354e-01 8.97054e-01 -8.89684e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26100e+03 -2.49300e+01 -7.29099e-02 2.24155e-01 8.90106e-01 -8.73998e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26200e+03 -2.49100e+01 -6.74970e-02 2.25602e-01 8.95344e-01 -8.59410e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26300e+03 -2.49200e+01 -6.18529e-02 2.22584e-01 8.98866e-01 -8.69104e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26400e+03 -2.49100e+01 -5.66765e-02 2.16902e-01 9.01138e-01 -8.90558e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26500e+03 -2.49100e+01 -6.58003e-02 2.16574e-01 8.88791e-01 -8.77022e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26600e+03 -2.47400e+01 -6.63302e-02 2.20063e-01 8.93288e-01 -8.74669e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26700e+03 -2.49000e+01 -6.50800e-02 2.20947e-01 9.00860e-01 -9.07364e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26800e+03 -2.48800e+01 -6.94287e-02 2.26314e-01 8.97690e-01 -8.76719e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.26900e+03 -2.49100e+01 -7.13663e-02 2.25418e-01 8.97224e-01 -8.94045e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.27000e+03 -2.49100e+01 -7.17221e-02 2.21085e-01 8.90443e-01 -8.87136e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.41000e+02 2.27100e+03 -2.48900e+01 -7.00332e-02 2.27344e-01 8.97339e-01 -8.71945e-01 -6.71551e-02 2.21714e-01 8.96345e-01 -8.88986e-01 7.12310e-03 5.09512e-03 4.99628e-03 1.68895e-02 7.08005e-01 2.13839e-01 9.39634e-01 3.30199e-01 3.32447e-01 4.34272e-01
1.42000e+02 2.27200e+03 -2.49200e+01 -7.70814e-02 2.28199e-01 8.92929e-01 -8.82474e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.27300e+03 -2.49200e+01 -6.58662e-02 2.22946e-01 9.00895e-01 -9.00346e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.27400e+03 -2.48600e+01 -6.83099e-02 2.20769e-01 8.98472e-01 -9.10216e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.27500e+03 -2.49200e+01 -7.99187e-02 2.25698e-01 8.91478e-01 -9.04088e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.27600e+03 -2.49200e+01 -6.56209e-02 2.21401e-01 8.96279e-01 -8.85637e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.27700e+03 -2.43300e+01 -6.05687e-02 2.18317e-01 8.98706e-01 -8.93056e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.27800e+03 -2.49300e+01 -6.24419e-02 2.24539e-01 9.04820e-01 -8.93379e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.27900e+03 -2.41300e+01 -7.80572e-02 2.25581e-01 8.91228e-01 -8.98696e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28000e+03 -2.48900e+01 -6.59369e-02 2.21627e-01 8.96483e-01 -8.83962e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28100e+03 -2.48300e+01 -6.43346e-02 2.20822e-01 8.99135e-01 -8.91916e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28200e+03 -2.49200e+01 -6.96883e-02 2.21982e-01 8.97193e-01 -9.07786e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28300e+03 -2.47900e+01 -6.36609e-02 2.21223e-01 8.99684e-01 -8.87559e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28400e+03 -2.48900e+01 -7.21678e-02 2.27039e-01 8.96379e-01 -8.80411e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28500e+03 -2.41600e+01 -6.95902e-02 2.18948e-01 8.89952e-01 -8.91918e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28600e+03 -2.49200e+01 -7.74345e-02 2.26694e-01 8.90238e-01 -8.78144e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.42000e+02 2.28700e+03 -2.41800e+01 -5.51899e-02 2.18249e-01 9.01519e-01 -8.81179e-01 -6.78539e-02 2.22230e-01 8.95453e-01 -8.85791e-01 7.08156e-03 5.10076e-03 5.06434e-03 1.67801e-02 7.04352e-01 2.13246e-01 9.43010e-01 3.32322e-01 3.30329e-01 4.26310e-01
1.43000e+02 2.28800e+03 -2.48600e+01 -6.95744e-02 2.25049e-01 8.96876e-01 -8.81144e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.28900e+03 -2.48900e+01 -6.96894e-02 2.22372e-01 8.91430e-01 -8.71395e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29000e+03 -2.49100e+01 -6.60816e-02 2.20689e-01 8.96509e-01 -8.92801e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29100e+03 -2.48900e+01 -7.42130e-02 2.17902e-01 8.88027e-01 -9.04169e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29200e+03 -2.49200e+01 -7.96053e-02 2.25904e-01 8.93004e-01 -9.08075e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29300e+03 -2.39100e+01 -7.98441e-02 2.25991e-01 8.91930e-01 -9.07413e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29400e+03 -2.49200e+01 -7.09596e-02 2.17826e-01 8.85294e-01 -8.77325e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29500e+03 -2.49100e+01 -6.92706e-02 2.27264e-01 8.99806e-01 -8.84594e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29600e+03 -2.49100e+01 -6.34847e-02 2.21935e-01 9.03238e-01 -9.05636e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29700e+03 -2.49200e+01 -6.94640e-02 2.20247e-01 8.91861e-01 -8.90051e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29800e+03 -2.48800e+01 -6.90927e-02 2.16769e-01 8.94911e-01 -9.21308e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.29900e+03 -2.49000e+01 -6.98037e-02 2.26246e-01 8.95612e-01 -8.69095e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.30000e+03 -2.38500e+01 -8.53095e-02 2.31738e-01 8.88155e-01 -8.76986e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.30100e+03 -2.49300e+01 -6.71012e-02 2.24756e-01 8.99057e-01 -8.87271e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.30200e+03 -2.48900e+01 -6.15849e-02 2.19389e-01 9.00378e-01 -8.95953e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.43000e+02 2.30300e+03 -2.49300e+01 -7.62884e-02 2.27210e-01 8.90142e-01 -8.70379e-01 -6.97656e-02 2.24097e-01 8.96730e-01 -8.90021e-01 7.05528e-03 5.07414e-03 5.05281e-03 1.66192e-02 7.02228e-01 2.14196e-01 9.43441e-01 3.31367e-01 3.34931e-01 4.26135e-01
1.44000e+02 2.30400e+03 -2.49200e+01 -6.07555e-02 2.16274e-01 8.98239e-01 -9.04164e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.30500e+03 -2.49300e+01 -7.90038e-02 2.28805e-01 8.91483e-01 -8.80959e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.30600e+03 -2.49100e+01 -5.22536e-02 2.12465e-01 9.01365e-01 -8.96950e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.30700e+03 -2.48700e+01 -6.74172e-02 2.24101e-01 8.99111e-01 -8.88386e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.30800e+03 -2.49200e+01 -7.78858e-02 2.24261e-01 8.90211e-01 -8.95507e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.30900e+03 -2.48600e+01 -6.78340e-02 2.26631e-01 9.00975e-01 -8.82897e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31000e+03 -2.48900e+01 -6.82652e-02 2.19538e-01 8.93838e-01 -8.95631e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31100e+03 -2.49300e+01 -6.04509e-02 2.15505e-01 8.96901e-01 -9.00659e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31200e+03 -2.49300e+01 -7.33013e-02 2.22379e-01 8.88528e-01 -8.79500e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31300e+03 -2.48900e+01 -7.65266e-02 2.23861e-01 8.93901e-01 -9.08630e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31400e+03 -2.48900e+01 -6.44936e-02 2.20384e-01 8.95515e-01 -8.79223e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31500e+03 -2.48900e+01 -6.56939e-02 2.16382e-01 8.90811e-01 -8.86746e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31600e+03 -2.49300e+01 -7.49845e-02 2.24418e-01 8.95054e-01 -9.08339e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31700e+03 -2.37800e+01 -6.86391e-02 2.25032e-01 8.91911e-01 -8.57083e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31800e+03 -2.49200e+01 -6.22723e-02 2.21039e-01 8.97610e-01 -8.75635e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.44000e+02 2.31900e+03 -2.49300e+01 -6.58476e-02 2.20059e-01 8.95387e-01 -8.92269e-01 -6.95104e-02 2.22584e-01 8.95068e-01 -8.89645e-01 7.11026e-03 5.10790e-03 5.07604e-03 1.67220e-02 7.03894e-01 2.13638e-01 9.45978e-01 3.31636e-01 3.38397e-01 4.25813e-01
1.45000e+02 2.32000e+03 -2.41700e+01 -6.10955e-02 2.20449e-01 8.96874e-01 -8.73041e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32100e+03 -2.49200e+01 -7.31610e-02 2.22106e-01 8.91547e-01 -8.94720e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32200e+03 -2.49200e+01 -6.79584e-02 2.25073e-01 8.95319e-01 -8.67292e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32300e+03 -2.49200e+01 -7.22656e-02 2.15911e-01 8.89003e-01 -9.13972e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32400e+03 -2.48700e+01 -7.04491e-02 2.22185e-01 8.97024e-01 -9.05312e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32500e+03 -2.49100e+01 -7.74403e-02 2.26110e-01 8.91168e-01 -8.86672e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32600e+03 -2.49300e+01 -7.73351e-02 2.28152e-01 8.96191e-01 -9.02231e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32700e+03 -2.49300e+01 -7.41634e-02 2.22862e-01 8.92750e-01 -9.02105e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32800e+03 -2.49100e+01 -7.53365e-02 2.19324e-01 8.87297e-01 -8.98530e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.32900e+03 -2.49200e+01 -6.80433e-02 2.15655e-01 8.88479e-01 -8.94852e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.33000e+03 -2.49300e+01 -6.87230e-02 2.22307e-01 8.95148e-01 -8.90983e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.33100e+03 -2.41700e+01 -8.20407e-02 2.26454e-01 8.89976e-01 -9.04666e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.33200e+03 -2.49200e+01 -5.81978e-02 2.19221e-01 9.05085e-01 -9.05643e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.33300e+03 -2.49200e+01 -7.63295e-02 2.19926e-01 8.89639e-01 -9.11652e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.33400e+03 -2.49000e+01 -6.67696e-02 2.22899e-01 8.99384e-01 -8.96250e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.45000e+02 2.33500e+03 -2.49100e+01 -6.46596e-02 2.18501e-01 8.95461e-01 -8.93576e-01 -6.79537e-02 2.21055e-01 8.94795e-01 -8.90754e-01 7.02605e-03 5.01373e-03 5.06757e-03 1.66168e-02 7.04747e-01 2.15743e-01 9.46596e-01 3.30811e-01 3.41595e-01 4.31014e-01
1.46000e+02 2.33600e+03 -2.34500e+01 -7.93942e-02 2.25202e-01 8.94980e-01 -9.27796e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.33700e+03 -2.43600e+01 -7.47673e-02 2.22303e-01 8.94112e-01 -9.15179e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.33800e+03 -2.49200e+01 -7.48199e-02 2.22255e-01 8.95719e-01 -9.22406e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.33900e+03 -2.49000e+01 -6.52974e-02 2.20708e-01 8.95991e-01 -8.84670e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34000e+03 -2.49100e+01 -6.88803e-02 2.17738e-01 8.90574e-01 -8.94373e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34100e+03 -2.48800e+01 -7.29471e-02 2.20131e-01 8.94846e-01 -9.18461e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34200e+03 -2.49200e+01 -6.14101e-02 2.25893e-01 9.07359e-01 -8.90559e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34300e+03 -2.49200e+01 -7.24009e-02 2.24353e-01 8.93701e-01 -8.86819e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34400e+03 -2.49100e+01 -6.95920e-02 2.22978e-01 8.96989e-01 -8.98160e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34500e+03 -2.44600e+01 -6.30163e-02 2.21721e-01 8.99062e-01 -8.86665e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34600e+03 -2.49200e+01 -6.68769e-02 2.15257e-01 8.92249e-01 -9.09630e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34700e+03 -2.45100e+01 -7.66961e-02 2.16784e-01 8.88406e-01 -9.26974e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34800e+03 -2.48700e+01 -7.12487e-02 2.27538e-01 8.96727e-01 -8.72743e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.34900e+03 -2.48900e+01 -6.58604e-02 2.17963e-01 8.96260e-01 -9.06114e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.35000e+03 -2.48900e+01 -6.68860e-02 2.15094e-01 8.92839e-01 -9.11353e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.46000e+02 2.35100e+03 -2.49200e+01 -7.60280e-02 2.32336e-01 8.97241e-01 -8.72383e-01 -7.03837e-02 2.21701e-01 8.93933e-01 -8.94529e-01 6.92977e-03 4.91313e-03 5.02231e-03 1.61521e-02 7.04629e-01 2.15555e-01 9.45899e-01 3.28185e-01 3.43961e-01 4.36172e-01
1.47000e+02 2.35200e+03 -2.49100e+01 -7.80357e-02 2.33988e-01 8.96599e-01 -8.65994e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.35300e+03 -2.49200e+01 -7.11454e-02 2.22712e-01 8.94959e-01 -8.98038e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.35400e+03 -2.48700e+01 -6.84542e-02 2.22254e-01 8.94901e-01 -8.83862e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.35500e+03 -2.49000e+01 -5.54032e-02 2.13831e-01 8.96165e-01 -8.75788e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.35600e+03 -2.49100e+01 -6.50311e-02 2.20886e-01 8.97605e-01 -8.91457e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.35700e+03 -2.48800e+01 -7.15079e-02 2.21089e-01 8.93908e-01 -9.01876e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.35800e+03 -2.49000e+01 -7.01868e-02 2.24385e-01 8.94964e-01 -8.80930e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.35900e+03 -2.49000e+01 -5.62252e-02 2.16070e-01 9.01198e-01 -8.92577e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36000e+03 -2.49100e+01 -7.00845e-02 2.23716e-01 8.94386e-01 -8.82587e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36100e+03 -2.43400e+01 -6.46968e-02 2.15184e-01 8.91602e-01 -8.98126e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36200e+03 -2.49200e+01 -7.39658e-02 2.21961e-01 8.92152e-01 -9.01528e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36300e+03 -2.49100e+01 -7.08850e-02 2.29204e-01 9.01619e-01 -8.88498e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36400e+03 -2.48900e+01 -6.96771e-02 2.21288e-01 8.92823e-01 -8.86159e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36500e+03 -2.41700e+01 -7.77837e-02 2.21925e-01 8.87039e-01 -8.97095e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36600e+03 -2.49100e+01 -6.94963e-02 2.20382e-01 8.97181e-01 -9.14718e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.47000e+02 2.36700e+03 -2.48800e+01 -6.70398e-02 2.24449e-01 9.00645e-01 -8.92925e-01 -6.95240e-02 2.21988e-01 8.95685e-01 -8.96456e-01 6.82653e-03 4.83175e-03 5.03542e-03 1.59961e-02 7.01941e-01 2.15093e-01 9.47530e-01 3.23341e-01 3.41258e-01 4.38527e-01
1.48000e+02 2.36800e+03 -2.48800e+01 -7.35228e-02 2.21431e-01 8.89380e-01 -8.85610e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.36900e+03 -2.49200e+01 -7.63560e-02 2.21496e-01 8.93039e-01 -9.19849e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37000e+03 -2.49200e+01 -7.42634e-02 2.20620e-01 8.93973e-01 -9.20714e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37100e+03 -2.49000e+01 -6.74417e-02 2.21664e-01 8.96318e-01 -8.91692e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37200e+03 -2.48600e+01 -6.20442e-02 2.21620e-01 9.00487e-01 -8.82018e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37300e+03 -2.49100e+01 -5.85133e-02 2.20245e-01 9.00186e-01 -8.73797e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37400e+03 -2.49200e+01 -6.13719e-02 2.21900e-01 8.99851e-01 -8.77917e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37500e+03 -2.49200e+01 -6.30930e-02 2.22615e-01 9.01365e-01 -8.91203e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37600e+03 -2.43500e+01 -7.43974e-02 2.24296e-01 8.92949e-01 -8.96447e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37700e+03 -2.49200e+01 -5.95453e-02 2.18077e-01 8.95245e-01 -8.67213e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37800e+03 -2.48900e+01 -6.08830e-02 2.18371e-01 8.98089e-01 -8.86623e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.37900e+03 -2.49200e+01 -6.75600e-02 2.25143e-01 9.05269e-01 -9.16835e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.38000e+03 -2.48800e+01 -7.11783e-02 2.18248e-01 8.89312e-01 -8.94157e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.38100e+03 -2.48600e+01 -6.85952e-02 2.20001e-01 8.97279e-01 -9.10355e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.38200e+03 -2.49200e+01 -7.99614e-02 2.24926e-01 8.89267e-01 -8.96198e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.48000e+02 2.38300e+03 -2.49100e+01 -6.77056e-02 2.21455e-01 8.97812e-01 -9.02891e-01 -6.88601e-02 2.22502e-01 8.96244e-01 -8.92381e-01 6.69777e-03 4.76474e-03 4.93054e-03 1.57157e-02 7.00601e-01 2.13049e-01 9.50690e-01 3.20204e-01 3.35869e-01 4.40859e-01
1.49000e+02 2.38400e+03 -2.49200e+01 -6.61091e-02 2.20240e-01 8.96080e-01 -8.95605e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.38500e+03 -2.48900e+01 -5.90166e-02 2.14482e-01 8.95334e-01 -8.87282e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.38600e+03 -2.48800e+01 -6.75753e-02 2.23717e-01 8.97564e-01 -8.84164e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.38700e+03 -2.49000e+01 -6.85808e-02 2.24414e-01 8.99206e-01 -8.94560e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.38800e+03 -2.48400e+01 -6.77808e-02 2.26860e-01 9.01457e-01 -8.82907e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.38900e+03 -2.49100e+01 -7.01160e-02 2.18410e-01 8.94401e-01 -9.15597e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39000e+03 -2.49100e+01 -6.90410e-02 2.22246e-01 8.92850e-01 -8.78249e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39100e+03 -2.49100e+01 -6.46102e-02 2.23372e-01 9.04758e-01 -9.10149e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39200e+03 -2.49000e+01 -6.63165e-02 2.16001e-01 8.93435e-01 -9.06930e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39300e+03 -2.43700e+01 -6.41824e-02 2.14817e-01 8.94731e-01 -9.13457e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39400e+03 -2.49100e+01 -7.19047e-02 2.21475e-01 8.92696e-01 -8.97166e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39500e+03 -2.49000e+01 -7.20326e-02 2.22525e-01 8.93378e-01 -8.93875e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39600e+03 -2.48400e+01 -6.82543e-02 2.18767e-01 8.94634e-01 -9.02267e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39700e+03 -2.49200e+01 -7.38467e-02 2.21127e-01 8.91793e-01 -9.05021e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39800e+03 -2.49200e+01 -7.72700e-02 2.26577e-01 8.95996e-01 -9.08367e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.49000e+02 2.39900e+03 -2.49300e+01 -7.58000e-02 2.25298e-01 8.97367e-01 -9.17700e-01 -6.77003e-02 2.21753e-01 8.96745e-01 -8.94109e-01 6.82690e-03 4.80862e-03 4.92286e-03 1.59148e-02 7.01066e-01 2.12920e-01 9.52707e-01 3.18637e-01 3.32319e-01 4.37649e-01
1.50000e+02 2.40000e+03 -2.49300e+01 -7.58638e-02 2.26012e-01 8.96702e-01 -9.10591e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40100e+03 -2.48900e+01 -6.86559e-02 2.20449e-01 8.94942e-01 -8.97647e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40200e+03 -2.48900e+01 -6.56117e-02 2.18208e-01 8.93088e-01 -8.86900e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40300e+03 -2.48300e+01 -7.27343e-02 2.22204e-01 8.93765e-01 -8.98123e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40400e+03 -2.49200e+01 -7.22357e-02 2.22858e-01 8.94909e-01 -9.03469e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40500e+03 -2.49000e+01 -6.28913e-02 2.18996e-01 8.99151e-01 -8.99831e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40600e+03 -2.49200e+01 -6.86552e-02 2.15324e-01 8.90046e-01 -9.07625e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40700e+03 -2.49100e+01 -7.29543e-02 2.23912e-01 8.91039e-01 -8.77289e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40800e+03 -2.48600e+01 -6.57186e-02 2.21998e-01 9.00476e-01 -8.99912e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.40900e+03 -2.49000e+01 -6.02663e-02 2.17955e-01 8.99145e-01 -8.92599e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.41000e+03 -2.49100e+01 -5.77943e-02 2.18662e-01 9.04052e-01 -8.99754e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.41100e+03 -2.49100e+01 -5.54223e-02 2.14034e-01 9.00372e-01 -8.99346e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.41200e+03 -2.48900e+01 -7.15270e-02 2.22045e-01 8.93760e-01 -8.96024e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.41300e+03 -2.49200e+01 -7.32519e-02 2.17966e-01 8.87784e-01 -9.01302e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.41400e+03 -2.34900e+01 -8.20078e-02 2.22297e-01 8.91882e-01 -9.40262e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.50000e+02 2.41500e+03 -2.49100e+01 -7.41902e-02 2.24173e-01 8.91184e-01 -8.83302e-01 -6.98057e-02 2.22198e-01 8.95953e-01 -8.98612e-01 6.80885e-03 4.81058e-03 4.86467e-03 1.59346e-02 7.01785e-01 2.13270e-01 9.54913e-01 3.20096e-01 3.29809e-01 4.33471e-01
1.51000e+02 2.41600e+03 -2.49100e+01 -6.07889e-02 2.18115e-01 9.01122e-01 -9.05847e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.41700e+03 -2.49200e+01 -6.99834e-02 2.19826e-01 8.93058e-01 -9.00527e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.41800e+03 -2.49100e+01 -6.91245e-02 2.20000e-01 8.94808e-01 -9.03288e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.41900e+03 -2.49200e+01 -7.77751e-02 2.25681e-01 8.90092e-01 -8.85537e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42000e+03 -2.49000e+01 -5.97260e-02 2.15832e-01 8.96554e-01 -8.89959e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42100e+03 -2.33400e+01 -8.22517e-02 2.21419e-01 8.86255e-01 -9.15798e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42200e+03 -2.49000e+01 -6.15840e-02 2.23519e-01 9.06984e-01 -9.03221e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42300e+03 -2.49100e+01 -7.25443e-02 2.24048e-01 8.96090e-01 -9.02682e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42400e+03 -2.49100e+01 -6.73328e-02 2.21348e-01 8.93331e-01 -8.77710e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42500e+03 -2.48800e+01 -6.33532e-02 2.22814e-01 9.01884e-01 -8.90023e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42600e+03 -2.49000e+01 -6.12659e-02 2.19738e-01 8.99632e-01 -8.88725e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42700e+03 -2.49200e+01 -5.99107e-02 2.20540e-01 8.96793e-01 -8.61555e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42800e+03 -2.48900e+01 -6.90824e-02 2.15271e-01 8.87539e-01 -8.93858e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.42900e+03 -2.49100e+01 -6.16319e-02 2.18873e-01 8.97295e-01 -8.84689e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.43000e+03 -2.41800e+01 -5.75277e-02 2.18955e-01 9.06693e-01 -9.15226e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.51000e+02 2.43100e+03 -2.48900e+01 -6.60672e-02 2.19177e-01 8.97040e-01 -9.03223e-01 -6.79118e-02 2.20173e-01 8.95218e-01 -8.97802e-01 6.70841e-03 4.77611e-03 4.81865e-03 1.58432e-02 7.02051e-01 2.12117e-01 9.56451e-01 3.22749e-01 3.30736e-01 4.33458e-01
1.52000e+02 2.43200e+03 -2.49200e+01 -6.97313e-02 2.16885e-01 8.92205e-01 -9.12865e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.43300e+03 -2.49100e+01 -6.12448e-02 2.18015e-01 8.99663e-01 -9.00258e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.43400e+03 -2.49100e+01 -5.88911e-02 2.17478e-01 8.98459e-01 -8.85948e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.43500e+03 -2.49300e+01 -7.91874e-02 2.22995e-01 8.89789e-01 -9.08879e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.43600e+03 -2.49000e+01 -6.33611e-02 2.14755e-01 8.92176e-01 -8.92989e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.43700e+03 -2.48900e+01 -6.35088e-02 2.14153e-01 8.89664e-01 -8.83836e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.43800e+03 -2.49200e+01 -7.37839e-02 2.22619e-01 8.93823e-01 -9.06672e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.43900e+03 -2.49200e+01 -7.93914e-02 2.24021e-01 8.90555e-01 -9.05655e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44000e+03 -2.49200e+01 -5.83905e-02 2.16086e-01 8.94919e-01 -8.74355e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44100e+03 -2.49200e+01 -7.48121e-02 2.22575e-01 8.93098e-01 -9.07433e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44200e+03 -2.49200e+01 -6.26792e-02 2.19529e-01 8.99073e-01 -8.97008e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44300e+03 -2.49200e+01 -6.62253e-02 2.17673e-01 8.96870e-01 -9.14567e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44400e+03 -2.49100e+01 -6.62407e-02 2.17801e-01 8.91740e-01 -8.87288e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44500e+03 -2.49200e+01 -7.46032e-02 2.22459e-01 8.93740e-01 -9.11059e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44600e+03 -2.48500e+01 -6.60969e-02 2.24445e-01 8.99576e-01 -8.80088e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.52000e+02 2.44700e+03 -2.49000e+01 -6.78092e-02 2.21450e-01 8.96730e-01 -8.96741e-01 -6.69666e-02 2.20289e-01 8.96087e-01 -8.96390e-01 6.61544e-03 4.67099e-03 4.77880e-03 1.56474e-02 7.01677e-01 2.12465e-01 9.59032e-01 3.22327e-01 3.31954e-01 4.32420e-01
1.53000e+02 2.44800e+03 -2.43400e+01 -7.81406e-02 2.27457e-01 8.94864e-01 -9.04019e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.44900e+03 -2.49100e+01 -6.29099e-02 2.20946e-01 8.99543e-01 -8.90957e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45000e+03 -2.49000e+01 -7.01072e-02 2.19738e-01 8.93643e-01 -9.03458e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45100e+03 -2.38500e+01 -7.17431e-02 2.16520e-01 8.92457e-01 -9.28195e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45200e+03 -2.49000e+01 -6.92658e-02 2.25833e-01 9.01272e-01 -9.00075e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45300e+03 -2.49100e+01 -6.36149e-02 2.17091e-01 8.94002e-01 -8.90110e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45400e+03 -2.49100e+01 -6.37263e-02 2.16513e-01 8.94524e-01 -8.96752e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45500e+03 -2.49200e+01 -7.49903e-02 2.18496e-01 8.87520e-01 -9.05137e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45600e+03 -2.49200e+01 -6.45031e-02 2.18887e-01 8.96855e-01 -8.99914e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45700e+03 -2.49200e+01 -7.00329e-02 2.20765e-01 8.93173e-01 -8.95547e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45800e+03 -2.49300e+01 -8.02008e-02 2.22924e-01 8.88728e-01 -9.07945e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.45900e+03 -2.49100e+01 -6.85818e-02 2.19142e-01 8.93026e-01 -8.97036e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.46000e+03 -2.48800e+01 -7.42251e-02 2.22502e-01 8.90759e-01 -8.89813e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.46100e+03 -2.49200e+01 -6.37442e-02 2.20506e-01 8.95704e-01 -8.77527e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.46200e+03 -2.49300e+01 -6.89228e-02 2.21032e-01 8.95455e-01 -9.01933e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.53000e+02 2.46300e+03 -2.49000e+01 -6.57090e-02 2.19037e-01 8.96221e-01 -8.99071e-01 -6.94818e-02 2.21083e-01 8.94892e-01 -8.98659e-01 6.72702e-03 4.63656e-03 4.70596e-03 1.54959e-02 7.04869e-01 2.13168e-01 9.59476e-01 3.19827e-01 3.31215e-01 4.25737e-01
1.54000e+02 2.46400e+03 -2.49200e+01 -6.48265e-02 2.18240e-01 8.95529e-01 -8.99023e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.46500e+03 -2.49300e+01 -7.07779e-02 2.18913e-01 8.94396e-01 -9.18058e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.46600e+03 -2.43300e+01 -6.53182e-02 2.15562e-01 8.95040e-01 -9.15663e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.46700e+03 -2.49200e+01 -6.86565e-02 2.19121e-01 8.95458e-01 -9.10533e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.46800e+03 -2.49200e+01 -7.46860e-02 2.19402e-01 8.87681e-01 -8.98802e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.46900e+03 -2.49200e+01 -7.20938e-02 2.25867e-01 8.96967e-01 -8.94522e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47000e+03 -2.43600e+01 -7.45924e-02 2.22676e-01 8.91332e-01 -8.98544e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47100e+03 -2.49100e+01 -6.98201e-02 2.28174e-01 8.99824e-01 -8.79859e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47200e+03 -2.48900e+01 -6.53564e-02 2.19747e-01 8.94579e-01 -8.83227e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47300e+03 -2.49200e+01 -6.66570e-02 2.17272e-01 8.97062e-01 -9.20482e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47400e+03 -2.49100e+01 -6.55497e-02 2.18446e-01 8.96723e-01 -9.04958e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47500e+03 -2.49300e+01 -7.78284e-02 2.26759e-01 8.90520e-01 -8.84029e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47600e+03 -2.41700e+01 -7.15896e-02 2.18323e-01 8.89453e-01 -9.03510e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47700e+03 -2.49100e+01 -6.72931e-02 2.21063e-01 8.93433e-01 -8.79940e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47800e+03 -2.49100e+01 -6.48271e-02 2.20366e-01 8.99675e-01 -9.04526e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.54000e+02 2.47900e+03 -2.48900e+01 -7.18170e-02 2.25936e-01 8.98336e-01 -8.96338e-01 -6.87935e-02 2.20273e-01 8.94425e-01 -8.98245e-01 6.65437e-03 4.49705e-03 4.57805e-03 1.51687e-02 7.05563e-01 2.13404e-01 9.59230e-01 3.18644e-01 3.31449e-01 4.20606e-01
1.55000e+02 2.48000e+03 -2.49200e+01 -5.76332e-02 2.18149e-01 8.99644e-01 -8.79544e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48100e+03 -2.49200e+01 -6.70890e-02 2.16150e-01 8.92571e-01 -9.07305e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48200e+03 -2.45600e+01 -7.45602e-02 2.16898e-01 8.87729e-01 -9.14628e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48300e+03 -2.49000e+01 -7.29722e-02 2.23481e-01 8.95190e-01 -9.01560e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48400e+03 -2.49200e+01 -7.54396e-02 2.23664e-01 8.90948e-01 -8.93073e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48500e+03 -2.49100e+01 -6.54379e-02 2.22458e-01 8.97285e-01 -8.81162e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48600e+03 -2.49000e+01 -6.58351e-02 2.19962e-01 8.98015e-01 -9.03034e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48700e+03 -2.49200e+01 -6.09213e-02 2.19566e-01 9.00776e-01 -8.95072e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48800e+03 -2.49200e+01 -7.90570e-02 2.26882e-01 8.95957e-01 -9.15053e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.48900e+03 -2.49000e+01 -6.49352e-02 2.20562e-01 9.00348e-01 -9.06783e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.49000e+03 -2.49000e+01 -7.11956e-02 2.23765e-01 8.96614e-01 -8.99010e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.49100e+03 -2.48900e+01 -6.48555e-02 2.13049e-01 8.90771e-01 -9.03730e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.49200e+03 -2.49200e+01 -6.26749e-02 2.21029e-01 8.98450e-01 -8.82516e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.49300e+03 -2.48900e+01 -6.72113e-02 2.21645e-01 8.99851e-01 -9.07849e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.49400e+03 -2.41700e+01 -5.96942e-02 2.19369e-01 9.00922e-01 -8.96462e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.55000e+02 2.49500e+03 -2.49200e+01 -7.72987e-02 2.25157e-01 8.92182e-01 -8.98872e-01 -6.95343e-02 2.21372e-01 8.95028e-01 -8.98397e-01 6.46033e-03 4.38744e-03 4.50257e-03 1.48489e-02 7.03850e-01 2.13860e-01 9.58498e-01 3.19118e-01 3.31591e-01 4.21553e-01
1.56000e+02 2.49600e+03 -2.48900e+01 -7.32041e-02 2.29144e-01 8.97454e-01 -8.77113e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.49700e+03 -2.49200e+01 -7.26314e-02 2.24484e-01 8.94092e-01 -8.89974e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.49800e+03 -2.49000e+01 -7.05279e-02 2.23964e-01 8.95907e-01 -8.90617e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.49900e+03 -2.48900e+01 -6.67999e-02 2.13988e-01 8.90788e-01 -9.07500e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50000e+03 -2.49100e+01 -6.59034e-02 2.25703e-01 9.02301e-01 -8.89254e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50100e+03 -2.48800e+01 -7.09090e-02 2.20695e-01 8.95613e-01 -9.10174e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50200e+03 -2.49000e+01 -6.56368e-02 2.18460e-01 8.98224e-01 -9.12340e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50300e+03 -2.49200e+01 -7.30553e-02 2.20880e-01 8.94933e-01 -9.19328e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50400e+03 -2.49100e+01 -6.75490e-02 2.23386e-01 8.95677e-01 -8.79113e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50500e+03 -2.49100e+01 -6.64495e-02 2.23900e-01 8.95764e-01 -8.69783e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50600e+03 -2.49100e+01 -6.41968e-02 2.16697e-01 8.98396e-01 -9.17180e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50700e+03 -2.49100e+01 -5.35220e-02 2.14388e-01 9.00734e-01 -8.87933e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50800e+03 -2.49100e+01 -6.01729e-02 2.20629e-01 9.00388e-01 -8.81170e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.50900e+03 -2.48900e+01 -6.72950e-02 2.17532e-01 8.94036e-01 -9.04348e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.51000e+03 -2.49000e+01 -6.40601e-02 2.17083e-01 8.97455e-01 -9.08959e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.56000e+02 2.51100e+03 -2.38900e+01 -8.15627e-02 2.22172e-01 8.86747e-01 -9.10467e-01 -6.87582e-02 2.21228e-01 8.95750e-01 -8.98193e-01 6.37120e-03 4.31522e-03 4.42030e-03 1.45927e-02 7.05798e-01 2.14874e-01 9.56949e-01 3.17096e-01 3.30515e-01 4.18593e-01
1.57000e+02 2.51200e+03 -2.49100e+01 -7.69365e-02 2.26792e-01 8.97407e-01 -9.11871e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.51300e+03 -2.49000e+01 -6.78584e-02 2.23881e-01 8.97002e-01 -8.83050e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.51400e+03 -2.49100e+01 -7.06599e-02 2.22323e-01 8.93912e-01 -8.91567e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.51500e+03 -2.48400e+01 -6.13310e-02 2.12778e-01 8.93538e-01 -8.99208e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.51600e+03 -2.49000e+01 -6.88366e-02 2.23076e-01 8.96356e-01 -8.89538e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.51700e+03 -2.49000e+01 -6.59983e-02 2.17933e-01 8.93625e-01 -8.94091e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.51800e+03 -2.49100e+01 -6.89944e-02 2.24996e-01 8.97871e-01 -8.86470e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.51900e+03 -2.48800e+01 -6.36908e-02 2.19227e-01 8.97595e-01 -8.92848e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52000e+03 -2.49200e+01 -7.35213e-02 2.26795e-01 8.96217e-01 -8.91148e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52100e+03 -2.49200e+01 -6.53091e-02 2.16943e-01 8.93520e-01 -8.97921e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52200e+03 -2.49200e+01 -6.46075e-02 2.18022e-01 8.95314e-01 -8.97781e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52300e+03 -2.49000e+01 -6.01252e-02 2.11816e-01 8.93493e-01 -9.01587e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52400e+03 -2.49000e+01 -6.75792e-02 2.19617e-01 8.90985e-01 -8.76830e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52500e+03 -2.48800e+01 -6.98211e-02 2.23363e-01 8.95377e-01 -8.86482e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52600e+03 -2.49300e+01 -6.12774e-02 2.21039e-01 9.00858e-01 -8.89376e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.57000e+02 2.52700e+03 -2.34400e+01 -5.23883e-02 2.19969e-01 9.02574e-01 -8.58382e-01 -6.75438e-02 2.20791e-01 8.96317e-01 -8.97530e-01 6.28751e-03 4.25567e-03 4.33138e-03 1.42645e-02 7.05860e-01 2.15470e-01 9.58459e-01 3.15566e-01 3.26950e-01 4.17226e-01
1.58000e+02 2.52800e+03 -2.49100e+01 -6.78160e-02 2.16006e-01 8.91739e-01 -9.07376e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.52900e+03 -2.49200e+01 -7.67876e-02 2.23617e-01 8.95026e-01 -9.20325e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53000e+03 -2.49100e+01 -6.63228e-02 2.22357e-01 8.97848e-01 -8.90229e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53100e+03 -2.49200e+01 -8.24709e-02 2.30968e-01 8.93887e-01 -8.94000e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53200e+03 -2.41800e+01 -7.49593e-02 2.24818e-01 8.92308e-01 -8.93594e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53300e+03 -2.49000e+01 -6.57429e-02 2.18049e-01 8.94074e-01 -8.94684e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53400e+03 -2.49200e+01 -7.80582e-02 2.22371e-01 8.91149e-01 -9.13610e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53500e+03 -2.48900e+01 -6.35086e-02 2.17870e-01 8.96803e-01 -8.97371e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53600e+03 -2.48900e+01 -6.46573e-02 2.19456e-01 8.96891e-01 -8.93653e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53700e+03 -2.43800e+01 -7.50367e-02 2.22904e-01 8.92611e-01 -9.05546e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53800e+03 -2.49100e+01 -6.18767e-02 2.16055e-01 8.99074e-01 -9.14067e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.53900e+03 -2.49100e+01 -6.31266e-02 2.16884e-01 8.95795e-01 -8.97506e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.54000e+03 -2.49000e+01 -6.19456e-02 2.17393e-01 8.96952e-01 -8.93462e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.54100e+03 -2.48800e+01 -6.83829e-02 2.20984e-01 8.95465e-01 -8.95220e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.54200e+03 -2.48900e+01 -6.83383e-02 2.18910e-01 8.94136e-01 -9.01591e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.58000e+02 2.54300e+03 -2.49000e+01 -6.50089e-02 2.15438e-01 8.93622e-01 -9.04995e-01 -6.74965e-02 2.20780e-01 8.95928e-01 -8.95701e-01 6.26116e-03 4.23305e-03 4.30393e-03 1.41482e-02 7.05574e-01 2.16117e-01 9.58076e-01 3.14755e-01 3.26162e-01 4.17193e-01
1.59000e+02 2.54400e+03 -2.48800e+01 -7.13004e-02 2.19830e-01 8.92954e-01 -9.03607e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.54500e+03 -2.49200e+01 -6.15054e-02 2.17491e-01 8.95422e-01 -8.85052e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.54600e+03 -2.49100e+01 -6.20363e-02 2.15827e-01 8.98765e-01 -9.14206e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.54700e+03 -2.49200e+01 -7.49670e-02 2.19298e-01 8.88871e-01 -9.06699e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.54800e+03 -2.49000e+01 -6.35321e-02 2.20096e-01 9.00283e-01 -9.01557e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.54900e+03 -2.41600e+01 -6.12395e-02 2.16330e-01 8.94671e-01 -8.89899e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55000e+03 -2.49100e+01 -6.69513e-02 2.18024e-01 8.96178e-01 -9.12050e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55100e+03 -2.48800e+01 -6.79875e-02 2.19284e-01 8.93292e-01 -8.92727e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55200e+03 -2.48700e+01 -6.68126e-02 2.14513e-01 8.88915e-01 -8.93767e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55300e+03 -2.49300e+01 -7.73287e-02 2.24346e-01 8.89532e-01 -8.90970e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55400e+03 -2.49100e+01 -6.27593e-02 2.14638e-01 8.91224e-01 -8.86947e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55500e+03 -2.49100e+01 -7.05861e-02 2.21096e-01 8.96577e-01 -9.13009e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55600e+03 -2.48900e+01 -6.60760e-02 2.19885e-01 8.95617e-01 -8.91704e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55700e+03 -2.48900e+01 -6.73174e-02 2.24179e-01 9.00810e-01 -8.97273e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55800e+03 -2.48700e+01 -6.75491e-02 2.23197e-01 8.99831e-01 -8.98547e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.59000e+02 2.55900e+03 -2.49000e+01 -6.77779e-02 2.18188e-01 8.94247e-01 -9.04897e-01 -6.80201e-02 2.20259e-01 8.95404e-01 -8.98513e-01 6.24105e-03 4.18732e-03 4.22885e-03 1.39938e-02 7.05916e-01 2.14798e-01 9.58916e-01 3.14432e-01 3.23272e-01 4.16390e-01
1.60000e+02 2.56000e+03 -2.49200e+01 -7.32025e-02 2.18738e-01 8.90722e-01 -9.10040e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56100e+03 -2.48900e+01 -6.27136e-02 2.16208e-01 8.94200e-01 -8.90478e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56200e+03 -2.48800e+01 -6.32341e-02 2.15455e-01 8.96011e-01 -9.06722e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56300e+03 -2.41500e+01 -7.41327e-02 2.19385e-01 8.94249e-01 -9.30140e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56400e+03 -2.49200e+01 -6.70850e-02 2.16783e-01 8.95013e-01 -9.15089e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56500e+03 -2.40200e+01 -8.10072e-02 2.19314e-01 8.84049e-01 -9.12750e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56600e+03 -2.49000e+01 -7.33911e-02 2.23058e-01 8.92568e-01 -8.93338e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56700e+03 -2.49200e+01 -7.26718e-02 2.22542e-01 8.93364e-01 -8.98457e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56800e+03 -2.48600e+01 -6.64611e-02 2.22458e-01 8.97934e-01 -8.87334e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.56900e+03 -2.49200e+01 -6.84155e-02 2.19753e-01 8.90108e-01 -8.77293e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.57000e+03 -2.49200e+01 -7.62192e-02 2.25690e-01 8.97491e-01 -9.16144e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.57100e+03 -2.48500e+01 -7.39892e-02 2.24220e-01 8.95880e-01 -9.02817e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.57200e+03 -2.49200e+01 -6.74494e-02 2.24179e-01 8.94298e-01 -8.65891e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.57300e+03 -2.49200e+01 -6.63558e-02 2.14530e-01 8.94023e-01 -9.19716e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.57400e+03 -2.48900e+01 -6.68984e-02 2.18558e-01 8.91615e-01 -8.83386e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.60000e+02 2.57500e+03 -2.49200e+01 -7.38233e-02 2.20713e-01 8.92775e-01 -9.12449e-01 -6.76337e-02 2.19446e-01 8.94815e-01 -8.99075e-01 6.16734e-03 4.17262e-03 4.22128e-03 1.37433e-02 7.04983e-01 2.12930e-01 9.59117e-01 3.16022e-01 3.22888e-01 4.19063e-01
1.61000e+02 2.57600e+03 -2.49200e+01 -7.47310e-02 2.22153e-01 8.93064e-01 -9.09612e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.57700e+03 -2.41500e+01 -7.97325e-02 2.23897e-01 8.89366e-01 -9.05787e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.57800e+03 -2.49200e+01 -7.41728e-02 2.18015e-01 8.91492e-01 -9.22258e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.57900e+03 -2.49200e+01 -6.92365e-02 2.19638e-01 8.94054e-01 -9.02875e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58000e+03 -2.49100e+01 -7.17037e-02 2.23231e-01 8.94986e-01 -8.96789e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58100e+03 -2.49300e+01 -7.44104e-02 2.20094e-01 8.87870e-01 -8.95120e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58200e+03 -2.49200e+01 -6.10249e-02 2.17031e-01 8.96388e-01 -8.89394e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58300e+03 -2.49200e+01 -6.10617e-02 2.18752e-01 8.98921e-01 -8.91654e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58400e+03 -2.41500e+01 -7.82903e-02 2.18520e-01 8.84811e-01 -9.07152e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58500e+03 -2.48900e+01 -7.19651e-02 2.21099e-01 8.91299e-01 -8.90908e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58600e+03 -2.48800e+01 -6.49054e-02 2.13152e-01 8.92520e-01 -9.11118e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58700e+03 -2.37700e+01 -8.02515e-02 2.21772e-01 8.87261e-01 -9.09633e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58800e+03 -2.49200e+01 -7.88314e-02 2.24614e-01 8.90873e-01 -9.02226e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.58900e+03 -2.49100e+01 -7.29752e-02 2.18944e-01 8.90352e-01 -9.05925e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.59000e+03 -2.48800e+01 -6.93209e-02 2.21946e-01 8.97835e-01 -9.05958e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.61000e+02 2.59100e+03 -2.48900e+01 -6.90085e-02 2.19390e-01 8.93722e-01 -8.99632e-01 -6.93190e-02 2.20121e-01 8.94030e-01 -8.98954e-01 6.17533e-03 4.16349e-03 4.22157e-03 1.36339e-02 7.06720e-01 2.12512e-01 9.60301e-01 3.15407e-01 3.23528e-01 4.18557e-01
1.62000e+02 2.59200e+03 -2.49200e+01 -6.72562e-02 2.19125e-01 8.92991e-01 -8.92035e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.59300e+03 -2.49000e+01 -6.82387e-02 2.20051e-01 8.94784e-01 -8.98318e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.59400e+03 -2.49100e+01 -6.53737e-02 2.21632e-01 8.95251e-01 -8.75403e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.59500e+03 -2.49200e+01 -7.31687e-02 2.21012e-01 8.94050e-01 -9.13360e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.59600e+03 -2.49000e+01 -6.99405e-02 2.20375e-01 8.92194e-01 -8.90710e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.59700e+03 -2.49000e+01 -6.87362e-02 2.17652e-01 8.91573e-01 -8.98809e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.59800e+03 -2.49000e+01 -6.34650e-02 2.20260e-01 8.98519e-01 -8.91433e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.59900e+03 -2.49200e+01 -7.35103e-02 2.19407e-01 8.89630e-01 -9.02757e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60000e+03 -2.49000e+01 -6.24055e-02 2.19973e-01 8.99210e-01 -8.90795e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60100e+03 -2.49100e+01 -7.06154e-02 2.19735e-01 8.93512e-01 -9.05813e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60200e+03 -2.49100e+01 -7.37667e-02 2.24100e-01 8.95812e-01 -9.05926e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60300e+03 -2.49200e+01 -7.40334e-02 2.20950e-01 8.91681e-01 -9.06791e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60400e+03 -2.49000e+01 -6.05530e-02 2.13565e-01 8.95940e-01 -9.05208e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60500e+03 -2.48900e+01 -6.73052e-02 2.24544e-01 8.98711e-01 -8.83967e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60600e+03 -2.49100e+01 -6.50640e-02 2.15918e-01 8.95396e-01 -9.11218e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.62000e+02 2.60700e+03 -2.49100e+01 -7.51399e-02 2.22716e-01 8.91079e-01 -8.96071e-01 -6.97251e-02 2.20132e-01 8.93897e-01 -9.00232e-01 6.15553e-03 4.13581e-03 4.17245e-03 1.32682e-02 7.08132e-01 2.11935e-01 9.60425e-01 3.13797e-01 3.24863e-01 4.17513e-01
1.63000e+02 2.60800e+03 -2.41900e+01 -7.77268e-02 2.18383e-01 8.87504e-01 -9.21206e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.60900e+03 -2.49200e+01 -7.87571e-02 2.23910e-01 8.92109e-01 -9.11400e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61000e+03 -2.49100e+01 -6.72468e-02 2.20792e-01 8.93486e-01 -8.81663e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61100e+03 -2.49200e+01 -6.74155e-02 2.22752e-01 8.98659e-01 -8.98353e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61200e+03 -2.49100e+01 -6.54131e-02 2.22773e-01 9.01033e-01 -8.99279e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61300e+03 -2.49200e+01 -7.07502e-02 2.20622e-01 8.90625e-01 -8.88152e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61400e+03 -2.49100e+01 -7.04711e-02 2.19156e-01 8.93937e-01 -9.10530e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61500e+03 -2.49200e+01 -7.61282e-02 2.21856e-01 8.87581e-01 -8.89699e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61600e+03 -2.49200e+01 -6.82108e-02 2.18485e-01 8.96392e-01 -9.17741e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61700e+03 -2.49000e+01 -6.49216e-02 2.20259e-01 8.97605e-01 -8.94448e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61800e+03 -2.41900e+01 -7.79762e-02 2.23029e-01 8.90283e-01 -9.10040e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.61900e+03 -2.48900e+01 -6.87826e-02 2.22178e-01 8.94852e-01 -8.87050e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.62000e+03 -2.49200e+01 -7.11568e-02 2.25953e-01 8.93973e-01 -8.72512e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.62100e+03 -2.49000e+01 -6.57013e-02 2.15452e-01 8.89883e-01 -8.88840e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.62200e+03 -2.27600e+01 -8.66708e-02 2.25424e-01 8.85515e-01 -9.09186e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.63000e+02 2.62300e+03 -2.49200e+01 -7.11942e-02 2.22339e-01 8.93043e-01 -8.90481e-01 -7.07941e-02 2.20346e-01 8.93082e-01 -9.01097e-01 5.98375e-03 4.00065e-03 4.09534e-03 1.28265e-02 7.08500e-01 2.11671e-01 9.58247e-01 3.13740e-01 3.26510e-01 4.17088e-01
1.64000e+02 2.62400e+03 -2.48900e+01 -6.78524e-02 2.21169e-01 8.96359e-01 -8.96453e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.62500e+03 -2.49200e+01 -6.47799e-02 2.20019e-01 8.98172e-01 -8.99622e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.62600e+03 -2.49300e+01 -8.21411e-02 2.28180e-01 8.93802e-01 -9.10787e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.62700e+03 -2.49200e+01 -6.75150e-02 2.26137e-01 9.01054e-01 -8.89041e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.62800e+03 -2.49200e+01 -7.20556e-02 2.23091e-01 8.91222e-01 -8.80043e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.62900e+03 -2.49200e+01 -6.96142e-02 2.21512e-01 8.93711e-01 -8.91724e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63000e+03 -2.48900e+01 -6.52690e-02 2.17419e-01 8.95251e-01 -9.01108e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63100e+03 -2.49100e+01 -5.92321e-02 2.18390e-01 8.98891e-01 -8.84102e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63200e+03 -2.49000e+01 -6.69655e-02 2.19775e-01 8.96256e-01 -9.01005e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63300e+03 -2.49300e+01 -7.82267e-02 2.23201e-01 8.87729e-01 -8.93048e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63400e+03 -2.49200e+01 -6.23766e-02 2.18043e-01 8.95130e-01 -8.83354e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63500e+03 -2.49000e+01 -7.27826e-02 2.21875e-01 8.93830e-01 -9.03888e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63600e+03 -2.49000e+01 -6.69880e-02 2.19051e-01 8.93821e-01 -8.92932e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63700e+03 -2.49100e+01 -7.36144e-02 2.21176e-01 8.89261e-01 -8.89457e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63800e+03 -2.49200e+01 -7.41621e-02 2.28102e-01 8.99713e-01 -9.03034e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.64000e+02 2.63900e+03 -2.48900e+01 -6.90932e-02 2.17854e-01 8.94203e-01 -9.11907e-01 -7.06886e-02 2.20935e-01 8.93555e-01 -8.99014e-01 5.88223e-03 3.94918e-03 4.00743e-03 1.26276e-02 7.08868e-01 2.11855e-01 9.56899e-01 3.15121e-01 3.26390e-01 4.17849e-01
1.65000e+02 2.64000e+03 -2.41800e+01 -8.06307e-02 2.22836e-01 8.88804e-01 -9.14686e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64100e+03 -2.49200e+01 -7.05905e-02 2.21073e-01 8.93577e-01 -8.98349e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64200e+03 -2.49200e+01 -7.42760e-02 2.24308e-01 8.92048e-01 -8.89196e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64300e+03 -2.49200e+01 -7.21164e-02 2.19209e-01 8.93400e-01 -9.16697e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64400e+03 -2.49200e+01 -7.23757e-02 2.22933e-01 8.93132e-01 -8.94155e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64500e+03 -2.49300e+01 -7.97612e-02 2.27090e-01 8.91964e-01 -8.98096e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64600e+03 -2.49200e+01 -7.94352e-02 2.28027e-01 8.94119e-01 -9.01294e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64700e+03 -2.49200e+01 -7.59591e-02 2.26368e-01 8.95579e-01 -9.01416e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64800e+03 -2.49000e+01 -6.87297e-02 2.25007e-01 8.99068e-01 -8.90627e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.64900e+03 -2.49000e+01 -7.44377e-02 2.22846e-01 8.92855e-01 -9.00555e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.65000e+03 -2.43400e+01 -7.73477e-02 2.25148e-01 8.90684e-01 -8.93111e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.65100e+03 -2.49200e+01 -7.11350e-02 2.22073e-01 8.89823e-01 -8.75714e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.65200e+03 -2.49200e+01 -7.37757e-02 2.24404e-01 8.96130e-01 -9.07192e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.65300e+03 -2.48900e+01 -7.40876e-02 2.21789e-01 8.91119e-01 -8.96230e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.65400e+03 -2.49200e+01 -7.38426e-02 2.23104e-01 8.92005e-01 -8.93843e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.65000e+02 2.65500e+03 -2.49100e+01 -6.41571e-02 2.17399e-01 8.97628e-01 -9.08930e-01 -7.33091e-02 2.23738e-01 8.94107e-01 -8.97288e-01 5.94778e-03 3.97946e-03 4.02237e-03 1.26355e-02 7.08398e-01 2.11322e-01 9.60881e-01 3.17634e-01 3.28727e-01 4.17210e-01
1.66000e+02 2.65600e+03 -2.49100e+01 -6.81745e-02 2.22740e-01 8.97218e-01 -8.93835e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.65700e+03 -2.49200e+01 -7.31513e-02 2.24818e-01 8.94773e-01 -8.94543e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.65800e+03 -2.49200e+01 -7.44014e-02 2.25623e-01 8.93829e-01 -8.89860e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.65900e+03 -2.49200e+01 -7.73859e-02 2.20727e-01 8.90632e-01 -9.17519e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66000e+03 -2.49100e+01 -6.83123e-02 2.24521e-01 8.97104e-01 -8.82344e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66100e+03 -2.48900e+01 -6.70202e-02 2.21662e-01 8.97399e-01 -8.94426e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66200e+03 -2.49100e+01 -6.97360e-02 2.20795e-01 8.92591e-01 -8.90207e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66300e+03 -2.48800e+01 -7.26157e-02 2.20946e-01 8.93665e-01 -9.06774e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66400e+03 -2.49200e+01 -7.39009e-02 2.25055e-01 8.93817e-01 -8.90473e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66500e+03 -2.49300e+01 -7.77221e-02 2.23259e-01 8.91707e-01 -9.09218e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66600e+03 -2.49300e+01 -7.45852e-02 2.22771e-01 8.92886e-01 -9.05360e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66700e+03 -2.48800e+01 -6.98043e-02 2.21842e-01 8.96329e-01 -9.01434e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66800e+03 -2.49200e+01 -7.17125e-02 2.25574e-01 8.96372e-01 -8.89669e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.66900e+03 -2.49200e+01 -6.97034e-02 2.18758e-01 8.92350e-01 -9.02500e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.67000e+03 -2.43800e+01 -8.19461e-02 2.26050e-01 8.89074e-01 -8.99596e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.66000e+02 2.67100e+03 -2.49000e+01 -6.54626e-02 2.18853e-01 8.94322e-01 -8.88751e-01 -7.31849e-02 2.23436e-01 8.93846e-01 -8.97503e-01 5.98241e-03 4.03187e-03 4.05008e-03 1.26284e-02 7.10513e-01 2.10217e-01 9.63535e-01 3.19445e-01 3.31861e-01 4.16699e-01
1.67000e+02 2.67200e+03 -2.43300e+01 -7.70129e-02 2.24485e-01 8.93407e-01 -9.09388e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.67300e+03 -2.49300e+01 -7.02621e-02 2.25114e-01 8.97908e-01 -8.95606e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.67400e+03 -2.49200e+01 -7.66291e-02 2.25049e-01 8.89891e-01 -8.84487e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.67500e+03 -2.32800e+01 -8.78183e-02 2.31300e-01 8.88188e-01 -8.91947e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.67600e+03 -2.49000e+01 -7.34089e-02 2.21186e-01 8.90149e-01 -8.92510e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.67700e+03 -2.48900e+01 -6.28095e-02 2.14569e-01 8.93797e-01 -8.99501e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.67800e+03 -2.49200e+01 -7.04354e-02 2.18501e-01 8.93078e-01 -9.11799e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.67900e+03 -2.49100e+01 -7.21896e-02 2.21947e-01 8.93540e-01 -8.99858e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68000e+03 -2.49200e+01 -6.35623e-02 2.15372e-01 8.94409e-01 -9.03003e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68100e+03 -2.48900e+01 -7.16559e-02 2.24688e-01 8.98172e-01 -9.02650e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68200e+03 -2.49200e+01 -7.67635e-02 2.21409e-01 8.91976e-01 -9.16420e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68300e+03 -2.49100e+01 -6.63978e-02 2.18932e-01 8.95828e-01 -9.02038e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68400e+03 -2.41700e+01 -8.05328e-02 2.27739e-01 8.92662e-01 -9.02954e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68500e+03 -2.33900e+01 -7.99352e-02 2.21502e-01 8.91422e-01 -9.30740e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68600e+03 -2.49000e+01 -7.14495e-02 2.26736e-01 8.98033e-01 -8.88159e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.67000e+02 2.68700e+03 -2.41500e+01 -7.52439e-02 2.18738e-01 8.91413e-01 -9.25023e-01 -7.27044e-02 2.23010e-01 8.93820e-01 -8.97507e-01 5.95304e-03 3.99749e-03 3.99832e-03 1.25036e-02 7.12806e-01 2.11410e-01 9.63435e-01 3.19518e-01 3.34271e-01 4.14356e-01
1.68000e+02 2.68800e+03 -2.49000e+01 -6.96769e-02 2.21120e-01 8.93112e-01 -8.89378e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.68900e+03 -2.49200e+01 -7.82788e-02 2.29335e-01 8.94677e-01 -8.89525e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69000e+03 -2.48900e+01 -6.47471e-02 2.17908e-01 8.95588e-01 -8.97544e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69100e+03 -2.49200e+01 -7.06043e-02 2.22136e-01 8.94123e-01 -8.95193e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69200e+03 -2.49000e+01 -7.24165e-02 2.23660e-01 8.95231e-01 -8.98203e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69300e+03 -2.41200e+01 -7.67897e-02 2.22124e-01 8.95901e-01 -9.34433e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69400e+03 -2.49300e+01 -6.87165e-02 2.26572e-01 8.97328e-01 -8.73792e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69500e+03 -2.48900e+01 -6.81579e-02 2.20827e-01 8.97224e-01 -9.04278e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69600e+03 -2.49200e+01 -7.96773e-02 2.30015e-01 8.99023e-01 -9.13974e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69700e+03 -2.48900e+01 -6.46546e-02 2.21558e-01 8.99581e-01 -8.94144e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69800e+03 -2.49100e+01 -6.45691e-02 2.18971e-01 8.97747e-01 -9.01846e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.69900e+03 -2.49100e+01 -6.21269e-02 2.14820e-01 8.93268e-01 -8.93876e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.70000e+03 -2.49000e+01 -7.27306e-02 2.27591e-01 9.00319e-01 -9.01240e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.70100e+03 -2.49000e+01 -7.39996e-02 2.26727e-01 8.96841e-01 -8.95045e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.70200e+03 -2.49200e+01 -7.01998e-02 2.18799e-01 8.93834e-01 -9.11629e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.68000e+02 2.70300e+03 -2.44500e+01 -8.16181e-02 2.25429e-01 8.89309e-01 -9.03829e-01 -7.06616e-02 2.21348e-01 8.94071e-01 -8.98782e-01 5.95291e-03 3.99063e-03 3.94321e-03 1.24255e-02 7.14915e-01 2.12194e-01 9.61319e-01 3.20449e-01 3.33909e-01 4.15056e-01
1.69000e+02 2.70400e+03 -2.49100e+01 -6.59642e-02 2.20770e-01 9.00540e-01 -9.12298e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.70500e+03 -2.49100e+01 -7.35978e-02 2.23091e-01 8.93987e-01 -9.02113e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.70600e+03 -2.49200e+01 -6.75337e-02 2.23063e-01 8.97471e-01 -8.91085e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.70700e+03 -2.49200e+01 -7.26454e-02 2.23354e-01 8.95357e-01 -9.03478e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.70800e+03 -2.49200e+01 -6.86230e-02 2.24424e-01 8.98475e-01 -8.93524e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.70900e+03 -2.49100e+01 -5.91344e-02 2.20690e-01 9.01850e-01 -8.83469e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71000e+03 -2.48900e+01 -6.51459e-02 2.23336e-01 9.00348e-01 -8.89065e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71100e+03 -2.49200e+01 -7.54854e-02 2.29461e-01 9.01515e-01 -9.10895e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71200e+03 -2.49200e+01 -7.13176e-02 2.20512e-01 8.89748e-01 -8.86661e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71300e+03 -2.49300e+01 -7.90060e-02 2.28139e-01 8.94056e-01 -8.99037e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71400e+03 -2.49100e+01 -7.14417e-02 2.24319e-01 8.97572e-01 -9.02400e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71500e+03 -2.48800e+01 -6.77266e-02 2.21618e-01 8.98618e-01 -9.04092e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71600e+03 -2.49200e+01 -6.34964e-02 2.22906e-01 9.00607e-01 -8.86149e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71700e+03 -2.48900e+01 -6.85164e-02 2.26181e-01 9.01008e-01 -8.91349e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71800e+03 -2.49200e+01 -7.66865e-02 2.29637e-01 8.98020e-01 -8.97824e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.69000e+02 2.71900e+03 -2.49100e+01 -7.56445e-02 2.22907e-01 8.95161e-01 -9.18233e-01 -7.10322e-02 2.22933e-01 8.95573e-01 -8.98124e-01 5.93284e-03 3.97132e-03 3.94911e-03 1.23469e-02 7.15430e-01 2.11836e-01 9.61743e-01 3.21877e-01 3.33521e-01 4.15300e-01
1.70000e+02 2.72000e+03 -2.49200e+01 -7.68698e-02 2.27258e-01 8.96525e-01 -9.05896e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72100e+03 -2.43400e+01 -6.65890e-02 2.24973e-01 8.99090e-01 -8.84248e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72200e+03 -2.49000e+01 -7.05091e-02 2.23769e-01 8.99193e-01 -9.08373e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72300e+03 -2.49200e+01 -6.65737e-02 2.18311e-01 8.96316e-01 -9.09545e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72400e+03 -2.49200e+01 -6.92761e-02 2.19680e-01 8.95014e-01 -9.08120e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72500e+03 -2.49300e+01 -7.17382e-02 2.27825e-01 8.95761e-01 -8.73192e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72600e+03 -2.43400e+01 -7.75480e-02 2.27093e-01 8.96355e-01 -9.10735e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72700e+03 -2.49100e+01 -6.96100e-02 2.19461e-01 8.95772e-01 -9.15101e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72800e+03 -2.49200e+01 -6.46568e-02 2.23529e-01 9.00574e-01 -8.89525e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.72900e+03 -2.49200e+01 -7.07074e-02 2.27874e-01 8.99901e-01 -8.88458e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.73000e+03 -2.49200e+01 -6.66873e-02 2.25544e-01 9.01919e-01 -8.94275e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.73100e+03 -2.49200e+01 -7.40955e-02 2.31388e-01 8.98962e-01 -8.76936e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.73200e+03 -2.49300e+01 -6.98961e-02 2.26950e-01 8.99673e-01 -8.90845e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.73300e+03 -2.49200e+01 -6.98042e-02 2.26308e-01 9.01767e-01 -9.04499e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.73400e+03 -2.49200e+01 -8.03289e-02 2.30575e-01 8.96412e-01 -9.00874e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.70000e+02 2.73500e+03 -2.49200e+01 -7.16674e-02 2.29479e-01 9.02848e-01 -8.98733e-01 -7.29157e-02 2.25461e-01 8.96414e-01 -8.97203e-01 5.97544e-03 4.03727e-03 4.01227e-03 1.23760e-02 7.15968e-01 2.10719e-01 9.60457e-01 3.23532e-01 3.38250e-01 4.13822e-01
1.71000e+02 2.73600e+03 -2.49100e+01 -6.95698e-02 2.25106e-01 9.00754e-01 -9.03844e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.73700e+03 -2.49100e+01 -6.18910e-02 2.18806e-01 8.98519e-01 -8.92709e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.73800e+03 -2.37600e+01 -5.77378e-02 2.22364e-01 9.05768e-01 -8.88476e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.73900e+03 -2.49100e+01 -7.05549e-02 2.25458e-01 8.98601e-01 -8.95483e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74000e+03 -2.49200e+01 -7.04732e-02 2.22127e-01 8.94590e-01 -8.96600e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74100e+03 -2.49000e+01 -6.93485e-02 2.26359e-01 9.01505e-01 -8.97995e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74200e+03 -2.49300e+01 -7.52776e-02 2.31528e-01 8.99069e-01 -8.85723e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74300e+03 -2.49100e+01 -7.14278e-02 2.29396e-01 9.01521e-01 -8.90891e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74400e+03 -2.49300e+01 -7.88806e-02 2.28232e-01 8.97188e-01 -9.13258e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74500e+03 -2.45900e+01 -8.47958e-02 2.32172e-01 8.95137e-01 -9.07289e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74600e+03 -2.43500e+01 -7.77814e-02 2.24068e-01 8.90228e-01 -8.99509e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74700e+03 -2.49300e+01 -7.86511e-02 2.25537e-01 8.91340e-01 -8.99427e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74800e+03 -2.48900e+01 -6.79801e-02 2.18199e-01 8.93122e-01 -8.99486e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.74900e+03 -2.49100e+01 -6.82022e-02 2.25447e-01 9.01605e-01 -8.99345e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.75000e+03 -2.49200e+01 -7.25537e-02 2.22283e-01 8.93621e-01 -9.00625e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.71000e+02 2.75100e+03 -2.49200e+01 -7.86243e-02 2.29661e-01 8.97154e-01 -9.01644e-01 -7.16437e-02 2.25685e-01 8.97970e-01 -8.97213e-01 6.11735e-03 4.11116e-03 4.04791e-03 1.27271e-02 7.15781e-01 2.09895e-01 9.60106e-01 3.23387e-01 3.42537e-01 4.10268e-01
1.72000e+02 2.75200e+03 -2.49200e+01 -7.31648e-02 2.20497e-01 8.89281e-01 -8.92540e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.75300e+03 -2.49200e+01 -7.31111e-02 2.31101e-01 9.02594e-01 -8.94672e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.75400e+03 -2.48800e+01 -6.93050e-02 2.26481e-01 9.03324e-01 -9.05343e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.75500e+03 -2.49200e+01 -7.47561e-02 2.26549e-01 8.93935e-01 -8.86899e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.75600e+03 -2.48900e+01 -7.49625e-02 2.24148e-01 8.98093e-01 -9.21021e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.75700e+03 -2.49100e+01 -6.59995e-02 2.28143e-01 9.07922e-01 -9.03417e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.75800e+03 -2.49000e+01 -7.00296e-02 2.22124e-01 8.96702e-01 -9.03751e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.75900e+03 -2.49200e+01 -6.90528e-02 2.27534e-01 9.02114e-01 -8.94221e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76000e+03 -2.49200e+01 -7.51162e-02 2.25710e-01 8.95966e-01 -9.04123e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76100e+03 -2.48900e+01 -7.17655e-02 2.22670e-01 8.94612e-01 -8.97433e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76200e+03 -2.48800e+01 -6.80347e-02 2.22534e-01 8.98599e-01 -8.99649e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76300e+03 -2.41400e+01 -5.83754e-02 2.17616e-01 9.00838e-01 -8.97930e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76400e+03 -2.49100e+01 -6.74202e-02 2.25173e-01 8.98781e-01 -8.83102e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76500e+03 -2.49200e+01 -7.42665e-02 2.25473e-01 8.96927e-01 -9.05897e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76600e+03 -2.49100e+01 -7.15579e-02 2.28256e-01 8.98855e-01 -8.84993e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.72000e+02 2.76700e+03 -2.49200e+01 -6.63033e-02 2.22566e-01 8.99459e-01 -8.98397e-01 -7.18815e-02 2.25458e-01 8.97658e-01 -8.97721e-01 6.13559e-03 4.13228e-03 4.07800e-03 1.26554e-02 7.14424e-01 2.06398e-01 9.62459e-01 3.25267e-01 3.43281e-01 4.07802e-01
1.73000e+02 2.76800e+03 -2.49000e+01 -7.01585e-02 2.19099e-01 8.94368e-01 -9.11021e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.76900e+03 -2.49200e+01 -6.99682e-02 2.23329e-01 8.97592e-01 -9.03100e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77000e+03 -2.48800e+01 -6.79080e-02 2.20875e-01 8.97065e-01 -9.01740e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77100e+03 -2.49200e+01 -7.41662e-02 2.28147e-01 9.01487e-01 -9.13002e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77200e+03 -2.49200e+01 -6.35561e-02 2.21600e-01 8.99215e-01 -8.88796e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77300e+03 -2.43800e+01 -6.77422e-02 2.27301e-01 9.00624e-01 -8.82678e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77400e+03 -2.49200e+01 -6.61945e-02 2.22286e-01 8.99898e-01 -9.02246e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77500e+03 -2.49200e+01 -6.76059e-02 2.31535e-01 9.08023e-01 -8.89537e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77600e+03 -2.48900e+01 -6.66513e-02 2.20404e-01 8.97523e-01 -9.01367e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77700e+03 -2.49200e+01 -7.35732e-02 2.28062e-01 8.98092e-01 -8.92338e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77800e+03 -2.49100e+01 -7.03866e-02 2.25501e-01 8.96776e-01 -8.86100e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.77900e+03 -2.49200e+01 -7.34869e-02 2.29309e-01 9.03390e-01 -9.11998e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.78000e+03 -2.49200e+01 -6.89120e-02 2.24425e-01 8.98986e-01 -8.96856e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.78100e+03 -2.49100e+01 -6.75537e-02 2.25703e-01 9.01592e-01 -8.95382e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.78200e+03 -2.49200e+01 -7.70919e-02 2.24536e-01 8.92648e-01 -9.02743e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.73000e+02 2.78300e+03 -2.49200e+01 -7.22752e-02 2.22653e-01 8.93854e-01 -8.98014e-01 -7.14976e-02 2.25487e-01 8.98034e-01 -8.97575e-01 6.09630e-03 4.09460e-03 4.08756e-03 1.23612e-02 7.14028e-01 2.03743e-01 9.64626e-01 3.26345e-01 3.44316e-01 4.04659e-01
1.74000e+02 2.78400e+03 -2.49200e+01 -6.53481e-02 2.21371e-01 9.00012e-01 -9.04494e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.78500e+03 -2.49000e+01 -6.97988e-02 2.23261e-01 8.98096e-01 -9.02606e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.78600e+03 -2.49200e+01 -6.78331e-02 2.29804e-01 9.06782e-01 -8.97070e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.78700e+03 -2.49000e+01 -6.83206e-02 2.22209e-01 8.99132e-01 -9.07240e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.78800e+03 -2.49200e+01 -7.10316e-02 2.23724e-01 8.95455e-01 -8.93793e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.78900e+03 -2.43500e+01 -8.45490e-02 2.31875e-01 8.96090e-01 -9.12092e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79000e+03 -2.43500e+01 -7.56001e-02 2.25986e-01 8.94161e-01 -8.97519e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79100e+03 -2.49200e+01 -7.38327e-02 2.29991e-01 9.04051e-01 -9.12331e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79200e+03 -2.49100e+01 -7.01387e-02 2.24068e-01 9.01630e-01 -9.17536e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79300e+03 -2.49200e+01 -6.78639e-02 2.26776e-01 9.01925e-01 -8.92552e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79400e+03 -2.49200e+01 -7.08073e-02 2.27387e-01 8.98853e-01 -8.86922e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79500e+03 -2.49200e+01 -7.19486e-02 2.32987e-01 9.05304e-01 -8.90038e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79600e+03 -2.49300e+01 -6.58027e-02 2.27725e-01 9.04917e-01 -8.91159e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79700e+03 -2.49100e+01 -6.59722e-02 2.26001e-01 9.02404e-01 -8.87513e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79800e+03 -2.49100e+01 -6.46512e-02 2.17638e-01 8.94016e-01 -8.93065e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.74000e+02 2.79900e+03 -2.49300e+01 -8.00786e-02 2.31043e-01 8.95008e-01 -8.90729e-01 -7.06182e-02 2.25242e-01 8.98710e-01 -8.98527e-01 6.07495e-03 4.08042e-03 4.10127e-03 1.23954e-02 7.12516e-01 2.01440e-01 9.64440e-01 3.27642e-01 3.47882e-01 4.03457e-01
1.75000e+02 2.80000e+03 -2.49100e+01 -6.56949e-02 2.22026e-01 8.98118e-01 -8.90435e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80100e+03 -2.49100e+01 -7.33396e-02 2.28092e-01 8.97112e-01 -8.84981e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80200e+03 -2.49200e+01 -7.24148e-02 2.20124e-01 8.89717e-01 -8.94171e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80300e+03 -2.49300e+01 -6.32902e-02 2.25945e-01 9.05051e-01 -8.89977e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80400e+03 -2.43400e+01 -7.17151e-02 2.29795e-01 9.04218e-01 -9.05977e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80500e+03 -2.49200e+01 -6.94231e-02 2.19761e-01 8.89824e-01 -8.81590e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80600e+03 -2.49300e+01 -7.79288e-02 2.27811e-01 8.96271e-01 -9.07343e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80700e+03 -2.48900e+01 -6.46300e-02 2.23233e-01 9.02424e-01 -8.97909e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80800e+03 -2.49100e+01 -7.32250e-02 2.26622e-01 9.00747e-01 -9.12487e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.80900e+03 -2.49000e+01 -7.25382e-02 2.26197e-01 8.98306e-01 -8.98890e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.81000e+03 -2.49200e+01 -7.04607e-02 2.22458e-01 8.98656e-01 -9.14951e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.81100e+03 -2.49100e+01 -7.18993e-02 2.29386e-01 9.03277e-01 -9.01157e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.81200e+03 -2.49200e+01 -6.83968e-02 2.27525e-01 9.02128e-01 -8.91142e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.81300e+03 -2.49100e+01 -7.11605e-02 2.28502e-01 9.02586e-01 -8.99458e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.81400e+03 -2.49400e+01 -8.18962e-02 2.39301e-01 9.03652e-01 -8.92163e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.75000e+02 2.81500e+03 -2.49300e+01 -7.86672e-02 2.25169e-01 8.92847e-01 -9.09000e-01 -7.07096e-02 2.26146e-01 8.99742e-01 -8.98489e-01 6.09769e-03 4.09191e-03 4.13842e-03 1.24329e-02 7.10954e-01 1.99693e-01 9.64819e-01 3.28857e-01 3.51054e-01 4.02347e-01
1.76000e+02 2.81600e+03 -2.49200e+01 -7.91128e-02 2.30447e-01 8.96956e-01 -8.98827e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.81700e+03 -2.49200e+01 -7.42479e-02 2.28422e-01 9.00757e-01 -9.08167e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.81800e+03 -2.49200e+01 -7.32712e-02 2.24867e-01 8.93607e-01 -8.88160e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.81900e+03 -2.49200e+01 -7.67852e-02 2.26729e-01 8.95568e-01 -9.03527e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82000e+03 -2.49100e+01 -6.89717e-02 2.21687e-01 8.98292e-01 -9.09719e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82100e+03 -2.49100e+01 -6.61448e-02 2.20074e-01 8.98672e-01 -9.07784e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82200e+03 -2.43500e+01 -7.13579e-02 2.20730e-01 8.95380e-01 -9.15209e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82300e+03 -2.48900e+01 -6.93253e-02 2.23419e-01 8.99056e-01 -9.03595e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82400e+03 -2.49100e+01 -6.19505e-02 2.19631e-01 9.00476e-01 -8.99223e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82500e+03 -2.49100e+01 -6.82806e-02 2.23263e-01 8.96837e-01 -8.90184e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82600e+03 -2.49200e+01 -6.92099e-02 2.24570e-01 9.02931e-01 -9.17201e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82700e+03 -2.49000e+01 -7.00364e-02 2.23070e-01 8.96025e-01 -8.94604e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82800e+03 -2.49200e+01 -7.32021e-02 2.28844e-01 8.97182e-01 -8.80514e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.82900e+03 -2.44000e+01 -6.32583e-02 2.25394e-01 9.03268e-01 -8.85374e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.83000e+03 -2.49200e+01 -7.25190e-02 2.26689e-01 8.99637e-01 -9.04358e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.76000e+02 2.83100e+03 -2.49200e+01 -7.31575e-02 2.26664e-01 8.97370e-01 -8.95760e-01 -7.14153e-02 2.26490e-01 8.99428e-01 -8.98176e-01 6.15594e-03 4.13984e-03 4.21231e-03 1.25499e-02 7.10112e-01 1.97672e-01 9.66569e-01 3.30488e-01 3.53433e-01 3.99849e-01
1.77000e+02 2.83200e+03 -2.49100e+01 -7.54421e-02 2.27016e-01 8.95604e-01 -8.94216e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.83300e+03 -2.49200e+01 -7.60861e-02 2.31209e-01 9.00682e-01 -8.97949e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.83400e+03 -2.43500e+01 -6.19072e-02 2.24866e-01 9.02384e-01 -8.76047e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.83500e+03 -2.41800e+01 -8.29602e-02 2.28240e-01 8.93918e-01 -9.16631e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.83600e+03 -2.49200e+01 -7.53551e-02 2.25141e-01 8.94634e-01 -9.02025e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.83700e+03 -2.40000e+01 -5.32096e-02 2.18061e-01 9.05799e-01 -8.93400e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.83800e+03 -2.49300e+01 -6.86044e-02 2.29682e-01 9.02815e-01 -8.82759e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.83900e+03 -2.49200e+01 -7.67186e-02 2.25945e-01 8.97419e-01 -9.16894e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84000e+03 -2.49000e+01 -6.67745e-02 2.19925e-01 8.96345e-01 -8.99360e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84100e+03 -2.43600e+01 -7.20912e-02 2.26544e-01 8.98573e-01 -8.99585e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84200e+03 -2.43600e+01 -6.41333e-02 2.22843e-01 8.98921e-01 -8.84214e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84300e+03 -2.49300e+01 -7.69186e-02 2.30125e-01 9.00715e-01 -9.10534e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84400e+03 -2.49300e+01 -7.32981e-02 2.29888e-01 8.99294e-01 -8.86729e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84500e+03 -2.43400e+01 -7.85829e-02 2.27880e-01 8.93185e-01 -8.94955e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84600e+03 -2.49200e+01 -7.06602e-02 2.23791e-01 8.94309e-01 -8.85467e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.77000e+02 2.84700e+03 -2.49100e+01 -7.21338e-02 2.28575e-01 9.01655e-01 -8.99215e-01 -7.09723e-02 2.25577e-01 8.98821e-01 -8.98612e-01 6.12732e-03 4.12196e-03 4.20112e-03 1.24989e-02 7.10011e-01 1.96687e-01 9.68879e-01 3.31606e-01 3.55211e-01 3.97921e-01
1.78000e+02 2.84800e+03 -2.49100e+01 -7.07625e-02 2.28570e-01 9.02496e-01 -8.96491e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.84900e+03 -2.43500e+01 -8.08056e-02 2.30388e-01 8.96877e-01 -9.08338e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85000e+03 -2.49000e+01 -6.94026e-02 2.23919e-01 8.93977e-01 -8.74346e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85100e+03 -2.49200e+01 -7.68528e-02 2.28933e-01 8.97310e-01 -8.98704e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85200e+03 -2.49100e+01 -6.64703e-02 2.22214e-01 8.97956e-01 -8.92302e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85300e+03 -2.49100e+01 -6.88729e-02 2.26993e-01 9.02603e-01 -8.97894e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85400e+03 -2.49100e+01 -6.87691e-02 2.25490e-01 8.99770e-01 -8.93502e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85500e+03 -2.49200e+01 -7.46573e-02 2.23064e-01 8.94502e-01 -9.11034e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85600e+03 -2.49200e+01 -7.02051e-02 2.23568e-01 8.99429e-01 -9.10568e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85700e+03 -2.49200e+01 -7.67853e-02 2.27299e-01 8.94404e-01 -8.93719e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85800e+03 -2.49200e+01 -7.31020e-02 2.24977e-01 8.95137e-01 -8.94832e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.85900e+03 -2.49200e+01 -7.54881e-02 2.23752e-01 8.94655e-01 -9.10963e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.86000e+03 -2.49200e+01 -7.13313e-02 2.27850e-01 8.99505e-01 -8.89638e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.86100e+03 -2.49100e+01 -7.31925e-02 2.27628e-01 8.98153e-01 -8.93958e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.86200e+03 -2.49100e+01 -7.27539e-02 2.27813e-01 8.99248e-01 -8.95356e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.78000e+02 2.86300e+03 -2.49100e+01 -7.31577e-02 2.25465e-01 8.98809e-01 -9.10573e-01 -7.28273e-02 2.27006e-01 8.98643e-01 -8.97972e-01 6.08220e-03 4.09445e-03 4.16839e-03 1.21816e-02 7.09661e-01 1.95319e-01 9.69769e-01 3.31962e-01 3.58439e-01 3.97078e-01
1.79000e+02 2.86400e+03 -2.49000e+01 -6.56525e-02 2.19847e-01 8.97562e-01 -9.00785e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.86500e+03 -2.49300e+01 -8.08881e-02 2.29763e-01 8.96265e-01 -9.08211e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.86600e+03 -2.49200e+01 -7.42095e-02 2.31413e-01 9.03481e-01 -9.02323e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.86700e+03 -2.49100e+01 -7.01360e-02 2.25906e-01 8.98680e-01 -8.91374e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.86800e+03 -2.49100e+01 -7.44270e-02 2.28005e-01 9.00834e-01 -9.10152e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.86900e+03 -2.49000e+01 -7.46855e-02 2.27091e-01 8.97800e-01 -9.00792e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87000e+03 -2.49200e+01 -7.74701e-02 2.30512e-01 8.96752e-01 -8.88717e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87100e+03 -2.49200e+01 -6.77978e-02 2.27164e-01 9.03913e-01 -8.99323e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87200e+03 -2.49100e+01 -7.12546e-02 2.28664e-01 9.01963e-01 -8.95723e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87300e+03 -2.49200e+01 -7.75863e-02 2.28583e-01 8.95336e-01 -8.95547e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87400e+03 -2.49200e+01 -6.12977e-02 2.18626e-01 9.01516e-01 -9.08566e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87500e+03 -2.49100e+01 -6.86819e-02 2.25409e-01 9.02624e-01 -9.07161e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87600e+03 -2.49100e+01 -7.46498e-02 2.27861e-01 8.97758e-01 -8.96312e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87700e+03 -2.49200e+01 -7.79245e-02 2.23666e-01 8.91688e-01 -9.08052e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87800e+03 -2.49200e+01 -7.21935e-02 2.28696e-01 9.00390e-01 -8.93378e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.79000e+02 2.87900e+03 -2.49200e+01 -6.64141e-02 2.23802e-01 8.97803e-01 -8.82438e-01 -7.23514e-02 2.26272e-01 8.98251e-01 -8.98070e-01 5.96955e-03 4.02272e-03 4.10970e-03 1.20337e-02 7.09427e-01 1.94026e-01 9.70135e-01 3.33092e-01 3.59836e-01 3.96391e-01
1.80000e+02 2.88000e+03 -2.49200e+01 -7.09134e-02 2.25268e-01 8.95988e-01 -8.87147e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88100e+03 -2.49200e+01 -7.01224e-02 2.24318e-01 9.02591e-01 -9.22199e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88200e+03 -2.49200e+01 -7.74436e-02 2.30086e-01 8.96224e-01 -8.88429e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88300e+03 -2.49100e+01 -7.44299e-02 2.28171e-01 8.98022e-01 -8.94314e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88400e+03 -2.49000e+01 -7.23722e-02 2.23587e-01 8.97886e-01 -9.12033e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88500e+03 -2.49200e+01 -7.09561e-02 2.27108e-01 8.97949e-01 -8.85581e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88600e+03 -2.49200e+01 -6.64205e-02 2.22869e-01 8.98472e-01 -8.91965e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88700e+03 -2.49200e+01 -7.31515e-02 2.29624e-01 8.98127e-01 -8.79904e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88800e+03 -2.49200e+01 -7.43741e-02 2.26421e-01 9.00472e-01 -9.18569e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.88900e+03 -2.49100e+01 -7.04702e-02 2.27355e-01 9.00348e-01 -8.93107e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.89000e+03 -2.49000e+01 -7.09835e-02 2.21670e-01 8.95084e-01 -9.03213e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.89100e+03 -2.49200e+01 -7.14711e-02 2.27001e-01 8.99732e-01 -8.98429e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.89200e+03 -2.49100e+01 -6.98046e-02 2.21863e-01 8.99865e-01 -9.21464e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.89300e+03 -2.49300e+01 -8.22552e-02 2.31214e-01 8.94469e-01 -8.96515e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.89400e+03 -2.49200e+01 -7.52431e-02 2.25448e-01 8.94722e-01 -8.99630e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.80000e+02 2.89500e+03 -2.49200e+01 -7.78708e-02 2.30870e-01 8.99681e-01 -9.04187e-01 -7.32579e-02 2.27246e-01 8.98683e-01 -8.98928e-01 5.96337e-03 3.94878e-03 4.02255e-03 1.18962e-02 7.10728e-01 1.94261e-01 9.71505e-01 3.31673e-01 3.60102e-01 3.92864e-01
1.81000e+02 2.89600e+03 -2.49200e+01 -7.22793e-02 2.29989e-01 9.01001e-01 -8.89702e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.89700e+03 -2.49300e+01 -8.10608e-02 2.33222e-01 8.96566e-01 -8.89369e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.89800e+03 -2.49200e+01 -7.42248e-02 2.33155e-01 9.02289e-01 -8.85310e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.89900e+03 -2.49200e+01 -7.66185e-02 2.26589e-01 8.94808e-01 -9.00642e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90000e+03 -2.49200e+01 -7.55259e-02 2.26974e-01 8.95683e-01 -8.97441e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90100e+03 -2.49200e+01 -7.22659e-02 2.29484e-01 9.02067e-01 -8.98556e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90200e+03 -2.49200e+01 -7.80474e-02 2.27944e-01 8.96907e-01 -9.08090e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90300e+03 -2.49200e+01 -7.33875e-02 2.25829e-01 8.97254e-01 -9.01386e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90400e+03 -2.49100e+01 -7.25740e-02 2.27319e-01 9.03845e-01 -9.20512e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90500e+03 -2.49200e+01 -7.81670e-02 2.26699e-01 8.95914e-01 -9.11892e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90600e+03 -2.49200e+01 -6.70075e-02 2.23015e-01 9.00940e-01 -9.07406e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90700e+03 -2.49200e+01 -7.49045e-02 2.29587e-01 8.99378e-01 -8.96635e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90800e+03 -2.41700e+01 -6.00435e-02 2.22776e-01 9.04668e-01 -8.93012e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.90900e+03 -2.49200e+01 -7.77159e-02 2.27270e-01 8.92590e-01 -8.88821e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.91000e+03 -2.49200e+01 -7.40061e-02 2.23247e-01 8.92885e-01 -8.98439e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.81000e+02 2.91100e+03 -2.49200e+01 -7.32321e-02 2.30775e-01 8.98047e-01 -8.72874e-01 -7.41307e-02 2.27715e-01 8.98301e-01 -8.98445e-01 5.98105e-03 3.94198e-03 4.03709e-03 1.19147e-02 7.10859e-01 1.94781e-01 9.72734e-01 3.31231e-01 3.62003e-01 3.95294e-01
1.82000e+02 2.91200e+03 -2.49200e+01 -7.55161e-02 2.29619e-01 9.01663e-01 -9.10056e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.91300e+03 -2.49300e+01 -7.68458e-02 2.28923e-01 8.99122e-01 -9.09720e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.91400e+03 -2.49200e+01 -7.38588e-02 2.24565e-01 8.94885e-01 -8.99496e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.91500e+03 -2.49300e+01 -6.60164e-02 2.22144e-01 8.99178e-01 -8.99112e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.91600e+03 -2.48500e+01 -8.14270e-02 2.29581e-01 8.95112e-01 -9.06878e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.91700e+03 -2.49200e+01 -7.91990e-02 2.29639e-01 8.98570e-01 -9.13003e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.91800e+03 -2.49100e+01 -6.96113e-02 2.27041e-01 9.01085e-01 -8.93802e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.91900e+03 -2.49200e+01 -7.81989e-02 2.26554e-01 8.92681e-01 -8.96129e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92000e+03 -2.49200e+01 -7.45204e-02 2.24282e-01 8.90601e-01 -8.81839e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92100e+03 -2.49200e+01 -7.36017e-02 2.26199e-01 9.01566e-01 -9.22526e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92200e+03 -2.49100e+01 -7.15068e-02 2.25441e-01 8.98560e-01 -9.01533e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92300e+03 -2.49300e+01 -8.10776e-02 2.28890e-01 8.93019e-01 -8.98836e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92400e+03 -2.49100e+01 -6.76930e-02 2.26249e-01 9.01393e-01 -8.91158e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92500e+03 -2.49200e+01 -6.80011e-02 2.25783e-01 9.01851e-01 -8.99279e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92600e+03 -2.49300e+01 -6.75186e-02 2.28018e-01 9.04748e-01 -8.97950e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.82000e+02 2.92700e+03 -2.49200e+01 -7.62668e-02 2.23340e-01 8.96244e-01 -9.25365e-01 -7.43972e-02 2.27905e-01 8.98210e-01 -8.98238e-01 6.04011e-03 3.94000e-03 4.04180e-03 1.19571e-02 7.12838e-01 1.96735e-01 9.72709e-01 3.29017e-01 3.63404e-01 3.96567e-01
1.83000e+02 2.92800e+03 -2.49300e+01 -7.95017e-02 2.30914e-01 8.95577e-01 -8.91332e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.92900e+03 -2.43300e+01 -7.46803e-02 2.29195e-01 8.96998e-01 -8.87669e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93000e+03 -2.49200e+01 -7.23981e-02 2.25913e-01 8.97476e-01 -8.98318e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93100e+03 -2.41800e+01 -6.50430e-02 2.29830e-01 9.04174e-01 -8.71468e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93200e+03 -2.43400e+01 -6.98021e-02 2.26027e-01 9.00501e-01 -9.01573e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93300e+03 -2.49300e+01 -7.53628e-02 2.34108e-01 9.04452e-01 -8.96988e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93400e+03 -2.49200e+01 -7.48238e-02 2.31204e-01 8.99687e-01 -8.87684e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93500e+03 -2.43700e+01 -7.92859e-02 2.30784e-01 8.95684e-01 -8.92850e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93600e+03 -2.49300e+01 -7.96015e-02 2.30462e-01 8.98543e-01 -9.09868e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93700e+03 -2.49200e+01 -7.83278e-02 2.31536e-01 8.98191e-01 -8.93917e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93800e+03 -2.49200e+01 -7.32427e-02 2.28628e-01 8.98582e-01 -8.90312e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.93900e+03 -2.49200e+01 -6.55812e-02 2.24303e-01 8.99332e-01 -8.82729e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.94000e+03 -2.43600e+01 -6.78345e-02 2.26937e-01 8.97696e-01 -8.70220e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.94100e+03 -2.43400e+01 -8.27064e-02 2.29607e-01 8.95419e-01 -9.14000e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.94200e+03 -2.43700e+01 -6.75691e-02 2.24012e-01 8.94915e-01 -8.73812e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.83000e+02 2.94300e+03 -2.43300e+01 -7.98989e-02 2.28746e-01 8.98298e-01 -9.20874e-01 -7.38216e-02 2.27413e-01 8.98228e-01 -8.99059e-01 6.04019e-03 3.93287e-03 4.03772e-03 1.20445e-02 7.13641e-01 1.98693e-01 9.72113e-01 3.28373e-01 3.64986e-01 3.99722e-01
1.84000e+02 2.94400e+03 -2.49200e+01 -7.60058e-02 2.26951e-01 8.97322e-01 -9.07129e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.94500e+03 -2.49200e+01 -7.28247e-02 2.26668e-01 8.99999e-01 -9.06858e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.94600e+03 -2.49200e+01 -7.01607e-02 2.26699e-01 9.00339e-01 -8.96565e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.94700e+03 -2.49200e+01 -8.08398e-02 2.34774e-01 8.99803e-01 -8.93538e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.94800e+03 -2.34500e+01 -8.80932e-02 2.27898e-01 8.89526e-01 -9.20244e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.94900e+03 -2.49200e+01 -6.77545e-02 2.25500e-01 9.01357e-01 -8.97131e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95000e+03 -2.49300e+01 -7.98849e-02 2.29820e-01 8.95070e-01 -8.97428e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95100e+03 -2.43300e+01 -7.94938e-02 2.30645e-01 8.97723e-01 -9.05309e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95200e+03 -2.49200e+01 -7.28179e-02 2.32311e-01 9.04793e-01 -8.97075e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95300e+03 -2.43300e+01 -6.86800e-02 2.28165e-01 9.06656e-01 -9.13076e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95400e+03 -2.49200e+01 -7.35198e-02 2.27412e-01 8.98334e-01 -8.98181e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95500e+03 -2.49200e+01 -7.15115e-02 2.25356e-01 8.97805e-01 -8.98508e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95600e+03 -2.49400e+01 -7.78256e-02 2.31029e-01 8.98697e-01 -8.99822e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95700e+03 -2.49200e+01 -7.71529e-02 2.29629e-01 8.96498e-01 -8.92097e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95800e+03 -2.49200e+01 -7.20929e-02 2.27534e-01 8.97822e-01 -8.87631e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.84000e+02 2.95900e+03 -2.49300e+01 -7.95879e-02 2.25887e-01 8.91430e-01 -9.01835e-01 -7.50799e-02 2.28923e-01 8.98624e-01 -8.97653e-01 6.00873e-03 3.91205e-03 4.02237e-03 1.20684e-02 7.14921e-01 1.98868e-01 9.69964e-01 3.28684e-01 3.66042e-01 4.02405e-01
1.85000e+02 2.96000e+03 -2.49200e+01 -8.08716e-02 2.32508e-01 8.98076e-01 -8.99137e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96100e+03 -2.49200e+01 -7.57450e-02 2.29239e-01 8.95474e-01 -8.81882e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96200e+03 -2.49300e+01 -6.81086e-02 2.21576e-01 8.99678e-01 -9.15763e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96300e+03 -2.49300e+01 -7.79118e-02 2.25933e-01 8.91669e-01 -8.95006e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96400e+03 -2.49200e+01 -7.35376e-02 2.25392e-01 8.94665e-01 -8.91865e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96500e+03 -2.49300e+01 -6.68777e-02 2.26395e-01 9.03890e-01 -9.00810e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96600e+03 -2.49300e+01 -7.66496e-02 2.36142e-01 9.03949e-01 -8.87182e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96700e+03 -2.49200e+01 -7.29306e-02 2.23427e-01 8.93680e-01 -8.96496e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96800e+03 -2.49300e+01 -6.92724e-02 2.28504e-01 9.03194e-01 -8.96173e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.96900e+03 -2.49200e+01 -7.51496e-02 2.25083e-01 8.96120e-01 -9.09353e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.97000e+03 -2.49300e+01 -8.19736e-02 2.30721e-01 8.92180e-01 -8.86340e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.97100e+03 -2.49300e+01 -7.12174e-02 2.31588e-01 9.06473e-01 -9.03277e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.97200e+03 -2.49300e+01 -7.51525e-02 2.31076e-01 8.98614e-01 -8.84882e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.97300e+03 -2.49100e+01 -7.37103e-02 2.27962e-01 8.99387e-01 -9.00793e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.97400e+03 -2.49200e+01 -7.54852e-02 2.26986e-01 8.95522e-01 -8.96381e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.85000e+02 2.97500e+03 -2.43300e+01 -8.41637e-02 2.33858e-01 8.97193e-01 -9.04104e-01 -7.48773e-02 2.28666e-01 8.98523e-01 -8.97663e-01 5.87815e-03 3.83720e-03 3.93200e-03 1.17957e-02 7.14747e-01 2.00069e-01 9.70915e-01 3.28923e-01 3.65963e-01 4.02647e-01
1.86000e+02 2.97600e+03 -2.49300e+01 -7.45331e-02 2.29063e-01 9.01576e-01 -9.10436e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.97700e+03 -2.49200e+01 -6.29342e-02 2.23366e-01 9.06950e-01 -9.14444e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.97800e+03 -2.49200e+01 -7.43352e-02 2.29044e-01 8.99987e-01 -9.00325e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.97900e+03 -2.49200e+01 -7.76099e-02 2.24817e-01 8.89745e-01 -8.89607e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98000e+03 -2.49300e+01 -7.14612e-02 2.29790e-01 9.02261e-01 -8.93809e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98100e+03 -2.49300e+01 -7.85211e-02 2.30508e-01 8.95855e-01 -8.90863e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98200e+03 -2.43600e+01 -8.31516e-02 2.30111e-01 8.95735e-01 -9.14708e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98300e+03 -2.49200e+01 -7.42795e-02 2.28659e-01 9.00214e-01 -9.03884e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98400e+03 -2.49100e+01 -6.87332e-02 2.27018e-01 9.00776e-01 -8.88460e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98500e+03 -2.49200e+01 -7.55322e-02 2.31088e-01 9.00747e-01 -8.96270e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98600e+03 -2.49200e+01 -7.29035e-02 2.29155e-01 9.00759e-01 -8.96726e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98700e+03 -2.49300e+01 -7.39803e-02 2.28899e-01 8.99601e-01 -8.98818e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98800e+03 -2.43700e+01 -7.36609e-02 2.29999e-01 9.01171e-01 -8.98867e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.98900e+03 -2.49300e+01 -7.97426e-02 2.28747e-01 8.96600e-01 -9.11557e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.99000e+03 -2.46100e+01 -7.38138e-02 2.23053e-01 8.93833e-01 -9.06207e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.86000e+02 2.99100e+03 -2.49300e+01 -7.45833e-02 2.30874e-01 8.98274e-01 -8.81492e-01 -7.46016e-02 2.28465e-01 8.98451e-01 -8.97441e-01 5.81105e-03 3.75168e-03 3.86101e-03 1.16316e-02 7.15717e-01 2.00719e-01 9.71852e-01 3.27388e-01 3.66150e-01 4.02590e-01
1.87000e+02 2.99200e+03 -2.49200e+01 -7.50239e-02 2.28263e-01 8.95220e-01 -8.82985e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 2.99300e+03 -2.49100e+01 -6.91260e-02 2.26089e-01 9.00289e-01 -8.93276e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 2.99400e+03 -2.49300e+01 -7.86129e-02 2.33880e-01 8.99167e-01 -8.87135e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 2.99500e+03 -2.49100e+01 -7.11240e-02 2.27098e-01 8.98221e-01 -8.87029e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 2.99600e+03 -2.44000e+01 -6.53847e-02 2.24174e-01 9.00249e-01 -8.89476e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 2.99700e+03 -2.49200e+01 -7.53821e-02 2.31700e-01 9.00372e-01 -8.90624e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 2.99800e+03 -2.49200e+01 -7.47310e-02 2.29579e-01 8.96884e-01 -8.82801e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 2.99900e+03 -2.49200e+01 -7.19807e-02 2.25048e-01 8.98178e-01 -9.05155e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00000e+03 -2.49200e+01 -7.35715e-02 2.28450e-01 9.01669e-01 -9.08722e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00100e+03 -2.49200e+01 -7.60306e-02 2.30795e-01 9.00641e-01 -9.01240e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00200e+03 -2.49200e+01 -7.01558e-02 2.31487e-01 9.05163e-01 -8.90336e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00300e+03 -2.49300e+01 -7.16623e-02 2.30151e-01 9.01413e-01 -8.88815e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00400e+03 -2.49200e+01 -8.02252e-02 2.31139e-01 8.95248e-01 -8.90883e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00500e+03 -2.49300e+01 -7.90077e-02 2.34283e-01 9.01871e-01 -9.00309e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00600e+03 -2.49200e+01 -7.89615e-02 2.28391e-01 8.94363e-01 -8.97682e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.87000e+02 3.00700e+03 -2.49300e+01 -7.87949e-02 2.28818e-01 8.95916e-01 -9.03787e-01 -7.43642e-02 2.28575e-01 8.98877e-01 -8.97751e-01 5.77871e-03 3.73482e-03 3.83496e-03 1.15403e-02 7.18195e-01 2.02202e-01 9.70755e-01 3.26215e-01 3.66572e-01 4.04529e-01
1.88000e+02 3.00800e+03 -2.49300e+01 -7.67812e-02 2.30801e-01 9.00369e-01 -9.04119e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.00900e+03 -2.49300e+01 -8.09237e-02 2.31477e-01 8.96595e-01 -8.99930e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01000e+03 -2.49300e+01 -6.95694e-02 2.31009e-01 9.05140e-01 -8.90556e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01100e+03 -2.49100e+01 -7.46814e-02 2.29183e-01 8.99894e-01 -9.00353e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01200e+03 -2.49300e+01 -7.92609e-02 2.33513e-01 8.98955e-01 -8.91824e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01300e+03 -2.49300e+01 -8.18667e-02 2.32274e-01 8.97285e-01 -9.02658e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01400e+03 -2.49200e+01 -7.18686e-02 2.25686e-01 9.00370e-01 -9.10245e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01500e+03 -2.49200e+01 -7.32098e-02 2.24241e-01 8.97003e-01 -9.10158e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01600e+03 -2.49200e+01 -7.47576e-02 2.32380e-01 9.01096e-01 -8.86915e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01700e+03 -2.49200e+01 -7.08512e-02 2.26544e-01 9.02589e-01 -9.12146e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01800e+03 -2.49300e+01 -7.33879e-02 2.32671e-01 9.01845e-01 -8.82123e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.01900e+03 -2.49200e+01 -7.32285e-02 2.29773e-01 8.99246e-01 -8.86089e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.02000e+03 -2.49000e+01 -7.33052e-02 2.25554e-01 8.94006e-01 -8.84236e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.02100e+03 -2.49200e+01 -7.10020e-02 2.24784e-01 8.94593e-01 -8.82370e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.02200e+03 -2.49200e+01 -7.36355e-02 2.27306e-01 8.98598e-01 -8.99828e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.88000e+02 3.02300e+03 -2.41500e+01 -8.44404e-02 2.31482e-01 8.95349e-01 -9.11439e-01 -7.50786e-02 2.29337e-01 8.98995e-01 -8.97011e-01 5.73026e-03 3.69440e-03 3.79472e-03 1.15044e-02 7.19100e-01 2.03549e-01 9.70665e-01 3.25065e-01 3.67812e-01 4.06874e-01
1.89000e+02 3.02400e+03 -2.49200e+01 -7.49943e-02 2.30657e-01 9.00136e-01 -8.93766e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.02500e+03 -2.49200e+01 -6.53037e-02 2.23293e-01 9.00599e-01 -8.94263e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.02600e+03 -2.49200e+01 -7.22982e-02 2.27330e-01 8.97329e-01 -8.87667e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.02700e+03 -2.49200e+01 -6.74120e-02 2.25443e-01 9.03495e-01 -9.06409e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.02800e+03 -2.43500e+01 -6.66302e-02 2.27942e-01 9.04452e-01 -8.92586e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.02900e+03 -2.49200e+01 -6.56632e-02 2.24635e-01 9.01695e-01 -8.93695e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03000e+03 -2.49200e+01 -6.92434e-02 2.29148e-01 9.01978e-01 -8.84080e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03100e+03 -2.49300e+01 -6.87411e-02 2.28652e-01 9.02665e-01 -8.88905e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03200e+03 -2.49300e+01 -7.63579e-02 2.30269e-01 9.00360e-01 -9.05014e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03300e+03 -2.49300e+01 -8.05183e-02 2.33252e-01 8.97796e-01 -8.92711e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03400e+03 -2.49200e+01 -6.98843e-02 2.23430e-01 8.97342e-01 -8.99226e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03500e+03 -2.49200e+01 -7.42650e-02 2.31239e-01 9.00213e-01 -8.86985e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03600e+03 -2.43400e+01 -8.11716e-02 2.30813e-01 8.96930e-01 -9.07838e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03700e+03 -2.33400e+01 -6.28154e-02 2.29164e-01 9.05734e-01 -8.72168e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03800e+03 -2.49100e+01 -7.26190e-02 2.30685e-01 9.02681e-01 -8.94476e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.89000e+02 3.03900e+03 -2.49200e+01 -7.07526e-02 2.28391e-01 9.04754e-01 -9.10190e-01 -7.50745e-02 2.29429e-01 8.99126e-01 -8.96862e-01 5.65485e-03 3.64508e-03 3.75971e-03 1.14216e-02 7.19034e-01 2.04916e-01 9.71742e-01 3.23754e-01 3.68650e-01 4.08298e-01
1.90000e+02 3.04000e+03 -2.49200e+01 -7.50752e-02 2.28702e-01 8.98230e-01 -8.97182e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04100e+03 -2.45000e+01 -6.38161e-02 2.26114e-01 9.04823e-01 -8.92116e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04200e+03 -2.49300e+01 -6.73620e-02 2.26878e-01 9.00104e-01 -8.80106e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04300e+03 -2.49000e+01 -7.41599e-02 2.26194e-01 8.96974e-01 -8.99555e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04400e+03 -2.49200e+01 -7.37389e-02 2.28732e-01 9.01485e-01 -9.06269e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04500e+03 -2.49200e+01 -7.60558e-02 2.29399e-01 8.97790e-01 -8.95358e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04600e+03 -2.38200e+01 -8.52743e-02 2.31182e-01 8.94171e-01 -9.11210e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04700e+03 -2.49200e+01 -7.82291e-02 2.32818e-01 8.99291e-01 -8.91635e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04800e+03 -2.49200e+01 -7.11703e-02 2.27336e-01 8.99136e-01 -8.90365e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.04900e+03 -2.43800e+01 -6.64288e-02 2.27985e-01 9.05559e-01 -8.97627e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.05000e+03 -2.49300e+01 -7.20517e-02 2.30045e-01 9.01691e-01 -8.92961e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.05100e+03 -2.49200e+01 -7.48816e-02 2.25915e-01 8.95183e-01 -8.98058e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.05200e+03 -2.49200e+01 -7.07842e-02 2.31556e-01 9.04613e-01 -8.90274e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.05300e+03 -2.49200e+01 -7.46495e-02 2.28228e-01 8.97480e-01 -8.94152e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.05400e+03 -2.49300e+01 -7.91820e-02 2.31318e-01 8.97191e-01 -8.96353e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.90000e+02 3.05500e+03 -2.49200e+01 -7.28607e-02 2.23932e-01 8.97565e-01 -9.12932e-01 -7.31476e-02 2.28477e-01 8.99783e-01 -8.96582e-01 5.58575e-03 3.59067e-03 3.72572e-03 1.12509e-02 7.19658e-01 2.05794e-01 9.73458e-01 3.22503e-01 3.68315e-01 4.09693e-01
1.91000e+02 3.05600e+03 -2.49200e+01 -7.57859e-02 2.25367e-01 8.93923e-01 -8.98655e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.05700e+03 -2.49200e+01 -7.50593e-02 2.27760e-01 8.97165e-01 -8.97927e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.05800e+03 -2.49300e+01 -6.87107e-02 2.29219e-01 9.03241e-01 -8.88840e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.05900e+03 -2.49100e+01 -7.11794e-02 2.25377e-01 8.99145e-01 -9.01869e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06000e+03 -2.49300e+01 -6.67600e-02 2.27065e-01 9.02574e-01 -8.88376e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06100e+03 -2.49300e+01 -7.40421e-02 2.24670e-01 8.92402e-01 -8.88076e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06200e+03 -2.49200e+01 -7.15913e-02 2.31138e-01 9.05112e-01 -8.99990e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06300e+03 -2.49200e+01 -8.00169e-02 2.32747e-01 9.00556e-01 -9.07126e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06400e+03 -2.49200e+01 -7.35487e-02 2.29506e-01 9.01279e-01 -9.00577e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06500e+03 -2.49300e+01 -7.37062e-02 2.32849e-01 9.02859e-01 -8.88445e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06600e+03 -2.43300e+01 -7.14069e-02 2.31223e-01 9.02220e-01 -8.84854e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06700e+03 -2.49200e+01 -6.61547e-02 2.19516e-01 8.97911e-01 -9.09215e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06800e+03 -2.49200e+01 -7.73608e-02 2.31862e-01 9.02016e-01 -9.07891e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.06900e+03 -2.43300e+01 -6.65472e-02 2.28397e-01 9.03920e-01 -8.86465e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.07000e+03 -2.49200e+01 -7.09263e-02 2.26552e-01 8.99261e-01 -8.94888e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.91000e+02 3.07100e+03 -2.49400e+01 -7.89171e-02 2.30179e-01 8.94515e-01 -8.88657e-01 -7.34637e-02 2.28544e-01 8.99425e-01 -8.96145e-01 5.49945e-03 3.56088e-03 3.67323e-03 1.10691e-02 7.20491e-01 2.06160e-01 9.72248e-01 3.23128e-01 3.66358e-01 4.12334e-01
1.92000e+02 3.07200e+03 -2.49300e+01 -7.92989e-02 2.32308e-01 8.95811e-01 -8.82262e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.07300e+03 -2.49200e+01 -7.43910e-02 2.28814e-01 8.98069e-01 -8.92493e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.07400e+03 -2.49200e+01 -7.37199e-02 2.28788e-01 9.00526e-01 -9.01802e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.07500e+03 -2.49300e+01 -7.21215e-02 2.28538e-01 8.98020e-01 -8.83075e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.07600e+03 -2.49200e+01 -7.28419e-02 2.27900e-01 8.98944e-01 -8.95378e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.07700e+03 -2.49200e+01 -7.27907e-02 2.26424e-01 8.97394e-01 -8.95194e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.07800e+03 -2.43200e+01 -6.56109e-02 2.27122e-01 9.05579e-01 -8.98428e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.07900e+03 -2.49300e+01 -6.98440e-02 2.31043e-01 9.05375e-01 -8.93143e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08000e+03 -2.49300e+01 -6.59120e-02 2.25204e-01 9.02008e-01 -8.93323e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08100e+03 -2.43400e+01 -8.41061e-02 2.30131e-01 8.96685e-01 -9.22594e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08200e+03 -2.44700e+01 -7.63421e-02 2.26591e-01 9.01295e-01 -9.32665e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08300e+03 -2.44300e+01 -6.42700e-02 2.25251e-01 9.03291e-01 -8.92244e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08400e+03 -2.49300e+01 -7.05049e-02 2.28907e-01 9.02165e-01 -8.94037e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08500e+03 -2.49100e+01 -6.40000e-02 2.18606e-01 8.98917e-01 -9.08593e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08600e+03 -2.49300e+01 -6.31555e-02 2.25731e-01 9.05079e-01 -8.91242e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.92000e+02 3.08700e+03 -2.49300e+01 -7.83357e-02 2.28776e-01 8.96814e-01 -9.05947e-01 -7.31958e-02 2.28275e-01 8.99361e-01 -8.96331e-01 5.45820e-03 3.51940e-03 3.66401e-03 1.08564e-02 7.19500e-01 2.06412e-01 9.72011e-01 3.22067e-01 3.67840e-01 4.13476e-01
1.93000e+02 3.08800e+03 -2.49000e+01 -6.94699e-02 2.22772e-01 9.00388e-01 -9.15567e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.08900e+03 -2.41700e+01 -6.29055e-02 2.25695e-01 9.03202e-01 -8.81838e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09000e+03 -2.49100e+01 -7.46830e-02 2.29352e-01 9.01234e-01 -9.06102e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09100e+03 -2.41000e+01 -6.27049e-02 2.25859e-01 9.07267e-01 -9.01117e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09200e+03 -2.49300e+01 -7.88428e-02 2.32074e-01 9.00661e-01 -9.07910e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09300e+03 -2.49100e+01 -6.89270e-02 2.26933e-01 9.02413e-01 -8.98867e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09400e+03 -2.49300e+01 -6.75965e-02 2.24330e-01 8.98583e-01 -8.89978e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09500e+03 -2.49300e+01 -6.68449e-02 2.23324e-01 9.00610e-01 -9.03134e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09600e+03 -2.49300e+01 -7.93659e-02 2.33678e-01 8.98352e-01 -8.87377e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09700e+03 -2.49200e+01 -7.39773e-02 2.27792e-01 8.97611e-01 -8.94414e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09800e+03 -2.49300e+01 -7.60421e-02 2.26867e-01 8.97417e-01 -9.10143e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.09900e+03 -2.49300e+01 -7.53716e-02 2.32124e-01 9.00471e-01 -8.89311e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.10000e+03 -2.49200e+01 -6.61754e-02 2.27930e-01 9.05643e-01 -8.95170e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.10100e+03 -2.49300e+01 -7.39829e-02 2.25716e-01 8.97501e-01 -9.08081e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.10200e+03 -2.44000e+01 -6.71232e-02 2.28766e-01 9.01545e-01 -8.74846e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.93000e+02 3.10300e+03 -2.49200e+01 -7.61135e-02 2.32522e-01 9.00984e-01 -8.91986e-01 -7.27777e-02 2.28421e-01 9.00055e-01 -8.96817e-01 5.38353e-03 3.50139e-03 3.62671e-03 1.08103e-02 7.19318e-01 2.06144e-01 9.73065e-01 3.22539e-01 3.64804e-01 4.16003e-01
1.94000e+02 3.10400e+03 -2.49200e+01 -6.98922e-02 2.29834e-01 9.04702e-01 -8.97012e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.10500e+03 -2.49200e+01 -6.86464e-02 2.27931e-01 9.02794e-01 -8.93493e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.10600e+03 -2.49300e+01 -7.23012e-02 2.29982e-01 8.99602e-01 -8.82525e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.10700e+03 -2.49100e+01 -7.32508e-02 2.26670e-01 8.98700e-01 -9.03167e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.10800e+03 -2.49300e+01 -7.15172e-02 2.27206e-01 8.96975e-01 -8.83309e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.10900e+03 -2.49100e+01 -7.29579e-02 2.29161e-01 8.98907e-01 -8.86549e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11000e+03 -2.49200e+01 -7.25018e-02 2.28932e-01 9.02218e-01 -9.04047e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11100e+03 -2.49200e+01 -6.77236e-02 2.29931e-01 9.05400e-01 -8.88461e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11200e+03 -2.49200e+01 -7.55568e-02 2.30335e-01 9.00281e-01 -8.98835e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11300e+03 -2.49200e+01 -7.44920e-02 2.27416e-01 8.96146e-01 -8.92038e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11400e+03 -2.49200e+01 -7.14157e-02 2.23900e-01 8.94854e-01 -8.92390e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11500e+03 -2.49200e+01 -6.70593e-02 2.27727e-01 9.04745e-01 -8.96254e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11600e+03 -2.49300e+01 -6.68927e-02 2.29104e-01 9.04490e-01 -8.85981e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11700e+03 -2.49300e+01 -6.75197e-02 2.30430e-01 9.07381e-01 -8.95733e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11800e+03 -2.49100e+01 -7.45191e-02 2.28333e-01 8.99866e-01 -9.04648e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.94000e+02 3.11900e+03 -2.49200e+01 -7.38993e-02 2.30535e-01 9.02817e-01 -9.03912e-01 -7.27099e-02 2.28334e-01 9.00052e-01 -8.97203e-01 5.34822e-03 3.49092e-03 3.65771e-03 1.07519e-02 7.17892e-01 2.05575e-01 9.71840e-01 3.21241e-01 3.65457e-01 4.20236e-01
1.95000e+02 3.12000e+03 -2.49300e+01 -7.03131e-02 2.29699e-01 9.03383e-01 -8.94380e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12100e+03 -2.43400e+01 -6.68245e-02 2.29763e-01 9.05486e-01 -8.86855e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12200e+03 -2.43500e+01 -7.68650e-02 2.33695e-01 8.99238e-01 -8.80909e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12300e+03 -2.49200e+01 -7.20860e-02 2.29795e-01 9.05481e-01 -9.12333e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12400e+03 -2.49200e+01 -7.08555e-02 2.27742e-01 8.99369e-01 -8.88530e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12500e+03 -2.49100e+01 -7.36362e-02 2.27347e-01 9.00327e-01 -9.09108e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12600e+03 -2.49100e+01 -7.16310e-02 2.27159e-01 9.01736e-01 -9.07449e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12700e+03 -2.49200e+01 -7.08687e-02 2.25584e-01 8.94769e-01 -8.77984e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12800e+03 -2.43200e+01 -6.96615e-02 2.28217e-01 9.05763e-01 -9.13386e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.12900e+03 -2.49300e+01 -7.83688e-02 2.29360e-01 8.94551e-01 -8.91163e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.13000e+03 -2.49200e+01 -7.21687e-02 2.26206e-01 9.00073e-01 -9.07288e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.13100e+03 -2.43300e+01 -7.68807e-02 2.24526e-01 8.92430e-01 -9.03591e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.13200e+03 -2.49200e+01 -7.26883e-02 2.27784e-01 8.98289e-01 -8.92036e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.13300e+03 -2.49200e+01 -7.76243e-02 2.33369e-01 9.01207e-01 -8.95235e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.13400e+03 -2.49300e+01 -6.58386e-02 2.26789e-01 9.04672e-01 -8.96706e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.95000e+02 3.13500e+03 -2.41400e+01 -8.22805e-02 2.32592e-01 9.01025e-01 -9.23125e-01 -7.22804e-02 2.28563e-01 9.00457e-01 -8.95779e-01 5.33196e-03 3.49152e-03 3.67090e-03 1.06904e-02 7.16929e-01 2.04700e-01 9.72832e-01 3.20691e-01 3.63043e-01 4.22478e-01
1.96000e+02 3.13600e+03 -2.49200e+01 -7.52854e-02 2.34466e-01 9.04380e-01 -8.93186e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.13700e+03 -2.49200e+01 -7.52313e-02 2.25919e-01 8.97545e-01 -9.11624e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.13800e+03 -2.49300e+01 -7.03960e-02 2.26361e-01 9.00361e-01 -9.00754e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.13900e+03 -2.49100e+01 -7.24695e-02 2.29682e-01 9.02014e-01 -8.97097e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14000e+03 -2.49100e+01 -7.33099e-02 2.27059e-01 9.01413e-01 -9.13561e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14100e+03 -2.49200e+01 -7.53151e-02 2.31498e-01 9.00977e-01 -8.94431e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14200e+03 -2.49200e+01 -7.34055e-02 2.27412e-01 8.98196e-01 -8.96388e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14300e+03 -2.49200e+01 -7.01072e-02 2.28190e-01 9.02756e-01 -8.98042e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14400e+03 -2.49100e+01 -7.03428e-02 2.26182e-01 8.99888e-01 -8.97731e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14500e+03 -2.49300e+01 -7.69992e-02 2.31892e-01 9.01232e-01 -9.02985e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14600e+03 -2.49200e+01 -7.65554e-02 2.27529e-01 8.94262e-01 -8.91257e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14700e+03 -2.49100e+01 -7.31760e-02 2.30352e-01 9.01944e-01 -8.96002e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14800e+03 -2.49200e+01 -7.07776e-02 2.26359e-01 8.97128e-01 -8.84797e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.14900e+03 -2.43600e+01 -7.92929e-02 2.31190e-01 8.96376e-01 -8.93961e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.15000e+03 -2.41500e+01 -6.38353e-02 2.27939e-01 9.08310e-01 -8.98444e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.96000e+02 3.15100e+03 -2.49200e+01 -6.92175e-02 2.26027e-01 8.98779e-01 -8.87505e-01 -7.21946e-02 2.28431e-01 9.00443e-01 -8.96007e-01 5.30082e-03 3.47171e-03 3.64370e-03 1.05117e-02 7.17248e-01 2.04373e-01 9.74681e-01 3.20055e-01 3.63686e-01 4.24331e-01
1.97000e+02 3.15200e+03 -2.49100e+01 -7.04102e-02 2.24960e-01 8.99153e-01 -9.02211e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.15300e+03 -2.49200e+01 -7.79506e-02 2.31777e-01 8.99200e-01 -8.96783e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.15400e+03 -2.49200e+01 -7.00208e-02 2.24922e-01 8.99625e-01 -9.03563e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.15500e+03 -2.49200e+01 -7.31469e-02 2.30075e-01 9.01757e-01 -8.96235e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.15600e+03 -2.43300e+01 -6.58046e-02 2.24241e-01 9.00085e-01 -8.89997e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.15700e+03 -2.49200e+01 -7.65367e-02 2.31453e-01 8.98158e-01 -8.86163e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.15800e+03 -2.49300e+01 -6.87167e-02 2.28174e-01 9.02004e-01 -8.89117e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.15900e+03 -2.49300e+01 -7.00512e-02 2.29683e-01 9.04274e-01 -8.97460e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16000e+03 -2.49200e+01 -7.02628e-02 2.25922e-01 9.02357e-01 -9.11940e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16100e+03 -2.49100e+01 -7.45316e-02 2.30294e-01 9.02546e-01 -9.05240e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16200e+03 -2.49200e+01 -7.57665e-02 2.29640e-01 8.99414e-01 -8.99925e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16300e+03 -2.49100e+01 -7.27869e-02 2.28240e-01 8.99552e-01 -8.95223e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16400e+03 -2.49100e+01 -6.86301e-02 2.24394e-01 9.01091e-01 -9.06561e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16500e+03 -2.43300e+01 -8.52701e-02 2.35993e-01 8.97629e-01 -8.98286e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16600e+03 -2.49300e+01 -8.08636e-02 2.33999e-01 8.98534e-01 -8.93963e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.97000e+02 3.16700e+03 -2.49100e+01 -6.82503e-02 2.25031e-01 8.98877e-01 -8.89272e-01 -7.24287e-02 2.28473e-01 9.00369e-01 -8.96243e-01 5.26246e-03 3.44784e-03 3.60116e-03 1.03849e-02 7.19364e-01 2.04614e-01 9.74995e-01 3.20362e-01 3.63993e-01 4.24970e-01
1.98000e+02 3.16800e+03 -2.49100e+01 -6.99668e-02 2.26903e-01 9.03886e-01 -9.11721e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.16900e+03 -2.49200e+01 -7.84472e-02 2.31312e-01 8.99442e-01 -9.03155e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17000e+03 -2.43500e+01 -6.31501e-02 2.27097e-01 9.06536e-01 -8.90257e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17100e+03 -2.49200e+01 -7.09765e-02 2.27864e-01 9.01017e-01 -8.96724e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17200e+03 -2.49200e+01 -7.15118e-02 2.28432e-01 8.99751e-01 -8.88672e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17300e+03 -2.49200e+01 -7.53989e-02 2.34686e-01 9.03467e-01 -8.87600e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17400e+03 -2.49100e+01 -7.70137e-02 2.29298e-01 8.97291e-01 -8.96511e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17500e+03 -2.49300e+01 -7.37340e-02 2.32777e-01 9.00401e-01 -8.76121e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17600e+03 -2.49300e+01 -7.38937e-02 2.30323e-01 9.00975e-01 -8.95940e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17700e+03 -2.49200e+01 -7.06466e-02 2.30293e-01 9.02892e-01 -8.88659e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17800e+03 -2.49200e+01 -7.28074e-02 2.28146e-01 8.98656e-01 -8.91708e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.17900e+03 -2.49200e+01 -7.67017e-02 2.31727e-01 9.00464e-01 -8.97396e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.18000e+03 -2.49300e+01 -7.03629e-02 2.30509e-01 9.03617e-01 -8.90640e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.18100e+03 -2.43300e+01 -6.57354e-02 2.26434e-01 9.03078e-01 -8.90779e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.18200e+03 -2.49200e+01 -7.43777e-02 2.27807e-01 8.99599e-01 -9.05765e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.98000e+02 3.18300e+03 -2.49200e+01 -6.81008e-02 2.28971e-01 9.05855e-01 -8.99852e-01 -7.25729e-02 2.28575e-01 9.00413e-01 -8.96546e-01 5.20727e-03 3.40463e-03 3.57755e-03 1.02765e-02 7.19242e-01 2.04719e-01 9.74930e-01 3.20631e-01 3.66407e-01 4.27754e-01
1.99000e+02 3.18400e+03 -2.49200e+01 -7.26964e-02 2.27827e-01 8.97489e-01 -8.87055e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.18500e+03 -2.49200e+01 -7.12585e-02 2.31622e-01 9.04499e-01 -8.91598e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.18600e+03 -2.49200e+01 -7.09754e-02 2.29004e-01 8.99571e-01 -8.81220e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.18700e+03 -2.49200e+01 -6.86505e-02 2.22947e-01 8.98174e-01 -9.00411e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.18800e+03 -2.49100e+01 -7.66129e-02 2.32540e-01 9.01499e-01 -8.96585e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.18900e+03 -2.49100e+01 -7.13102e-02 2.26586e-01 9.00119e-01 -9.01465e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19000e+03 -2.49200e+01 -7.49345e-02 2.30553e-01 9.03284e-01 -9.10909e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19100e+03 -2.49300e+01 -6.61136e-02 2.27027e-01 9.01816e-01 -8.81623e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19200e+03 -2.49200e+01 -8.03136e-02 2.30227e-01 8.94180e-01 -8.91376e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19300e+03 -2.49200e+01 -7.13874e-02 2.27067e-01 9.00299e-01 -8.99889e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19400e+03 -2.49100e+01 -7.20556e-02 2.29639e-01 9.02713e-01 -8.98721e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19500e+03 -2.49200e+01 -7.62655e-02 2.28968e-01 8.99054e-01 -9.04400e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19600e+03 -2.49200e+01 -7.42768e-02 2.30003e-01 8.98827e-01 -8.88259e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19700e+03 -2.49300e+01 -7.42647e-02 2.33381e-01 9.04633e-01 -8.96868e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19800e+03 -2.49200e+01 -7.14498e-02 2.26483e-01 8.99884e-01 -9.02284e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01
1.99000e+02 3.19900e+03 -2.49300e+01 -8.07346e-02 2.33403e-01 8.99907e-01 -9.03809e-01 -7.31261e-02 2.29311e-01 9.00706e-01 -8.96177e-01 5.14132e-03 3.35816e-03 3.52461e-03 1.00347e-02 7.20271e-01 2.03955e-01 9.75255e-01 3.19868e-01 3.66663e-01 4.29920e-01


==> data/parabola_es_avg.dat <==
1.000000000000000000e+00 5.456810005532369168e+00 4.060526007813979987e+00 7.333231059024486242e+00
2.000000000000000000e+00 2.821485698029646993e+00 2.012821047218225079e+00 3.955036914577115148e+00
3.000000000000000000e+00 1.438367605227813595e+00 9.775661992556838875e-01 2.116379810742281098e+00
4.000000000000000000e+00 9.581641864632424177e-01 6.861017215221950627e-01 1.338108591513084811e+00
5.000000000000000000e+00 5.867565323470798067e-01 3.919681067063107149e-01 8.783450039978130119e-01
6.000000000000000000e+00 4.332390417276648087e-01 2.674056323336677643e-01 7.019151602719378991e-01
7.000000000000000000e+00 2.727775820747371238e-01 1.470207511431041725e-01 5.061027691942244777e-01
8.000000000000000000e+00 2.406505099933304859e-01 1.186675008147542038e-01 4.880246702966685168e-01
9.000000000000000000e+00 2.202390248002786544e-01 1.001376072409408680e-01 4.843857306103733218e-01
1.000000000000000000e+01 1.796765139657281463e-01 7.368751125560345228e-02 4.381156198761096410e-01
1.100000000000000000e+01 1.372194330763465142e-01 5.966998427458190118e-02 3.155551831076106040e-01
1.200000000000000000e+01 1.085236018638554983e-01 4.676131043108401608e-02 2.518614652354942418e-01
1.300000000000000000e+01 6.534621555776534696e-02 3.116682512122619791e-02 1.370087543762600890e-01
1.400000000000000000e+01 5.579739361969991013e-02 2.383293303842999589e-02 1.306322276713291208e-01
1.500000000000000000e+01 5.379717143277915753e-02 2.214943803347358547e-02 1.306640669525807041e-01
1.600000000000000000e+01 5.264902308418909632e-02 2.118913095779000055e-02 1.308179951901426996e-01
1.700000000000000000e+01 4.270939423225662834e-02 1.426211083617826697e-02 1.278977829185841963e-01
1.800000000000000000e+01 3.787839712984026469e-02 1.105311319577649380e-02 1.298071361174634175e-01
1.900000000000000000e+01 3.591329413989990255e-02 9.778557359715759137e-03 1.318972368349905500e-01
2.000000000000000000e+01 3.318362032395718447e-02 8.103381149533439229e-03 1.358880493814541013e-01
2.100000000000000000e+01 3.169958262668352844e-02 7.755516402266173989e-03 1.295675860362198450e-01
2.200000000000000000e+01 3.132018908728750189e-02 7.521806590907964725e-03 1.304147125571107346e-01
2.300000000000000000e+01 1.657939872513194968e-02 5.312337295192780251e-03 5.174303640991455289e-02
2.400000000000000000e+01 1.523146597151625072e-02 4.403737033017535336e-03 5.268197303836000961e-02
2.500000000000000000e+01 1.511826775837992777e-02 4.325879525478780636e-03 5.283596518762814082e-02
2.600000000000000000e+01 1.213079363900804175e-02 2.707790828865025076e-03 5.434546595826930671e-02
2.700000000000000000e+01 1.076264213507547966e-02 2.392422609065720553e-03 4.841722582321576762e-02
2.800000000000000000e+01 4.151023543935457652e-03 1.376962562233658306e-03 1.251377265795447329e-02
2.900000000000000000e+01 1.516730941755972673e-03 8.479458840177912749e-04 2.712994771293318098e-03
3.000000000000000000e+01 1.268475898938864780e-03 6.568197865157963944e-04 2.449729955189260469e-03
3.100000000000000000e+01 9.954196634327015618e-04 4.571356238170540633e-04 2.167541216925627026e-03
3.200000000000000000e+01 8.733025765041802857e-04 3.622314196708867687e-04 2.105442401495067131e-03
3.300000000000000000e+01 8.294420200955849231e-04 3.272200227892120062e-04 2.102481562209970647e-03
3.400000000000000000e+01 6.175486366483881866e-04 3.050946004011001510e-04 1.249993667947286698e-03
3.500000000000000000e+01 5.950573763829424640e-04 2.870676573541433487e-04 1.233483717571572753e-03
3.600000000000000000e+01 5.072118274181008652e-04 2.297413202124596514e-04 1.119797856279827059e-03
3.700000000000000000e+01 4.776110819090441276e-04 2.058810620564837475e-04 1.107981196928859357e-03
3.800000000000000000e+01 4.023711199784685668e-04 1.535906977305582512e-04 1.054116691863396776e-03
3.900000000000000000e+01 3.747584469192131095e-04 1.347670504743508197e-04 1.042123375431670612e-03
4.000000000000000000e+01 1.803101026837151683e-04 8.672265606850414394e-05 3.748931894351831468e-04
4.100000000000000000e+01 1.384618812180475221e-04 6.538515464805022331e-05 2.932117030790317162e-04
4.200000000000000000e+01 1.340208941346543588e-04 6.163682996949305254e-05 2.914101856559183495e-04
4.300000000000000000e+01 1.287785088287645970e-04 5.700812736958497896e-05 2.909042114056188460e-04
4.400000000000000000e+01 1.199769288821391525e-04 5.116446094714120822e-05 2.813371468696017601e-04
4.500000000000000000e+01 1.115624317486434695e-04 4.502929775629534691e-05 2.764017383755599795e-04
4.600000000000000000e+01 1.006450514691914808e-04 3.672531101036609997e-05 2.758159456397000641e-04
4.700000000000000000e+01 1.001860739365814862e-04 3.636038340813349323e-05 2.760490531180956959e-04
4.800000000000000000e+01 9.448620473728091065e-05 3.209412448418700475e-05 2.781706318255874563e-04
4.900000000000000000e+01 9.431242992753128022e-05 3.196135973072893678e-05 2.782996253530364166e-04
5.000000000000000000e+01 9.330454409358047909e-05 3.120275738172835511e-05 2.790054046187855010e-04


==> data/rosenbrock10d_cmaes_avg.dat <==
1.000000000000000000e+00 3.333000000000000000e+03 3.333000000000002274e+03 3.333000000000002274e+03
2.000000000000000000e+00 3.333000000000000000e+03 3.333000000000002274e+03 3.333000000000002274e+03
3.000000000000000000e+00 3.140247748630205933e+03 2.914203038229472440e+03 3.383825970056032020e+03
4.000000000000000000e+00 2.992897540495415797e+03 2.744299841070901948e+03 3.264014942480949230e+03
5.000000000000000000e+00 2.742512757969164340e+03 2.425566340942178158e+03 3.100874257968989241e+03
6.000000000000000000e+00 2.382904070865058202e+03 2.037833120851984404e+03 2.786406675229272878e+03
7.000000000000000000e+00 2.235834955691349933e+03 1.926941133317950971e+03 2.594245284745031768e+03
8.000000000000000000e+00 2.082335578921698016e+03 1.774152161988857188e+03 2.444052745950660210e+03
9.000000000000000000e+00 1.819450115209581099e+03 1.504154930468096154e+03 2.200836266717521994e+03
1.000000000000000000e+01 1.623759981900709136e+03 1.274788620389527750e+03 2.068261699744813541e+03
1.100000000000000000e+01 1.504827995981284175e+03 1.169887378240032831e+03 1.935662645489644319e+03
1.200000000000000000e+01 1.286180416613356556e+03 9.625268892227978768e+02 1.718663740828536902e+03
1.300000000000000000e+01 1.226860348406344656e+03 8.948910463811475893e+02 1.681977175409860820e+03
1.400000000000000000e+01 9.268931389331813762e+02 6.916713168384043229e+02 1.242108599975564857e+03
1.500000000000000000e+01 8.221900280439738253e+02 6.195330714708363757e+02 1.091138590245172963e+03
1.600000000000000000e+01 6.984754173002536390e+02 4.907482775034336555e+02 9.941306591124006218e+02
1.700000000000000000e+01 5.482401132178326861e+02 4.040415122564714352e+02 7.439018334094158718e+02
1.800000000000000000e+01 4.114730249317826747e+02 2.939640468734210685e+02 5.759549579184258619e+02
1.900000000000000000e+01 2.811903695286122229e+02 2.211727759857607509e+02 3.574943777019282152e+02
2.000000000000000000e+01 2.507766127073375628e+02 1.947378563376712464e+02 3.229413667362031788e+02
2.100000000000000000e+01 1.867418095266764340e+02 1.457739412591515702e+02 2.392231637841389613e+02
2.200000000000000000e+01 1.745964386774300579e+02 1.400306980323894663e+02 2.176945257517076016e+02
2.300000000000000000e+01 1.454169700054815166e+02 1.159047502058317889e+02 1.824437318403465156e+02
2.400000000000000000e+01 1.423062219105382269e+02 1.115664097382927622e+02 1.815157522945779647e+02
2.500000000000000000e+01 1.263748042471452635e+02 1.024258626680021678e+02 1.559234233669140224e+02
2.600000000000000000e+01 1.036001210121443421e+02 8.642585503686588311e+01 1.241872014937275281e+02
2.700000000000000000e+01 9.464462461337285504e+01 7.827283963135253941e+01 1.144407818905583554e+02
2.800000000000000000e+01 8.709739791301612399e+01 6.981623532160085688e+01 1.086560552609917067e+02
2.900000000000000000e+01 8.039946155633575131e+01 6.536904220892510864e+01 9.888585177504940305e+01
3.000000000000000000e+01 6.647064768751373265e+01 5.271074701354647374e+01 8.382250782486681828e+01
3.100000000000000000e+01 5.671187749850135162e+01 4.455084279250524304e+01 7.219250743211728150e+01
3.200000000000000000e+01 5.108130119985153073e+01 4.031157599001939218e+01 6.472828879019716908e+01
3.300000000000000000e+01 4.502718591562539530e+01 3.560281332515540242e+01 5.694627143545951498e+01
3.400000000000000000e+01 4.127097188356911062e+01 3.167547423708731813e+01 5.377324763839042987e+01
3.500000000000000000e+01 3.585279723374275562e+01 2.812037693575602404e+01 4.571144520646209486e+01
3.600000000000000000e+01 3.097938931703624732e+01 2.442122726418042689e+01 3.929870321726880178e+01
3.700000000000000000e+01 2.750371243075447936e+01 2.258441598437733333e+01 3.349452108909579096e+01
3.800000000000000000e+01 2.596662211652078511e+01 2.104577344848579301e+01 3.203804629906336032e+01
3.900000000000000000e+01 2.324032701858119054e+01 1.888478261598292818e+01 2.860042452770816723e+01
4.000000000000000000e+01 2.289684510595136757e+01 1.845597610480265161e+01 2.840627408861370640e+01
4.100000000000000000e+01 2.139732828677869136e+01 1.723159007750656357e+01 2.657013402435990557e+01
4.200000000000000000e+01 1.860865853470107112e+01 1.625914420586732234e+01 2.129768750904752395e+01
4.300000000000000000e+01 1.721356298592977296e+01 1.522970919252144384e+01 1.945583772644017273e+01
4.400000000000000000e+01 1.662910610876455308e+01 1.465231837476459198e+01 1.887258813955394032e+01
4.500000000000000000e+01 1.651209974937363256e+01 1.451745438711741976e+01 1.878080212018506145e+01
4.600000000000000000e+01 1.622182835838285087e+01 1.428025964073874476e+01 1.842737610583255048e+01
4.700000000000000000e+01 1.520211610234742672e+01 1.303149032209478264e+01 1.773429809462509610e+01
4.800000000000000000e+01 1.453763142349584747e+01 1.235969826096706647e+01 1.709934360394957054e+01
4.900000000000000000e+01 1.346115671141754966e+01 1.187677493405516849e+01 1.525689768606842200e+01
5.000000000000000000e+01 1.297552889255522146e+01 1.146705702732083232e+01 1.468243766821765561e+01
5.100000000000000000e+01 1.177805341607618672e+01 1.043553934784549142e+01 1.329327959465597431e+01
5.200000000000000000e+01 1.168217923332269592e+01 1.035553404734423921e+01 1.317878064188062837e+01
5.300000000000000000e+01 1.153901728093671508e+01 1.020582974379403574e+01 1.304635910575731828e+01
5.400000000000000000e+01 1.105807844569188347e+01 9.781517410858127093e+00 1.250124022427597303e+01
5.500000000000000000e+01 1.049459179417631205e+01 9.500930613755622645e+00 1.159217569349840637e+01
5.600000000000000000e+01 9.892360987667188965e+00 9.373099256528957923e+00 1.044038937730813821e+01
5.700000000000000000e+01 9.787563644131225260e+00 9.310398197569742962e+00 1.028918420620555629e+01
5.800000000000000000e+01 9.563290601615522135e+00 9.123037289518983073e+00 1.002478935781812552e+01
5.900000000000000000e+01 9.472519483045665822e+00 9.026194960066161954e+00 9.940913724294521359e+00
6.000000000000000000e+01 9.296830274533126826e+00 8.830462258416105215e+00 9.787828838869707226e+00
6.100000000000000000e+01 9.208223869458061372e+00 8.763663200874049153e+00 9.675336087950125119e+00
6.200000000000000000e+01 9.002049991399015738e+00 8.615045038201317951e+00 9.406439976611686404e+00
6.300000000000000000e+01 8.817739719079867200e+00 8.491907971848466019e+00 9.156073524488986592e+00
6.400000000000000000e+01 8.754005430701017332e+00 8.428906323314055982e+00 9.091643463729074170e+00
6.500000000000000000e+01 8.727839615610580637e+00 8.394464449171898934e+00 9.074454340364265903e+00
6.600000000000000000e+01 8.688885012492301385e+00 8.348519800937074464e+00 9.043126753060976242e+00
6.700000000000000000e+01 8.632483357140433355e+00 8.288152282001961524e+00 8.991119658012202365e+00
6.800000000000000000e+01 8.624464603306382315e+00 8.281807024155089181e+00 8.981299549330309162e+00
6.900000000000000000e+01 8.612575508730836660e+00 8.262247374050833315e+00 8.977757931402004843e+00
7.000000000000000000e+01 8.597240194741468500e+00 8.247024683979548243e+00 8.962327845296604423e+00
7.100000000000000000e+01 8.533982656283852108e+00 8.180612219304366661e+00 8.902617313395465359e+00
7.200000000000000000e+01 8.526340126122128993e+00 8.171341354290639458e+00 8.896761595713721604e+00
7.300000000000000000e+01 8.484263400370400277e+00 8.131156214189394049e+00 8.852704775398384740e+00
7.400000000000000000e+01 8.477896344066108369e+00 8.127742149148932782e+00 8.843135658315093295e+00
7.500000000000000000e+01 8.453844803467232438e+00 8.099197361652898053e+00 8.824021538169395384e+00
7.600000000000000000e+01 8.366265459224347723e+00 8.037306988816865783e+00 8.708687851739490782e+00
7.700000000000000000e+01 8.351188261588280426e+00 8.028414296924418991e+00 8.686939014495957068e+00
7.800000000000000000e+01 8.329341123028493499e+00 8.006008756341822519e+00 8.665731659213713911e+00
7.900000000000000000e+01 8.302776905675750996e+00 7.987016872673842194e+00 8.631020247531370870e+00
8.000000000000000000e+01 8.293230854371989480e+00 7.978150994777423399e+00 8.620754113193662249e+00
8.100000000000000000e+01 8.279640775018874521e+00 7.962358707771232780e+00 8.609565818285503269e+00
8.200000000000000000e+01 8.251082263259903016e+00 7.929313732547231375e+00 8.585908038375958284e+00
8.300000000000000000e+01 8.238351017187946823e+00 7.918756478122785936e+00 8.570844130629330593e+00
8.400000000000000000e+01 8.215127505881202552e+00 7.897241435160459844e+00 8.545809380654281640e+00
8.500000000000000000e+01 8.194513513303160579e+00 7.875530769585822100e+00 8.526416019988397821e+00
8.600000000000000000e+01 8.177047244599712883e+00 7.855437205543050361e+00 8.511824344192360670e+00
8.700000000000000000e+01 8.164548993022330947e+00 7.843333077038391110e+00 8.498919987806058174e+00
8.800000000000000000e+01 8.155961059908646504e+00 7.833678781010581460e+00 8.491502226513919283e+00
8.900000000000000000e+01 8.139242072746126766e+00 7.817569671438607593e+00 8.474150446115521262e+00
9.000000000000000000e+01 8.116498327730235829e+00 7.790710617273400196e+00 8.455909651936680760e+00
9.100000000000000000e+01 8.100532722724015144e+00 7.775100629682968112e+00 8.439585996020502634e+00
9.200000000000000000e+01 8.069203193421737197e+00 7.737852559664888830e+00 8.414742937354114716e+00
9.300000000000000000e+01 8.054668202863414450e+00 7.722134168384384267e+00 8.401521968348886205e+00
9.400000000000000000e+01 8.029937831358072486e+00 7.693174764407740618e+00 8.381442453873535925e+00
9.500000000000000000e+01 8.006681760654059232e+00 7.668215258544621271e+00 8.360087798129638870e+00
9.600000000000000000e+01 7.969410061089223341e+00 7.627441593045403145e+00 8.326710332295307992e+00
9.700000000000000000e+01 7.925440035334025524e+00 7.577334379184041957e+00 8.289537799233206883e+00
9.800000000000000000e+01 7.888688267835254564e+00 7.540551024396421553e+00 8.252898546238913724e+00
9.900000000000000000e+01 7.875880674196581666e+00 7.528106094759845490e+00 8.239721334076394399e+00
1.000000000000000000e+02 7.863205730724279086e+00 7.517411637342525488e+00 8.224906037678762161e+00
1.010000000000000000e+02 7.846518323446463050e+00 7.492689831594922190e+00 8.217055714833389146e+00
1.020000000000000000e+02 7.827992355484839848e+00 7.470497304558739948e+00 8.202595064204837527e+00
1.030000000000000000e+02 7.782219243230121819e+00 7.419611484295184134e+00 8.162548197825795881e+00
1.040000000000000000e+02 7.745745621407938764e+00 7.386454795303540877e+00 8.122513017978167937e+00
1.050000000000000000e+02 7.710756023942875181e+00 7.341943776950168754e+00 8.098095036825407433e+00
1.060000000000000000e+02 7.684365039577502721e+00 7.308292572661047259e+00 8.079789564305890792e+00
1.070000000000000000e+02 7.660803399945393721e+00 7.278788709279415237e+00 8.062867473786704764e+00
1.080000000000000000e+02 7.609885692527730505e+00 7.233908846202785625e+00 8.005403646154109154e+00
1.090000000000000000e+02 7.597601754574330180e+00 7.221950007851980047e+00 7.992793131820588037e+00
1.100000000000000000e+02 7.556017141810942306e+00 7.170500040191065239e+00 7.962261310554223925e+00
1.110000000000000000e+02 7.539028401549186853e+00 7.153987191218120323e+00 7.944793262858441452e+00
1.120000000000000000e+02 7.482588125144397750e+00 7.099141200303516364e+00 7.886746223354199614e+00
1.130000000000000000e+02 7.454928078058405738e+00 7.063399418500980964e+00 7.868159416761133507e+00
1.140000000000000000e+02 7.425972653192198791e+00 7.031414270605488070e+00 7.842671150310384753e+00
1.150000000000000000e+02 7.407279613367232507e+00 7.015402446570946360e+00 7.821046859175502242e+00
1.160000000000000000e+02 7.387784897972726306e+00 7.000318030021340121e+00 7.796698016382480390e+00
1.170000000000000000e+02 7.349593751725661761e+00 6.949629919258264898e+00 7.772576229666354308e+00
1.180000000000000000e+02 7.333950290285555340e+00 6.936825545221470435e+00 7.753809939393874195e+00
1.190000000000000000e+02 7.306344939091760082e+00 6.913425463796317061e+00 7.721595705130829046e+00
1.200000000000000000e+02 7.247299501487053597e+00 6.835865947511655882e+00 7.683496204803969221e+00
1.210000000000000000e+02 7.216818284130988914e+00 6.805131041534759895e+00 7.653411202265576918e+00
1.220000000000000000e+02 7.184318909769103811e+00 6.771916721684735130e+00 7.621835931913992113e+00
1.230000000000000000e+02 7.154014579961250675e+00 6.747461894507938318e+00 7.585063155666840196e+00
1.240000000000000000e+02 7.132873884917779961e+00 6.731311348248647519e+00 7.558392002084331374e+00
1.250000000000000000e+02 7.111806284771932773e+00 6.706197957819837185e+00 7.541946860239157502e+00
1.260000000000000000e+02 7.079257735568452503e+00 6.673808502090714967e+00 7.509338943559124679e+00
1.270000000000000000e+02 7.017701083554365837e+00 6.613773077791457844e+00 7.446298492382744882e+00
1.280000000000000000e+02 6.986905009117306165e+00 6.579715134141781441e+00 7.419294089666674807e+00
1.290000000000000000e+02 6.974382065347167092e+00 6.573178078361186394e+00 7.400074151887810814e+00
1.300000000000000000e+02 6.926637701967628402e+00 6.520942470614691899e+00 7.357572938348090119e+00
1.310000000000000000e+02 6.915240151520296585e+00 6.504746997406870790e+00 7.351638176282983217e+00
1.320000000000000000e+02 6.884832001954229952e+00 6.476403204584293860e+00 7.319018010117183337e+00
1.330000000000000000e+02 6.868485419056263197e+00 6.457802420139076460e+00 7.305285743129393161e+00
1.340000000000000000e+02 6.834743993164235754e+00 6.420745435573572912e+00 7.275436461517587716e+00
1.350000000000000000e+02 6.800505121048184165e+00 6.379256589109161268e+00 7.249570424923255985e+00
1.360000000000000000e+02 6.763112684915292050e+00 6.347948014202803968e+00 7.205429705240941729e+00
1.370000000000000000e+02 6.723341204489575951e+00 6.308090071776481622e+00 7.165927632237692357e+00
1.380000000000000000e+02 6.683199134688358356e+00 6.265485279040918343e+00 7.128761569883742766e+00
1.390000000000000000e+02 6.661138387898101421e+00 6.238188118896331069e+00 7.112764760704243017e+00
1.400000000000000000e+02 6.636355500975817279e+00 6.206104065577989104e+00 7.096435037176634708e+00
1.410000000000000000e+02 6.614372521657696957e+00 6.190169553426601468e+00 7.067645478473590259e+00
1.420000000000000000e+02 6.590670694687092990e+00 6.172330891049218060e+00 7.037364161535339946e+00
1.430000000000000000e+02 6.549145020064226053e+00 6.120640549147080556e+00 7.007648978799941197e+00
1.440000000000000000e+02 6.515102788073332540e+00 6.092848907641464251e+00 6.966620210444694372e+00
1.450000000000000000e+02 6.463486524871976613e+00 6.053597699777474972e+00 6.901128903682729465e+00
1.460000000000000000e+02 6.456911709447600067e+00 6.049496940333701112e+00 6.891764593784841075e+00
1.470000000000000000e+02 6.418786239546908412e+00 6.022906295670512833e+00 6.840686998337234037e+00
1.480000000000000000e+02 6.406414028925190962e+00 6.009360985061861449e+00 6.829701329647614116e+00
1.490000000000000000e+02 6.366769835948369760e+00 5.973530465747958651e+00 6.785896276309767217e+00
1.500000000000000000e+02 6.334821501069328953e+00 5.950613040769939133e+00 6.743836840921171749e+00
1.510000000000000000e+02 6.311411411055250831e+00 5.922650311509412013e+00 6.725690679760324642e+00
1.520000000000000000e+02 6.269539337322642680e+00 5.878950045977084926e+00 6.686078839729820089e+00
1.530000000000000000e+02 6.243086493765430234e+00 5.847031795988242742e+00 6.665968362850119178e+00
1.540000000000000000e+02 6.219440029195244080e+00 5.821917940799056446e+00 6.644105030351412644e+00
1.550000000000000000e+02 6.187263527431503540e+00 5.793060571321453800e+00 6.608290986529697264e+00
1.560000000000000000e+02 6.172647727612165625e+00 5.779962292249371636e+00 6.592011857981819212e+00
1.570000000000000000e+02 6.156050881156221344e+00 5.765957193948540116e+00 6.572536211534441009e+00
1.580000000000000000e+02 6.138004984861377800e+00 5.746790720640343686e+00 6.555851261273202724e+00
1.590000000000000000e+02 6.101431177991595511e+00 5.704750958286658680e+00 6.525694581932923732e+00
1.600000000000000000e+02 6.094313330202334456e+00 5.698579932967653860e+00 6.517528121666638086e+00
1.610000000000000000e+02 6.040132814648246473e+00 5.645204223295582580e+00 6.462689917937497697e+00
1.620000000000000000e+02 5.991647580179823684e+00 5.587838554586060269e+00 6.424638144853158650e+00
1.630000000000000000e+02 5.953387156718147111e+00 5.545616661893371102e+00 6.391141111739913505e+00
1.640000000000000000e+02 5.931734987343447507e+00 5.523597816401486504e+00 6.370029305101907902e+00
1.650000000000000000e+02 5.912491215511631815e+00 5.513915777220518954e+00 6.339877826556824303e+00
1.660000000000000000e+02 5.896111017471067584e+00 5.491802600829326586e+00 6.330184760299634839e+00
1.670000000000000000e+02 5.871281062752026436e+00 5.469360307703729163e+00 6.302737318160589020e+00
1.680000000000000000e+02 5.823397068046810787e+00 5.414156470646236841e+00 6.263570991343816452e+00
1.690000000000000000e+02 5.810171540150390612e+00 5.405601030892201564e+00 6.245021253520394389e+00
1.700000000000000000e+02 5.789939469490807511e+00 5.385500034793783364e+00 6.224751433253151056e+00
1.710000000000000000e+02 5.752588466108727872e+00 5.342847898132657036e+00 6.193751851325026259e+00
1.720000000000000000e+02 5.732894729354375940e+00 5.327368898662444785e+00 6.169289681837303974e+00
1.730000000000000000e+02 5.690842686357372671e+00 5.272921915901512158e+00 6.141886983609960105e+00
1.740000000000000000e+02 5.655810251482007445e+00 5.248190298840025747e+00 6.095089503107216089e+00
1.750000000000000000e+02 5.627685075820608951e+00 5.213424501950357559e+00 6.074862942920888464e+00
1.760000000000000000e+02 5.605654515281075945e+00 5.192016960498808231e+00 6.052245742601003897e+00
1.770000000000000000e+02 5.592878995581172852e+00 5.182256338581970212e+00 6.036037859866337563e+00
1.780000000000000000e+02 5.560061129690287984e+00 5.149683588254888811e+00 6.003141598136322088e+00
1.790000000000000000e+02 5.529280400310918608e+00 5.124465287266066760e+00 5.966074513419783010e+00
1.800000000000000000e+02 5.518210709536036873e+00 5.112272777054130302e+00 5.956381977799107830e+00
1.810000000000000000e+02 5.475754130924732621e+00 5.073071783631621479e+00 5.910399966955510287e+00
1.820000000000000000e+02 5.406326388553226003e+00 4.985877575766207492e+00 5.862230785936472621e+00
1.830000000000000000e+02 5.363985319442589272e+00 4.947546916105762804e+00 5.815475627635373179e+00
1.840000000000000000e+02 5.349010008606090771e+00 4.928946660745328501e+00 5.804872732755763209e+00
1.850000000000000000e+02 5.342330456614909906e+00 4.924154181108023387e+00 5.796019713837057274e+00
1.860000000000000000e+02 5.316137383283083828e+00 4.897505580140765424e+00 5.770553236843400491e+00
1.870000000000000000e+02 5.306536550810070807e+00 4.893868660958723638e+00 5.754002020881113566e+00
1.880000000000000000e+02 5.284992015778946062e+00 4.868089451219542063e+00 5.737598063209369492e+00
1.890000000000000000e+02 5.223962880208019577e+00 4.790180043864951109e+00 5.697027653217921817e+00
1.900000000000000000e+02 5.218290708182122373e+00 4.782666063267663858e+00 5.693593814596188629e+00
1.910000000000000000e+02 5.207009427774007548e+00 4.774236689911983689e+00 5.679011943043661859e+00
1.920000000000000000e+02 5.192674322620998595e+00 4.754041187524094880e+00 5.671778084625771932e+00
1.930000000000000000e+02 5.183230191238849649e+00 4.746461374304193903e+00 5.660190423293672168e+00
1.940000000000000000e+02 5.152227509870958677e+00 4.717807254400455008e+00 5.626649602675327877e+00
1.950000000000000000e+02 5.099733847579786428e+00 4.658064767776388670e+00 5.583281172057634301e+00
1.960000000000000000e+02 5.075125427224056907e+00 4.634147248331150770e+00 5.558066397508570233e+00
1.970000000000000000e+02 5.038873293245490714e+00 4.603758556490845422e+00 5.515112001168026801e+00
1.980000000000000000e+02 5.013511934034811546e+00 4.579746683626229498e+00 5.488360743308060563e+00
1.990000000000000000e+02 4.990905196321540060e+00 4.558890691916571036e+00 5.463858723973370246e+00
2.000000000000000000e+02 4.938762833289313647e+00 4.507537710767669736e+00 5.411242209957205951e+00
2.010000000000000000e+02 4.894148618026081365e+00 4.465403285867393102e+00 5.364059898270498117e+00
2.020000000000000000e+02 4.879014260406715486e+00 4.448327055202051739e+00 5.351400618219792626e+00
2.030000000000000000e+02 4.851027380182419080e+00 4.420584365717052044e+00 5.323383674289940082e+00
2.040000000000000000e+02 4.826217421248218287e+00 4.392826613450728779e+00 5.302366026885539263e+00
2.050000000000000000e+02 4.799844772126285797e+00 4.358884131433031328e+00 5.285414601955448433e+00
2.060000000000000000e+02 4.760270020375845235e+00 4.328041304894412633e+00 5.235664142406300847e+00
2.070000000000000000e+02 4.748366066384401840e+00 4.314915277988274234e+00 5.225358749315435425e+00
2.080000000000000000e+02 4.714272684326977547e+00 4.289518794902283716e+00 5.181086272101942392e+00
2.090000000000000000e+02 4.673834593439529783e+00 4.247881237853571079e+00 5.142500127397644505e+00
2.100000000000000000e+02 4.662899232275210082e+00 4.237616930067948040e+00 5.130862371272457700e+00
2.110000000000000000e+02 4.633923254487084975e+00 4.199964752250256339e+00 5.112720223895033556e+00
2.120000000000000000e+02 4.601141489345133451e+00 4.160142239250765428e+00 5.088889222399743062e+00
2.130000000000000000e+02 4.584952089775502060e+00 4.146445044701790650e+00 5.069833420895759168e+00
2.140000000000000000e+02 4.568399996677538155e+00 4.133194993348686452e+00 5.049429935734623953e+00
2.150000000000000000e+02 4.553629050993262872e+00 4.113265973907393125e+00 5.041137058869085585e+00
2.160000000000000000e+02 4.533845755348442808e+00 4.091548395113545844e+00 5.023955566024936203e+00
2.170000000000000000e+02 4.498366935219431539e+00 4.051946426751718455e+00 4.993971526937805550e+00
2.180000000000000000e+02 4.451729524771596225e+00 4.003195587387734733e+00 4.950518986421846179e+00
2.190000000000000000e+02 4.421361948314380008e+00 3.977555605759756308e+00 4.914687163567223571e+00
2.200000000000000000e+02 4.381032733955267489e+00 3.930498987966525526e+00 4.883208944907386773e+00
2.210000000000000000e+02 4.364981813375853115e+00 3.914349228603119624e+00 4.867492683554261568e+00
2.220000000000000000e+02 4.328661177929087778e+00 3.881539368817322533e+00 4.827287787891112458e+00
2.230000000000000000e+02 4.295219689862138424e+00 3.840297375682295566e+00 4.804032182768564141e+00
2.240000000000000000e+02 4.263931968216246204e+00 3.812029356596253749e+00 4.769406037788313846e+00
2.250000000000000000e+02 4.237190128190980509e+00 3.780216071105811260e+00 4.749405812982312014e+00
2.260000000000000000e+02 4.222864830095302224e+00 3.771216849658611370e+00 4.728603017052736668e+00
2.270000000000000000e+02 4.213996673343099353e+00 3.763398219481429496e+00 4.718546092471076037e+00
2.280000000000000000e+02 4.189000266134618400e+00 3.737353938228633599e+00 4.695226494387864768e+00
2.290000000000000000e+02 4.178954347835071914e+00 3.727054259583135742e+00 4.685646686357317847e+00
2.300000000000000000e+02 4.138836927895227724e+00 3.687815168251703746e+00 4.645018889010665397e+00
2.310000000000000000e+02 4.095537935165493693e+00 3.643090884601739798e+00 4.604175824785468052e+00
2.320000000000000000e+02 4.067299157896532513e+00 3.609414330398864834e+00 4.583270560129276028e+00
2.330000000000000000e+02 4.037155679623378290e+00 3.573420644873921859e+00 4.561071197955859802e+00
2.340000000000000000e+02 4.021454067684128830e+00 3.559301556336301964e+00 4.543614122749310980e+00
2.350000000000000000e+02 4.007121493095549880e+00 3.547272323718902776e+00 4.526583017904412642e+00
2.360000000000000000e+02 3.986873911824988959e+00 3.525100007667031132e+00 4.509138337697934595e+00
2.370000000000000000e+02 3.974324954099443197e+00 3.514039444813339408e+00 4.494900836725401305e+00
2.380000000000000000e+02 3.945322940501807096e+00 3.489775369362796198e+00 4.460336685708218063e+00
2.390000000000000000e+02 3.910374681378247175e+00 3.453298419091761051e+00 4.427949251135284925e+00
2.400000000000000000e+02 3.876280089180301758e+00 3.418296820994028540e+00 4.395623936895647788e+00
2.410000000000000000e+02 3.838225516736327059e+00 3.385892291656869002e+00 4.350987523621677511e+00
2.420000000000000000e+02 3.815619829097665505e+00 3.365216877028798681e+00 4.326305023484138701e+00
2.430000000000000000e+02 3.793926685096266738e+00 3.340922010435878331e+00 4.308355491964216633e+00
2.440000000000000000e+02 3.753855353554406804e+00 3.298514655335020862e+00 4.272053177819775449e+00
2.450000000000000000e+02 3.719268448645419056e+00 3.269646710274459522e+00 4.230719407580318503e+00
2.460000000000000000e+02 3.714546703491669266e+00 3.265337070071176129e+00 4.225553722734072259e+00
2.470000000000000000e+02 3.698933599106765335e+00 3.248886769441699851e+00 4.211322444134337317e+00
2.480000000000000000e+02 3.680265138286670457e+00 3.227595405270809348e+00 4.196421728067176282e+00
2.490000000000000000e+02 3.638935577544397226e+00 3.198142719017349922e+00 4.140481929958092167e+00
2.500000000000000000e+02 3.608815170138698569e+00 3.163759171513948587e+00 4.116478602254376895e+00
2.510000000000000000e+02 3.565521301221640904e+00 3.122320645502596470e+00 4.071632478802917454e+00
2.520000000000000000e+02 3.552823242977747320e+00 3.105903204473933421e+00 4.064052278789827888e+00
2.530000000000000000e+02 3.542423942309191887e+00 3.095134774099028707e+00 4.054352492840397559e+00
2.540000000000000000e+02 3.532297527283666305e+00 3.082375742912377259e+00 4.047892554937288168e+00
2.550000000000000000e+02 3.523618291626124943e+00 3.078014754966703848e+00 4.033731756824056269e+00
2.560000000000000000e+02 3.496697416807138303e+00 3.047582907575727695e+00 4.011996784176705688e+00
2.570000000000000000e+02 3.481649397020451175e+00 3.032829422075468351e+00 3.996888989383866164e+00
2.580000000000000000e+02 3.453731147442516747e+00 3.005204537993170000e+00 3.969200328301151437e+00
2.590000000000000000e+02 3.426872711944839445e+00 2.976742959547798328e+00 3.945069071619184964e+00
2.600000000000000000e+02 3.417715699978389754e+00 2.969420358275824956e+00 3.933690483842827934e+00
2.610000000000000000e+02 3.404220287310292470e+00 2.952487937228570836e+00 3.925067946395410790e+00
2.620000000000000000e+02 3.385138307250322498e+00 2.931030235655382121e+00 3.909601893496433611e+00
2.630000000000000000e+02 3.353288839067751326e+00 2.894565758535102784e+00 3.884709132988240388e+00
2.640000000000000000e+02 3.302310546518513856e+00 2.833492198728559952e+00 3.848697713210855298e+00
2.650000000000000000e+02 3.302163876884824045e+00 2.833354851814811948e+00 3.848542395887556644e+00
2.660000000000000000e+02 3.263187981686936467e+00 2.796832263696801935e+00 3.807305837408786253e+00
2.670000000000000000e+02 3.254960437601606138e+00 2.788591629755170498e+00 3.799325558214426302e+00
2.680000000000000000e+02 3.242850256592701985e+00 2.776474071796628529e+00 3.787565637117045636e+00
2.690000000000000000e+02 3.210375613952964891e+00 2.759250436500642500e+00 3.735257752005606058e+00
2.700000000000000000e+02 3.172305849925517229e+00 2.720543650541185965e+00 3.699085807158346118e+00
2.710000000000000000e+02 3.137204507433316358e+00 2.679593630116877012e+00 3.672964441638351563e+00
2.720000000000000000e+02 3.115701422508522889e+00 2.657947607408094104e+00 3.652289957546614563e+00
2.730000000000000000e+02 3.090909507362308961e+00 2.646412838747244312e+00 3.610064704502129018e+00
2.740000000000000000e+02 3.069273590694876042e+00 2.631319896987370566e+00 3.580119766252136682e+00
2.750000000000000000e+02 3.047645822104099622e+00 2.602843065394040423e+00 3.568461418392297801e+00
2.760000000000000000e+02 3.035136499002704991e+00 2.588388753121481756e+00 3.558991498656864927e+00
2.770000000000000000e+02 3.008306906497022926e+00 2.558164046857789309e+00 3.537658366668766430e+00
2.780000000000000000e+02 2.985726462796150393e+00 2.535518723743836578e+00 3.515873271674506029e+00
2.790000000000000000e+02 2.931785211209568143e+00 2.474549448270019436e+00 3.473506876444207414e+00
2.800000000000000000e+02 2.919245638444027957e+00 2.460121594580702897e+00 3.464054425743515964e+00
2.810000000000000000e+02 2.883393547979365756e+00 2.428308765125175128e+00 3.423764914879127819e+00
2.820000000000000000e+02 2.868633048066430824e+00 2.413939654032374094e+00 3.408973190656462204e+00
2.830000000000000000e+02 2.841585396651769901e+00 2.385879101761619214e+00 3.384332240683399995e+00
2.840000000000000000e+02 2.829241264122717592e+00 2.373023136621186246e+00 3.373168178213390878e+00
2.850000000000000000e+02 2.801018164941952993e+00 2.341672480373881982e+00 3.350469728833343819e+00
2.860000000000000000e+02 2.750444698289295609e+00 2.281717211723295335e+00 3.315461705543333526e+00
2.870000000000000000e+02 2.733138121221799999e+00 2.267536156346432463e+00 3.294343937479673912e+00
2.880000000000000000e+02 2.703324166856439170e+00 2.239694834626326791e+00 3.262927358730695282e+00
2.890000000000000000e+02 2.690662472102578029e+00 2.228744296236001787e+00 3.248315453238763695e+00
2.900000000000000000e+02 2.669232787210140678e+00 2.211086779951290993e+00 3.222308476049307924e+00
2.910000000000000000e+02 2.660435808010114922e+00 2.201880681726579247e+00 3.214487845450538117e+00
2.920000000000000000e+02 2.623976044470812230e+00 2.170546415054506628e+00 3.172127642238781409e+00
2.930000000000000000e+02 2.598765209665975018e+00 2.147549195291461377e+00 3.144785055344753388e+00
2.940000000000000000e+02 2.590720310347531807e+00 2.136655216136719382e+00 3.141279732807269465e+00
2.950000000000000000e+02 2.558148777045672340e+00 2.105433346111115434e+00 3.108208187919001109e+00
2.960000000000000000e+02 2.541351738552328321e+00 2.087279557092743598e+00 3.094203954183590621e+00
2.970000000000000000e+02 2.524049525173917008e+00 2.077173441117151409e+00 3.067065021832890537e+00
2.980000000000000000e+02 2.485192444825558233e+00 2.038262272875994707e+00 3.030121084026847988e+00
2.990000000000000000e+02 2.468061058879917002e+00 2.020840453870388131e+00 3.014253489776061112e+00
3.000000000000000000e+02 2.427571285669292145e+00 1.981938887254180326e+00 2.973402653787417194e+00
3.010000000000000000e+02 2.418253914740116972e+00 1.975299706183742954e+00 2.960539090776295179e+00
3.020000000000000000e+02 2.402602074268339827e+00 1.956937688412128562e+00 2.949760108081095122e+00
3.030000000000000000e+02 2.390842300635375839e+00 1.943755650956531245e+00 2.940764135499502441e+00
3.040000000000000000e+02 2.363795516414229692e+00 1.920883407231308571e+00 2.908833103761188976e+00
3.050000000000000000e+02 2.340450045433747572e+00 1.897411134776491037e+00 2.886937003147758141e+00
3.060000000000000000e+02 2.315387105613286867e+00 1.867343476248247702e+00 2.870932700400305126e+00
3.070000000000000000e+02 2.304374587676807806e+00 1.856104445433580885e+00 2.860907021366582370e+00
3.080000000000000000e+02 2.296115821188050798e+00 1.846333184763314650e+00 2.855469374551660167e+00
3.090000000000000000e+02 2.283380870252597283e+00 1.832995991433939098e+00 2.844429678515974391e+00
3.100000000000000000e+02 2.266042418790280788e+00 1.818824671173950858e+00 2.823223329405676107e+00
3.110000000000000000e+02 2.239654971404532624e+00 1.794719928017244559e+00 2.794895355331922016e+00
3.120000000000000000e+02 2.219076915116269255e+00 1.776501777599203802e+00 2.771909613204400102e+00
3.130000000000000000e+02 2.202924499683866166e+00 1.760488994688683695e+00 2.756550234592958226e+00
3.140000000000000000e+02 2.168263966564517808e+00 1.728306905375065039e+00 2.720216307694401259e+00
3.150000000000000000e+02 2.139503589521536409e+00 1.706628180043391119e+00 2.682175100061430228e+00
3.160000000000000000e+02 2.124023177781269478e+00 1.689705357825634469e+00 2.669977010404671169e+00
3.170000000000000000e+02 2.100661444971825276e+00 1.670440818776526948e+00 2.641685031154319852e+00
3.180000000000000000e+02 2.093212240837066140e+00 1.662211843687433133e+00 2.635968154017105380e+00
3.190000000000000000e+02 2.060193671882667221e+00 1.626539613696548203e+00 2.609464860200591652e+00
3.200000000000000000e+02 2.053388848327972305e+00 1.618592958734546672e+00 2.604982148034401312e+00
3.210000000000000000e+02 2.025071328670082771e+00 1.590928113745000427e+00 2.577686477956679933e+00
3.220000000000000000e+02 2.010262662069909112e+00 1.578936035852987807e+00 2.559417151011596392e+00
3.230000000000000000e+02 1.997088130637572956e+00 1.568691604607424850e+00 2.542476156447326829e+00
3.240000000000000000e+02 1.968710026449891348e+00 1.540097269019189641e+00 2.516606740503244843e+00
3.250000000000000000e+02 1.941797952485593726e+00 1.510156690171121863e+00 2.496813286209382809e+00
3.260000000000000000e+02 1.938870563560433524e+00 1.507885209169289809e+00 2.493040610373880472e+00
3.270000000000000000e+02 1.926006168036800803e+00 1.491801363903529909e+00 2.486590942382114200e+00
3.280000000000000000e+02 1.899435436187282944e+00 1.465206542129433354e+00 2.462352489226916852e+00
3.290000000000000000e+02 1.884655321737730205e+00 1.452672166288209610e+00 2.445097912786501571e+00
3.300000000000000000e+02 1.854257944311558548e+00 1.423096748582536097e+00 2.416049736229944234e+00
3.310000000000000000e+02 1.835656536768535574e+00 1.409356514822590833e+00 2.390903143059740277e+00
3.320000000000000000e+02 1.801647682874711665e+00 1.386751131440184803e+00 2.340675482151445941e+00
3.330000000000000000e+02 1.791893051343949939e+00 1.376630878636392330e+00 2.332419501322850586e+00
3.340000000000000000e+02 1.785889423755092409e+00 1.371921605523616305e+00 2.324769156662569891e+00
3.350000000000000000e+02 1.761260260187540450e+00 1.355107687661261773e+00 2.289144790750610170e+00
3.360000000000000000e+02 1.742194627032998211e+00 1.333304291022651800e+00 2.276481174552134501e+00
3.370000000000000000e+02 1.735407168354311080e+00 1.325841476886731263e+00 2.271491797833397719e+00
3.380000000000000000e+02 1.731267852848770161e+00 1.320484008926399389e+00 2.269840723587780218e+00
3.390000000000000000e+02 1.717334163500652711e+00 1.309665490788590514e+00 2.251900695154347432e+00
3.400000000000000000e+02 1.683832512038240470e+00 1.284711451738969723e+00 2.206948435587769541e+00
3.410000000000000000e+02 1.665878686898754513e+00 1.266932425039568599e+00 2.190449738767121346e+00
3.420000000000000000e+02 1.632764411663482962e+00 1.231856303546635445e+00 2.164148217871966651e+00
3.430000000000000000e+02 1.605479111800422576e+00 1.203309552078357658e+00 2.142061595019755238e+00
3.440000000000000000e+02 1.592227058867398792e+00 1.189639662296523293e+00 2.131054543100480370e+00
3.450000000000000000e+02 1.590057696620652106e+00 1.186904699466049706e+00 2.130148679771818987e+00
3.460000000000000000e+02 1.575620958989484732e+00 1.178121298244088067e+00 2.107237523086176623e+00
3.470000000000000000e+02 1.566025548598337425e+00 1.170283755495255429e+00 2.095590926001421384e+00
3.480000000000000000e+02 1.545303829294389697e+00 1.154425081601319070e+00 2.068530875576201300e+00
3.490000000000000000e+02 1.535487747799441305e+00 1.147722605253017170e+00 2.054261729141805048e+00
3.500000000000000000e+02 1.512565922023255238e+00 1.128871708314819200e+00 2.026674644793227564e+00
3.510000000000000000e+02 1.498479654338181088e+00 1.113854943854068580e+00 2.015918937070912520e+00
3.520000000000000000e+02 1.471439879089551095e+00 1.093032253846597968e+00 1.980852175364021139e+00
3.530000000000000000e+02 1.462794444992957521e+00 1.084923688091451455e+00 1.972274743181648970e+00
3.540000000000000000e+02 1.441774708337042465e+00 1.064089259398606657e+00 1.953514981229295566e+00
3.550000000000000000e+02 1.427751578649756992e+00 1.047756696795526743e+00 1.945561003400285260e+00
3.560000000000000000e+02 1.413003427327435890e+00 1.033555108210008067e+00 1.931758325975391877e+00
3.570000000000000000e+02 1.390397528069202915e+00 1.013089646926143228e+00 1.908227264908458398e+00
3.580000000000000000e+02 1.375962547839466810e+00 9.988873537187085150e-01 1.895381822593412924e+00
3.590000000000000000e+02 1.340629445424887267e+00 9.673166483603768961e-01 1.858013415758617004e+00
3.600000000000000000e+02 1.331051193389616083e+00 9.599120107069994967e-01 1.845687166805029644e+00
3.610000000000000000e+02 1.319829550992340339e+00 9.526206529460088390e-01 1.828587316772535054e+00
3.620000000000000000e+02 1.319142738202088161e+00 9.524030443613136221e-01 1.827102059420912861e+00
3.630000000000000000e+02 1.309016856874397838e+00 9.426202047478515755e-01 1.817831957081475158e+00
3.640000000000000000e+02 1.295558465599061071e+00 9.301357231613349708e-01 1.804544966922270621e+00
3.650000000000000000e+02 1.286994141337643338e+00 9.241380986731979608e-01 1.792322946338296807e+00
3.660000000000000000e+02 1.280303016480086598e+00 9.196923881632459441e-01 1.782308775308743876e+00
3.670000000000000000e+02 1.254472981818600896e+00 8.980091583875842165e-01 1.752434757946684130e+00
3.680000000000000000e+02 1.245932607238714906e+00 8.888714724714142923e-01 1.746425788043934224e+00
3.690000000000000000e+02 1.231901195297104845e+00 8.742599237882453522e-01 1.735845958028849445e+00
3.700000000000000000e+02 1.219889018154036275e+00 8.609792588386987466e-01 1.728414710733019000e+00
3.710000000000000000e+02 1.202469523531835005e+00 8.475554465867283227e-01 1.706003968054164766e+00
3.720000000000000000e+02 1.182208837316572669e+00 8.350238214503132861e-01 1.673745944878490599e+00
3.730000000000000000e+02 1.150077143612325381e+00 8.091954457775742959e-01 1.634558675733146949e+00
3.740000000000000000e+02 1.142418583886940731e+00 8.047156351452313672e-01 1.621840267307222305e+00
3.750000000000000000e+02 1.129575202525654909e+00 7.938924178164934453e-01 1.607195269190497600e+00
3.760000000000000000e+02 1.113356004631057328e+00 7.816685078458238678e-01 1.585789347538255623e+00
3.770000000000000000e+02 1.096980934940921859e+00 7.631440737569893384e-01 1.576854506252840959e+00
3.780000000000000000e+02 1.087537918734878817e+00 7.535142406197889997e-01 1.569630221869930731e+00
3.790000000000000000e+02 1.064870601667545769e+00 7.394827164629980132e-01 1.533435972269327596e+00
3.800000000000000000e+02 1.061279277346339089e+00 7.356088063908663432e-01 1.531131349624299975e+00
3.810000000000000000e+02 1.055863289196816712e+00 7.305244111171719235e-01 1.526091761627258681e+00
3.820000000000000000e+02 1.041060918453964756e+00 7.160021714879103438e-01 1.513693504141156998e+00
3.830000000000000000e+02 1.036098450354424161e+00 7.111665036448088228e-01 1.509491790354340557e+00
3.840000000000000000e+02 1.013555245749217182e+00 6.962383799206091073e-01 1.475492109904795290e+00
3.850000000000000000e+02 1.002439720926822542e+00 6.844438730580505448e-01 1.468177937808228917e+00
3.860000000000000000e+02 9.822470077817276879e-01 6.667417346077156859e-01 1.447050835753986187e+00
3.870000000000000000e+02 9.621535985648191902e-01 6.471567119099407295e-01 1.430471986451495647e+00
3.880000000000000000e+02 9.585223878351895044e-01 6.447642352637362739e-01 1.424962982950595869e+00
3.890000000000000000e+02 9.514284294402532982e-01 6.383159790321049076e-01 1.418131593258482592e+00
3.900000000000000000e+02 9.402598254372541708e-01 6.283447371962659345e-01 1.407011926727011142e+00
3.910000000000000000e+02 9.399859679623178144e-01 6.280664482104020285e-01 1.406815508906246848e+00
3.920000000000000000e+02 9.268932058187371315e-01 6.187584352056603176e-01 1.388475641075311628e+00
3.930000000000000000e+02 8.973769798373755213e-01 5.972317594048350831e-01 1.348363397058033319e+00
3.940000000000000000e+02 8.884363184169382643e-01 5.879648091556415324e-01 1.342459751997335582e+00
3.950000000000000000e+02 8.824318679295301004e-01 5.824920762615399816e-01 1.336818187356711984e+00
3.960000000000000000e+02 8.655866127651108410e-01 5.668971210791057258e-01 1.321651065667746927e+00
3.970000000000000000e+02 8.593696380621084208e-01 5.618859584448614441e-01 1.314352429925459420e+00
3.980000000000000000e+02 8.424300812989844456e-01 5.468840356327382413e-01 1.297694567105643459e+00
3.990000000000000000e+02 8.367317568882789436e-01 5.412776671779222504e-01 1.293458192420140707e+00
4.000000000000000000e+02 8.179297260567721661e-01 5.269762199683590831e-01 1.269524148181630174e+00
4.010000000000000000e+02 8.043614693433616125e-01 5.155385819269603376e-01 1.254993119905574606e+00
4.020000000000000000e+02 7.958324166356052221e-01 5.064546638576364890e-01 1.250554650921530175e+00
4.030000000000000000e+02 7.907627208599938839e-01 5.032645177892081101e-01 1.242499040959230250e+00
4.040000000000000000e+02 7.787800961364317320e-01 4.924577935633604464e-01 1.231574453822176674e+00
4.050000000000000000e+02 7.588874636795805984e-01 4.784621411450576955e-01 1.203669283324603434e+00
4.060000000000000000e+02 7.495257122790598414e-01 4.711806583487150313e-01 1.192300200386534170e+00
4.070000000000000000e+02 7.419825352662781093e-01 4.666338457230199133e-01 1.179807439357831500e+00
4.080000000000000000e+02 7.184985279068563102e-01 4.464783928044092631e-01 1.156248864277002353e+00
4.090000000000000000e+02 7.136706285872020938e-01 4.437989102968010191e-01 1.147649879913919646e+00
4.100000000000000000e+02 7.063488218155239418e-01 4.381509299216646003e-01 1.138714137088286948e+00
4.110000000000000000e+02 6.989578633742319358e-01 4.323977915876673350e-01 1.129844102530808359e+00
4.120000000000000000e+02 6.875526133155261954e-01 4.223316644607215120e-01 1.119330222801646180e+00
4.130000000000000000e+02 6.734742590770073090e-01 4.119214243137029330e-01 1.101102178394841147e+00
4.140000000000000000e+02 6.643129452842292393e-01 4.060254314535119979e-01 1.086906521328911968e+00
4.150000000000000000e+02 6.540597299031728484e-01 3.983195308184393491e-01 1.073997374424522144e+00
4.160000000000000000e+02 6.493518685999785101e-01 3.934248415287866507e-01 1.071762137885823529e+00
4.170000000000000000e+02 6.401256891253372938e-01 3.867773407231784311e-01 1.059423225548931979e+00
4.180000000000000000e+02 6.256431214333517676e-01 3.735219694071064689e-01 1.047941881486076143e+00
4.190000000000000000e+02 6.207023693988241719e-01 3.710364026474199939e-01 1.038365585231865396e+00
4.200000000000000000e+02 6.062616349188590936e-01 3.605801397507460426e-01 1.019338364638058492e+00
4.210000000000000000e+02 5.804313203361974871e-01 3.475806000624990788e-01 9.692730767098128863e-01
4.220000000000000000e+02 5.737078189012778662e-01 3.414845609906446700e-01 9.638522471224654220e-01
4.230000000000000000e+02 5.628374739062181886e-01 3.344759322231093401e-01 9.471115602476993800e-01
4.240000000000000000e+02 5.564079382667650453e-01 3.281249795629780919e-01 9.435118111964763132e-01
4.250000000000000000e+02 5.502234181575291760e-01 3.223278612294221412e-01 9.392480337697861614e-01
4.260000000000000000e+02 5.364904316948904128e-01 3.129557568152797620e-01 9.196890519897196192e-01
4.270000000000000000e+02 5.275746897567976657e-01 3.085649880392196676e-01 9.020305739826969260e-01
4.280000000000000000e+02 5.230589644604011212e-01 3.038490180538102048e-01 9.004165359979395822e-01
4.290000000000000000e+02 5.145456587944903237e-01 2.969793179107366177e-01 8.915005827571952368e-01
4.300000000000000000e+02 5.036039388985359411e-01 2.905228471736094886e-01 8.729672373152975728e-01
4.310000000000000000e+02 4.995704769104776233e-01 2.876034081083791993e-01 8.677597495872334532e-01
4.320000000000000000e+02 4.915018148906845630e-01 2.806959562842541445e-01 8.606252731200747519e-01
4.330000000000000000e+02 4.822003128947943695e-01 2.769441095211860882e-01 8.395814670253897161e-01
4.340000000000000000e+02 4.811657980813395241e-01 2.759073821750666622e-01 8.391240691644479277e-01
4.350000000000000000e+02 4.750119115540203940e-01 2.708268930202964997e-01 8.331385173823734336e-01
4.360000000000000000e+02 4.703195197298832286e-01 2.670418664999058000e-01 8.283362213506174632e-01
4.370000000000000000e+02 4.585204878710684717e-01 2.598465845554990827e-01 8.090967913131008604e-01
4.380000000000000000e+02 4.546814108225291085e-01 2.562839183172366253e-01 8.066646815180261720e-01
4.390000000000000000e+02 4.484521905831967414e-01 2.522602700267299602e-01 7.972296518098467288e-01
4.400000000000000000e+02 4.440035434737468201e-01 2.481358079670509809e-01 7.944808459221683883e-01
4.410000000000000000e+02 4.409065870270305609e-01 2.457690384845621911e-01 7.909809131471843280e-01
4.420000000000000000e+02 4.357100652144864084e-01 2.406240022915904775e-01 7.889622777496574368e-01
4.430000000000000000e+02 4.305381523509385633e-01 2.374122905723829446e-01 7.807645517545183100e-01
4.440000000000000000e+02 4.223889861378403721e-01 2.340509696003435225e-01 7.622803525027177507e-01
4.450000000000000000e+02 4.139195866630799303e-01 2.295024199561521705e-01 7.465255671642524460e-01
4.460000000000000000e+02 4.028303340059063986e-01 2.216200506821918714e-01 7.322093713804451731e-01
4.470000000000000000e+02 3.976312283533239844e-01 2.190483636781506704e-01 7.218067786805579811e-01
4.480000000000000000e+02 3.879340824318927572e-01 2.117458541655026505e-01 7.107239615404600253e-01
4.490000000000000000e+02 3.704020067534620209e-01 2.007982735521281481e-01 6.832610867611598193e-01
4.500000000000000000e+02 3.671808631778804011e-01 1.989245439432567597e-01 6.777534014229600334e-01
4.510000000000000000e+02 3.647978487770427991e-01 1.968059454024799759e-01 6.761862310623124594e-01
4.520000000000000000e+02 3.532105863139702873e-01 1.921323528184236684e-01 6.493321736509519715e-01
4.530000000000000000e+02 3.470645116454162959e-01 1.881096890231682139e-01 6.403379638187366441e-01
4.540000000000000000e+02 3.378245269202646006e-01 1.831191753578448600e-01 6.232302584690041503e-01
4.550000000000000000e+02 3.244763082066949300e-01 1.776328965800697823e-01 5.927104529311544301e-01
4.560000000000000000e+02 3.223521724835244906e-01 1.759777270283379991e-01 5.904776977152054185e-01
4.570000000000000000e+02 3.116898587757549466e-01 1.694216060809183022e-01 5.734249031805866981e-01
4.580000000000000000e+02 3.064005837638331120e-01 1.654278097198592923e-01 5.675062608263951036e-01
4.590000000000000000e+02 3.053616284449959251e-01 1.645092785899487375e-01 5.668113368790672624e-01
4.600000000000000000e+02 2.969943122993021212e-01 1.584862594329930485e-01 5.565505921693366664e-01
4.610000000000000000e+02 2.933035193761083237e-01 1.551366633079730439e-01 5.545236866905717266e-01
4.620000000000000000e+02 2.900029664555567321e-01 1.528633376408637112e-01 5.501758750722222091e-01
4.630000000000000000e+02 2.747657641827904174e-01 1.468197457298491548e-01 5.142102977474646286e-01
4.640000000000000000e+02 2.605036942893864116e-01 1.399748099426983139e-01 4.848170521981699510e-01
4.650000000000000000e+02 2.538624068403533274e-01 1.374323333264005631e-01 4.689298365743242991e-01
4.660000000000000000e+02 2.513668807407535288e-01 1.350228542583820635e-01 4.679601026091753102e-01
4.670000000000000000e+02 2.375297066312227479e-01 1.270300443108777766e-01 4.441497429870877589e-01
4.680000000000000000e+02 2.337561646018024852e-01 1.257263032325589558e-01 4.346102850751324409e-01
4.690000000000000000e+02 2.218194708739412435e-01 1.196998754552118932e-01 4.110603914304479245e-01
4.700000000000000000e+02 2.152615500573623331e-01 1.170216991383095095e-01 3.959738687295196735e-01
4.710000000000000000e+02 2.100381400067388160e-01 1.136130085600734196e-01 3.883007836568632687e-01
4.720000000000000000e+02 2.064354020621595454e-01 1.106676468610698766e-01 3.850770883207109696e-01
4.730000000000000000e+02 2.054247567372666783e-01 1.096835869552866410e-01 3.847369679637489548e-01
4.740000000000000000e+02 2.046255873410094961e-01 1.089164648172751410e-01 3.844380284000173953e-01
4.750000000000000000e+02 2.043191428486799965e-01 1.086228488413807924e-01 3.843234879190139397e-01
4.760000000000000000e+02 2.012988763497907119e-01 1.058813608277778401e-01 3.827041634419343641e-01
4.770000000000000000e+02 1.999024999718587436e-01 1.046719220254436616e-01 3.817739153130793595e-01
4.780000000000000000e+02 1.985494912593958883e-01 1.033805627670727062e-01 3.813279733075801703e-01
4.790000000000000000e+02 1.902165731910051283e-01 9.796344861108093049e-02 3.693453551249963329e-01
4.800000000000000000e+02 1.787211172572139017e-01 9.057722646615609663e-02 3.526409341491765215e-01
4.810000000000000000e+02 1.779659126161705629e-01 9.000798413259755715e-02 3.518784067716508313e-01
4.820000000000000000e+02 1.773680456463150035e-01 8.944115617293589560e-02 3.517331949015281567e-01
4.830000000000000000e+02 1.688947042957972544e-01 8.609479286231898343e-02 3.313257421361365807e-01
4.840000000000000000e+02 1.656349655008559074e-01 8.465852383657633540e-02 3.240659127181305665e-01
4.850000000000000000e+02 1.655694662334592782e-01 8.459516160718183464e-02 3.240521990622372006e-01
4.860000000000000000e+02 1.619794261074767594e-01 8.285319246152984818e-02 3.166725831873040131e-01
4.870000000000000000e+02 1.587041956045242286e-01 8.035983385902896459e-02 3.134279962134237651e-01
4.880000000000000000e+02 1.558463101815739105e-01 7.900498433463311321e-02 3.074245581055608523e-01
4.890000000000000000e+02 1.535997876555038055e-01 7.777651637641297411e-02 3.033421380514644827e-01
4.900000000000000000e+02 1.502599990357169624e-01 7.628719444689389950e-02 2.959614319796622928e-01
4.910000000000000000e+02 1.484792992478226048e-01 7.522184446983382067e-02 2.930811183972708567e-01
4.920000000000000000e+02 1.435676832273620751e-01 7.177401325779192431e-02 2.871746852616541834e-01
4.930000000000000000e+02 1.372978898628584576e-01 6.958129659497477859e-02 2.709163450994820921e-01
4.940000000000000000e+02 1.336144901695916487e-01 6.661143291332485838e-02 2.680145314770528975e-01
4.950000000000000000e+02 1.334093606498554518e-01 6.641749926974117868e-02 2.679724124619627945e-01
4.960000000000000000e+02 1.296420667349126865e-01 6.489390662847482893e-02 2.589929677607786251e-01
4.970000000000000000e+02 1.233719046475301589e-01 6.157759022541479943e-02 2.471780204558459426e-01
4.980000000000000000e+02 1.228527121000860811e-01 6.108245459865967869e-02 2.470887748292587838e-01
4.990000000000000000e+02 1.223612728842426722e-01 6.062357465312680910e-02 2.469712679847701486e-01
5.000000000000000000e+02 1.188823520945447437e-01 5.891410354824220402e-02 2.398918559111807569e-01
5.010000000000000000e+02 1.176661410069740066e-01 5.794864415422897042e-02 2.389239807341151101e-01
5.020000000000000000e+02 1.151407799954579925e-01 5.612878132065704517e-02 2.361960995059649571e-01
5.030000000000000000e+02 1.124152578783072648e-01 5.392997050144641979e-02 2.343259246453210931e-01
5.040000000000000000e+02 1.095679070385555953e-01 5.180737157631903900e-02 2.317262174770715610e-01
5.050000000000000000e+02 1.035051116830637136e-01 4.937844047143358228e-02 2.169632747053111266e-01
5.060000000000000000e+02 1.030392562471846019e-01 4.910593073110427337e-02 2.162078626736624321e-01
5.070000000000000000e+02 9.877833404312280630e-02 4.738910056666689047e-02 2.058945867227085502e-01
5.080000000000000000e+02 9.715078133374198399e-02 4.628703184786496505e-02 2.039075295382522524e-01
5.090000000000000000e+02 9.684843150049224358e-02 4.600405513927892376e-02 2.038867803220478225e-01
5.100000000000000000e+02 9.490477071560873834e-02 4.447553514985368162e-02 2.025139320805204868e-01
5.110000000000000000e+02 9.371973432691724226e-02 4.383251009434318418e-02 2.003852524850383288e-01
5.120000000000000000e+02 9.057398098024374566e-02 4.185974215341467519e-02 1.959793732255550591e-01
5.130000000000000000e+02 8.901850124335521086e-02 4.061149054645623452e-02 1.951244206254505176e-01
5.140000000000000000e+02 8.691208013680919164e-02 3.971221149526659583e-02 1.902112571748235947e-01
5.150000000000000000e+02 8.397644161253201012e-02 3.760831941823974955e-02 1.875128390470648942e-01
5.160000000000000000e+02 8.292028771295527345e-02 3.709834756908524794e-02 1.853390936508716447e-01
5.170000000000000000e+02 7.834297535284108494e-02 3.476752880130098283e-02 1.765331617962504485e-01
5.180000000000000000e+02 7.658680972818984745e-02 3.336699476716505075e-02 1.757886637760368298e-01
5.190000000000000000e+02 7.498621773847111149e-02 3.234131308732919596e-02 1.738622311202440152e-01
5.200000000000000000e+02 7.247186615304178348e-02 3.093081994609612334e-02 1.698038200363742589e-01
5.210000000000000000e+02 7.173269170559008756e-02 3.040754810364066155e-02 1.692204528228028193e-01
5.220000000000000000e+02 7.032409913591604333e-02 2.991985033644082442e-02 1.652908976371052496e-01
5.230000000000000000e+02 6.930688343758557857e-02 2.959428421280128896e-02 1.623098587987912289e-01
5.240000000000000000e+02 6.858531602009521055e-02 2.936932304816807643e-02 1.601652706077520416e-01
5.250000000000000000e+02 6.684353276974962232e-02 2.884647650619533502e-02 1.548909403954756570e-01
5.260000000000000000e+02 6.542389697653835934e-02 2.839303401367552354e-02 1.507512826397877925e-01
5.270000000000000000e+02 6.384181538259869892e-02 2.794765669176243680e-02 1.458361048404873961e-01
5.280000000000000000e+02 6.043258740875455393e-02 2.552912814652006160e-02 1.430561043822636547e-01
5.290000000000000000e+02 5.985718364791094148e-02 2.508387381062217314e-02 1.428360890869459221e-01
5.300000000000000000e+02 5.308439475594413370e-02 2.173643936586963643e-02 1.296418847251327722e-01
5.310000000000000000e+02 5.199411946368658055e-02 2.120700024300211858e-02 1.274762308590143833e-01
5.320000000000000000e+02 5.143965951118910362e-02 2.077049708620619731e-02 1.273940897824884511e-01
5.330000000000000000e+02 5.091975194915817488e-02 2.038202895499575604e-02 1.272111399845834712e-01
5.340000000000000000e+02 4.936772115813634065e-02 1.988593656183464467e-02 1.225575614590341256e-01
5.350000000000000000e+02 4.372260968392371189e-02 1.792073931630483799e-02 1.066734225542495668e-01
5.360000000000000000e+02 4.327860428195642178e-02 1.758601454543231787e-02 1.065072238940384941e-01
5.370000000000000000e+02 4.315407705183924719e-02 1.748909809593791886e-02 1.064820127361866819e-01
5.380000000000000000e+02 4.283892012812058614e-02 1.725882967430976411e-02 1.063324172249755090e-01
5.390000000000000000e+02 4.240146011029788387e-02 1.693356485824797780e-02 1.061727896361688156e-01
5.400000000000000000e+02 4.201574741257971257e-02 1.664673874160223568e-02 1.060461786563598463e-01
5.410000000000000000e+02 4.081330549031186861e-02 1.575750565114404991e-02 1.057099988997676626e-01
5.420000000000000000e+02 3.544785700149974406e-02 1.391773840966350866e-02 9.028410572268794065e-02
5.430000000000000000e+02 3.533631657600239118e-02 1.382465832273447638e-02 9.032087737792862669e-02
5.440000000000000000e+02 3.395472474985879174e-02 1.281331434315805679e-02 8.997854122374675245e-02
5.450000000000000000e+02 3.394919923489939095e-02 1.280879709824929262e-02 8.998098102814228172e-02
5.460000000000000000e+02 3.375183095360522606e-02 1.266508734167871852e-02 8.994695906848348965e-02
5.470000000000000000e+02 3.336704405163125331e-02 1.238162921266196259e-02 8.992028509502877909e-02
5.480000000000000000e+02 3.208614189318463594e-02 1.174267691345175744e-02 8.767340779087741398e-02
5.490000000000000000e+02 2.966695194648880096e-02 1.096474271753834252e-02 8.026891833836576062e-02
5.500000000000000000e+02 2.842845670868731495e-02 1.063717831994196068e-02 7.597664780354256020e-02
5.510000000000000000e+02 2.778417211333327613e-02 1.015926462393741854e-02 7.598583643587962511e-02
5.520000000000000000e+02 2.744102242680534348e-02 1.005933640390266511e-02 7.485679786355418919e-02
5.530000000000000000e+02 2.490888266015144764e-02 9.386276448631809474e-03 6.610208411959071773e-02
5.540000000000000000e+02 2.338348883339082945e-02 8.269457980552466503e-03 6.612132878686978465e-02
5.550000000000000000e+02 2.338092711241214830e-02 8.267449246347381361e-03 6.612290397518333362e-02
5.560000000000000000e+02 2.337000064537066851e-02 8.258882008937302663e-03 6.612964437239868265e-02
5.570000000000000000e+02 2.336396476171511208e-02 8.254151944856224013e-03 6.613336573321024203e-02
5.580000000000000000e+02 2.335637965473678218e-02 8.248205456557732365e-03 6.613807978588680248e-02
5.590000000000000000e+02 2.027193423882365023e-02 7.195331567094223266e-03 5.711360400159432027e-02
5.600000000000000000e+02 1.922604592413302421e-02 6.817998066769528735e-03 5.421545125958265876e-02
5.610000000000000000e+02 1.897407311897534449e-02 6.672231205355194476e-03 5.395728050240091583e-02
5.620000000000000000e+02 1.876429130968559206e-02 6.518974086834120052e-03 5.401135572326470208e-02
5.630000000000000000e+02 1.868457841069195297e-02 6.462072719307742838e-03 5.402499871940392995e-02
5.640000000000000000e+02 1.868456868370791529e-02 6.462065186623250183e-03 5.402500544545383449e-02
5.650000000000000000e+02 1.866106528890063704e-02 6.444600111493592985e-03 5.403521579183067497e-02
5.660000000000000000e+02 1.740553236155630706e-02 5.948068402484078983e-03 5.093293087595667651e-02
5.670000000000000000e+02 1.628239481525024096e-02 5.481706917983079561e-03 4.836383719274684606e-02
5.680000000000000000e+02 1.540631330164800306e-02 5.219227300335348499e-03 4.547694052973809409e-02
5.690000000000000000e+02 1.453703828146528897e-02 4.874526528818499960e-03 4.335302736530780715e-02
5.700000000000000000e+02 1.355417631472909459e-02 4.521057209694006283e-03 4.063556089864150955e-02
5.710000000000000000e+02 1.273105599172717241e-02 4.289676634144750679e-03 3.778368406009388614e-02
5.720000000000000000e+02 1.273025260991307930e-02 4.289064793479012080e-03 3.778430481129352314e-02
5.730000000000000000e+02 1.273014582269747438e-02 4.288983447141721771e-03 3.778438752780455961e-02
5.740000000000000000e+02 1.257552692066896474e-02 4.179201861122772491e-03 3.784068886540533500e-02
5.750000000000000000e+02 1.207125101973594364e-02 3.965722625875435330e-03 3.674364420514893842e-02
5.760000000000000000e+02 1.187957384321308880e-02 3.830583329506738119e-03 3.684145796001389583e-02
5.770000000000000000e+02 1.088908067464982796e-02 3.530959828796175533e-03 3.358069298099537747e-02
5.780000000000000000e+02 1.079377816384019008e-02 3.484596434528936231e-03 3.343447347180192319e-02
5.790000000000000000e+02 1.050370582342750360e-02 3.406167566419658014e-03 3.239060729507044212e-02
5.800000000000000000e+02 1.032892159652704263e-02 3.282846194339071599e-03 3.249820888080981462e-02
5.810000000000000000e+02 1.032613519754221540e-02 3.280864339291447891e-03 3.250029781510211518e-02
5.820000000000000000e+02 9.737168124518649770e-03 3.122041826233718908e-03 3.036872930031153661e-02
5.830000000000000000e+02 9.262506479555919492e-03 2.980928326149860034e-03 2.878097588969077275e-02
5.840000000000000000e+02 9.261136942530046740e-03 2.979914954446788704e-03 2.878225009083103247e-02
5.850000000000000000e+02 9.223673284134955089e-03 2.953460624132270805e-03 2.880558086920844210e-02
5.860000000000000000e+02 8.532592872079573787e-03 2.664128012136401241e-03 2.732794399856175796e-02
5.870000000000000000e+02 8.511663705309346559e-03 2.649426151616884276e-03 2.734494750422345258e-02
5.880000000000000000e+02 8.495591821808114869e-03 2.638195116511201158e-03 2.735774922448444557e-02
5.890000000000000000e+02 8.413704309866473774e-03 2.580646857490072679e-03 2.743126980291919065e-02
5.900000000000000000e+02 8.003819763563438730e-03 2.418191230868962927e-03 2.649134195420465437e-02
5.910000000000000000e+02 7.753426942277474691e-03 2.318937664418224513e-03 2.592377978573914138e-02
5.920000000000000000e+02 7.753016241970528410e-03 2.318647422936009634e-03 2.592427820360235571e-02
5.930000000000000000e+02 7.415370699298540202e-03 2.203868710452082467e-03 2.495054371761357137e-02
5.940000000000000000e+02 6.615632256897352112e-03 1.986636149952077622e-03 2.203050123675466196e-02
5.950000000000000000e+02 6.566330678838809380e-03 1.973270028437807723e-03 2.185037930059385847e-02
5.960000000000000000e+02 6.525031258982008295e-03 1.944747514897679974e-03 2.189283318504838677e-02
5.970000000000000000e+02 6.507575372192049568e-03 1.932691693425557262e-03 2.191168791629706514e-02
5.980000000000000000e+02 6.260533197074963536e-03 1.857039618231072671e-03 2.110578338065413617e-02
5.990000000000000000e+02 6.121984303163931045e-03 1.791473469175508147e-03 2.092059550590745845e-02
6.000000000000000000e+02 5.904248665457335031e-03 1.732370409985540313e-03 2.012280520529423009e-02


==> data/rosenbrock10d_es_avg.dat <==
1.000000000000000000e+00 2.836756198990089160e+03 2.590405064794966620e+03 3.106535669604104896e+03
2.000000000000000000e+00 2.639913491227041050e+03 2.337824502578540432e+03 2.981037812494399077e+03
3.000000000000000000e+00 1.850879278791382148e+03 1.507342588680784047e+03 2.272711014990628428e+03
4.000000000000000000e+00 1.563942515594599854e+03 1.206402104288899409e+03 2.027446888055689215e+03
5.000000000000000000e+00 1.404636512854445755e+03 1.060577120328506226e+03 1.860311424248690855e+03
6.000000000000000000e+00 1.168480922530524595e+03 8.518950536368711255e+02 1.602718152299285066e+03
7.000000000000000000e+00 9.897583031619593612e+02 7.099260417877782174e+02 1.379892328236190679e+03
8.000000000000000000e+00 9.061986318731551364e+02 6.728219508719078021e+02 1.220524923933579657e+03
9.000000000000000000e+00 7.011947665045473741e+02 5.313049556910200408e+02 9.254084595049391737e+02
1.000000000000000000e+01 5.794924213304834666e+02 4.863893062495491790e+02 6.904170426131311160e+02
1.100000000000000000e+01 5.604803496640813592e+02 4.618520679026310631e+02 6.801706524475239348e+02
1.200000000000000000e+01 4.999402312163066426e+02 3.985769399621668185e+02 6.270815236133296366e+02
1.300000000000000000e+01 4.181502213316722418e+02 3.237870090473215328e+02 5.400142770217573798e+02
1.400000000000000000e+01 3.514575867757278615e+02 2.780256021580552783e+02 4.442843908741785981e+02
1.500000000000000000e+01 3.113730794283094383e+02 2.343097318618830798e+02 4.137821925801126781e+02
1.600000000000000000e+01 2.856300298640275628e+02 2.058263741942656111e+02 3.963754124295223278e+02
1.700000000000000000e+01 2.668373858973518509e+02 1.861303115415140041e+02 3.825394688422443323e+02
1.800000000000000000e+01 2.409840396978430306e+02 1.639898728708292595e+02 3.541274005062159631e+02
1.900000000000000000e+01 2.089703712550579553e+02 1.424820658617547338e+02 3.064850007498266677e+02
2.000000000000000000e+01 2.088468218959677927e+02 1.423275438057616213e+02 3.064550532507706180e+02
2.100000000000000000e+01 1.999521733025003130e+02 1.386034096019107835e+02 2.884551810321548828e+02
2.200000000000000000e+01 1.794424793331939441e+02 1.223012435004571330e+02 2.632810793058158083e+02
2.300000000000000000e+01 1.692499071377478117e+02 1.131902889758328001e+02 2.530741049018111823e+02
2.400000000000000000e+01 1.512727323359840170e+02 9.897519650678235337e+01 2.312037798967758988e+02
2.500000000000000000e+01 1.358015873692619948e+02 9.112180297789507222e+01 2.023892255126372959e+02
2.600000000000000000e+01 1.141424271685741303e+02 7.466887435801083939e+01 1.744835956340552912e+02
2.700000000000000000e+01 1.065054686355758804e+02 6.884482290863795129e+01 1.647678702629122824e+02
2.800000000000000000e+01 9.422595695003580829e+01 5.839253525408427947e+01 1.520490748435004775e+02
2.900000000000000000e+01 9.422595695003580829e+01 5.839253525408427947e+01 1.520490748435004775e+02
3.000000000000000000e+01 8.034661605799097117e+01 5.250825201349513804e+01 1.229440795384135612e+02
3.100000000000000000e+01 7.064944037923314113e+01 4.454447222769032066e+01 1.120530377009615250e+02
3.200000000000000000e+01 7.057599256108358077e+01 4.446942712482640303e+01 1.120088799885021587e+02
3.300000000000000000e+01 6.822300265874977754e+01 4.370195779495796984e+01 1.065027364131675824e+02
3.400000000000000000e+01 6.684927963101686998e+01 4.226595345029921447e+01 1.057311103236036445e+02
3.500000000000000000e+01 5.945060573135627635e+01 4.074310452238979252e+01 8.674779605670222793e+01
3.600000000000000000e+01 5.471539985953135954e+01 3.681237271146630263e+01 8.132523826305569514e+01
3.700000000000000000e+01 5.449613143822931249e+01 3.658708306685857536e+01 8.117149804770591004e+01
3.800000000000000000e+01 5.067894751077538729e+01 3.293013470125265485e+01 7.799408487394462952e+01
3.900000000000000000e+01 4.454911796960163883e+01 3.036379398649321359e+01 6.536152605805148141e+01
4.000000000000000000e+01 4.306297572204849899e+01 2.887121524305337772e+01 6.423075240949289366e+01
4.100000000000000000e+01 4.272653364898067707e+01 2.851543361423299672e+01 6.401995152359464214e+01
4.200000000000000000e+01 4.065324695423871049e+01 2.674564628017073886e+01 6.179272957586456272e+01
4.300000000000000000e+01 3.963141306391473506e+01 2.578852176549646202e+01 6.090496057606790714e+01
4.400000000000000000e+01 3.685823111314598322e+01 2.454950518659784109e+01 5.533835368428263024e+01
4.500000000000000000e+01 3.476500427519952297e+01 2.360761511590549944e+01 5.119557889777479431e+01
4.600000000000000000e+01 3.165519104908016246e+01 2.141247088766384010e+01 4.679754735503538399e+01
4.700000000000000000e+01 3.154505935442196574e+01 2.129892036459958504e+01 4.672024462460174732e+01
4.800000000000000000e+01 3.061018268215560312e+01 2.032053273216831712e+01 4.611017320188915392e+01
4.900000000000000000e+01 3.032515171724322656e+01 2.002954397492742800e+01 4.591291882755668041e+01
5.000000000000000000e+01 2.951116702621224164e+01 1.918526665348093729e+01 4.539467681002913935e+01
5.100000000000000000e+01 2.878860236953893903e+01 1.848069266860051485e+01 4.484591791299909858e+01
5.200000000000000000e+01 2.832531332235605959e+01 1.803801919712068624e+01 4.447957206618964676e+01
5.300000000000000000e+01 2.751411337894189302e+01 1.762535429268389819e+01 4.295099108126883181e+01
5.400000000000000000e+01 2.678610705343003318e+01 1.705096192880718320e+01 4.207947528553346928e+01
5.500000000000000000e+01 2.611337900647571431e+01 1.654106115305164337e+01 4.122520053739370383e+01
5.600000000000000000e+01 2.584442600837008897e+01 1.625665984656861340e+01 4.108681377393160261e+01
5.700000000000000000e+01 2.528814719711261461e+01 1.568460146971048808e+01 4.077186085332127163e+01
5.800000000000000000e+01 2.514697600688595358e+01 1.553640854191971421e+01 4.070248285404321820e+01
5.900000000000000000e+01 2.486590495619515906e+01 1.525719499992943362e+01 4.052600948558308147e+01
6.000000000000000000e+01 2.466802218025547333e+01 1.507886303313027021e+01 4.035525204709372105e+01
6.100000000000000000e+01 2.422536240082900960e+01 1.464448881265143143e+01 4.007433724449994372e+01
6.200000000000000000e+01 2.416582000339318270e+01 1.459942142444486990e+01 4.000068492156727018e+01
6.300000000000000000e+01 2.378966102001563598e+01 1.421485927524055448e+01 3.981382864851990888e+01
6.400000000000000000e+01 2.356233523602946889e+01 1.402780409874793044e+01 3.957737346963590142e+01
6.500000000000000000e+01 2.309382512065350923e+01 1.380434156655158340e+01 3.863456696809011959e+01
6.600000000000000000e+01 2.307244575240552109e+01 1.378165946631240146e+01 3.862653509172321975e+01
6.700000000000000000e+01 2.289776118354175338e+01 1.365833821204721943e+01 3.838735423582136264e+01
6.800000000000000000e+01 2.268033167764658486e+01 1.356575955646600029e+01 3.791880895919877048e+01
6.900000000000000000e+01 2.249640901212743671e+01 1.346764203922335668e+01 3.757810142020326083e+01
7.000000000000000000e+01 2.245111394290916706e+01 1.342086677163617026e+01 3.755737433760697996e+01
7.100000000000000000e+01 2.227812966688091123e+01 1.331762671351537186e+01 3.726753062921299886e+01
7.200000000000000000e+01 2.221576152492527356e+01 1.327600809333002729e+01 3.717533588882856321e+01
7.300000000000000000e+01 2.206720407134623585e+01 1.319061642820979152e+01 3.691726601078410397e+01
7.400000000000000000e+01 2.206252886041425398e+01 1.318566384487302479e+01 3.691548529093411446e+01
7.500000000000000000e+01 2.198069005562845035e+01 1.313149129079998367e+01 3.679328757276047668e+01
7.600000000000000000e+01 2.196632462768153005e+01 1.312332702790873462e+01 3.676807082705002472e+01
7.700000000000000000e+01 2.186945989957985148e+01 1.306841515681204591e+01 3.659764941351946277e+01
7.800000000000000000e+01 2.164209717409762135e+01 1.293581865226719074e+01 3.620801919722288176e+01
7.900000000000000000e+01 2.135428271189899618e+01 1.279647696147705993e+01 3.563522925196382118e+01
8.000000000000000000e+01 2.129647135860745522e+01 1.273674247275356031e+01 3.560876678618568292e+01
8.100000000000000000e+01 2.124596491996332048e+01 1.268452942856318977e+01 3.558594963435252367e+01
8.200000000000000000e+01 2.122858554867248060e+01 1.266655808827830398e+01 3.557816111184478558e+01
8.300000000000000000e+01 2.120422649049406516e+01 1.264911797769071988e+01 3.554549984063433499e+01
8.400000000000000000e+01 2.116870038621280514e+01 1.261233930680638160e+01 3.552979864721979197e+01
8.500000000000000000e+01 2.115411631876588672e+01 1.259889313531811261e+01 3.551872632155463094e+01
8.600000000000000000e+01 2.111321381281570098e+01 1.258014554590682721e+01 3.543423213022446561e+01
8.700000000000000000e+01 2.110125581078903778e+01 1.256787727093757567e+01 3.542865570640165629e+01
8.800000000000000000e+01 2.107397181234590633e+01 1.255524790439306670e+01 3.537264188882766547e+01
8.900000000000000000e+01 2.104565678670842743e+01 1.253655569022795824e+01 3.533025182739587677e+01
9.000000000000000000e+01 2.102114127380023234e+01 1.251682272386635475e+01 3.530355827525626466e+01
9.100000000000000000e+01 2.098830148578255006e+01 1.249616451568697961e+01 3.525152047295087954e+01
9.200000000000000000e+01 2.091146779449848481e+01 1.246239675263514890e+01 3.508871479540109561e+01
9.300000000000000000e+01 2.089804073222968128e+01 1.245052614930945190e+01 3.507708037464370676e+01
9.400000000000000000e+01 2.085171757893595412e+01 1.243043074696836392e+01 3.497820267392967963e+01
9.500000000000000000e+01 2.083643098027979335e+01 1.241862547836531760e+01 3.496013763780180028e+01
9.600000000000000000e+01 2.079734271740723628e+01 1.240099972811416329e+01 3.487859637031595383e+01
9.700000000000000000e+01 2.077744616718858950e+01 1.239051311525843957e+01 3.484135525419000601e+01
9.800000000000000000e+01 2.075613742827158603e+01 1.237839677332186916e+01 3.480396119389235565e+01
9.900000000000000000e+01 2.073817984217255272e+01 1.236838870364326404e+01 3.477187800862118650e+01
1.000000000000000000e+02 2.073733838802910867e+01 1.236750616432936845e+01 3.477153742279494253e+01
1.010000000000000000e+02 2.073065138206690250e+01 1.236169918930098888e+01 3.476543961664657445e+01
1.020000000000000000e+02 2.070820096019360079e+01 1.235127966991118775e+01 3.471944595768727027e+01
1.030000000000000000e+02 2.070240343355613533e+01 1.234840182777184658e+01 3.470809533925343970e+01
1.040000000000000000e+02 2.067313498638364067e+01 1.233385035255928663e+01 3.465085905445236847e+01
1.050000000000000000e+02 2.066832500674426143e+01 1.232970633347410860e+01 3.464637737759039027e+01
1.060000000000000000e+02 2.064502579770128676e+01 1.231511488684916422e+01 3.460926626375952964e+01
1.070000000000000000e+02 2.062724008966879552e+01 1.230706965884020576e+01 3.457224550697279142e+01
1.080000000000000000e+02 2.061470350045062716e+01 1.230051336629053615e+01 3.454863937436201837e+01
1.090000000000000000e+02 2.061302612045745519e+01 1.229877418238745435e+01 3.454790205442894546e+01
1.100000000000000000e+02 2.058846876172352935e+01 1.228379520434292793e+01 3.450766142719485430e+01
1.110000000000000000e+02 2.057938390543057849e+01 1.227700460701987595e+01 3.449628435302008000e+01
1.120000000000000000e+02 2.057709288337355957e+01 1.227463099801325264e+01 3.449527334870728623e+01
1.130000000000000000e+02 2.055681419906105845e+01 1.226559724260137507e+01 3.445267292382526847e+01
1.140000000000000000e+02 2.055082839171833697e+01 1.226204568530001993e+01 3.444258473870813475e+01
1.150000000000000000e+02 2.054583246647662165e+01 1.225851498321229549e+01 3.443575606985202597e+01
1.160000000000000000e+02 2.054000314081115874e+01 1.225527367204465179e+01 3.442532091200087052e+01
1.170000000000000000e+02 2.052147530076699056e+01 1.224675377901965234e+01 3.438714912693384917e+01
1.180000000000000000e+02 2.051955050537471337e+01 1.224490991659625116e+01 3.438587591174901803e+01
1.190000000000000000e+02 2.049762023155382806e+01 1.223505572340080150e+01 3.434005080609644267e+01
1.200000000000000000e+02 2.049274924950208288e+01 1.223214664167776533e+01 3.433189481003208954e+01
1.210000000000000000e+02 2.048771090254134464e+01 1.222964868828985985e+01 3.432202418275735312e+01
1.220000000000000000e+02 2.047796256375364621e+01 1.222439969266204329e+01 3.430409355922956394e+01
1.230000000000000000e+02 2.047072897137783087e+01 1.222114152529793607e+01 3.428900187041993064e+01
1.240000000000000000e+02 2.046218414159660526e+01 1.221646849484177011e+01 3.427348746664375767e+01
1.250000000000000000e+02 2.046100400101420647e+01 1.221547559035613162e+01 3.427231970076033463e+01
1.260000000000000000e+02 2.045392350621304445e+01 1.221204597144648751e+01 3.425822239583827411e+01
1.270000000000000000e+02 2.045029729108207306e+01 1.220895722353051838e+01 3.425474032193404383e+01
1.280000000000000000e+02 2.044809039039401810e+01 1.220705447447330094e+01 3.425268573086835033e+01
1.290000000000000000e+02 2.044449714320006706e+01 1.220510860360696093e+01 3.424610767615713058e+01
1.300000000000000000e+02 2.043579715984634504e+01 1.220089110565105450e+01 3.422879541683272464e+01
1.310000000000000000e+02 2.043379243329664519e+01 1.219878801219426556e+01 3.422798009028979749e+01
1.320000000000000000e+02 2.043331663524907071e+01 1.219830046020663339e+01 3.422775411036838733e+01
1.330000000000000000e+02 2.042280110157419770e+01 1.219331202693349070e+01 3.420652271615450246e+01
1.340000000000000000e+02 2.042210591701072531e+01 1.219258798292815804e+01 3.420622518119760969e+01
1.350000000000000000e+02 2.041761820092488477e+01 1.218985671756059119e+01 3.419885423248551604e+01
1.360000000000000000e+02 2.040891744552628140e+01 1.218578005100406259e+01 3.418114470759604728e+01
1.370000000000000000e+02 2.040321556903457534e+01 1.218268436798243037e+01 3.417072896106203217e+01
1.380000000000000000e+02 2.039705725412362014e+01 1.217899827880088814e+01 3.416044038302951691e+01
1.390000000000000000e+02 2.038821856401113664e+01 1.217487908883197534e+01 3.414238886324474720e+01
1.400000000000000000e+02 2.038029424108479049e+01 1.217125126129058543e+01 3.412602241432580996e+01
1.410000000000000000e+02 2.037336724057691839e+01 1.216733146161742951e+01 3.411381485157930626e+01
1.420000000000000000e+02 2.037253791191802321e+01 1.216661729892911126e+01 3.411303986762767693e+01
1.430000000000000000e+02 2.036869250801845155e+01 1.216461658119946243e+01 3.410577158078404381e+01
1.440000000000000000e+02 2.036354387306763059e+01 1.216206933401093515e+01 3.409567136003119714e+01
1.450000000000000000e+02 2.035917912588403667e+01 1.215932952475344209e+01 3.408873604716598038e+01
1.460000000000000000e+02 2.035397377690138399e+01 1.215582610217165538e+01 3.408112661604930338e+01
1.470000000000000000e+02 2.034794569135830855e+01 1.215308675747561473e+01 3.406861994166077068e+01
1.480000000000000000e+02 2.034354611759987819e+01 1.215113879825018905e+01 3.405934830556874715e+01
1.490000000000000000e+02 2.034205383093188146e+01 1.215014926806481199e+01 3.405712513739656799e+01
1.500000000000000000e+02 2.033778893739194871e+01 1.214794096645400678e+01 3.404903431817053416e+01
1.510000000000000000e+02 2.033336469019507575e+01 1.214581574773513140e+01 3.404017714508540848e+01
1.520000000000000000e+02 2.033159208233596260e+01 1.214440638831153407e+01 3.403819201903195335e+01
1.530000000000000000e+02 2.033034676019816445e+01 1.214311077786384629e+01 3.403765369112523587e+01
1.540000000000000000e+02 2.032927791479884760e+01 1.214199361405460742e+01 3.403720621782805722e+01
1.550000000000000000e+02 2.032671751035960384e+01 1.214050123627593791e+01 3.403281600197751544e+01
1.560000000000000000e+02 2.032354394035414202e+01 1.213853952933061642e+01 3.402768819901707076e+01
1.570000000000000000e+02 2.032099358331048933e+01 1.213638818585675061e+01 3.402517898151712927e+01
1.580000000000000000e+02 2.031718829788929526e+01 1.213438060643124139e+01 3.401806435122953332e+01
1.590000000000000000e+02 2.031285577953324761e+01 1.213134289512435338e+01 3.401207215781099080e+01
1.600000000000000000e+02 2.030852286429502129e+01 1.212871593699969530e+01 3.400492707322972308e+01
1.610000000000000000e+02 2.030440684560811349e+01 1.212647132783164672e+01 3.399743636929014201e+01
1.620000000000000000e+02 2.029959126663971603e+01 1.212355872467575146e+01 3.398947577611181714e+01
1.630000000000000000e+02 2.029708457155047796e+01 1.212156799300269405e+01 3.398666264483996713e+01
1.640000000000000000e+02 2.029112971080360239e+01 1.211891582892511110e+01 3.397415666160089387e+01
1.650000000000000000e+02 2.028972877260410002e+01 1.211768761769669567e+01 3.397290858237922606e+01
1.660000000000000000e+02 2.028787875037421884e+01 1.211653960673097608e+01 3.396993180802504497e+01
1.670000000000000000e+02 2.028339217220218060e+01 1.211420950690539655e+01 3.396143989228809090e+01
1.680000000000000000e+02 2.028071067324036036e+01 1.211225506195530244e+01 3.395793956681156089e+01
1.690000000000000000e+02 2.027682225901474311e+01 1.211015724405191563e+01 3.395079953446666110e+01
1.700000000000000000e+02 2.027264067750400045e+01 1.210775594461625992e+01 3.394352858771760850e+01
1.710000000000000000e+02 2.027160903668939085e+01 1.210708707111952442e+01 3.394194908506495523e+01
1.720000000000000000e+02 2.026711053508502403e+01 1.210436940818865992e+01 3.393450378038499338e+01
1.730000000000000000e+02 2.026490589517135277e+01 1.210317269168232102e+01 3.393047603314572314e+01
1.740000000000000000e+02 2.026062918401139612e+01 1.210085258242838435e+01 3.392265893132938004e+01
1.750000000000000000e+02 2.025861830734508473e+01 1.209962452878127159e+01 3.391936789000807551e+01
1.760000000000000000e+02 2.025763613320486911e+01 1.209901576175887605e+01 3.391778552784281686e+01
1.770000000000000000e+02 2.025571973321213548e+01 1.209820620619951015e+01 3.391363768458430172e+01
1.780000000000000000e+02 2.025035917378718153e+01 1.209553356206868102e+01 3.390317959625848232e+01
1.790000000000000000e+02 2.024534714812927660e+01 1.209254705488996784e+01 3.389476834679935280e+01
1.800000000000000000e+02 2.024454634632365213e+01 1.209196417843141980e+01 3.389372071573664869e+01
1.810000000000000000e+02 2.024363114805353803e+01 1.209131877760015250e+01 3.389246529647613926e+01
1.820000000000000000e+02 2.023599861689604751e+01 1.208742838998906777e+01 3.387781311384372884e+01
1.830000000000000000e+02 2.023564274970010501e+01 1.208706046546488722e+01 3.387765277285234333e+01
1.840000000000000000e+02 2.023460764131795742e+01 1.208634823105865763e+01 3.387618315894078336e+01
1.850000000000000000e+02 2.022914785583477482e+01 1.208332028539408398e+01 3.386638881598415907e+01
1.860000000000000000e+02 2.022728149390785646e+01 1.208217646663347189e+01 3.386334554570442634e+01
1.870000000000000000e+02 2.022343172440325887e+01 1.208039924578404722e+01 3.385543659530400618e+01
1.880000000000000000e+02 2.021865226265587268e+01 1.207814860483678032e+01 3.384574181795502312e+01
1.890000000000000000e+02 2.021599371486039587e+01 1.207647960782468033e+01 3.384151798794709265e+01
1.900000000000000000e+02 2.021125863393913136e+01 1.207373780833946242e+01 3.383334821846364093e+01
1.910000000000000000e+02 2.020150229853954471e+01 1.206953793036287514e+01 3.381245392097862634e+01
1.920000000000000000e+02 2.020084082296067507e+01 1.206885268012931256e+01 3.381215934688351865e+01
1.930000000000000000e+02 2.019773607168722407e+01 1.206705547047056371e+01 3.380680095652423489e+01
1.940000000000000000e+02 2.019151681955469257e+01 1.206405744426360549e+01 3.379438081739390753e+01
1.950000000000000000e+02 2.019052683841365337e+01 1.206329760451108513e+01 3.379319547420086423e+01
1.960000000000000000e+02 2.018625477856485162e+01 1.206120088980301297e+01 3.378476867337772660e+01
1.970000000000000000e+02 2.018132403844863987e+01 1.205874929133588935e+01 3.377513124329538385e+01
1.980000000000000000e+02 2.017262973737933862e+01 1.205476202283429998e+01 3.375719817202358541e+01
1.990000000000000000e+02 2.016738670617452556e+01 1.205230795690854606e+01 3.374652290752705852e+01
2.000000000000000000e+02 2.016483165832836377e+01 1.205123681956799331e+01 3.374097131246136172e+01
2.010000000000000000e+02 2.015646004694898963e+01 1.204713984610614119e+01 3.372442644596419115e+01
2.020000000000000000e+02 2.015635442185334725e+01 1.204703148223329912e+01 3.372437634769509884e+01
2.030000000000000000e+02 2.015391561308265267e+01 1.204571178398142095e+01 3.371990977564330194e+01
2.040000000000000000e+02 2.014758423789098174e+01 1.204286947941805863e+01 3.370668023237003297e+01
2.050000000000000000e+02 2.014322821836809752e+01 1.204071020482731313e+01 3.369814871008101420e+01
2.060000000000000000e+02 2.014055800398440965e+01 1.203915239865041720e+01 3.369357437134302558e+01
2.070000000000000000e+02 2.013737249036742583e+01 1.203724353413433690e+01 3.368825841779145946e+01
2.080000000000000000e+02 2.012739449708208284e+01 1.203250886979178169e+01 3.366812471322787559e+01
2.090000000000000000e+02 2.012704177270965644e+01 1.203214418693871224e+01 3.366796509637464396e+01
2.100000000000000000e+02 2.012293280181095056e+01 1.203013056705064265e+01 3.365985284110463027e+01
2.110000000000000000e+02 2.012149344755783176e+01 1.202945483804795401e+01 3.365692826573782526e+01
2.120000000000000000e+02 2.011760302663385147e+01 1.202742477674077470e+01 3.364959324625259285e+01
2.130000000000000000e+02 2.010828683280934825e+01 1.202286913619951392e+01 3.363117362170246594e+01
2.140000000000000000e+02 2.010441919627856322e+01 1.202097773938211667e+01 3.362352713586086850e+01
2.150000000000000000e+02 2.010159117413921592e+01 1.201948276420020356e+01 3.361824927573074717e+01
2.160000000000000000e+02 2.009587230737638563e+01 1.201619217072277124e+01 3.360832433908103667e+01
2.170000000000000000e+02 2.009317930885513448e+01 1.201459741134377346e+01 3.360377721492444891e+01
2.180000000000000000e+02 2.009199083629969351e+01 1.201382166928095430e+01 3.360197170215796802e+01
2.190000000000000000e+02 2.008217416780853526e+01 1.200955188518747185e+01 3.358107972401678865e+01
2.200000000000000000e+02 2.008187119977204205e+01 1.200923635428462433e+01 3.358094877867502248e+01
2.210000000000000000e+02 2.007484552325301408e+01 1.200651419714527712e+01 3.356506444462377203e+01
2.220000000000000000e+02 2.007138341754018285e+01 1.200453066759721210e+01 3.355903228947660466e+01
2.230000000000000000e+02 2.006191628741902377e+01 1.200004391993625852e+01 3.353991767103021715e+01
2.240000000000000000e+02 2.005656534883660314e+01 1.199756881286151433e+01 3.352894406081006906e+01
2.250000000000000000e+02 2.004336060151797128e+01 1.199207732666880766e+01 3.350014290760732649e+01
2.260000000000000000e+02 2.003917120614540437e+01 1.198983773340983205e+01 3.349239510641847062e+01
2.270000000000000000e+02 2.003477375427115703e+01 1.198718280584852458e+01 3.348511204726050039e+01
2.280000000000000000e+02 2.002996082750009066e+01 1.198466243894457506e+01 3.347606432764237638e+01
2.290000000000000000e+02 2.002791134087344815e+01 1.198346070919392936e+01 3.347257043786548536e+01
2.300000000000000000e+02 2.001827042594306860e+01 1.197929008614937629e+01 3.345199489822169880e+01
2.310000000000000000e+02 2.001519975417134489e+01 1.197743371594272155e+01 3.344691615084005321e+01
2.320000000000000000e+02 2.001140555617842409e+01 1.197552999836515575e+01 3.343955151784657431e+01
2.330000000000000000e+02 2.000966465887835710e+01 1.197435939794030801e+01 3.343700205203759168e+01
2.340000000000000000e+02 2.000523250580125634e+01 1.197213280725725149e+01 3.342840695590754763e+01
2.350000000000000000e+02 2.000393523400235196e+01 1.197127577588063119e+01 3.342646450868552677e+01
2.360000000000000000e+02 2.000176298326339364e+01 1.197007979933941435e+01 3.342254430590548964e+01
2.370000000000000000e+02 1.999073441791526307e+01 1.196500203535825513e+01 3.339986582423143346e+01
2.380000000000000000e+02 1.998770207990137493e+01 1.196300781386688428e+01 3.339529996559935654e+01
2.390000000000000000e+02 1.998135824384358017e+01 1.195987260434376687e+01 3.338285368723813917e+01
2.400000000000000000e+02 1.997560173890030555e+01 1.195702713946984730e+01 3.337156135691844838e+01
2.410000000000000000e+02 1.997033603862232809e+01 1.195430820844458708e+01 3.336155589612230443e+01
2.420000000000000000e+02 1.995893415549493710e+01 1.194903563723252482e+01 3.333817595975008885e+01
2.430000000000000000e+02 1.995143977317690798e+01 1.194557213501909487e+01 3.332280317120775948e+01
2.440000000000000000e+02 1.994793306593270543e+01 1.194386838217370617e+01 3.331584214347417827e+01
2.450000000000000000e+02 1.994364330007204700e+01 1.194079983461350913e+01 3.331007249007977578e+01
2.460000000000000000e+02 1.994094598617660807e+01 1.193942088780698008e+01 3.330490905381351041e+01
2.470000000000000000e+02 1.992711793680360444e+01 1.193344323403866269e+01 3.327539432496985938e+01
2.480000000000000000e+02 1.992639496892421036e+01 1.193269157692565230e+01 3.327507577798866834e+01
2.490000000000000000e+02 1.992403829827886241e+01 1.193125675072186809e+01 3.327120607703504618e+01
2.500000000000000000e+02 1.992324522568300083e+01 1.193060510700949628e+01 3.327037453360113517e+01
2.510000000000000000e+02 1.991833168516532027e+01 1.192808624905231873e+01 3.326098829573617621e+01
2.520000000000000000e+02 1.991733941055646540e+01 1.192719215057791793e+01 3.326016753876848497e+01
2.530000000000000000e+02 1.990213316615488992e+01 1.192032028367112062e+01 3.322854547003636583e+01
2.540000000000000000e+02 1.989839954877818329e+01 1.191838794364091214e+01 3.322146472116423155e+01
2.550000000000000000e+02 1.989684939920540074e+01 1.191697452924780087e+01 3.322022842652233265e+01
2.560000000000000000e+02 1.989531634190572618e+01 1.191626840592550529e+01 3.321707760020520794e+01
2.570000000000000000e+02 1.988329352597449073e+01 1.191075635483566764e+01 3.319229691736178722e+01
2.580000000000000000e+02 1.988213336867392655e+01 1.190980437729479036e+01 3.319107642467642449e+01
2.590000000000000000e+02 1.987697986987631893e+01 1.190734578030030910e+01 3.318072188691441937e+01
2.600000000000000000e+02 1.986980871172800533e+01 1.190403221748310614e+01 3.316601392096513479e+01
2.610000000000000000e+02 1.986378061841528364e+01 1.190074450657129290e+01 3.315505010956742638e+01
2.620000000000000000e+02 1.986307416412405047e+01 1.190000953886180035e+01 3.315473941100966471e+01
2.630000000000000000e+02 1.985902156139287200e+01 1.189813942975984240e+01 3.314642089244934908e+01
2.640000000000000000e+02 1.983100534959140049e+01 1.188572238581063090e+01 3.308749442482464076e+01
2.650000000000000000e+02 1.983040367283520666e+01 1.188515746332123157e+01 3.308705930411007756e+01
2.660000000000000000e+02 1.982926011468741834e+01 1.188447508169675970e+01 3.308514292747339169e+01
2.670000000000000000e+02 1.982886120250686446e+01 1.188405922880441956e+01 3.308496945515792476e+01
2.680000000000000000e+02 1.982834354687753375e+01 1.188352286089116738e+01 3.308473526035830048e+01
2.690000000000000000e+02 1.982608630560182661e+01 1.188228360111930826e+01 3.308065279304938144e+01
2.700000000000000000e+02 1.982475372443774830e+01 1.188130189793761637e+01 3.307893895893931813e+01
2.710000000000000000e+02 1.981560349207879668e+01 1.187704391575083207e+01 3.306025847345389224e+01
2.720000000000000000e+02 1.980423903480107839e+01 1.187178423374817271e+01 3.303697877464797727e+01
2.730000000000000000e+02 1.979810287275214975e+01 1.186900458526722879e+01 3.302424180091864514e+01
2.740000000000000000e+02 1.979455699814744918e+01 1.186712621015349889e+01 3.301763879595917217e+01
2.750000000000000000e+02 1.979372118616159426e+01 1.186638914428315061e+01 3.301690123522159581e+01
2.760000000000000000e+02 1.978710478895754576e+01 1.186347501818734251e+01 3.300293677265311487e+01
2.770000000000000000e+02 1.978583817275048773e+01 1.186257072870368035e+01 3.300122723407783099e+01
2.780000000000000000e+02 1.978503292206566044e+01 1.186177605370870580e+01 3.300075182289687348e+01
2.790000000000000000e+02 1.977682495727587764e+01 1.185800707170638368e+01 3.298385664855629074e+01
2.800000000000000000e+02 1.977304958895741649e+01 1.185603686267659107e+01 3.297674379523681409e+01
2.810000000000000000e+02 1.976807324503045749e+01 1.185349295821470683e+01 3.296722081823762807e+01
2.820000000000000000e+02 1.975651416660898718e+01 1.184807240615290524e+01 3.294374296807317393e+01
2.830000000000000000e+02 1.975621209009997159e+01 1.184785811112107545e+01 3.294333140119623238e+01
2.840000000000000000e+02 1.975569363633662334e+01 1.184731884299611870e+01 3.294310182961952194e+01
2.850000000000000000e+02 1.975438604669014353e+01 1.184634772461499885e+01 3.294144129087251116e+01
2.860000000000000000e+02 1.973626213271332119e+01 1.183801211967772105e+01 3.290417673451226932e+01
2.870000000000000000e+02 1.973557577182739209e+01 1.183734371614055014e+01 3.290374600802170590e+01
2.880000000000000000e+02 1.973455824365730393e+01 1.183632460556631294e+01 3.290318591711763929e+01
2.890000000000000000e+02 1.972335224011357724e+01 1.183106954336301619e+01 3.288042743403703128e+01
2.900000000000000000e+02 1.972283684458729169e+01 1.183071055927861792e+01 3.287970669632618836e+01
2.910000000000000000e+02 1.971489268338360290e+01 1.182663151782968924e+01 3.286455597533139894e+01
2.920000000000000000e+02 1.970776745032330268e+01 1.182318407109091041e+01 3.285038070461045834e+01
2.930000000000000000e+02 1.970276350291123180e+01 1.182087306789243186e+01 3.284011996593273608e+01
2.940000000000000000e+02 1.969919135437967839e+01 1.181893876259016807e+01 3.283358580761634471e+01
2.950000000000000000e+02 1.969513442677951076e+01 1.181689847220688705e+01 3.282573011871472346e+01
2.960000000000000000e+02 1.968975837268865092e+01 1.181394967695562670e+01 3.281600103063644269e+01
2.970000000000000000e+02 1.968891331803772005e+01 1.181327347166303099e+01 3.281506252903417220e+01
2.980000000000000000e+02 1.968830589002425668e+01 1.181293922178300981e+01 3.281396624003422602e+01
2.990000000000000000e+02 1.967814034929526912e+01 1.180808792511629512e+01 3.279355726873524901e+01
3.000000000000000000e+02 1.967750836856018992e+01 1.180761510271607762e+01 3.279276401088722537e+01
3.010000000000000000e+02 1.967688041770909990e+01 1.180714058024947732e+01 3.279198891054813458e+01
3.020000000000000000e+02 1.967287227845064379e+01 1.180513479266121912e+01 3.278420030619455616e+01
3.030000000000000000e+02 1.966915972452292749e+01 1.180323420216477182e+01 3.277710478690999452e+01
3.040000000000000000e+02 1.965719182075401505e+01 1.179741411457195355e+01 3.275338023445644353e+01
3.050000000000000000e+02 1.964930583242169604e+01 1.179389641961525648e+01 3.273686710135076083e+01
3.060000000000000000e+02 1.964783367793771518e+01 1.179298720892143493e+01 3.273448545283461897e+01
3.070000000000000000e+02 1.963864264003688120e+01 1.178843328069329388e+01 3.271650062054661845e+01
3.080000000000000000e+02 1.963286531928834933e+01 1.178551688756486904e+01 3.270534541017972430e+01
3.090000000000000000e+02 1.963220339426681704e+01 1.178497761748181105e+01 3.270463658260369755e+01
3.100000000000000000e+02 1.962371768641996539e+01 1.178080324062960749e+01 3.268794902780595635e+01
3.110000000000000000e+02 1.962291906835576327e+01 1.178027306687999953e+01 3.268675951543310987e+01
3.120000000000000000e+02 1.962033120312185375e+01 1.177885532300497573e+01 3.268207189609899643e+01
3.130000000000000000e+02 1.961508469585657721e+01 1.177622040148701821e+01 3.267190444032816998e+01
3.140000000000000000e+02 1.960744204886796638e+01 1.177252688960490445e+01 3.265669191541071825e+01
3.150000000000000000e+02 1.960683650830565128e+01 1.177195662346314542e+01 3.265625674301320203e+01
3.160000000000000000e+02 1.960575662724064827e+01 1.177125888201466530e+01 3.265459512694043553e+01
3.170000000000000000e+02 1.960184927014673661e+01 1.176925165144640850e+01 3.264714751530790693e+01
3.180000000000000000e+02 1.959765146108360767e+01 1.176700872790680030e+01 3.263938624259294841e+01
3.190000000000000000e+02 1.959560536871009973e+01 1.176590464697530969e+01 3.263563332250296867e+01
3.200000000000000000e+02 1.959209172240897345e+01 1.176399683308499355e+01 3.262922147171518361e+01
3.210000000000000000e+02 1.959092152320321389e+01 1.176335320863354639e+01 3.262710889668936431e+01
3.220000000000000000e+02 1.958108229104823295e+01 1.175866974500402762e+01 3.260732650916639841e+01
3.230000000000000000e+02 1.958011822050884021e+01 1.175794861925880141e+01 3.260611539849286800e+01
3.240000000000000000e+02 1.957921756022755488e+01 1.175715288660926561e+01 3.260532239121704379e+01
3.250000000000000000e+02 1.957628355579140944e+01 1.175556456081035783e+01 3.259995518499636802e+01
3.260000000000000000e+02 1.957477738302358361e+01 1.175451127498573278e+01 3.259785971794023851e+01
3.270000000000000000e+02 1.956855657803763293e+01 1.175151413015468549e+01 3.258545258991398441e+01
3.280000000000000000e+02 1.956603871205783207e+01 1.175011518357386109e+01 3.258094622058894174e+01
3.290000000000000000e+02 1.956196797679520927e+01 1.174770734770494052e+01 3.257406571333432765e+01
3.300000000000000000e+02 1.956070549911056133e+01 1.174681612057635505e+01 3.257233242569569143e+01
3.310000000000000000e+02 1.955677775482461911e+01 1.174493375627645264e+01 3.256447112332275395e+01
3.320000000000000000e+02 1.955270370700716498e+01 1.174277622207088179e+01 3.255688561410651971e+01
3.330000000000000000e+02 1.955101884633993592e+01 1.174167691602224117e+01 3.255432257792292461e+01
3.340000000000000000e+02 1.954888843281755584e+01 1.174026665471448716e+01 3.255113790837842913e+01
3.350000000000000000e+02 1.954296819384072847e+01 1.173727083802686977e+01 3.253972845101999667e+01
3.360000000000000000e+02 1.954205161360793497e+01 1.173664275026055392e+01 3.253841744995080631e+01
3.370000000000000000e+02 1.954093954113072584e+01 1.173554944885765394e+01 3.253774523418635312e+01
3.380000000000000000e+02 1.953978633634633510e+01 1.173481183516408777e+01 3.253594990982043811e+01
3.390000000000000000e+02 1.953618826276502674e+01 1.173298286865789741e+01 3.252903853270989742e+01
3.400000000000000000e+02 1.953420241795398127e+01 1.173181185026025020e+01 3.252567199133306275e+01
3.410000000000000000e+02 1.952712891795324168e+01 1.172806993732454117e+01 3.251249061577063060e+01
3.420000000000000000e+02 1.952685327964884721e+01 1.172779893795087780e+01 3.251232401086461721e+01
3.430000000000000000e+02 1.952609190131311578e+01 1.172726021346146119e+01 3.251128208964581034e+01
3.440000000000000000e+02 1.952530261337330586e+01 1.172646093859249561e+01 3.251086957439365221e+01
3.450000000000000000e+02 1.952319857985439455e+01 1.172540081254254218e+01 3.250680201743814735e+01
3.460000000000000000e+02 1.952184007471481664e+01 1.172436334044517281e+01 3.250515433857844272e+01
3.470000000000000000e+02 1.952124727911147772e+01 1.172387216400383458e+01 3.250454201490323669e+01
3.480000000000000000e+02 1.951934341938979500e+01 1.172264191919558485e+01 3.250161270388957035e+01
3.490000000000000000e+02 1.951457196533440452e+01 1.172011928832547234e+01 3.249271697853387764e+01
3.500000000000000000e+02 1.951252320053924549e+01 1.171880063695128982e+01 3.248955020627720813e+01
3.510000000000000000e+02 1.950777549296807223e+01 1.171604651620277870e+01 3.248137536478343890e+01
3.520000000000000000e+02 1.950470839160739089e+01 1.171434153455676608e+01 3.247588849269742894e+01
3.530000000000000000e+02 1.950094575175706169e+01 1.171252507532688902e+01 3.246839454065016639e+01
3.540000000000000000e+02 1.949989902625608096e+01 1.171179367343731137e+01 3.246693654590175981e+01
3.550000000000000000e+02 1.949491779272128866e+01 1.170952868611064979e+01 3.245662826683728497e+01
3.560000000000000000e+02 1.949387304137456312e+01 1.170885491110900745e+01 3.245501708221586057e+01
3.570000000000000000e+02 1.948849592211468718e+01 1.170584896537678254e+01 3.244544453201526579e+01
3.580000000000000000e+02 1.948226612519405876e+01 1.170289257714416387e+01 3.243289561711989677e+01
3.590000000000000000e+02 1.947319312540768621e+01 1.169873853400683572e+01 3.241419999234283011e+01
3.600000000000000000e+02 1.946910496286661640e+01 1.169662549945395114e+01 3.240644475390042345e+01
3.610000000000000000e+02 1.946567722657045607e+01 1.169456106178492583e+01 3.240075346882586160e+01
3.620000000000000000e+02 1.945887388287873776e+01 1.169107833822083897e+01 3.238775430593884863e+01
3.630000000000000000e+02 1.945504941507870100e+01 1.168907840516165919e+01 3.238056368721222356e+01
3.640000000000000000e+02 1.945171379981344373e+01 1.168752742749190965e+01 3.237375673316806513e+01
3.650000000000000000e+02 1.944687291809413310e+01 1.168521060144224322e+01 3.236406079372040523e+01
3.660000000000000000e+02 1.943458375299621821e+01 1.167922766669844137e+01 3.233972797098456908e+01
3.670000000000000000e+02 1.942411877796876496e+01 1.167381261018699234e+01 3.231989435665570909e+01
3.680000000000000000e+02 1.942282452681504168e+01 1.167272306796812131e+01 3.231860384272060571e+01
3.690000000000000000e+02 1.941786507478695967e+01 1.167036407773976059e+01 3.230863078057942062e+01
3.700000000000000000e+02 1.941524376048054279e+01 1.166891578993092260e+01 3.230391726745934022e+01
3.710000000000000000e+02 1.940399878820744561e+01 1.166320585237761165e+01 3.228230503159654319e+01
3.720000000000000000e+02 1.939964160669676474e+01 1.166109345361779326e+01 3.227365392149574319e+01
3.730000000000000000e+02 1.939811165411645888e+01 1.165981156330044577e+01 3.227211123462242881e+01
3.740000000000000000e+02 1.939090989105728013e+01 1.165625597504353195e+01 3.225798980462926124e+01
3.750000000000000000e+02 1.938928622646987066e+01 1.165495310418009289e+01 3.225619331210696572e+01
3.760000000000000000e+02 1.938787829220547110e+01 1.165441604276994347e+01 3.225299519889399136e+01
3.770000000000000000e+02 1.938344080635858546e+01 1.165205564242654468e+01 3.224476341544175284e+01
3.780000000000000000e+02 1.938013343592845672e+01 1.164994552567024044e+01 3.223959898926512579e+01
3.790000000000000000e+02 1.937195512718696477e+01 1.164587143577970174e+01 3.222366376953056033e+01
3.800000000000000000e+02 1.936998551691966597e+01 1.164497993891639460e+01 3.221957795494416388e+01
3.810000000000000000e+02 1.936036805447329812e+01 1.164005947826600362e+01 3.220119724512841231e+01
3.820000000000000000e+02 1.935501330088022343e+01 1.163724649692945690e+01 3.219116652518228250e+01
3.830000000000000000e+02 1.935286544714891832e+01 1.163614942901722493e+01 3.218705666339000260e+01
3.840000000000000000e+02 1.934935673583045457e+01 1.163458911870287160e+01 3.217970160102813537e+01
3.850000000000000000e+02 1.934104774874186106e+01 1.163045622410743540e+01 3.216349563688938673e+01
3.860000000000000000e+02 1.933623562015981534e+01 1.162798589591544918e+01 3.215432245146369183e+01
3.870000000000000000e+02 1.933516496290346609e+01 1.162739978023211052e+01 3.215238240782556289e+01
3.880000000000000000e+02 1.932656598801425574e+01 1.162294801982300285e+01 3.213609423805694831e+01
3.890000000000000000e+02 1.931927410313063120e+01 1.161902535863231911e+01 3.212269018714212621e+01
3.900000000000000000e+02 1.931888790950526769e+01 1.161881000457525381e+01 3.212200129901964374e+01
3.910000000000000000e+02 1.931715032699789703e+01 1.161764604098894438e+01 3.211944101578691857e+01
3.920000000000000000e+02 1.931669033417108494e+01 1.161722949746997813e+01 3.211906294418309216e+01
3.930000000000000000e+02 1.931309617977225201e+01 1.161523470534053182e+01 3.211262566030070076e+01
3.940000000000000000e+02 1.930969274427817695e+01 1.161355014037697941e+01 3.210596496088542295e+01
3.950000000000000000e+02 1.929764529251874094e+01 1.160761359645018942e+01 3.208231483082422386e+01
3.960000000000000000e+02 1.929679741965595241e+01 1.160702849180862373e+01 3.208111282900951977e+01
3.970000000000000000e+02 1.928921578718134100e+01 1.160289770891703220e+01 3.206732102778950377e+01
3.980000000000000000e+02 1.928498052463306678e+01 1.160078138298859862e+01 3.205908822494033927e+01
3.990000000000000000e+02 1.928392301551581411e+01 1.159979342160327320e+01 3.205830253630002602e+01
4.000000000000000000e+02 1.927448051070775747e+01 1.159522514013083061e+01 3.203953303777433348e+01
4.010000000000000000e+02 1.927314128755394407e+01 1.159410284820168258e+01 3.203818181996130221e+01
4.020000000000000000e+02 1.926632599402272916e+01 1.159083981600333502e+01 3.202454034395820770e+01
4.030000000000000000e+02 1.925589843951747326e+01 1.158576393426701401e+01 3.200389951122113530e+01
4.040000000000000000e+02 1.925557493130004971e+01 1.158542891096721483e+01 3.200374960515436840e+01
4.050000000000000000e+02 1.925523131455694426e+01 1.158507420748028061e+01 3.200358723103374103e+01
4.060000000000000000e+02 1.925133347155568941e+01 1.158308237325592316e+01 3.199613267783949055e+01
4.070000000000000000e+02 1.924566623630132511e+01 1.158017274099512939e+01 3.198533192582404894e+01
4.080000000000000000e+02 1.924441975248588932e+01 1.157939856949711555e+01 3.198332706030630135e+01
4.090000000000000000e+02 1.923986054497351716e+01 1.157707855869432301e+01 3.197458079888655291e+01
4.100000000000000000e+02 1.922436970497943065e+01 1.156952076075377178e+01 3.194396710081642254e+01
4.110000000000000000e+02 1.921598885298625348e+01 1.156531806455439160e+01 3.192771919777885969e+01
4.120000000000000000e+02 1.921108824877871868e+01 1.156255180766277313e+01 3.191907096647775433e+01
4.130000000000000000e+02 1.920526660174527933e+01 1.155934250674104469e+01 3.190858520101946283e+01
4.140000000000000000e+02 1.920202407808030998e+01 1.155776793857897466e+01 3.190215711672349386e+01
4.150000000000000000e+02 1.920156550538691675e+01 1.155731617356870800e+01 3.190188036050036757e+01
4.160000000000000000e+02 1.919245594204709349e+01 1.155267796362816846e+01 3.188441383436060761e+01
4.170000000000000000e+02 1.917929887714975123e+01 1.154645875932282806e+01 3.185786335763182109e+01
4.180000000000000000e+02 1.917787394438293092e+01 1.154562257759461552e+01 3.185543668648713123e+01
4.190000000000000000e+02 1.917214497264232165e+01 1.154270137176126809e+01 3.184446439472666057e+01
4.200000000000000000e+02 1.917134826043124818e+01 1.154216161965462106e+01 3.184330684616928764e+01
4.210000000000000000e+02 1.916319213178924485e+01 1.153829200010894418e+01 3.182688847503616003e+01
4.220000000000000000e+02 1.916233145782103264e+01 1.153771596262945209e+01 3.182561852698907146e+01
4.230000000000000000e+02 1.916188719271462304e+01 1.153725061214471026e+01 3.182542644950523325e+01
4.240000000000000000e+02 1.916108796361371347e+01 1.153656598355511953e+01 3.182466016947287812e+01
4.250000000000000000e+02 1.914555712110793095e+01 1.152917835920473522e+01 3.179345015379663408e+01
4.260000000000000000e+02 1.914287732249168172e+01 1.152799481658068181e+01 3.178781375377638696e+01
4.270000000000000000e+02 1.913346313908896335e+01 1.152347508007552257e+01 3.176901144411350586e+01
4.280000000000000000e+02 1.913208912891224855e+01 1.152254408119009632e+01 3.176701532729884292e+01
4.290000000000000000e+02 1.911641393476336503e+01 1.151486336945610667e+01 3.173613702569499750e+01
4.300000000000000000e+02 1.911584786539952319e+01 1.151444230966448679e+01 3.173541798949247550e+01
4.310000000000000000e+02 1.910874052970311965e+01 1.151108818284127366e+01 3.172106397167659964e+01
4.320000000000000000e+02 1.909443826129368205e+01 1.150423571711047188e+01 3.169246366988840080e+01
4.330000000000000000e+02 1.908874947741092143e+01 1.150134047572905160e+01 3.168155550044770408e+01
4.340000000000000000e+02 1.907789163283845824e+01 1.149615325418737299e+01 3.165980316257146043e+01
4.350000000000000000e+02 1.906772454606944578e+01 1.149125709121775429e+01 3.163954269569388345e+01
4.360000000000000000e+02 1.906075120193937877e+01 1.148780583545393164e+01 3.162590329138144440e+01
4.370000000000000000e+02 1.904547050056335422e+01 1.148040686293625612e+01 3.159556546370138008e+01
4.380000000000000000e+02 1.903675915550943998e+01 1.147619962330493593e+01 3.157824114604485644e+01
4.390000000000000000e+02 1.903557408231663572e+01 1.147558099755247518e+01 3.157601176974375079e+01
4.400000000000000000e+02 1.902223307146891429e+01 1.146951757737456568e+01 3.154843685309682400e+01
4.410000000000000000e+02 1.901505297618961166e+01 1.146585430708539199e+01 3.153469684887428315e+01
4.420000000000000000e+02 1.901464641686233747e+01 1.146542659538761022e+01 3.153452471657227463e+01
4.430000000000000000e+02 1.899657329767692460e+01 1.145680194247381678e+01 3.149830108489167557e+01
4.440000000000000000e+02 1.899620356779628239e+01 1.145641523092660918e+01 3.149813817982310127e+01
4.450000000000000000e+02 1.899480123281889377e+01 1.145552210681888639e+01 3.149594322370789001e+01
4.460000000000000000e+02 1.898942583098744308e+01 1.145283715363699883e+01 3.148549905610597222e+01
4.470000000000000000e+02 1.898343910089722186e+01 1.144979315804615005e+01 3.147401486848947982e+01
4.480000000000000000e+02 1.896319546763425024e+01 1.144003812285056298e+01 3.143370489521588951e+01
4.490000000000000000e+02 1.896266983277794083e+01 1.143954179782790703e+01 3.143332604940720643e+01
4.500000000000000000e+02 1.895923378923884428e+01 1.143772961686679857e+01 3.142691407435829021e+01
4.510000000000000000e+02 1.894922860486714811e+01 1.143263307276678376e+01 3.140774854174663844e+01
4.520000000000000000e+02 1.893951016974277124e+01 1.142773961703181840e+01 3.138897607845198223e+01
4.530000000000000000e+02 1.893687440935369537e+01 1.142629422654853855e+01 3.138420955084720987e+01
4.540000000000000000e+02 1.890120210852289162e+01 1.140890942283169984e+01 3.131372402977315161e+01
4.550000000000000000e+02 1.888075559537872294e+01 1.139872804230115477e+01 3.127392201388627413e+01
4.560000000000000000e+02 1.886819370283078356e+01 1.139260452047019001e+01 3.124910839903798632e+01
4.570000000000000000e+02 1.886293718268729691e+01 1.139001414785345112e+01 3.123880221211687314e+01
4.580000000000000000e+02 1.885976222949806669e+01 1.138811655917632315e+01 3.123349058686910951e+01
4.590000000000000000e+02 1.885874025549937727e+01 1.138726138901416718e+01 3.123245105864586080e+01
4.600000000000000000e+02 1.883991815592413133e+01 1.137791523131337890e+01 3.119574270909276592e+01
4.610000000000000000e+02 1.883184889662607375e+01 1.137373813894802232e+01 3.118047281666692072e+01
4.620000000000000000e+02 1.880986119708693138e+01 1.136282143084689800e+01 3.113759029013503010e+01
4.630000000000000000e+02 1.880516322875000768e+01 1.136033009931706061e+01 3.112886341931124079e+01
4.640000000000000000e+02 1.878630920751071898e+01 1.135080357946458207e+01 3.109254874947360747e+01
4.650000000000000000e+02 1.875061736263730694e+01 1.133327701856982728e+01 3.102241751471837006e+01
4.660000000000000000e+02 1.873641357916618588e+01 1.132600748057121187e+01 3.099531714169928165e+01
4.670000000000000000e+02 1.872276224681934309e+01 1.131919935037073088e+01 3.096878279994624350e+01
4.680000000000000000e+02 1.870576662730607609e+01 1.131072277586883246e+01 3.093575114949803861e+01
4.690000000000000000e+02 1.869537218700094883e+01 1.130534745355812198e+01 3.091607247333962860e+01
4.700000000000000000e+02 1.865374578682651219e+01 1.128464408665248087e+01 3.083502051173407210e+01
4.710000000000000000e+02 1.865338150216159363e+01 1.128426160658952604e+01 3.083486129584208513e+01
4.720000000000000000e+02 1.865240961632627048e+01 1.128372448647680137e+01 3.083311586632438051e+01
4.730000000000000000e+02 1.863995569470585423e+01 1.127755280873226695e+01 3.080880703405498977e+01
4.740000000000000000e+02 1.863375624628450922e+01 1.127417071456012287e+01 3.079755315373491342e+01
4.750000000000000000e+02 1.861854612714922652e+01 1.126642304174989206e+01 3.076843986811115528e+01
4.760000000000000000e+02 1.860938613261012620e+01 1.126183512535171083e+01 3.075069456957323766e+01
4.770000000000000000e+02 1.858788198422580251e+01 1.125116264796354137e+01 3.070876917080594382e+01
4.780000000000000000e+02 1.858750623579984307e+01 1.125076888814272102e+01 3.070860236316990566e+01
4.790000000000000000e+02 1.858241952496543448e+01 1.124791269814790873e+01 3.069959064126404513e+01
4.800000000000000000e+02 1.854238156732061071e+01 1.122781332612706073e+01 3.062216160897902384e+01
4.810000000000000000e+02 1.854137385762454571e+01 1.122720318246467919e+01 3.062049728156192074e+01
4.820000000000000000e+02 1.853324010007739986e+01 1.122321526531414193e+01 3.060450864456468523e+01
4.830000000000000000e+02 1.847293279530678234e+01 1.119245964372872315e+01 3.048920942512641119e+01
4.840000000000000000e+02 1.847190568847117831e+01 1.119202388576200313e+01 3.048700603631195349e+01
4.850000000000000000e+02 1.845275111563977788e+01 1.118214451820081656e+01 3.045069066863852214e+01
4.860000000000000000e+02 1.843831249456596666e+01 1.117468738631336223e+01 3.042334482337829371e+01
4.870000000000000000e+02 1.842644195969332799e+01 1.116893276143464497e+01 3.039983949642237349e+01
4.880000000000000000e+02 1.842405321424749332e+01 1.116798156606012427e+01 3.039454666302554031e+01
4.890000000000000000e+02 1.842362572362066686e+01 1.116754259631517954e+01 3.039433088135743333e+01
4.900000000000000000e+02 1.839580367760844126e+01 1.115343663487667669e+01 3.034092576335812907e+01
4.910000000000000000e+02 1.837748075620695687e+01 1.114383584273167749e+01 3.030660211717272290e+01
4.920000000000000000e+02 1.835010604865684769e+01 1.113027128919894437e+01 3.025320616611737634e+01
4.930000000000000000e+02 1.832461126145242858e+01 1.111677501852352101e+01 3.020582653906648574e+01
4.940000000000000000e+02 1.832359517417325279e+01 1.111618665972158482e+01 3.020407540686210623e+01
4.950000000000000000e+02 1.832296474256134644e+01 1.111553440303421958e+01 3.020376931814464783e+01
4.960000000000000000e+02 1.830880720066075185e+01 1.110815323322431780e+01 3.017715132956141133e+01
4.970000000000000000e+02 1.829060958670343950e+01 1.109940945347107899e+01 3.014091879893539172e+01
4.980000000000000000e+02 1.824460770231738849e+01 1.107501443554665777e+01 3.005555542601230457e+01
4.990000000000000000e+02 1.824400104301702186e+01 1.107470305285360013e+01 3.005440168184401628e+01
5.000000000000000000e+02 1.824181024195338807e+01 1.107358300436871978e+01 3.005022319985812373e+01
5.010000000000000000e+02 1.823908245063493894e+01 1.107243458339597275e+01 3.004435258889826343e+01
5.020000000000000000e+02 1.823868941137805777e+01 1.107202310483579666e+01 3.004417424846473139e+01
5.030000000000000000e+02 1.823017081228588765e+01 1.106764957620307577e+01 3.002797708374267671e+01
5.040000000000000000e+02 1.821808690515470985e+01 1.106120092928889775e+01 3.000566508153166012e+01
5.050000000000000000e+02 1.821598949222838115e+01 1.105997772859459616e+01 3.000207426485838980e+01
5.060000000000000000e+02 1.819762219586483099e+01 1.105008732389637949e+01 2.996840150460133145e+01
5.070000000000000000e+02 1.817050949260401538e+01 1.103588291770637930e+01 2.991762577428941938e+01
5.080000000000000000e+02 1.814837650066750285e+01 1.102408406112354733e+01 2.987672878615662952e+01
5.090000000000000000e+02 1.813946471198932642e+01 1.101942321861652374e+01 2.986001839747985187e+01
5.100000000000000000e+02 1.810504599361370381e+01 1.100115614479310366e+01 2.979620379136362729e+01
5.110000000000000000e+02 1.810398809773995410e+01 1.100037274085060801e+01 2.979484357161574337e+01
5.120000000000000000e+02 1.810302183357702077e+01 1.099979557889703408e+01 2.979322635192346524e+01
5.130000000000000000e+02 1.806932856920363406e+01 1.098222397591020005e+01 2.972991951885395778e+01
5.140000000000000000e+02 1.806761479356151057e+01 1.098111331700031279e+01 2.972728674269753668e+01
5.150000000000000000e+02 1.804763524473798952e+01 1.097020176252163282e+01 2.969107997994001735e+01
5.160000000000000000e+02 1.804719021969411941e+01 1.096979095659019166e+01 2.969072757308610733e+01
5.170000000000000000e+02 1.803929370294060064e+01 1.096561747839628609e+01 2.967604131204331352e+01
5.180000000000000000e+02 1.802339816037373765e+01 1.095702282768800373e+01 2.964700232498348242e+01
5.190000000000000000e+02 1.800127256784096375e+01 1.094465675564388896e+01 2.960767261107582726e+01
5.200000000000000000e+02 1.799048890887008767e+01 1.093877880519721835e+01 2.958810091546980203e+01
5.210000000000000000e+02 1.798102798877379627e+01 1.093330015207097894e+01 2.957180019171285679e+01
5.220000000000000000e+02 1.794290207135223625e+01 1.091229306506653707e+01 2.950321557737353828e+01
5.230000000000000000e+02 1.794171252655505810e+01 1.091174052681271611e+01 2.950079756703764389e+01
5.240000000000000000e+02 1.792655770336061138e+01 1.090349527066357815e+01 2.947325266940386257e+01
5.250000000000000000e+02 1.792544653240062402e+01 1.090290845340854631e+01 2.947118512083806152e+01
5.260000000000000000e+02 1.790432815640070885e+01 1.089114399288833823e+01 2.943354407410319595e+01
5.270000000000000000e+02 1.788964198875764566e+01 1.088281398213346307e+01 2.940776999508910095e+01
5.280000000000000000e+02 1.784981630313645695e+01 1.086075642675825037e+01 2.933644117740493584e+01
5.290000000000000000e+02 1.783731965166642652e+01 1.085383428881430845e+01 2.931406209910752025e+01
5.300000000000000000e+02 1.783312325619678873e+01 1.085156151256105161e+01 2.930640762645886355e+01
5.310000000000000000e+02 1.782190246643741105e+01 1.084498782916798731e+01 2.928728114096697510e+01
5.320000000000000000e+02 1.780615428169956260e+01 1.083632574032358242e+01 2.925891468211068513e+01
5.330000000000000000e+02 1.779717523693874881e+01 1.083103074495174312e+01 2.924370301154721474e+01
5.340000000000000000e+02 1.777588385007876326e+01 1.081957822574200812e+01 2.920465475259511834e+01
5.350000000000000000e+02 1.777013627489184344e+01 1.081617664311817961e+01 2.919495064174469690e+01
5.360000000000000000e+02 1.774218974136681126e+01 1.080051794997278591e+01 2.914538897826237474e+01
5.370000000000000000e+02 1.774129592329116889e+01 1.079958682153240268e+01 2.914496510275992947e+01
5.380000000000000000e+02 1.773886799301461537e+01 1.079803085317248446e+01 2.914118712497921848e+01
5.390000000000000000e+02 1.773278673155438057e+01 1.079417711798987511e+01 2.913160696082307055e+01
5.400000000000000000e+02 1.771837594965945328e+01 1.078581470237212514e+01 2.910682734280845807e+01
5.410000000000000000e+02 1.768909115804112275e+01 1.076901028574014418e+01 2.905596129031675900e+01
5.420000000000000000e+02 1.767623779383709959e+01 1.076155929486660945e+01 2.903383924050087472e+01
5.430000000000000000e+02 1.766411840582211923e+01 1.075472382925224224e+01 2.901246782425262793e+01
5.440000000000000000e+02 1.765537176354098392e+01 1.075000296770207164e+01 2.899647126101882222e+01
5.450000000000000000e+02 1.763146369296898186e+01 1.073602679112497782e+01 2.895563861795366023e+01
5.460000000000000000e+02 1.763039962973468988e+01 1.073533604366013883e+01 2.895400664124654000e+01
5.470000000000000000e+02 1.761133211170714574e+01 1.072426006419415856e+01 2.892125115320515860e+01
5.480000000000000000e+02 1.757764162289767285e+01 1.070457303068907606e+01 2.886369069903346229e+01
5.490000000000000000e+02 1.757688724103829969e+01 1.070410200747047291e+01 2.886248326749488768e+01
5.500000000000000000e+02 1.755522956074001328e+01 1.069140498928357452e+01 2.882559263625196166e+01
5.510000000000000000e+02 1.751831379164254798e+01 1.066983711060209750e+01 2.876251201599979623e+01
5.520000000000000000e+02 1.749932296380979579e+01 1.065838500052692694e+01 2.873102296235138553e+01
5.530000000000000000e+02 1.744745851753067711e+01 1.062766739460835552e+01 2.864352048459754840e+01
5.540000000000000000e+02 1.741073272850020359e+01 1.060613187077559871e+01 2.858097729093205430e+01
5.550000000000000000e+02 1.741019668466867643e+01 1.060581743697299828e+01 2.858006470507003272e+01
5.560000000000000000e+02 1.739296452600647314e+01 1.059596244474557203e+01 2.855004598029071161e+01
5.570000000000000000e+02 1.735087013901408071e+01 1.057050161707384461e+01 2.848045490051858408e+01
5.580000000000000000e+02 1.734184205650580068e+01 1.056498036733506396e+01 2.846569283201163358e+01
5.590000000000000000e+02 1.734164091726809787e+01 1.056477341418296589e+01 2.846559011854817811e+01
5.600000000000000000e+02 1.729012727308830932e+01 1.053334224285915788e+01 2.838116280919833656e+01
5.610000000000000000e+02 1.728899392421565651e+01 1.053256574503270215e+01 2.837953430791879939e+01
5.620000000000000000e+02 1.727981103191313395e+01 1.052669573329770536e+01 2.836520375089124002e+01
5.630000000000000000e+02 1.727385942699925536e+01 1.052353860397594687e+01 2.835417160830259320e+01
5.640000000000000000e+02 1.725640801112101741e+01 1.051267064508581406e+01 2.832616254229190744e+01
5.650000000000000000e+02 1.723231425761573732e+01 1.049772442913444692e+01 2.828733566763199647e+01
5.660000000000000000e+02 1.721683679776084475e+01 1.048801048446798667e+01 2.826269765459413108e+01
5.670000000000000000e+02 1.721609062261642364e+01 1.048722487352730148e+01 2.826236491546224983e+01
5.680000000000000000e+02 1.721546312664025891e+01 1.048657335418240244e+01 2.826206050868915298e+01
5.690000000000000000e+02 1.716133462401517207e+01 1.045338239412279080e+01 2.817379054678085026e+01
5.700000000000000000e+02 1.715762799186805410e+01 1.045089856109768611e+01 2.816831457948954665e+01
5.710000000000000000e+02 1.713325149816793669e+01 1.043544610648222992e+01 2.812992409755527845e+01
5.720000000000000000e+02 1.713153042410585769e+01 1.043496404825475921e+01 2.812557219314528112e+01
5.730000000000000000e+02 1.707978510216276646e+01 1.040240780530493581e+01 2.804341692769367000e+01
5.740000000000000000e+02 1.707863283098354046e+01 1.040120886803604705e+01 2.804286531269550409e+01
5.750000000000000000e+02 1.705697104762987948e+01 1.038736570484739374e+01 2.800905153304780271e+01
5.760000000000000000e+02 1.699623469421346300e+01 1.034873807373050347e+01 2.791374095302162672e+01
5.770000000000000000e+02 1.698327800713260061e+01 1.034062341868785495e+01 2.789306990391820307e+01
5.780000000000000000e+02 1.698221439748383688e+01 1.033981058364089378e+01 2.789176876203048039e+01
5.790000000000000000e+02 1.693480008501811440e+01 1.030945252157737357e+01 2.781791305787499269e+01
5.800000000000000000e+02 1.687390013979396741e+01 1.026975604234318418e+01 2.772495322710452825e+01
5.810000000000000000e+02 1.687347183349663737e+01 1.026931164497518445e+01 2.772474549013381306e+01
5.820000000000000000e+02 1.683283187518994595e+01 1.024258801980370670e+01 2.766334332598108503e+01
5.830000000000000000e+02 1.678443912952305794e+01 1.021104794438499930e+01 2.758946960459427800e+01
5.840000000000000000e+02 1.668393845347288362e+01 1.014380726712571423e+01 2.744076213093742922e+01
5.850000000000000000e+02 1.655920776795868576e+01 1.005930697340453506e+01 2.725907089100580549e+01
5.860000000000000000e+02 1.655854686543352017e+01 1.005861251711825410e+01 2.725877687684416273e+01
5.870000000000000000e+02 1.654188299173562626e+01 1.004706420457552341e+01 2.723520894667488790e+01
5.880000000000000000e+02 1.649748707513343149e+01 1.001672519307595088e+01 2.717126351657622507e+01
5.890000000000000000e+02 1.645850424375288057e+01 9.989490056795775175e+00 2.711673572940314969e+01
5.900000000000000000e+02 1.640744595998765476e+01 9.953519293575986637e+00 2.704614066540867157e+01
5.910000000000000000e+02 1.640173043726307256e+01 9.949773074090037639e+00 2.703747706941999240e+01
5.920000000000000000e+02 1.635899559399189229e+01 9.919531164656994804e+00 2.697876869400410627e+01
5.930000000000000000e+02 1.628573732607294744e+01 9.867159046031050096e+00 2.687959513133917966e+01
5.940000000000000000e+02 1.628427948697036243e+01 9.865748540718774606e+00 2.687862530808473949e+01
5.950000000000000000e+02 1.623445477667818082e+01 9.829839876481354821e+00 2.681198526199704801e+01
5.960000000000000000e+02 1.618984416135484850e+01 9.797881383548887158e+00 2.675180926450616781e+01
5.970000000000000000e+02 1.607242365477564405e+01 9.711617232577385295e+00 2.659935991629222585e+01
5.980000000000000000e+02 1.607038856266593285e+01 9.710488364181026455e+00 2.659571577344093285e+01
5.990000000000000000e+02 1.606949078290592681e+01 9.709558586751066755e+00 2.659529078636570532e+01
6.000000000000000000e+02 1.606845709849142168e+01 9.708821248047167174e+00 2.659388889027004410e+01


==> data/rosenbrock10d_pbo_avg.dat <==
1.00000e+00 2.27193e+03 2.68142e+03 1.92497e+03 1.34532e+00 1.53971e+00 1.15093e+00 2.05168e+00 2.20558e+00 1.89778e+00 1.89330e+00 2.02986e+00 1.75674e+00 2.82353e-03 4.15141e-03 1.49565e-03 4.13472e-01 4.97035e-01 3.29909e-01 1.07183e+00 1.32936e+00 8.14314e-01
2.00000e+00 1.45061e+03 1.56841e+03 1.34167e+03 1.17679e+00 1.48418e+00 8.69401e-01 1.38439e+00 1.60683e+00 1.16196e+00 1.30934e+00 1.52663e+00 1.09204e+00 1.27693e-03 1.56997e-03 9.83895e-04 3.44261e-01 4.38273e-01 2.50250e-01 6.37471e-01 6.98532e-01 5.76410e-01
3.00000e+00 1.31292e+03 1.41617e+03 1.21721e+03 6.60213e-01 8.94032e-01 4.26394e-01 1.17407e+00 1.36406e+00 9.84085e-01 1.10611e+00 1.29625e+00 9.15974e-01 1.50467e-03 1.82274e-03 1.18660e-03 2.98354e-01 3.42038e-01 2.54671e-01 5.53782e-01 5.87197e-01 5.20367e-01
4.00000e+00 1.07618e+03 1.17201e+03 9.88187e+02 5.12022e-01 6.70933e-01 3.53110e-01 1.12448e+00 1.26810e+00 9.80850e-01 1.05488e+00 1.19828e+00 9.11483e-01 1.67726e-03 2.27918e-03 1.07534e-03 2.16760e-01 2.52342e-01 1.81179e-01 5.73200e-01 6.09590e-01 5.36810e-01
5.00000e+00 7.77029e+02 8.81627e+02 6.84841e+02 -4.70220e-03 3.51674e-01 -3.61079e-01 1.15889e+00 1.87430e+00 4.43488e-01 9.53938e-01 1.19522e+00 7.12660e-01 1.43029e-03 1.91034e-03 9.50238e-04 5.29658e-01 6.93187e-01 3.66129e-01 6.21395e-01 7.22563e-01 5.20228e-01
6.00000e+00 7.77029e+02 8.81627e+02 6.84841e+02 9.65246e-03 3.83543e-01 -3.64238e-01 9.99031e-01 1.45937e+00 5.38689e-01 8.27635e-01 1.16996e+00 4.85314e-01 1.46798e-03 1.69840e-03 1.23756e-03 3.86377e-01 4.40743e-01 3.32012e-01 5.31712e-01 6.69991e-01 3.93434e-01
7.00000e+00 7.43417e+02 8.63846e+02 6.39777e+02 -1.27597e-03 3.79435e-01 -3.81987e-01 6.66333e-01 1.07582e+00 2.56843e-01 8.15548e-01 1.07944e+00 5.51661e-01 1.60690e-03 1.78279e-03 1.43102e-03 3.08684e-01 3.80463e-01 2.36906e-01 5.37050e-01 5.99712e-01 4.74389e-01
8.00000e+00 5.86811e+02 6.96905e+02 4.94109e+02 -3.07121e-01 5.09567e-02 -6.65200e-01 7.55308e-01 9.70171e-01 5.40446e-01 6.96511e-01 9.19123e-01 4.73899e-01 1.80657e-03 2.23348e-03 1.37966e-03 2.86390e-01 3.24412e-01 2.48368e-01 4.69233e-01 5.36921e-01 4.01546e-01
9.00000e+00 5.33155e+02 5.96375e+02 4.76637e+02 -8.50524e-02 3.79556e-01 -5.49661e-01 7.46116e-01 1.11628e+00 3.75950e-01 6.45229e-01 1.16770e+00 1.22762e-01 1.83153e-03 2.12160e-03 1.54147e-03 3.03902e-01 3.37971e-01 2.69833e-01 1.16771e+00 1.39820e+00 9.37220e-01
1.00000e+01 5.06620e+02 5.47731e+02 4.68595e+02 -1.55547e-01 5.47562e-01 -8.58655e-01 3.49307e-01 8.49225e-01 -1.50611e-01 4.92712e-01 6.99948e-01 2.85476e-01 1.49410e-03 1.73607e-03 1.25214e-03 2.44545e-01 3.06090e-01 1.83001e-01 8.83277e-01 1.04739e+00 7.19167e-01
1.10000e+01 3.90741e+02 4.12661e+02 3.69986e+02 -5.77117e-01 6.04330e-02 -1.21467e+00 3.28641e-01 8.63219e-01 -2.05937e-01 5.75702e-01 9.35159e-01 2.16244e-01 1.94860e-03 2.53457e-03 1.36264e-03 2.73657e-01 3.38435e-01 2.08880e-01 7.46567e-01 8.21876e-01 6.71258e-01
1.20000e+01 3.90741e+02 4.12661e+02 3.69986e+02 -5.05843e-01 2.49255e-01 -1.26094e+00 1.18967e-01 5.24784e-01 -2.86850e-01 6.21428e-01 8.98596e-01 3.44261e-01 1.57236e-03 1.87044e-03 1.27428e-03 3.35923e-01 4.27277e-01 2.44568e-01 7.22752e-01 8.24385e-01 6.21119e-01
1.30000e+01 3.56925e+02 4.00290e+02 3.18258e+02 -7.08408e-01 -2.48041e-01 -1.16878e+00 2.08880e-01 7.13774e-01 -2.96015e-01 8.21064e-01 9.68565e-01 6.73562e-01 1.53029e-03 1.87371e-03 1.18686e-03 2.95490e-01 3.51885e-01 2.39096e-01 6.44509e-01 7.20787e-01 5.68231e-01
1.40000e+01 3.56925e+02 4.00290e+02 3.18258e+02 -9.11234e-01 -2.55298e-01 -1.56717e+00 -8.02088e-03 4.90529e-01 -5.06571e-01 6.34063e-01 9.75269e-01 2.92857e-01 1.90025e-03 2.90161e-03 8.98899e-04 2.48325e-01 3.10680e-01 1.85970e-01 5.89948e-01 6.31670e-01 5.48226e-01
1.50000e+01 3.36127e+02 3.84999e+02 2.93459e+02 -8.67926e-01 -2.44310e-01 -1.49154e+00 -1.59130e-01 2.81652e-01 -5.99911e-01 5.81078e-01 8.80973e-01 2.81182e-01 1.90358e-03 2.41590e-03 1.39125e-03 2.99000e-01 3.74150e-01 2.23851e-01 5.90712e-01 6.82216e-01 4.99209e-01
1.60000e+01 3.36127e+02 3.84999e+02 2.93459e+02 -1.01615e+00 -4.95884e-01 -1.53642e+00 -2.00451e-01 2.87093e-01 -6.87995e-01 4.13214e-01 7.16035e-01 1.10392e-01 1.70194e-03 2.12489e-03 1.27899e-03 2.85670e-01 3.21344e-01 2.49996e-01 4.93631e-01 5.53708e-01 4.33554e-01
1.70000e+01 3.10595e+02 3.66931e+02 2.62909e+02 -1.17100e+00 -7.15162e-01 -1.62683e+00 -3.07860e-01 1.78183e-01 -7.93902e-01 3.97081e-01 6.48217e-01 1.45946e-01 2.03410e-03 2.47570e-03 1.59249e-03 3.67952e-01 4.42372e-01 2.93532e-01 5.88161e-01 7.06837e-01 4.69485e-01
1.80000e+01 3.10595e+02 3.66931e+02 2.62909e+02 -1.06873e+00 -4.52679e-01 -1.68477e+00 -3.68074e-01 1.39741e-01 -8.75890e-01 1.47023e-01 5.73423e-01 -2.79378e-01 2.04928e-03 2.79012e-03 1.30843e-03 3.10194e-01 3.53432e-01 2.66956e-01 4.90742e-01 5.77527e-01 4.03957e-01
1.90000e+01 2.13000e+02 2.45825e+02 1.84558e+02 -1.38908e+00 -8.99834e-01 -1.87832e+00 -5.05737e-01 -7.23464e-02 -9.39127e-01 1.66190e-01 5.30774e-01 -1.98394e-01 1.85034e-03 2.66476e-03 1.03591e-03 3.30438e-01 3.53134e-01 3.07741e-01 5.27479e-01 5.75849e-01 4.79109e-01
2.00000e+01 2.13000e+02 2.45825e+02 1.84558e+02 -1.45005e+00 -9.28665e-01 -1.97144e+00 -5.93239e-01 -1.30100e-01 -1.05638e+00 -8.09618e-02 2.64840e-01 -4.26764e-01 2.17164e-03 2.77052e-03 1.57275e-03 2.94690e-01 3.65648e-01 2.23732e-01 4.49536e-01 4.77883e-01 4.21190e-01
2.10000e+01 2.13000e+02 2.45825e+02 1.84558e+02 -1.72444e+00 -1.25919e+00 -2.18968e+00 -6.18937e-01 -1.20819e-01 -1.11705e+00 6.17050e-02 4.22886e-01 -2.99476e-01 2.67124e-03 3.53091e-03 1.81158e-03 2.99719e-01 3.93097e-01 2.06341e-01 5.80700e-01 6.26797e-01 5.34603e-01
2.20000e+01 1.64973e+02 1.96522e+02 1.38489e+02 -1.57073e+00 -9.27145e-01 -2.21431e+00 -8.07839e-01 -4.09572e-01 -1.20611e+00 -5.63416e-02 2.86854e-01 -3.99537e-01 2.59893e-03 3.57221e-03 1.62565e-03 3.08197e-01 3.27561e-01 2.88833e-01 5.72661e-01 6.10489e-01 5.34833e-01
2.30000e+01 1.64973e+02 1.96522e+02 1.38489e+02 -1.43863e+00 -8.82756e-01 -1.99451e+00 -9.85047e-01 -4.69261e-01 -1.50083e+00 -7.92946e-02 3.61972e-01 -5.20561e-01 2.67287e-03 3.96593e-03 1.37982e-03 3.35517e-01 3.88911e-01 2.82122e-01 5.28138e-01 5.80585e-01 4.75692e-01
2.40000e+01 1.63787e+02 1.96254e+02 1.36691e+02 -1.61559e+00 -1.01108e+00 -2.22011e+00 -8.01493e-01 -2.54865e-01 -1.34812e+00 -5.73356e-02 2.86566e-01 -4.01237e-01 3.54411e-03 6.30635e-03 7.81880e-04 3.10141e-01 4.05551e-01 2.14731e-01 5.74926e-01 6.13057e-01 5.36795e-01
2.50000e+01 1.25426e+02 1.41007e+02 1.11567e+02 -1.63956e+00 -1.19416e+00 -2.08496e+00 -1.04077e+00 -5.36562e-01 -1.54497e+00 -2.17332e-01 2.64787e-01 -6.99450e-01 2.44198e-03 3.02358e-03 1.86037e-03 3.28549e-01 3.82308e-01 2.74790e-01 4.59701e-01 5.52713e-01 3.66689e-01
2.60000e+01 1.17564e+02 1.33915e+02 1.03209e+02 -2.15889e+00 -1.63047e+00 -2.68732e+00 -1.21493e+00 -6.30259e-01 -1.79960e+00 -4.00373e-01 6.47003e-02 -8.65447e-01 2.24516e-03 3.13285e-03 1.35746e-03 3.12841e-01 3.80924e-01 2.44757e-01 4.60729e-01 5.08754e-01 4.12704e-01
2.70000e+01 1.14609e+02 1.29347e+02 1.01551e+02 -2.04371e+00 -1.55367e+00 -2.53376e+00 -1.23966e+00 -6.75035e-01 -1.80428e+00 -5.44824e-01 -2.80278e-01 -8.09371e-01 2.88974e-03 3.88048e-03 1.89901e-03 3.14550e-01 4.26842e-01 2.02257e-01 5.09913e-01 5.65940e-01 4.53886e-01
2.80000e+01 1.14609e+02 1.29347e+02 1.01551e+02 -1.96066e+00 -1.41018e+00 -2.51114e+00 -1.29550e+00 -7.17861e-01 -1.87314e+00 -6.44748e-01 -2.13740e-01 -1.07576e+00 2.17481e-03 2.83214e-03 1.51748e-03 3.20893e-01 3.84223e-01 2.57564e-01 4.93525e-01 5.68178e-01 4.18873e-01
2.90000e+01 1.11599e+02 1.25120e+02 9.95391e+01 -2.35014e+00 -1.61394e+00 -3.08635e+00 -1.23030e+00 -8.56381e-01 -1.60421e+00 -7.31886e-01 -2.17350e-01 -1.24642e+00 3.50611e-03 4.05100e-03 2.96121e-03 3.18249e-01 3.52069e-01 2.84428e-01 4.33761e-01 5.09230e-01 3.58292e-01
3.00000e+01 9.88857e+01 1.13661e+02 8.60311e+01 -2.30349e+00 -1.69086e+00 -2.91611e+00 -1.50306e+00 -1.16902e+00 -1.83710e+00 -7.39793e-01 -2.82582e-01 -1.19700e+00 1.96861e-03 2.67804e-03 1.25919e-03 3.12754e-01 3.49176e-01 2.76332e-01 4.91078e-01 5.82894e-01 3.99263e-01
3.10000e+01 8.80775e+01 9.75015e+01 7.95644e+01 -2.81500e+00 -2.38985e+00 -3.24015e+00 -1.53729e+00 -1.17006e+00 -1.90453e+00 -8.78180e-01 -4.43497e-01 -1.31286e+00 3.34458e-03 4.19084e-03 2.49832e-03 2.67819e-01 3.20659e-01 2.14979e-01 4.68044e-01 5.09568e-01 4.26520e-01
3.20000e+01 8.34667e+01 9.01338e+01 7.72928e+01 -2.94039e+00 -2.28038e+00 -3.60040e+00 -1.75182e+00 -1.43783e+00 -2.06581e+00 -1.10697e+00 -5.96215e-01 -1.61772e+00 2.80167e-03 3.45935e-03 2.14399e-03 3.35160e-01 4.17839e-01 2.52482e-01 5.26307e-01 6.24337e-01 4.28277e-01
3.30000e+01 8.34667e+01 9.01338e+01 7.72928e+01 -2.70001e+00 -1.96771e+00 -3.43231e+00 -1.97051e+00 -1.26607e+00 -2.67495e+00 -1.08442e+00 -5.92328e-01 -1.57651e+00 3.10947e-03 4.29045e-03 1.92848e-03 4.55978e-01 5.19496e-01 3.92459e-01 4.47757e-01 5.07517e-01 3.87998e-01
3.40000e+01 7.80194e+01 8.47460e+01 7.18266e+01 -2.98457e+00 -2.54287e+00 -3.42626e+00 -2.06159e+00 -1.38984e+00 -2.73333e+00 -1.21601e+00 -7.83361e-01 -1.64866e+00 3.03122e-03 3.60428e-03 2.45817e-03 3.55205e-01 4.44045e-01 2.66365e-01 4.93660e-01 5.61520e-01 4.25801e-01
3.50000e+01 7.80194e+01 8.47460e+01 7.18266e+01 -2.88016e+00 -2.40846e+00 -3.35186e+00 -1.84991e+00 -1.28652e+00 -2.41329e+00 -1.19756e+00 -9.06077e-01 -1.48905e+00 2.62675e-03 3.16104e-03 2.09247e-03 3.37823e-01 4.05979e-01 2.69667e-01 4.85889e-01 5.52933e-01 4.18844e-01
3.60000e+01 7.80194e+01 8.47460e+01 7.18266e+01 -2.69014e+00 -1.56491e+00 -3.81536e+00 -2.18830e+00 -1.44869e+00 -2.92790e+00 -1.34339e+00 -9.00117e-01 -1.78666e+00 3.40909e-03 4.06991e-03 2.74827e-03 3.68668e-01 4.51768e-01 2.85569e-01 4.94376e-01 5.74189e-01 4.14562e-01
3.70000e+01 7.80194e+01 8.47460e+01 7.18266e+01 -2.70415e+00 -2.04722e+00 -3.36108e+00 -1.94831e+00 -1.29814e+00 -2.59849e+00 -1.33919e+00 -8.99361e-01 -1.77902e+00 2.24998e-03 2.84681e-03 1.65316e-03 3.38235e-01 4.40053e-01 2.36417e-01 4.52607e-01 4.78579e-01 4.26635e-01
3.80000e+01 7.80194e+01 8.47460e+01 7.18266e+01 -3.44761e+00 -2.80928e+00 -4.08595e+00 -2.30424e+00 -1.56166e+00 -3.04683e+00 -1.39019e+00 -1.09871e+00 -1.68167e+00 2.66947e-03 3.27487e-03 2.06407e-03 3.40580e-01 4.26229e-01 2.54931e-01 4.35595e-01 5.08662e-01 3.62528e-01
3.90000e+01 7.35334e+01 8.26404e+01 6.54300e+01 -3.29765e+00 -2.33530e+00 -4.26000e+00 -2.29976e+00 -1.82365e+00 -2.77587e+00 -1.66755e+00 -1.06808e+00 -2.26702e+00 3.06922e-03 3.77290e-03 2.36554e-03 3.05054e-01 3.79333e-01 2.30776e-01 4.25363e-01 4.86339e-01 3.64387e-01
4.00000e+01 6.78062e+01 7.51446e+01 6.11844e+01 -3.59322e+00 -2.87295e+00 -4.31349e+00 -2.37966e+00 -1.56771e+00 -3.19161e+00 -1.89110e+00 -1.36941e+00 -2.41280e+00 4.28973e-03 5.81878e-03 2.76068e-03 3.52320e-01 4.17574e-01 2.87065e-01 4.00892e-01 4.56886e-01 3.44897e-01
4.10000e+01 6.78062e+01 7.51446e+01 6.11844e+01 -3.55252e+00 -2.93586e+00 -4.16918e+00 -2.22471e+00 -1.77218e+00 -2.67723e+00 -1.71679e+00 -1.25506e+00 -2.17852e+00 3.28267e-03 3.55804e-03 3.00730e-03 3.06025e-01 3.51871e-01 2.60180e-01 4.55768e-01 5.04025e-01 4.07511e-01
4.20000e+01 6.78062e+01 7.51446e+01 6.11844e+01 -3.49427e+00 -2.49361e+00 -4.49493e+00 -2.21476e+00 -1.65217e+00 -2.77734e+00 -1.82347e+00 -1.14735e+00 -2.49959e+00 1.92285e-03 2.61242e-03 1.23329e-03 3.30150e-01 3.73254e-01 2.87047e-01 4.33693e-01 4.66304e-01 4.01082e-01
4.30000e+01 6.62038e+01 7.39242e+01 5.92897e+01 -3.24694e+00 -2.50229e+00 -3.99159e+00 -2.47376e+00 -1.88195e+00 -3.06557e+00 -2.09331e+00 -1.52393e+00 -2.66269e+00 3.38765e-03 4.59697e-03 2.17832e-03 3.15348e-01 3.76760e-01 2.53935e-01 4.55680e-01 5.10942e-01 4.00417e-01
4.40000e+01 6.62038e+01 7.39242e+01 5.92897e+01 -3.74724e+00 -3.02656e+00 -4.46791e+00 -2.57319e+00 -2.22590e+00 -2.92049e+00 -2.19478e+00 -1.77027e+00 -2.61928e+00 2.84451e-03 3.74163e-03 1.94739e-03 3.44829e-01 4.20492e-01 2.69166e-01 5.04759e-01 5.85521e-01 4.23996e-01
4.50000e+01 6.61834e+01 7.39036e+01 5.92698e+01 -3.65209e+00 -2.96299e+00 -4.34120e+00 -2.73157e+00 -2.10730e+00 -3.35583e+00 -2.26343e+00 -1.71988e+00 -2.80698e+00 3.96015e-03 5.11256e-03 2.80774e-03 2.82018e-01 3.71645e-01 1.92391e-01 4.56478e-01 5.06832e-01 4.06124e-01
4.60000e+01 6.06407e+01 7.00357e+01 5.25059e+01 -3.69601e+00 -2.81490e+00 -4.57711e+00 -2.97805e+00 -2.44519e+00 -3.51090e+00 -2.00542e+00 -1.55855e+00 -2.45229e+00 3.76959e-03 4.59965e-03 2.93952e-03 3.98252e-01 5.33008e-01 2.63496e-01 4.63785e-01 4.99363e-01 4.28207e-01
4.70000e+01 5.84589e+01 6.89020e+01 4.95985e+01 -4.68177e+00 -3.96540e+00 -5.39814e+00 -3.08307e+00 -2.29484e+00 -3.87130e+00 -2.33628e+00 -1.96941e+00 -2.70316e+00 4.02624e-03 5.21030e-03 2.84218e-03 3.04414e-01 3.48339e-01 2.60490e-01 4.57308e-01 5.34016e-01 3.80599e-01
4.80000e+01 5.48767e+01 6.61657e+01 4.55138e+01 -4.10499e+00 -3.43639e+00 -4.77359e+00 -3.37867e+00 -2.77554e+00 -3.98180e+00 -2.10074e+00 -1.66585e+00 -2.53563e+00 3.33994e-03 4.20705e-03 2.47282e-03 3.36986e-01 4.35902e-01 2.38070e-01 4.50229e-01 4.91796e-01 4.08662e-01
4.90000e+01 5.48767e+01 6.61657e+01 4.55138e+01 -4.25392e+00 -3.34648e+00 -5.16137e+00 -3.31937e+00 -2.67575e+00 -3.96300e+00 -2.34786e+00 -1.98219e+00 -2.71354e+00 3.91594e-03 5.39332e-03 2.43855e-03 3.41059e-01 4.36765e-01 2.45352e-01 4.16564e-01 4.96450e-01 3.36679e-01
5.00000e+01 4.57970e+01 5.41806e+01 3.87106e+01 -4.54836e+00 -3.77245e+00 -5.32427e+00 -3.49477e+00 -2.95909e+00 -4.03046e+00 -2.51896e+00 -1.87842e+00 -3.15950e+00 4.96860e-03 6.26076e-03 3.67643e-03 3.60494e-01 3.97402e-01 3.23585e-01 4.00826e-01 4.80493e-01 3.21159e-01
5.10000e+01 4.55535e+01 5.40760e+01 3.83742e+01 -4.70371e+00 -3.79635e+00 -5.61107e+00 -3.43611e+00 -2.80533e+00 -4.06688e+00 -2.90123e+00 -2.17253e+00 -3.62994e+00 4.90272e-03 8.20717e-03 1.59827e-03 3.40551e-01 4.39619e-01 2.41484e-01 4.35201e-01 5.13705e-01 3.56697e-01
5.20000e+01 4.52088e+01 5.37325e+01 3.80373e+01 -4.61274e+00 -4.13928e+00 -5.08619e+00 -3.45410e+00 -2.70548e+00 -4.20271e+00 -2.70751e+00 -2.03968e+00 -3.37534e+00 4.33223e-03 5.52598e-03 3.13849e-03 3.65790e-01 4.80535e-01 2.51046e-01 4.06610e-01 4.77526e-01 3.35694e-01
5.30000e+01 4.15490e+01 5.14120e+01 3.35781e+01 -4.79152e+00 -3.89406e+00 -5.68899e+00 -4.22553e+00 -3.10089e+00 -5.35017e+00 -2.63491e+00 -2.04025e+00 -3.22956e+00 4.05689e-03 5.41777e-03 2.69601e-03 4.53926e-01 5.23109e-01 3.84742e-01 4.31518e-01 4.92596e-01 3.70440e-01
5.40000e+01 3.85557e+01 4.88119e+01 3.04546e+01 -4.50335e+00 -3.51617e+00 -5.49053e+00 -4.05842e+00 -2.94375e+00 -5.17308e+00 -2.93397e+00 -2.31025e+00 -3.55769e+00 4.88476e-03 7.11623e-03 2.65330e-03 4.45953e-01 5.16279e-01 3.75627e-01 4.67049e-01 5.26218e-01 4.07880e-01
5.50000e+01 3.85557e+01 4.88119e+01 3.04546e+01 -4.71464e+00 -4.19551e+00 -5.23378e+00 -4.10215e+00 -3.25809e+00 -4.94621e+00 -3.01174e+00 -2.55899e+00 -3.46449e+00 4.13057e-03 5.73094e-03 2.53021e-03 3.79940e-01 4.44615e-01 3.15265e-01 4.16624e-01 4.56085e-01 3.77163e-01
5.60000e+01 3.85539e+01 4.88101e+01 3.04527e+01 -4.91836e+00 -4.31696e+00 -5.51976e+00 -3.81690e+00 -3.19151e+00 -4.44229e+00 -3.36013e+00 -2.52005e+00 -4.20020e+00 4.87865e-03 6.30508e-03 3.45221e-03 4.45707e-01 5.23623e-01 3.67790e-01 4.82838e-01 5.71739e-01 3.93937e-01
5.70000e+01 3.85539e+01 4.88101e+01 3.04527e+01 -5.41979e+00 -4.82012e+00 -6.01946e+00 -4.03210e+00 -3.56805e+00 -4.49615e+00 -3.31103e+00 -2.95964e+00 -3.66243e+00 6.66950e-03 8.25537e-03 5.08362e-03 5.61501e-01 6.04109e-01 5.18892e-01 4.46641e-01 5.38507e-01 3.54775e-01
5.80000e+01 3.74483e+01 4.78217e+01 2.93251e+01 -5.44386e+00 -4.92757e+00 -5.96016e+00 -4.55687e+00 -3.98013e+00 -5.13360e+00 -3.26951e+00 -2.54272e+00 -3.99630e+00 4.00087e-03 5.53151e-03 2.47024e-03 4.01338e-01 4.74073e-01 3.28603e-01 4.62205e-01 5.05484e-01 4.18926e-01
5.90000e+01 3.48957e+01 4.36273e+01 2.79117e+01 -5.07311e+00 -4.45150e+00 -5.69472e+00 -3.95580e+00 -3.06902e+00 -4.84258e+00 -3.35406e+00 -2.89045e+00 -3.81767e+00 4.74141e-03 5.80284e-03 3.67999e-03 4.19074e-01 4.73882e-01 3.64267e-01 4.64640e-01 5.07454e-01 4.21825e-01
6.00000e+01 3.48957e+01 4.36273e+01 2.79117e+01 -5.93428e+00 -5.03761e+00 -6.83095e+00 -3.94790e+00 -3.13162e+00 -4.76417e+00 -3.30449e+00 -2.91680e+00 -3.69219e+00 5.50941e-03 7.05679e-03 3.96202e-03 4.04123e-01 4.47771e-01 3.60474e-01 4.61546e-01 5.15025e-01 4.08067e-01
6.10000e+01 3.33103e+01 4.25067e+01 2.61035e+01 -6.00267e+00 -4.96086e+00 -7.04448e+00 -4.91348e+00 -4.08090e+00 -5.74606e+00 -3.45103e+00 -3.06415e+00 -3.83792e+00 6.03297e-03 7.80477e-03 4.26117e-03 3.71353e-01 4.51416e-01 2.91290e-01 4.19911e-01 4.86455e-01 3.53368e-01
6.20000e+01 3.33103e+01 4.25067e+01 2.61035e+01 -6.08896e+00 -5.06603e+00 -7.11189e+00 -4.70699e+00 -3.66555e+00 -5.74843e+00 -3.41233e+00 -2.44770e+00 -4.37696e+00 5.30417e-03 6.43576e-03 4.17258e-03 3.72661e-01 4.85602e-01 2.59720e-01 4.65003e-01 5.26811e-01 4.03196e-01
6.30000e+01 3.22030e+01 4.16760e+01 2.48832e+01 -5.68825e+00 -4.99381e+00 -6.38270e+00 -4.94489e+00 -4.46085e+00 -5.42892e+00 -3.83001e+00 -3.03926e+00 -4.62076e+00 5.99409e-03 7.42638e-03 4.56179e-03 4.63176e-01 4.98962e-01 4.27390e-01 4.18128e-01 4.38283e-01 3.97972e-01
6.40000e+01 3.22030e+01 4.16760e+01 2.48832e+01 -5.60746e+00 -5.05572e+00 -6.15921e+00 -5.01371e+00 -4.30385e+00 -5.72357e+00 -3.94482e+00 -3.45355e+00 -4.43609e+00 6.11155e-03 8.08666e-03 4.13644e-03 3.30006e-01 3.81612e-01 2.78400e-01 4.54848e-01 4.89658e-01 4.20038e-01
6.50000e+01 3.22030e+01 4.16760e+01 2.48832e+01 -6.24084e+00 -4.75672e+00 -7.72497e+00 -4.93803e+00 -4.12490e+00 -5.75115e+00 -3.98111e+00 -3.45210e+00 -4.51012e+00 8.08478e-03 1.13054e-02 4.86416e-03 4.12553e-01 4.70479e-01 3.54628e-01 4.84222e-01 5.76012e-01 3.92433e-01
6.60000e+01 3.15833e+01 4.03886e+01 2.46976e+01 -6.16295e+00 -5.03085e+00 -7.29506e+00 -5.69955e+00 -4.31522e+00 -7.08387e+00 -3.75782e+00 -3.06260e+00 -4.45304e+00 6.36388e-03 7.67203e-03 5.05573e-03 4.05428e-01 4.85520e-01 3.25337e-01 4.66884e-01 5.02072e-01 4.31696e-01
6.70000e+01 3.15833e+01 4.03886e+01 2.46976e+01 -6.51389e+00 -5.94090e+00 -7.08688e+00 -4.75943e+00 -3.87059e+00 -5.64826e+00 -4.12519e+00 -3.78355e+00 -4.46683e+00 8.43165e-03 1.15147e-02 5.34860e-03 4.07854e-01 5.12353e-01 3.03354e-01 4.39062e-01 4.85900e-01 3.92225e-01
6.80000e+01 2.86134e+01 3.58143e+01 2.28604e+01 -6.48132e+00 -5.33019e+00 -7.63244e+00 -4.92472e+00 -3.90165e+00 -5.94779e+00 -4.20852e+00 -3.62790e+00 -4.78915e+00 6.93170e-03 1.01182e-02 3.74521e-03 3.44466e-01 3.80191e-01 3.08740e-01 4.49151e-01 5.38445e-01 3.59858e-01
6.90000e+01 2.64681e+01 3.44078e+01 2.03605e+01 -6.24054e+00 -5.42445e+00 -7.05663e+00 -5.12935e+00 -4.26445e+00 -5.99425e+00 -4.36261e+00 -3.79149e+00 -4.93373e+00 7.24188e-03 1.11329e-02 3.35083e-03 4.06561e-01 5.15316e-01 2.97805e-01 4.68239e-01 5.04305e-01 4.32173e-01
7.00000e+01 2.64681e+01 3.44078e+01 2.03605e+01 -6.64045e+00 -6.09088e+00 -7.19001e+00 -4.84123e+00 -4.00368e+00 -5.67878e+00 -4.00845e+00 -3.61201e+00 -4.40488e+00 7.17745e-03 9.11881e-03 5.23610e-03 4.07869e-01 4.60395e-01 3.55344e-01 4.77814e-01 5.39702e-01 4.15926e-01
7.10000e+01 2.57929e+01 3.38423e+01 1.96581e+01 -6.21610e+00 -5.17829e+00 -7.25392e+00 -5.42251e+00 -4.99656e+00 -5.84845e+00 -4.32005e+00 -3.75842e+00 -4.88168e+00 7.78904e-03 9.48632e-03 6.09176e-03 3.87098e-01 4.60743e-01 3.13453e-01 4.58228e-01 5.25382e-01 3.91073e-01
7.20000e+01 2.25276e+01 2.84823e+01 1.78178e+01 -6.90260e+00 -5.82244e+00 -7.98276e+00 -6.32671e+00 -5.11160e+00 -7.54182e+00 -4.55713e+00 -3.77835e+00 -5.33591e+00 8.78107e-03 1.22534e-02 5.30875e-03 4.13990e-01 5.29277e-01 2.98704e-01 4.72993e-01 5.61869e-01 3.84118e-01
7.30000e+01 2.20944e+01 2.81949e+01 1.73139e+01 -6.36714e+00 -5.49934e+00 -7.23494e+00 -5.66530e+00 -5.22786e+00 -6.10274e+00 -4.51028e+00 -3.26419e+00 -5.75636e+00 6.65737e-03 8.92714e-03 4.38761e-03 3.95093e-01 4.56632e-01 3.33554e-01 5.06218e-01 6.15916e-01 3.96519e-01
7.40000e+01 2.20944e+01 2.81949e+01 1.73139e+01 -6.69633e+00 -5.77562e+00 -7.61704e+00 -6.05441e+00 -5.09397e+00 -7.01486e+00 -4.90449e+00 -4.08064e+00 -5.72834e+00 6.56765e-03 8.89811e-03 4.23719e-03 4.28405e-01 5.23491e-01 3.33320e-01 4.62439e-01 5.13702e-01 4.11176e-01
7.50000e+01 2.20944e+01 2.81949e+01 1.73139e+01 -6.78052e+00 -5.46798e+00 -8.09306e+00 -5.42300e+00 -4.42017e+00 -6.42582e+00 -4.93431e+00 -4.13035e+00 -5.73826e+00 7.42372e-03 9.49890e-03 5.34855e-03 4.61468e-01 5.34178e-01 3.88757e-01 4.39123e-01 4.81627e-01 3.96620e-01
7.60000e+01 2.16738e+01 2.79475e+01 1.68084e+01 -6.58912e+00 -5.48475e+00 -7.69349e+00 -5.84246e+00 -5.06503e+00 -6.61989e+00 -5.00097e+00 -3.94055e+00 -6.06139e+00 6.94905e-03 9.74013e-03 4.15797e-03 4.19679e-01 4.59772e-01 3.79587e-01 4.46069e-01 4.84591e-01 4.07546e-01
7.70000e+01 2.00296e+01 2.45792e+01 1.63221e+01 -7.00902e+00 -5.42653e+00 -8.59150e+00 -5.67059e+00 -4.82340e+00 -6.51778e+00 -4.77466e+00 -3.94624e+00 -5.60308e+00 8.85743e-03 1.36294e-02 4.08550e-03 3.38132e-01 4.36157e-01 2.40108e-01 4.27279e-01 5.07010e-01 3.47549e-01
7.80000e+01 1.99053e+01 2.44895e+01 1.61791e+01 -7.02379e+00 -6.16465e+00 -7.88293e+00 -5.41386e+00 -4.48159e+00 -6.34613e+00 -5.06684e+00 -4.02865e+00 -6.10502e+00 8.46690e-03 1.02766e-02 6.65721e-03 3.80054e-01 4.11780e-01 3.48329e-01 4.10670e-01 4.79182e-01 3.42158e-01
7.90000e+01 1.99053e+01 2.44895e+01 1.61791e+01 -7.28011e+00 -6.24470e+00 -8.31552e+00 -5.83152e+00 -5.08825e+00 -6.57479e+00 -4.89160e+00 -4.34411e+00 -5.43909e+00 1.01310e-02 1.40613e-02 6.20080e-03 4.02361e-01 5.10525e-01 2.94196e-01 4.65223e-01 5.31067e-01 3.99380e-01
8.00000e+01 1.99053e+01 2.44895e+01 1.61791e+01 -7.80384e+00 -6.17935e+00 -9.42833e+00 -5.69302e+00 -3.66990e+00 -7.71614e+00 -5.23197e+00 -4.29004e+00 -6.17391e+00 9.91696e-03 1.45465e-02 5.28747e-03 4.23311e-01 4.92563e-01 3.54058e-01 4.35352e-01 5.14326e-01 3.56379e-01
8.10000e+01 1.92652e+01 2.40812e+01 1.54123e+01 -7.62552e+00 -6.00212e+00 -9.24892e+00 -6.10685e+00 -5.03028e+00 -7.18341e+00 -4.97094e+00 -4.11007e+00 -5.83182e+00 1.47666e-02 2.01999e-02 9.33328e-03 5.07683e-01 6.08372e-01 4.06994e-01 4.37739e-01 5.24344e-01 3.51134e-01
8.20000e+01 1.80548e+01 2.22901e+01 1.46243e+01 -7.56898e+00 -5.95119e+00 -9.18678e+00 -6.86247e+00 -4.97929e+00 -8.74564e+00 -4.95484e+00 -3.90251e+00 -6.00718e+00 9.67621e-03 1.24620e-02 6.89040e-03 4.11412e-01 4.93700e-01 3.29124e-01 4.73196e-01 5.00371e-01 4.46021e-01
8.30000e+01 1.78203e+01 2.21150e+01 1.43596e+01 -7.23449e+00 -5.48746e+00 -8.98152e+00 -6.27936e+00 -4.54587e+00 -8.01286e+00 -5.56577e+00 -4.77259e+00 -6.35894e+00 9.93930e-03 1.39897e-02 5.88890e-03 4.80785e-01 5.77666e-01 3.83904e-01 4.64391e-01 5.16169e-01 4.12612e-01
8.40000e+01 1.78085e+01 2.20923e+01 1.43553e+01 -8.02071e+00 -6.97813e+00 -9.06329e+00 -6.21388e+00 -5.08110e+00 -7.34666e+00 -5.34918e+00 -4.50125e+00 -6.19711e+00 1.26642e-02 1.70199e-02 8.30838e-03 3.75704e-01 4.41506e-01 3.09901e-01 5.30108e-01 5.52612e-01 5.07604e-01
8.50000e+01 1.77148e+01 2.19016e+01 1.43284e+01 -8.44431e+00 -6.95551e+00 -9.93311e+00 -6.32836e+00 -4.74528e+00 -7.91144e+00 -5.47627e+00 -4.70012e+00 -6.25242e+00 1.22128e-02 1.71691e-02 7.25654e-03 4.66943e-01 5.95117e-01 3.38769e-01 5.08633e-01 5.89277e-01 4.27988e-01
8.60000e+01 1.62779e+01 1.96129e+01 1.35099e+01 -8.32767e+00 -7.27662e+00 -9.37872e+00 -6.89943e+00 -5.45037e+00 -8.34849e+00 -5.95668e+00 -4.48120e+00 -7.43215e+00 1.25729e-02 1.70901e-02 8.05563e-03 4.62987e-01 5.36887e-01 3.89087e-01 5.32783e-01 6.19708e-01 4.45858e-01
8.70000e+01 1.60910e+01 1.95005e+01 1.32777e+01 -8.90143e+00 -7.21371e+00 -1.05892e+01 -6.31388e+00 -4.67115e+00 -7.95661e+00 -5.36303e+00 -4.56311e+00 -6.16294e+00 1.41789e-02 2.02087e-02 8.14916e-03 5.09270e-01 5.98363e-01 4.20176e-01 5.03923e-01 5.36894e-01 4.70951e-01
8.80000e+01 1.59821e+01 1.93680e+01 1.31881e+01 -8.37388e+00 -6.63281e+00 -1.01149e+01 -7.63569e+00 -5.69213e+00 -9.57925e+00 -5.97006e+00 -4.89630e+00 -7.04383e+00 1.20954e-02 1.81290e-02 6.06173e-03 5.19612e-01 6.28297e-01 4.10927e-01 4.62917e-01 5.16770e-01 4.09065e-01
8.90000e+01 1.47792e+01 1.73377e+01 1.25982e+01 -8.86062e+00 -7.69147e+00 -1.00298e+01 -8.15138e+00 -6.16800e+00 -1.01348e+01 -5.87341e+00 -5.21008e+00 -6.53674e+00 1.34223e-02 1.95519e-02 7.29266e-03 4.76480e-01 5.66886e-01 3.86075e-01 5.10352e-01 5.26786e-01 4.93918e-01
9.00000e+01 1.31111e+01 1.46229e+01 1.17557e+01 -9.25915e+00 -7.43177e+00 -1.10865e+01 -6.64722e+00 -5.90467e+00 -7.38976e+00 -6.03331e+00 -4.57486e+00 -7.49176e+00 1.13196e-02 1.57319e-02 6.90723e-03 4.54022e-01 5.22544e-01 3.85500e-01 5.02723e-01 5.41696e-01 4.63751e-01
9.10000e+01 1.23863e+01 1.38202e+01 1.11013e+01 -8.20461e+00 -6.41116e+00 -9.99806e+00 -7.27883e+00 -5.98298e+00 -8.57468e+00 -6.13597e+00 -4.66787e+00 -7.60407e+00 1.46948e-02 1.90525e-02 1.03370e-02 4.35857e-01 5.97859e-01 2.73855e-01 4.88791e-01 5.31871e-01 4.45711e-01
9.20000e+01 1.22022e+01 1.36936e+01 1.08733e+01 -8.95298e+00 -6.96677e+00 -1.09392e+01 -7.43804e+00 -5.67292e+00 -9.20315e+00 -6.11479e+00 -5.25825e+00 -6.97133e+00 1.23319e-02 1.88873e-02 5.77649e-03 3.76821e-01 4.89286e-01 2.64356e-01 5.23688e-01 5.45118e-01 5.02257e-01
9.30000e+01 1.21301e+01 1.36242e+01 1.07998e+01 -8.46027e+00 -7.48763e+00 -9.43292e+00 -7.41939e+00 -5.47069e+00 -9.36809e+00 -6.45123e+00 -5.29669e+00 -7.60577e+00 1.34829e-02 1.50515e-02 1.19143e-02 5.64280e-01 7.01358e-01 4.27203e-01 5.25717e-01 6.13536e-01 4.37898e-01
9.40000e+01 1.18955e+01 1.34367e+01 1.05311e+01 -9.67019e+00 -8.21779e+00 -1.11226e+01 -7.92888e+00 -6.19745e+00 -9.66032e+00 -6.44747e+00 -5.67948e+00 -7.21546e+00 1.95639e-02 2.84149e-02 1.07129e-02 4.42291e-01 5.48681e-01 3.35900e-01 4.78884e-01 5.26916e-01 4.30852e-01
9.50000e+01 1.18955e+01 1.34367e+01 1.05311e+01 -8.85531e+00 -6.77676e+00 -1.09339e+01 -7.00322e+00 -5.70780e+00 -8.29865e+00 -6.60336e+00 -5.41015e+00 -7.79656e+00 1.34935e-02 2.04297e-02 6.55724e-03 4.19546e-01 4.60679e-01 3.78412e-01 5.72274e-01 6.72858e-01 4.71690e-01
9.60000e+01 1.12078e+01 1.21262e+01 1.03589e+01 -9.94459e+00 -8.63677e+00 -1.12524e+01 -8.36547e+00 -7.36546e+00 -9.36547e+00 -7.22299e+00 -5.65134e+00 -8.79464e+00 1.76254e-02 3.07912e-02 4.45953e-03 4.43825e-01 5.53475e-01 3.34175e-01 4.63195e-01 5.50332e-01 3.76058e-01
9.70000e+01 1.10843e+01 1.20598e+01 1.01877e+01 -9.11551e+00 -6.78551e+00 -1.14455e+01 -8.62190e+00 -6.50653e+00 -1.07373e+01 -7.14644e+00 -5.42390e+00 -8.86898e+00 2.02245e-02 3.06094e-02 9.83972e-03 4.04656e-01 4.81310e-01 3.28002e-01 5.17386e-01 6.35883e-01 3.98888e-01
9.80000e+01 1.07345e+01 1.17108e+01 9.83953e+00 -9.52759e+00 -8.64101e+00 -1.04142e+01 -6.95614e+00 -6.14605e+00 -7.76622e+00 -6.71911e+00 -6.11400e+00 -7.32422e+00 1.26753e-02 1.58257e-02 9.52486e-03 4.87656e-01 5.69830e-01 4.05483e-01 5.13003e-01 6.34019e-01 3.91987e-01
9.90000e+01 1.07345e+01 1.17108e+01 9.83953e+00 -1.02823e+01 -9.06298e+00 -1.15016e+01 -7.30422e+00 -5.71252e+00 -8.89592e+00 -7.20521e+00 -5.62462e+00 -8.78580e+00 1.65888e-02 2.63521e-02 6.82547e-03 4.49046e-01 5.70746e-01 3.27346e-01 4.78068e-01 5.38034e-01 4.18102e-01
1.00000e+02 1.05610e+01 1.15548e+01 9.65257e+00 -1.04132e+01 -8.53287e+00 -1.22936e+01 -8.05441e+00 -6.29443e+00 -9.81440e+00 -7.26007e+00 -5.69608e+00 -8.82407e+00 2.12920e-02 2.82011e-02 1.43828e-02 4.18270e-01 4.67103e-01 3.69437e-01 4.70139e-01 5.15309e-01 4.24968e-01
1.01000e+02 1.05610e+01 1.15548e+01 9.65257e+00 -1.09000e+01 -9.35542e+00 -1.24445e+01 -9.13109e+00 -7.29149e+00 -1.09707e+01 -6.97036e+00 -6.01949e+00 -7.92123e+00 1.96124e-02 2.68604e-02 1.23644e-02 4.71492e-01 5.54980e-01 3.88003e-01 4.78070e-01 5.32835e-01 4.23306e-01
1.02000e+02 1.04940e+01 1.14600e+01 9.60943e+00 -1.04653e+01 -9.16386e+00 -1.17667e+01 -8.54817e+00 -7.15170e+00 -9.94464e+00 -7.08394e+00 -5.21938e+00 -8.94851e+00 2.43765e-02 3.13658e-02 1.73872e-02 4.44885e-01 5.41264e-01 3.48506e-01 4.40253e-01 5.04199e-01 3.76308e-01
1.03000e+02 1.02153e+01 1.12338e+01 9.28905e+00 -1.03349e+01 -7.56376e+00 -1.31060e+01 -8.88197e+00 -7.72473e+00 -1.00392e+01 -7.40325e+00 -6.23287e+00 -8.57362e+00 3.16773e-02 5.17880e-02 1.15666e-02 4.19796e-01 5.14722e-01 3.24869e-01 4.71128e-01 4.90598e-01 4.51658e-01
1.04000e+02 9.66178e+00 1.02912e+01 9.07085e+00 -1.05368e+01 -9.84461e+00 -1.12289e+01 -9.90984e+00 -8.91006e+00 -1.09096e+01 -7.76528e+00 -6.80691e+00 -8.72365e+00 2.23163e-02 2.81813e-02 1.64514e-02 4.82453e-01 5.63654e-01 4.01251e-01 4.70429e-01 5.33627e-01 4.07230e-01
1.05000e+02 9.66178e+00 1.02912e+01 9.07085e+00 -1.02489e+01 -9.37282e+00 -1.11250e+01 -9.06369e+00 -7.84061e+00 -1.02868e+01 -6.89819e+00 -5.93242e+00 -7.86395e+00 2.29330e-02 2.89550e-02 1.69110e-02 4.57818e-01 5.91203e-01 3.24433e-01 4.62938e-01 5.19366e-01 4.06510e-01
1.06000e+02 9.64175e+00 1.02737e+01 9.04863e+00 -1.07484e+01 -8.97605e+00 -1.25208e+01 -1.05157e+01 -8.74377e+00 -1.22876e+01 -7.97074e+00 -7.15867e+00 -8.78282e+00 2.48014e-02 3.37821e-02 1.58208e-02 5.60987e-01 6.63588e-01 4.58386e-01 4.68282e-01 5.34953e-01 4.01612e-01
1.07000e+02 9.60065e+00 1.02502e+01 8.99229e+00 -1.12209e+01 -9.01360e+00 -1.34281e+01 -9.67170e+00 -7.88020e+00 -1.14632e+01 -7.46991e+00 -6.06486e+00 -8.87497e+00 2.65379e-02 4.44720e-02 8.60375e-03 5.16445e-01 6.10947e-01 4.21944e-01 4.50283e-01 5.11646e-01 3.88920e-01
1.08000e+02 9.57221e+00 1.02338e+01 8.95344e+00 -1.14401e+01 -8.78563e+00 -1.40946e+01 -1.00694e+01 -9.25026e+00 -1.08885e+01 -8.21446e+00 -6.99739e+00 -9.43152e+00 3.72458e-02 5.21678e-02 2.23238e-02 5.28934e-01 6.62138e-01 3.95730e-01 5.02229e-01 5.66062e-01 4.38396e-01
1.09000e+02 9.40722e+00 1.00959e+01 8.76556e+00 -1.14112e+01 -9.51412e+00 -1.33083e+01 -9.50139e+00 -6.84502e+00 -1.21578e+01 -8.10972e+00 -6.75980e+00 -9.45965e+00 3.02016e-02 4.10928e-02 1.93104e-02 4.70175e-01 5.41186e-01 3.99165e-01 5.37152e-01 5.95548e-01 4.78755e-01
1.10000e+02 9.24246e+00 9.79525e+00 8.72088e+00 -1.08338e+01 -9.20679e+00 -1.24608e+01 -1.00368e+01 -7.97107e+00 -1.21025e+01 -7.86153e+00 -7.01594e+00 -8.70712e+00 2.80395e-02 3.54550e-02 2.06240e-02 4.73314e-01 5.70794e-01 3.75835e-01 4.83881e-01 5.43906e-01 4.23857e-01
1.11000e+02 9.22674e+00 9.76587e+00 8.71738e+00 -1.15135e+01 -1.04403e+01 -1.25866e+01 -9.55274e+00 -7.68310e+00 -1.14224e+01 -8.89413e+00 -7.06992e+00 -1.07183e+01 3.51424e-02 4.92591e-02 2.10257e-02 5.04482e-01 5.96435e-01 4.12529e-01 5.45085e-01 6.50974e-01 4.39197e-01
1.12000e+02 9.10733e+00 9.66599e+00 8.58095e+00 -1.09538e+01 -8.08919e+00 -1.38184e+01 -9.21983e+00 -7.20129e+00 -1.12384e+01 -8.17595e+00 -6.70060e+00 -9.65130e+00 2.50500e-02 3.82325e-02 1.18676e-02 5.00844e-01 6.00344e-01 4.01345e-01 5.44987e-01 5.96513e-01 4.93462e-01
1.13000e+02 8.98867e+00 9.57639e+00 8.43702e+00 -1.16347e+01 -9.28316e+00 -1.39863e+01 -9.71014e+00 -7.87467e+00 -1.15456e+01 -8.95258e+00 -7.56391e+00 -1.03413e+01 3.76181e-02 5.82423e-02 1.69938e-02 4.76632e-01 5.77050e-01 3.76214e-01 5.28319e-01 6.08090e-01 4.48548e-01
1.14000e+02 8.98867e+00 9.57639e+00 8.43702e+00 -1.11740e+01 -8.02870e+00 -1.43193e+01 -9.90929e+00 -7.89808e+00 -1.19205e+01 -9.16553e+00 -6.76156e+00 -1.15695e+01 3.17824e-02 5.36415e-02 9.92330e-03 5.48789e-01 6.78654e-01 4.18923e-01 5.66797e-01 6.72851e-01 4.60742e-01
1.15000e+02 8.85695e+00 9.32965e+00 8.40820e+00 -1.21913e+01 -9.24901e+00 -1.51336e+01 -9.51286e+00 -7.80436e+00 -1.12214e+01 -8.19451e+00 -6.29251e+00 -1.00965e+01 3.04462e-02 5.00835e-02 1.08088e-02 4.84064e-01 5.71196e-01 3.96932e-01 5.25727e-01 5.94434e-01 4.57019e-01
1.16000e+02 8.82786e+00 9.31037e+00 8.37035e+00 -1.20493e+01 -9.18309e+00 -1.49155e+01 -1.08363e+01 -7.37281e+00 -1.42998e+01 -8.50504e+00 -7.26941e+00 -9.74067e+00 3.29388e-02 5.06417e-02 1.52359e-02 4.75207e-01 5.37038e-01 4.13376e-01 4.40161e-01 5.41972e-01 3.38351e-01
1.17000e+02 8.79607e+00 9.28165e+00 8.33589e+00 -1.18795e+01 -9.88624e+00 -1.38728e+01 -9.76579e+00 -7.76611e+00 -1.17655e+01 -8.78527e+00 -7.00780e+00 -1.05627e+01 3.64921e-02 5.75560e-02 1.54281e-02 5.01454e-01 5.54246e-01 4.48663e-01 4.30613e-01 4.85155e-01 3.76070e-01
1.18000e+02 8.78195e+00 9.27374e+00 8.31623e+00 -1.32677e+01 -1.07698e+01 -1.57657e+01 -9.97779e+00 -7.54104e+00 -1.24145e+01 -9.60174e+00 -7.53267e+00 -1.16708e+01 4.37374e-02 7.89680e-02 8.50688e-03 5.17051e-01 6.38473e-01 3.95629e-01 4.92766e-01 5.59213e-01 4.26319e-01
1.19000e+02 8.77898e+00 9.27215e+00 8.31205e+00 -1.23558e+01 -1.04817e+01 -1.42299e+01 -1.04955e+01 -7.40732e+00 -1.35836e+01 -9.59898e+00 -8.31733e+00 -1.08806e+01 6.05874e-02 9.28938e-02 2.82809e-02 4.47682e-01 5.59351e-01 3.36013e-01 4.82195e-01 5.73825e-01 3.90565e-01
1.20000e+02 8.64431e+00 9.17711e+00 8.14245e+00 -1.20415e+01 -8.00210e+00 -1.60809e+01 -1.10301e+01 -8.39003e+00 -1.36701e+01 -9.68399e+00 -7.90753e+00 -1.14605e+01 3.05998e-02 5.06919e-02 1.05077e-02 4.63311e-01 5.15933e-01 4.10690e-01 4.97053e-01 5.75899e-01 4.18207e-01
1.21000e+02 8.63140e+00 9.16925e+00 8.12510e+00 -1.25198e+01 -9.23676e+00 -1.58028e+01 -1.02113e+01 -7.18080e+00 -1.32418e+01 -1.00154e+01 -6.90499e+00 -1.31259e+01 4.42758e-02 6.40905e-02 2.44611e-02 4.48411e-01 5.56070e-01 3.40753e-01 4.82296e-01 5.79166e-01 3.85426e-01
1.22000e+02 8.43235e+00 8.84631e+00 8.03777e+00 -1.28642e+01 -1.08304e+01 -1.48979e+01 -1.06545e+01 -8.17730e+00 -1.31317e+01 -9.61104e+00 -7.46321e+00 -1.17589e+01 3.92506e-02 6.13326e-02 1.71687e-02 4.60779e-01 6.15267e-01 3.06291e-01 4.78370e-01 5.72583e-01 3.84156e-01
1.23000e+02 8.43235e+00 8.84631e+00 8.03777e+00 -1.25502e+01 -1.07249e+01 -1.43755e+01 -1.06584e+01 -8.35993e+00 -1.29569e+01 -9.87727e+00 -7.59802e+00 -1.21565e+01 5.11283e-02 8.53839e-02 1.68727e-02 4.39884e-01 4.75724e-01 4.04044e-01 5.32652e-01 5.73739e-01 4.91564e-01
1.24000e+02 8.40251e+00 8.81726e+00 8.00727e+00 -1.31289e+01 -1.11646e+01 -1.50932e+01 -1.12288e+01 -8.48393e+00 -1.39736e+01 -9.22286e+00 -7.60117e+00 -1.08446e+01 4.77259e-02 7.73167e-02 1.81350e-02 4.37205e-01 5.14880e-01 3.59529e-01 4.77837e-01 5.17489e-01 4.38184e-01
1.25000e+02 8.34676e+00 8.72171e+00 7.98793e+00 -1.33014e+01 -1.14058e+01 -1.51970e+01 -1.08674e+01 -8.95137e+00 -1.27835e+01 -9.89661e+00 -8.22272e+00 -1.15705e+01 6.48734e-02 1.13450e-01 1.62972e-02 4.92173e-01 5.73276e-01 4.11071e-01 5.12251e-01 5.64152e-01 4.60349e-01
1.26000e+02 8.26499e+00 8.66844e+00 7.88032e+00 -1.33792e+01 -1.11229e+01 -1.56355e+01 -1.25930e+01 -1.02699e+01 -1.49162e+01 -1.00322e+01 -7.78674e+00 -1.22776e+01 6.73575e-02 1.17042e-01 1.76735e-02 5.20100e-01 6.46950e-01 3.93250e-01 4.77396e-01 5.67717e-01 3.87076e-01
1.27000e+02 8.22125e+00 8.59561e+00 7.86320e+00 -1.31873e+01 -1.13624e+01 -1.50121e+01 -1.11118e+01 -9.47973e+00 -1.27439e+01 -9.41931e+00 -7.58030e+00 -1.12583e+01 6.70129e-02 1.01340e-01 3.26854e-02 4.72312e-01 5.84399e-01 3.60224e-01 4.59465e-01 5.30980e-01 3.87950e-01
1.28000e+02 8.21081e+00 8.58759e+00 7.85055e+00 -1.32470e+01 -1.09281e+01 -1.55658e+01 -1.09774e+01 -7.83688e+00 -1.41180e+01 -9.58699e+00 -7.07549e+00 -1.20985e+01 6.73928e-02 1.12722e-01 2.20638e-02 4.67310e-01 5.22138e-01 4.12482e-01 4.08010e-01 4.86836e-01 3.29184e-01
1.29000e+02 8.17556e+00 8.54482e+00 7.82226e+00 -1.31960e+01 -1.09411e+01 -1.54508e+01 -1.09713e+01 -8.28839e+00 -1.36541e+01 -9.81515e+00 -8.24741e+00 -1.13829e+01 6.44006e-02 1.14313e-01 1.44878e-02 5.63399e-01 6.40409e-01 4.86388e-01 4.69457e-01 5.43928e-01 3.94985e-01
1.30000e+02 8.15692e+00 8.52256e+00 7.80698e+00 -1.30723e+01 -1.21487e+01 -1.39960e+01 -1.13808e+01 -9.20599e+00 -1.35556e+01 -1.10090e+01 -9.20657e+00 -1.28114e+01 5.50142e-02 7.17688e-02 3.82596e-02 5.11980e-01 6.39262e-01 3.84697e-01 4.86785e-01 5.65247e-01 4.08323e-01
1.31000e+02 8.05837e+00 8.40996e+00 7.72148e+00 -1.42097e+01 -1.29876e+01 -1.54318e+01 -1.27042e+01 -1.00558e+01 -1.53527e+01 -9.56748e+00 -7.64980e+00 -1.14852e+01 7.99610e-02 1.44180e-01 1.57423e-02 5.20368e-01 5.87906e-01 4.52830e-01 4.51990e-01 5.31873e-01 3.72107e-01
1.32000e+02 8.02615e+00 8.37881e+00 7.68834e+00 -1.41830e+01 -1.24175e+01 -1.59485e+01 -1.26700e+01 -9.46813e+00 -1.58718e+01 -1.03688e+01 -7.67960e+00 -1.30580e+01 8.02093e-02 1.37055e-01 2.33634e-02 5.11801e-01 5.65264e-01 4.58339e-01 4.58374e-01 5.27420e-01 3.89327e-01
1.33000e+02 8.02131e+00 8.37144e+00 7.68581e+00 -1.44960e+01 -1.33497e+01 -1.56423e+01 -1.20016e+01 -1.12977e+01 -1.27056e+01 -1.02111e+01 -8.22371e+00 -1.21985e+01 7.98917e-02 1.45684e-01 1.40998e-02 6.16594e-01 7.42978e-01 4.90209e-01 4.63272e-01 4.93734e-01 4.32810e-01
1.34000e+02 7.94468e+00 8.31452e+00 7.59130e+00 -1.42221e+01 -1.17807e+01 -1.66634e+01 -1.24084e+01 -1.14654e+01 -1.33515e+01 -1.08735e+01 -9.07903e+00 -1.26681e+01 6.49767e-02 7.84184e-02 5.15349e-02 5.20219e-01 5.98312e-01 4.42126e-01 4.92187e-01 5.65364e-01 4.19010e-01
1.35000e+02 7.94468e+00 8.31452e+00 7.59130e+00 -1.38922e+01 -1.17869e+01 -1.59975e+01 -1.49543e+01 -1.30738e+01 -1.68348e+01 -1.09684e+01 -8.78197e+00 -1.31549e+01 7.19100e-02 9.92882e-02 4.45318e-02 6.80455e-01 8.49297e-01 5.11612e-01 5.01281e-01 5.35150e-01 4.67411e-01
1.36000e+02 7.90876e+00 8.29776e+00 7.53800e+00 -1.42896e+01 -1.18836e+01 -1.66956e+01 -1.30620e+01 -1.07107e+01 -1.54133e+01 -1.05651e+01 -9.01976e+00 -1.21104e+01 1.02041e-01 1.56747e-01 4.73357e-02 5.67877e-01 6.90084e-01 4.45670e-01 4.65067e-01 5.24786e-01 4.05348e-01
1.37000e+02 7.80944e+00 8.22988e+00 7.41048e+00 -1.47290e+01 -1.24581e+01 -1.69999e+01 -1.31113e+01 -1.20809e+01 -1.41417e+01 -1.11092e+01 -9.46129e+00 -1.27570e+01 1.02854e-01 1.59769e-01 4.59398e-02 4.37890e-01 5.55309e-01 3.20472e-01 4.33129e-01 4.91595e-01 3.74662e-01
1.38000e+02 7.76904e+00 8.16399e+00 7.39319e+00 -1.44684e+01 -1.39180e+01 -1.50188e+01 -1.42079e+01 -1.21277e+01 -1.62881e+01 -1.14216e+01 -9.69901e+00 -1.31441e+01 8.39753e-02 1.49659e-01 1.82919e-02 5.73257e-01 6.79027e-01 4.67487e-01 4.90586e-01 5.90235e-01 3.90936e-01
1.39000e+02 7.75481e+00 8.15090e+00 7.37797e+00 -1.49726e+01 -1.22132e+01 -1.77320e+01 -1.20010e+01 -1.01790e+01 -1.38230e+01 -1.02529e+01 -9.20561e+00 -1.13002e+01 9.15765e-02 1.47084e-01 3.60688e-02 5.04630e-01 6.28062e-01 3.81197e-01 5.67684e-01 6.68159e-01 4.67208e-01
1.40000e+02 7.75345e+00 8.14967e+00 7.37650e+00 -1.40739e+01 -1.22505e+01 -1.58973e+01 -1.24472e+01 -1.02361e+01 -1.46583e+01 -1.07279e+01 -8.91971e+00 -1.25361e+01 1.24781e-01 2.34796e-01 1.47652e-02 6.11786e-01 7.80449e-01 4.43124e-01 4.83086e-01 5.43062e-01 4.23110e-01
1.41000e+02 7.75345e+00 8.14967e+00 7.37650e+00 -1.33250e+01 -1.17435e+01 -1.49066e+01 -1.18566e+01 -1.02894e+01 -1.34237e+01 -1.14993e+01 -9.48639e+00 -1.35121e+01 7.05252e-02 1.09683e-01 3.13672e-02 4.73905e-01 5.63315e-01 3.84496e-01 4.76417e-01 5.55109e-01 3.97725e-01
1.42000e+02 7.70918e+00 8.10626e+00 7.33155e+00 -1.59751e+01 -1.33243e+01 -1.86258e+01 -1.24642e+01 -1.04770e+01 -1.44514e+01 -1.11704e+01 -9.85007e+00 -1.24908e+01 1.09218e-01 1.93243e-01 2.51931e-02 5.25304e-01 6.86534e-01 3.64075e-01 5.13586e-01 6.17808e-01 4.09364e-01
1.43000e+02 7.64338e+00 8.03727e+00 7.26879e+00 -1.55030e+01 -1.31099e+01 -1.78960e+01 -1.28182e+01 -1.10095e+01 -1.46269e+01 -1.16769e+01 -1.04435e+01 -1.29104e+01 1.37929e-01 2.22680e-01 5.31775e-02 4.60393e-01 5.57304e-01 3.63482e-01 4.59344e-01 5.73980e-01 3.44709e-01
1.44000e+02 7.61537e+00 8.00272e+00 7.24678e+00 -1.52677e+01 -1.32518e+01 -1.72836e+01 -1.34753e+01 -1.10198e+01 -1.59307e+01 -1.21652e+01 -9.96815e+00 -1.43622e+01 1.02234e-01 1.55961e-01 4.85072e-02 4.61310e-01 5.61628e-01 3.60993e-01 5.18647e-01 5.41889e-01 4.95406e-01
1.45000e+02 7.47197e+00 7.90396e+00 7.06359e+00 -1.54618e+01 -1.37511e+01 -1.71725e+01 -1.34899e+01 -1.06630e+01 -1.63167e+01 -1.16045e+01 -9.60668e+00 -1.36023e+01 1.04455e-01 1.74880e-01 3.40300e-02 6.66770e-01 1.04278e+00 2.90759e-01 5.52147e-01 6.50116e-01 4.54178e-01
1.46000e+02 7.47197e+00 7.90396e+00 7.06359e+00 -1.51239e+01 -1.31650e+01 -1.70828e+01 -1.26197e+01 -1.03558e+01 -1.48836e+01 -1.17636e+01 -9.41930e+00 -1.41079e+01 6.96107e-02 9.49160e-02 4.43055e-02 4.82957e-01 6.23083e-01 3.42831e-01 5.05935e-01 6.07201e-01 4.04669e-01
1.47000e+02 7.40329e+00 7.88081e+00 6.95470e+00 -1.53099e+01 -1.29622e+01 -1.76577e+01 -1.23539e+01 -1.08976e+01 -1.38102e+01 -1.25278e+01 -9.97548e+00 -1.50802e+01 1.88416e-01 3.44193e-01 3.26382e-02 5.67381e-01 7.83600e-01 3.51162e-01 4.80965e-01 6.21861e-01 3.40070e-01
1.48000e+02 7.39478e+00 7.87366e+00 6.94503e+00 -1.50969e+01 -1.34609e+01 -1.67329e+01 -1.34995e+01 -1.18082e+01 -1.51907e+01 -1.13820e+01 -9.29899e+00 -1.34649e+01 1.24474e-01 1.82880e-01 6.60678e-02 5.14959e-01 7.53809e-01 2.76110e-01 5.14728e-01 5.95541e-01 4.33916e-01
1.49000e+02 7.35764e+00 7.86106e+00 6.88647e+00 -1.50325e+01 -1.28620e+01 -1.72030e+01 -1.15508e+01 -9.80707e+00 -1.32945e+01 -1.21261e+01 -1.03521e+01 -1.39001e+01 1.17786e-01 1.83691e-01 5.18805e-02 8.15351e-01 1.29618e+00 3.34517e-01 5.74716e-01 6.36832e-01 5.12599e-01
1.50000e+02 7.29286e+00 7.80288e+00 6.81617e+00 -1.54621e+01 -1.31392e+01 -1.77850e+01 -1.31353e+01 -1.02608e+01 -1.60098e+01 -1.19769e+01 -9.63820e+00 -1.43157e+01 9.99315e-02 1.74601e-01 2.52622e-02 5.14346e-01 6.98761e-01 3.29931e-01 5.36319e-01 6.29820e-01 4.42819e-01
1.51000e+02 7.19193e+00 7.70744e+00 6.71090e+00 -1.51806e+01 -1.32586e+01 -1.71025e+01 -1.22657e+01 -9.76964e+00 -1.47618e+01 -1.29331e+01 -1.04528e+01 -1.54134e+01 2.38172e-01 5.61267e-01 -8.49229e-02 7.74754e-01 1.32764e+00 2.21868e-01 5.35626e-01 6.63289e-01 4.07963e-01
1.52000e+02 7.16459e+00 7.67055e+00 6.69201e+00 -1.51261e+01 -1.36654e+01 -1.65868e+01 -1.37504e+01 -1.10801e+01 -1.64208e+01 -1.20465e+01 -1.05417e+01 -1.35512e+01 1.33036e-01 2.45168e-01 2.09050e-02 6.11200e-01 6.68408e-01 5.53993e-01 5.74496e-01 7.59239e-01 3.89754e-01
1.53000e+02 7.15141e+00 7.65446e+00 6.68142e+00 -1.55036e+01 -1.24390e+01 -1.85682e+01 -1.43746e+01 -1.16568e+01 -1.70923e+01 -1.20087e+01 -1.00742e+01 -1.39431e+01 2.06792e-01 4.19828e-01 -6.24382e-03 1.08836e+00 1.81025e+00 3.66456e-01 5.28944e-01 6.21546e-01 4.36342e-01
1.54000e+02 7.04336e+00 7.52000e+00 6.59693e+00 -1.64799e+01 -1.54230e+01 -1.75368e+01 -1.44401e+01 -1.19402e+01 -1.69400e+01 -1.17269e+01 -1.04572e+01 -1.29966e+01 1.30340e-01 1.99805e-01 6.08749e-02 6.19348e-01 9.10510e-01 3.28186e-01 5.82117e-01 7.30402e-01 4.33832e-01
1.55000e+02 6.98547e+00 7.45615e+00 6.54451e+00 -1.50941e+01 -1.23677e+01 -1.78205e+01 -1.33251e+01 -1.16570e+01 -1.49932e+01 -1.21296e+01 -8.93923e+00 -1.53200e+01 3.19590e-01 8.00090e-01 -1.60910e-01 6.40164e-01 9.14720e-01 3.65609e-01 5.34845e-01 6.13290e-01 4.56401e-01
1.56000e+02 6.87854e+00 7.37252e+00 6.41766e+00 -1.56271e+01 -1.40633e+01 -1.71909e+01 -1.44469e+01 -1.31325e+01 -1.57613e+01 -1.09553e+01 -9.47320e+00 -1.24373e+01 1.57189e-01 2.03673e-01 1.10706e-01 6.46802e-01 8.94427e-01 3.99178e-01 5.54878e-01 6.71579e-01 4.38177e-01
1.57000e+02 6.84999e+00 7.33906e+00 6.39351e+00 -1.56680e+01 -1.34793e+01 -1.78568e+01 -1.31253e+01 -1.03465e+01 -1.59041e+01 -1.18739e+01 -1.01132e+01 -1.36347e+01 1.29793e-01 1.85701e-01 7.38855e-02 6.49778e-01 9.84251e-01 3.15304e-01 5.45067e-01 6.83551e-01 4.06584e-01
1.58000e+02 6.80720e+00 7.27294e+00 6.37128e+00 -1.59227e+01 -1.40085e+01 -1.78370e+01 -1.46868e+01 -1.09761e+01 -1.83975e+01 -1.17206e+01 -1.00672e+01 -1.33740e+01 1.25696e-01 2.09651e-01 4.17406e-02 6.85873e-01 1.01118e+00 3.60568e-01 5.96531e-01 6.71989e-01 5.21074e-01
1.59000e+02 6.80085e+00 7.26599e+00 6.36548e+00 -1.46934e+01 -1.24281e+01 -1.69586e+01 -1.40099e+01 -1.05651e+01 -1.74548e+01 -1.26034e+01 -1.08966e+01 -1.43102e+01 1.30169e-01 2.20647e-01 3.96911e-02 6.79740e-01 8.84220e-01 4.75260e-01 5.76407e-01 6.48463e-01 5.04352e-01
1.60000e+02 6.73580e+00 7.19394e+00 6.30684e+00 -1.56092e+01 -1.39094e+01 -1.73090e+01 -1.37957e+01 -1.30402e+01 -1.45511e+01 -1.25570e+01 -1.07061e+01 -1.44079e+01 1.20800e-01 2.06938e-01 3.46620e-02 9.19037e-01 1.31819e+00 5.19882e-01 6.45492e-01 8.22085e-01 4.68899e-01
1.61000e+02 6.68867e+00 7.15144e+00 6.25584e+00 -1.43566e+01 -1.26959e+01 -1.60173e+01 -1.37042e+01 -1.20175e+01 -1.53908e+01 -1.20805e+01 -1.02112e+01 -1.39498e+01 3.71015e-01 7.32485e-01 9.54514e-03 5.68449e-01 7.79560e-01 3.57338e-01 6.06973e-01 6.58470e-01 5.55476e-01
1.62000e+02 6.67518e+00 7.13629e+00 6.24387e+00 -1.61648e+01 -1.40183e+01 -1.83112e+01 -1.45870e+01 -1.26987e+01 -1.64754e+01 -1.05885e+01 -8.84871e+00 -1.23283e+01 2.28696e-01 3.54565e-01 1.02828e-01 5.08716e-01 5.74422e-01 4.43010e-01 5.60206e-01 6.54511e-01 4.65902e-01
1.63000e+02 6.66343e+00 7.12335e+00 6.23321e+00 -1.60647e+01 -1.31313e+01 -1.89980e+01 -1.37975e+01 -1.10939e+01 -1.65011e+01 -1.30227e+01 -1.12919e+01 -1.47535e+01 1.97070e-01 3.63397e-01 3.07420e-02 5.74111e-01 7.09278e-01 4.38943e-01 5.74820e-01 5.99559e-01 5.50081e-01
1.64000e+02 6.59591e+00 7.07682e+00 6.14769e+00 -1.55478e+01 -1.35342e+01 -1.75614e+01 -1.43311e+01 -1.20065e+01 -1.66556e+01 -1.22213e+01 -1.02983e+01 -1.41442e+01 1.65071e-01 2.49749e-01 8.03927e-02 6.92644e-01 1.00565e+00 3.79640e-01 5.78392e-01 7.33393e-01 4.23391e-01
1.65000e+02 6.56358e+00 7.03976e+00 6.11960e+00 -1.58159e+01 -1.50294e+01 -1.66023e+01 -1.42247e+01 -1.23342e+01 -1.61151e+01 -1.17513e+01 -9.58079e+00 -1.39218e+01 2.59332e-01 4.58830e-01 5.98349e-02 7.32608e-01 9.72489e-01 4.92727e-01 6.05927e-01 7.27061e-01 4.84792e-01
1.66000e+02 6.53896e+00 6.99809e+00 6.10995e+00 -1.72605e+01 -1.51519e+01 -1.93691e+01 -1.48511e+01 -1.26090e+01 -1.70933e+01 -1.25909e+01 -1.12508e+01 -1.39310e+01 3.34419e-01 6.48326e-01 2.05127e-02 7.41047e-01 9.98286e-01 4.83807e-01 6.67541e-01 8.12834e-01 5.22247e-01
1.67000e+02 6.51352e+00 6.97346e+00 6.08391e+00 -1.69096e+01 -1.58724e+01 -1.79467e+01 -1.42876e+01 -1.19857e+01 -1.65895e+01 -1.30229e+01 -1.15486e+01 -1.44973e+01 2.21735e-01 3.29948e-01 1.13522e-01 6.20938e-01 7.21143e-01 5.20733e-01 5.83542e-01 6.45867e-01 5.21217e-01
1.68000e+02 6.41975e+00 6.86172e+00 6.00624e+00 -1.60542e+01 -1.39548e+01 -1.81535e+01 -1.40481e+01 -1.09636e+01 -1.71326e+01 -1.28990e+01 -1.17310e+01 -1.40670e+01 2.10831e-01 3.37857e-01 8.38047e-02 6.08942e-01 8.38068e-01 3.79817e-01 6.45247e-01 7.43774e-01 5.46720e-01
1.69000e+02 6.38421e+00 6.85298e+00 5.94750e+00 -1.65887e+01 -1.54968e+01 -1.76806e+01 -1.57726e+01 -1.33077e+01 -1.82376e+01 -1.36276e+01 -1.24941e+01 -1.47612e+01 2.54804e-01 4.47616e-01 6.19913e-02 6.05540e-01 8.50649e-01 3.60431e-01 6.39633e-01 7.52783e-01 5.26484e-01
1.70000e+02 6.36891e+00 6.83677e+00 5.93306e+00 -1.58965e+01 -1.45606e+01 -1.72324e+01 -1.14969e+01 -9.49395e+00 -1.34999e+01 -1.25663e+01 -1.09549e+01 -1.41776e+01 2.40887e-01 4.64629e-01 1.71441e-02 6.24450e-01 8.02610e-01 4.46290e-01 5.27237e-01 5.53638e-01 5.00837e-01
1.71000e+02 6.24540e+00 6.69665e+00 5.82456e+00 -1.60117e+01 -1.47035e+01 -1.73198e+01 -1.53632e+01 -1.30873e+01 -1.76390e+01 -1.28057e+01 -1.00318e+01 -1.55796e+01 1.41375e-01 1.83225e-01 9.95261e-02 7.16332e-01 1.02504e+00 4.07625e-01 6.00465e-01 6.89487e-01 5.11442e-01
1.72000e+02 6.22539e+00 6.67612e+00 5.80509e+00 -1.62068e+01 -1.47853e+01 -1.76282e+01 -1.37598e+01 -9.52034e+00 -1.79993e+01 -1.30000e+01 -1.16160e+01 -1.43840e+01 3.08772e-01 4.68602e-01 1.48942e-01 7.62217e-01 9.06804e-01 6.17630e-01 5.87333e-01 6.51437e-01 5.23229e-01
1.73000e+02 6.22539e+00 6.67612e+00 5.80509e+00 -1.61998e+01 -1.47457e+01 -1.76539e+01 -1.51863e+01 -1.25184e+01 -1.78541e+01 -1.35228e+01 -1.22782e+01 -1.47673e+01 1.76513e-01 2.49551e-01 1.03475e-01 8.27498e-01 9.95096e-01 6.59899e-01 6.02770e-01 7.08364e-01 4.97176e-01
1.74000e+02 6.20268e+00 6.64329e+00 5.79129e+00 -1.67471e+01 -1.38828e+01 -1.96115e+01 -1.36660e+01 -1.13508e+01 -1.59812e+01 -1.35329e+01 -1.17810e+01 -1.52849e+01 5.08447e-01 1.19621e+00 -1.79317e-01 1.21724e+00 2.00390e+00 4.30572e-01 6.78743e-01 7.73004e-01 5.84483e-01
1.75000e+02 6.14233e+00 6.58073e+00 5.73313e+00 -1.71086e+01 -1.51744e+01 -1.90429e+01 -1.51909e+01 -1.29627e+01 -1.74191e+01 -1.23829e+01 -1.11293e+01 -1.36365e+01 2.60577e-01 4.34820e-01 8.63338e-02 1.05459e+00 1.29460e+00 8.14570e-01 6.06241e-01 7.18961e-01 4.93520e-01
1.76000e+02 6.12082e+00 6.55796e+00 5.71281e+00 -1.78056e+01 -1.61368e+01 -1.94745e+01 -1.49152e+01 -1.33804e+01 -1.64500e+01 -1.31269e+01 -1.17592e+01 -1.44946e+01 2.44269e-01 3.62822e-01 1.25715e-01 7.90373e-01 1.01119e+00 5.69553e-01 6.11433e-01 6.92420e-01 5.30445e-01
1.77000e+02 6.05318e+00 6.49013e+00 5.64566e+00 -1.79398e+01 -1.60255e+01 -1.98541e+01 -1.33637e+01 -1.00739e+01 -1.66536e+01 -1.26136e+01 -1.19952e+01 -1.32319e+01 2.34073e-01 4.00936e-01 6.72101e-02 1.13335e+00 1.75684e+00 5.09873e-01 5.91160e-01 6.42933e-01 5.39387e-01
1.78000e+02 6.01141e+00 6.45696e+00 5.59661e+00 -1.80339e+01 -1.64365e+01 -1.96313e+01 -1.62289e+01 -1.41925e+01 -1.82654e+01 -1.31983e+01 -1.09944e+01 -1.54022e+01 3.00585e-01 5.67358e-01 3.38129e-02 7.63899e-01 9.36782e-01 5.91017e-01 6.32936e-01 7.06520e-01 5.59353e-01
1.79000e+02 5.95921e+00 6.40679e+00 5.54290e+00 -1.73326e+01 -1.60456e+01 -1.86196e+01 -1.37731e+01 -1.16130e+01 -1.59331e+01 -1.28040e+01 -1.19359e+01 -1.36720e+01 2.67116e-01 4.35809e-01 9.84224e-02 1.09621e+00 1.80241e+00 3.90020e-01 6.05148e-01 7.44288e-01 4.66007e-01
1.80000e+02 5.91273e+00 6.35878e+00 5.49797e+00 -1.70565e+01 -1.60836e+01 -1.80293e+01 -1.55190e+01 -1.34181e+01 -1.76200e+01 -1.38868e+01 -1.29761e+01 -1.47975e+01 4.09969e-01 9.48437e-01 -1.28499e-01 1.24420e+00 1.92805e+00 5.60340e-01 6.93182e-01 8.49027e-01 5.37337e-01
1.81000e+02 5.85839e+00 6.30657e+00 5.44206e+00 -1.75721e+01 -1.66986e+01 -1.84455e+01 -1.51432e+01 -1.21899e+01 -1.80965e+01 -1.36340e+01 -1.25948e+01 -1.46731e+01 3.60223e-01 7.35774e-01 -1.53293e-02 1.14181e+00 1.80521e+00 4.78410e-01 7.84348e-01 1.02863e+00 5.40068e-01
1.82000e+02 5.83647e+00 6.28658e+00 5.41859e+00 -1.81047e+01 -1.74579e+01 -1.87514e+01 -1.47277e+01 -1.35977e+01 -1.58578e+01 -1.34298e+01 -1.14476e+01 -1.54119e+01 5.99990e-01 9.33349e-01 2.66631e-01 1.61192e+00 3.44962e+00 -2.25770e-01 7.52253e-01 1.05447e+00 4.50040e-01
1.83000e+02 5.78265e+00 6.23823e+00 5.36034e+00 -1.75717e+01 -1.61295e+01 -1.90140e+01 -1.62756e+01 -1.48424e+01 -1.77088e+01 -1.34998e+01 -1.17466e+01 -1.52531e+01 8.44007e-01 2.20955e+00 -5.21538e-01 1.80840e+00 3.39353e+00 2.23266e-01 7.57164e-01 1.17896e+00 3.35366e-01
1.84000e+02 5.72541e+00 6.16995e+00 5.31289e+00 -1.78584e+01 -1.64824e+01 -1.92344e+01 -1.56606e+01 -1.37274e+01 -1.75938e+01 -1.40425e+01 -1.29225e+01 -1.51625e+01 2.39391e-01 3.08347e-01 1.70434e-01 9.91315e-01 1.48832e+00 4.94315e-01 8.65887e-01 1.19866e+00 5.33111e-01
1.85000e+02 5.69098e+00 6.14578e+00 5.26984e+00 -1.75555e+01 -1.56117e+01 -1.94993e+01 -1.51871e+01 -1.37816e+01 -1.65926e+01 -1.35297e+01 -1.21239e+01 -1.49355e+01 7.52675e-01 1.70000e+00 -1.94646e-01 1.24660e+00 2.45909e+00 3.41011e-02 1.27986e+00 2.56770e+00 -7.97930e-03
1.86000e+02 5.63626e+00 6.08021e+00 5.22473e+00 -1.77458e+01 -1.67972e+01 -1.86944e+01 -1.58477e+01 -1.44461e+01 -1.72492e+01 -1.34986e+01 -1.13341e+01 -1.56630e+01 3.98374e-01 7.30765e-01 6.59821e-02 1.73231e+00 3.37469e+00 8.99421e-02 8.50836e-01 1.26002e+00 4.41654e-01
1.87000e+02 5.60321e+00 6.06124e+00 5.17979e+00 -1.69440e+01 -1.58945e+01 -1.79935e+01 -1.60147e+01 -1.26843e+01 -1.93451e+01 -1.27851e+01 -1.15967e+01 -1.39735e+01 1.16211e+00 3.07588e+00 -7.51657e-01 8.72955e-01 1.16815e+00 5.77759e-01 8.38528e-01 1.09224e+00 5.84815e-01
1.88000e+02 5.57390e+00 6.03031e+00 5.15203e+00 -1.71564e+01 -1.56797e+01 -1.86332e+01 -1.52061e+01 -1.30075e+01 -1.74048e+01 -1.30911e+01 -1.22210e+01 -1.39612e+01 3.12704e-01 4.68404e-01 1.57003e-01 1.25797e+00 1.70752e+00 8.08431e-01 1.15160e+00 2.05720e+00 2.46000e-01
1.89000e+02 5.53769e+00 6.00528e+00 5.10651e+00 -1.71725e+01 -1.51324e+01 -1.92125e+01 -1.58916e+01 -1.46818e+01 -1.71014e+01 -1.31168e+01 -1.16995e+01 -1.45340e+01 7.34318e-01 1.38742e+00 8.12160e-02 9.61651e-01 1.34506e+00 5.78243e-01 6.64059e-01 8.46391e-01 4.81727e-01
1.90000e+02 5.48204e+00 5.93352e+00 5.06491e+00 -1.62545e+01 -1.42011e+01 -1.83080e+01 -1.62620e+01 -1.50444e+01 -1.74795e+01 -1.42691e+01 -1.25238e+01 -1.60145e+01 2.63613e-01 5.36793e-01 -9.56698e-03 6.80238e-01 9.10573e-01 4.49903e-01 7.52106e-01 1.04596e+00 4.58248e-01
1.91000e+02 5.42819e+00 5.86012e+00 5.02810e+00 -1.73311e+01 -1.55620e+01 -1.91002e+01 -1.56332e+01 -1.38086e+01 -1.74578e+01 -1.29699e+01 -1.17381e+01 -1.42017e+01 4.16101e-01 7.65908e-01 6.62948e-02 1.17644e+00 1.45279e+00 9.00086e-01 7.34053e-01 9.17632e-01 5.50473e-01
1.92000e+02 5.39982e+00 5.83384e+00 4.99809e+00 -1.85569e+01 -1.75677e+01 -1.95460e+01 -1.48412e+01 -1.28272e+01 -1.68551e+01 -1.42683e+01 -1.37057e+01 -1.48309e+01 4.35487e-01 9.90519e-01 -1.19545e-01 1.13409e+00 1.68549e+00 5.82690e-01 7.33399e-01 9.23975e-01 5.42823e-01
1.93000e+02 5.32859e+00 5.74129e+00 4.94555e+00 -1.77372e+01 -1.65717e+01 -1.89027e+01 -1.50185e+01 -1.21227e+01 -1.79144e+01 -1.32982e+01 -1.17483e+01 -1.48481e+01 1.20055e+01 3.54886e+01 -1.14776e+01 1.14886e+00 1.51803e+00 7.79691e-01 7.15186e-01 9.25331e-01 5.05041e-01
1.94000e+02 5.32217e+00 5.73902e+00 4.93559e+00 -1.77788e+01 -1.68168e+01 -1.87408e+01 -1.45076e+01 -1.22676e+01 -1.67477e+01 -1.36681e+01 -1.17779e+01 -1.55584e+01 8.16305e-01 2.15290e+00 -5.20285e-01 9.89227e-01 1.56112e+00 4.17329e-01 8.34141e-01 1.25999e+00 4.08294e-01
1.95000e+02 5.24346e+00 5.64428e+00 4.87111e+00 -1.60761e+01 -1.40476e+01 -1.81046e+01 -1.56719e+01 -1.37328e+01 -1.76110e+01 -1.39210e+01 -1.28367e+01 -1.50053e+01 2.46323e-01 3.69123e-01 1.23523e-01 1.39041e+00 2.01946e+00 7.61362e-01 6.94312e-01 8.39145e-01 5.49478e-01
1.96000e+02 5.21497e+00 5.60129e+00 4.85529e+00 -1.82984e+01 -1.66557e+01 -1.99411e+01 -1.55269e+01 -1.26377e+01 -1.84161e+01 -1.37691e+01 -1.27877e+01 -1.47505e+01 4.28314e-01 5.21234e-01 3.35394e-01 1.83201e+00 3.25430e+00 4.09719e-01 7.11709e-01 8.96370e-01 5.27049e-01
1.97000e+02 5.21205e+00 5.60028e+00 4.85074e+00 -1.77843e+01 -1.64830e+01 -1.90857e+01 -1.61598e+01 -1.37329e+01 -1.85868e+01 -1.38628e+01 -1.24460e+01 -1.52796e+01 4.50032e-01 9.56656e-01 -5.65912e-02 9.40155e-01 1.20527e+00 6.75043e-01 8.14388e-01 1.19270e+00 4.36076e-01
1.98000e+02 5.16140e+00 5.56730e+00 4.78510e+00 -1.85175e+01 -1.72003e+01 -1.98348e+01 -1.62069e+01 -1.28287e+01 -1.95850e+01 -1.37583e+01 -1.26817e+01 -1.48350e+01 3.28786e-01 5.51585e-01 1.05986e-01 1.61866e+00 3.07188e+00 1.65435e-01 6.12912e-01 6.62723e-01 5.63100e-01
1.99000e+02 5.12728e+00 5.51916e+00 4.76322e+00 -1.77772e+01 -1.70503e+01 -1.85040e+01 -1.62359e+01 -1.32069e+01 -1.92650e+01 -1.44157e+01 -1.22962e+01 -1.65351e+01 2.81270e-01 4.04061e-01 1.58479e-01 8.42347e-01 1.08172e+00 6.02973e-01 6.82120e-01 9.17240e-01 4.47000e-01
2.00000e+02 5.11110e+00 5.49072e+00 4.75773e+00 -1.80033e+01 -1.68628e+01 -1.91438e+01 -1.58151e+01 -1.27987e+01 -1.88314e+01 -1.38358e+01 -1.33247e+01 -1.43469e+01 5.87202e-01 9.14800e-01 2.59604e-01 1.08526e+00 1.58333e+00 5.87192e-01 7.84223e-01 9.82818e-01 5.85628e-01
2.01000e+02 5.09114e+00 5.47709e+00 4.73239e+00 -1.83635e+01 -1.76366e+01 -1.90903e+01 -1.61242e+01 -1.29217e+01 -1.93267e+01 -1.48817e+01 -1.41841e+01 -1.55794e+01 7.66274e-01 1.13502e+00 3.97531e-01 1.28129e+00 2.31995e+00 2.42632e-01 7.96106e-01 1.07467e+00 5.17544e-01
2.02000e+02 5.05845e+00 5.44242e+00 4.70157e+00 -1.74115e+01 -1.57254e+01 -1.90976e+01 -1.58867e+01 -1.22795e+01 -1.94939e+01 -1.43882e+01 -1.28672e+01 -1.59092e+01 2.90168e-01 3.84597e-01 1.95739e-01 1.24552e+00 1.73405e+00 7.57000e-01 7.05441e-01 8.41894e-01 5.68988e-01
2.03000e+02 5.01346e+00 5.37498e+00 4.67626e+00 -1.83320e+01 -1.63929e+01 -2.02711e+01 -1.85830e+01 -1.71016e+01 -2.00645e+01 -1.38928e+01 -1.26883e+01 -1.50974e+01 6.97790e-01 1.42423e+00 -2.86537e-02 1.02097e+00 1.37807e+00 6.63867e-01 6.99923e-01 7.83130e-01 6.16716e-01
2.04000e+02 4.99715e+00 5.35556e+00 4.66272e+00 -1.82754e+01 -1.74804e+01 -1.90704e+01 -1.78130e+01 -1.55053e+01 -2.01207e+01 -1.45753e+01 -1.31335e+01 -1.60172e+01 5.17547e-01 9.02456e-01 1.32639e-01 1.44358e+00 1.97847e+00 9.08692e-01 7.31334e-01 9.16802e-01 5.45866e-01
2.05000e+02 4.92133e+00 5.29768e+00 4.57171e+00 -1.71305e+01 -1.52177e+01 -1.90433e+01 -1.56802e+01 -1.36502e+01 -1.77102e+01 -1.37318e+01 -1.25042e+01 -1.49594e+01 2.32341e-01 3.08975e-01 1.55707e-01 1.01895e+00 1.50025e+00 5.37661e-01 7.44693e-01 1.00194e+00 4.87450e-01
2.06000e+02 4.92133e+00 5.29768e+00 4.57171e+00 -1.86115e+01 -1.64082e+01 -2.08148e+01 -1.65493e+01 -1.46389e+01 -1.84598e+01 -1.43076e+01 -1.32199e+01 -1.53954e+01 2.34801e+00 5.87286e+00 -1.17683e+00 1.01739e+00 1.26428e+00 7.70506e-01 7.34488e-01 8.46332e-01 6.22644e-01
2.07000e+02 4.91214e+00 5.28721e+00 4.56369e+00 -1.89703e+01 -1.75194e+01 -2.04213e+01 -1.54827e+01 -1.44030e+01 -1.65625e+01 -1.49551e+01 -1.36764e+01 -1.62337e+01 2.15146e-01 2.79826e-01 1.50466e-01 1.01804e+00 1.64884e+00 3.87244e-01 8.41494e-01 9.82568e-01 7.00420e-01
2.08000e+02 4.84707e+00 5.22004e+00 4.50075e+00 -1.91788e+01 -1.80456e+01 -2.03121e+01 -1.58886e+01 -1.42840e+01 -1.74932e+01 -1.48870e+01 -1.37099e+01 -1.60640e+01 5.39420e-01 8.12795e-01 2.66045e-01 8.83583e-01 1.19949e+00 5.67676e-01 6.58765e-01 8.04762e-01 5.12768e-01
2.09000e+02 4.80594e+00 5.17644e+00 4.46197e+00 -1.83897e+01 -1.67820e+01 -1.99974e+01 -1.64365e+01 -1.49215e+01 -1.79515e+01 -1.53518e+01 -1.37981e+01 -1.69055e+01 2.71368e-01 3.67243e-01 1.75493e-01 8.84553e-01 1.01404e+00 7.55063e-01 8.44469e-01 1.01889e+00 6.70047e-01
2.10000e+02 4.74927e+00 5.12961e+00 4.39712e+00 -1.81624e+01 -1.75247e+01 -1.88002e+01 -1.78447e+01 -1.46199e+01 -2.10696e+01 -1.55708e+01 -1.38533e+01 -1.72882e+01 4.95621e-01 8.44634e-01 1.46609e-01 9.30500e-01 1.27691e+00 5.84092e-01 9.91634e-01 1.32121e+00 6.62062e-01
2.11000e+02 4.72654e+00 5.10960e+00 4.37219e+00 -1.89703e+01 -1.77099e+01 -2.02308e+01 -1.82725e+01 -1.66086e+01 -1.99365e+01 -1.48394e+01 -1.31103e+01 -1.65685e+01 1.42265e+00 3.43904e+00 -5.93742e-01 1.16474e+00 1.56688e+00 7.62607e-01 7.97550e-01 9.57614e-01 6.37485e-01
2.12000e+02 4.64537e+00 5.01724e+00 4.30106e+00 -1.93772e+01 -1.76728e+01 -2.10816e+01 -1.58463e+01 -1.45458e+01 -1.71468e+01 -1.44025e+01 -1.24608e+01 -1.63441e+01 7.70248e-01 1.40450e+00 1.35994e-01 7.98453e-01 1.06199e+00 5.34920e-01 8.31787e-01 1.04419e+00 6.19385e-01
2.13000e+02 4.61817e+00 4.99848e+00 4.26679e+00 -1.79088e+01 -1.65691e+01 -1.92485e+01 -1.82678e+01 -1.49931e+01 -2.15424e+01 -1.32154e+01 -1.16652e+01 -1.47657e+01 5.58315e-01 9.67787e-01 1.48843e-01 1.31914e+00 2.37847e+00 2.59802e-01 9.42682e-01 1.23685e+00 6.48515e-01
2.14000e+02 4.60630e+00 4.97725e+00 4.26300e+00 -1.85486e+01 -1.70375e+01 -2.00597e+01 -1.51883e+01 -1.43091e+01 -1.60676e+01 -1.47023e+01 -1.28333e+01 -1.65712e+01 2.44569e-01 3.49896e-01 1.39242e-01 1.23329e+00 1.72368e+00 7.42892e-01 8.44238e-01 1.03335e+00 6.55124e-01
2.15000e+02 4.52533e+00 4.89996e+00 4.17934e+00 -1.77612e+01 -1.60187e+01 -1.95036e+01 -1.68952e+01 -1.59418e+01 -1.78485e+01 -1.46977e+01 -1.32888e+01 -1.61066e+01 1.10261e+00 2.59362e+00 -3.88410e-01 1.19970e+00 1.49477e+00 9.04628e-01 8.34720e-01 1.02720e+00 6.42241e-01
2.16000e+02 4.49296e+00 4.87494e+00 4.14091e+00 -1.83506e+01 -1.66609e+01 -2.00403e+01 -1.55124e+01 -1.45166e+01 -1.65081e+01 -1.42990e+01 -1.24778e+01 -1.61202e+01 7.01214e-01 1.60041e+00 -1.97981e-01 1.37123e+00 1.97595e+00 7.66515e-01 9.11072e-01 1.18921e+00 6.32933e-01
2.17000e+02 4.44584e+00 4.84374e+00 4.08062e+00 -1.95598e+01 -1.88678e+01 -2.02519e+01 -1.60518e+01 -1.37071e+01 -1.83965e+01 -1.38664e+01 -1.32416e+01 -1.44911e+01 3.82819e-01 4.89817e-01 2.75822e-01 9.09656e-01 1.07680e+00 7.42510e-01 7.81100e-01 9.57492e-01 6.04708e-01
2.18000e+02 4.39291e+00 4.80103e+00 4.01948e+00 -1.87261e+01 -1.71066e+01 -2.03456e+01 -1.64584e+01 -1.44660e+01 -1.84508e+01 -1.36033e+01 -1.22654e+01 -1.49412e+01 6.49255e-01 1.29198e+00 6.53264e-03 1.38308e+00 1.99200e+00 7.74160e-01 7.77490e-01 9.81699e-01 5.73282e-01
2.19000e+02 4.33799e+00 4.76128e+00 3.95233e+00 -1.92902e+01 -1.89169e+01 -1.96635e+01 -1.71098e+01 -1.56555e+01 -1.85642e+01 -1.39456e+01 -1.33172e+01 -1.45741e+01 3.29520e-01 5.31740e-01 1.27300e-01 1.53361e+00 2.72816e+00 3.39064e-01 7.80218e-01 9.46076e-01 6.14360e-01
2.20000e+02 4.32200e+00 4.74167e+00 3.93947e+00 -1.78205e+01 -1.54159e+01 -2.02252e+01 -1.47631e+01 -1.30922e+01 -1.64339e+01 -1.51487e+01 -1.40119e+01 -1.62856e+01 1.50049e+00 4.00763e+00 -1.00664e+00 1.04941e+00 1.58110e+00 5.17728e-01 9.70586e-01 1.16145e+00 7.79721e-01
2.21000e+02 4.29659e+00 4.72547e+00 3.90663e+00 -1.94614e+01 -1.82529e+01 -2.06699e+01 -1.65165e+01 -1.38170e+01 -1.92161e+01 -1.56643e+01 -1.37901e+01 -1.75385e+01 8.62128e-01 1.41669e+00 3.07563e-01 1.14434e+00 1.73478e+00 5.53888e-01 1.18096e+00 1.43036e+00 9.31563e-01
2.22000e+02 4.27272e+00 4.68957e+00 3.89292e+00 -1.82592e+01 -1.65261e+01 -1.99923e+01 -1.69153e+01 -1.49468e+01 -1.88838e+01 -1.43472e+01 -1.30355e+01 -1.56589e+01 1.47045e+00 2.62247e+00 3.18434e-01 2.14623e+00 4.50106e+00 -2.08603e-01 9.95409e-01 1.34326e+00 6.47556e-01
2.23000e+02 4.27218e+00 4.68906e+00 3.89236e+00 -1.84553e+01 -1.70172e+01 -1.98934e+01 -1.70343e+01 -1.37218e+01 -2.03468e+01 -1.43030e+01 -1.30637e+01 -1.55424e+01 4.28097e-01 6.97274e-01 1.58920e-01 1.54889e+00 2.56170e+00 5.36073e-01 8.58449e-01 1.04050e+00 6.76395e-01
2.24000e+02 4.26496e+00 4.68438e+00 3.88309e+00 -1.77019e+01 -1.59078e+01 -1.94960e+01 -1.86684e+01 -1.57577e+01 -2.15791e+01 -1.40778e+01 -1.28550e+01 -1.53006e+01 2.71033e-01 3.67714e-01 1.74351e-01 1.46881e+00 2.51580e+00 4.21816e-01 8.86114e-01 1.12518e+00 6.47048e-01
2.25000e+02 4.26204e+00 4.67920e+00 3.88208e+00 -1.86070e+01 -1.74565e+01 -1.97575e+01 -1.63593e+01 -1.46680e+01 -1.80505e+01 -1.57158e+01 -1.40523e+01 -1.73792e+01 1.67876e+00 4.57668e+00 -1.21917e+00 1.09367e+00 1.72626e+00 4.61081e-01 8.88836e-01 1.10374e+00 6.73933e-01
2.26000e+02 4.19610e+00 4.60959e+00 3.81970e+00 -1.77714e+01 -1.64753e+01 -1.90675e+01 -1.69429e+01 -1.46533e+01 -1.92325e+01 -1.42903e+01 -1.26176e+01 -1.59630e+01 2.15049e-01 3.51360e-01 7.87386e-02 1.05311e+00 1.26931e+00 8.36913e-01 7.88005e-01 8.95644e-01 6.80367e-01
2.27000e+02 4.19161e+00 4.60390e+00 3.81624e+00 -1.80052e+01 -1.61026e+01 -1.99078e+01 -1.65567e+01 -1.51763e+01 -1.79370e+01 -1.46753e+01 -1.34511e+01 -1.58996e+01 5.26020e-01 9.32684e-01 1.19357e-01 1.06035e+00 1.43320e+00 6.87499e-01 7.78344e-01 8.53656e-01 7.03033e-01
2.28000e+02 4.15259e+00 4.57784e+00 3.76685e+00 -1.86547e+01 -1.70481e+01 -2.02613e+01 -1.66039e+01 -1.55154e+01 -1.76924e+01 -1.51921e+01 -1.43376e+01 -1.60466e+01 1.19447e+00 2.64039e+00 -2.51455e-01 8.52662e-01 1.11084e+00 5.94483e-01 9.11637e-01 1.20186e+00 6.21416e-01
2.29000e+02 4.14222e+00 4.56198e+00 3.76108e+00 -1.94971e+01 -1.87969e+01 -2.01973e+01 -1.62351e+01 -1.53765e+01 -1.70937e+01 -1.57745e+01 -1.42310e+01 -1.73180e+01 8.98838e-01 1.46365e+00 3.34023e-01 8.05708e-01 1.07856e+00 5.32853e-01 7.63845e-01 9.35778e-01 5.91911e-01
2.30000e+02 4.13114e+00 4.55726e+00 3.74486e+00 -1.99719e+01 -1.77040e+01 -2.22398e+01 -1.91355e+01 -1.73992e+01 -2.08718e+01 -1.55530e+01 -1.50956e+01 -1.60103e+01 1.04290e+00 1.77711e+00 3.08684e-01 1.35447e+00 2.03566e+00 6.73275e-01 7.01147e-01 8.60979e-01 5.41315e-01
2.31000e+02 4.13114e+00 4.55726e+00 3.74486e+00 -1.85587e+01 -1.68262e+01 -2.02912e+01 -1.49987e+01 -1.40147e+01 -1.59827e+01 -1.41683e+01 -1.26742e+01 -1.56624e+01 4.48716e-01 7.97781e-01 9.96507e-02 1.35671e+00 1.56446e+00 1.14896e+00 7.64989e-01 9.48912e-01 5.81067e-01
2.32000e+02 4.11764e+00 4.54431e+00 3.73103e+00 -1.87545e+01 -1.70753e+01 -2.04336e+01 -1.52742e+01 -1.12560e+01 -1.92925e+01 -1.50750e+01 -1.35142e+01 -1.66357e+01 5.25054e-01 1.17713e+00 -1.27027e-01 8.23323e-01 9.83283e-01 6.63362e-01 7.44476e-01 8.30249e-01 6.58702e-01
2.33000e+02 4.11243e+00 4.53724e+00 3.72740e+00 -1.96211e+01 -1.81648e+01 -2.10774e+01 -1.74597e+01 -1.44923e+01 -2.04270e+01 -1.49015e+01 -1.33117e+01 -1.64913e+01 2.21206e+00 3.68657e+00 7.37548e-01 9.57831e-01 1.08607e+00 8.29590e-01 6.82214e-01 8.54627e-01 5.09801e-01
2.34000e+02 4.09359e+00 4.52216e+00 3.70564e+00 -1.78700e+01 -1.73695e+01 -1.83706e+01 -1.55643e+01 -1.37527e+01 -1.73760e+01 -1.58916e+01 -1.48091e+01 -1.69740e+01 4.39844e-01 6.76938e-01 2.02749e-01 7.10422e-01 8.45850e-01 5.74995e-01 7.50138e-01 9.36967e-01 5.63309e-01
2.35000e+02 4.08206e+00 4.50231e+00 3.70104e+00 -1.89954e+01 -1.72349e+01 -2.07558e+01 -1.82518e+01 -1.52266e+01 -2.12769e+01 -1.42831e+01 -1.22909e+01 -1.62754e+01 8.55238e+00 2.44329e+01 -7.32816e+00 7.99925e-01 1.09062e+00 5.09233e-01 7.63022e-01 9.59880e-01 5.66165e-01
2.36000e+02 4.06303e+00 4.47142e+00 3.69194e+00 -1.98124e+01 -1.80638e+01 -2.15610e+01 -1.58972e+01 -1.45592e+01 -1.72351e+01 -1.58922e+01 -1.43349e+01 -1.74495e+01 1.84285e+00 4.60213e+00 -9.16418e-01 7.83752e-01 1.03480e+00 5.32706e-01 6.81242e-01 8.11590e-01 5.50894e-01
2.37000e+02 4.05917e+00 4.46637e+00 3.68909e+00 -1.84312e+01 -1.66985e+01 -2.01638e+01 -1.69737e+01 -1.30080e+01 -2.09394e+01 -1.61295e+01 -1.49531e+01 -1.73060e+01 5.44866e-01 8.82550e-01 2.07181e-01 7.39523e-01 1.00401e+00 4.75032e-01 6.31006e-01 7.72477e-01 4.89536e-01
2.38000e+02 4.04273e+00 4.44879e+00 3.67373e+00 -1.95582e+01 -1.84408e+01 -2.06756e+01 -1.84400e+01 -1.53453e+01 -2.15346e+01 -1.47284e+01 -1.35313e+01 -1.59255e+01 3.24636e+00 6.64042e+00 -1.47704e-01 7.64079e-01 1.01905e+00 5.09103e-01 6.33339e-01 7.04131e-01 5.62547e-01
2.39000e+02 4.01116e+00 4.42746e+00 3.63400e+00 -2.01801e+01 -1.99695e+01 -2.03908e+01 -1.77723e+01 -1.67085e+01 -1.88362e+01 -1.55718e+01 -1.41271e+01 -1.70165e+01 5.66700e-01 6.83830e-01 4.49571e-01 8.44224e-01 1.12895e+00 5.59497e-01 7.07602e-01 7.74165e-01 6.41040e-01
2.40000e+02 3.99733e+00 4.41630e+00 3.61811e+00 -2.01131e+01 -1.84085e+01 -2.18177e+01 -1.87561e+01 -1.73589e+01 -2.01534e+01 -1.63271e+01 -1.52291e+01 -1.74251e+01 3.51181e-01 4.86332e-01 2.16029e-01 6.09067e-01 6.58833e-01 5.59301e-01 6.40410e-01 7.43745e-01 5.37076e-01
2.41000e+02 3.98941e+00 4.40854e+00 3.61013e+00 -2.00254e+01 -1.88275e+01 -2.12234e+01 -1.73254e+01 -1.53347e+01 -1.93161e+01 -1.56700e+01 -1.36032e+01 -1.77368e+01 1.00565e+00 2.01398e+00 -2.68064e-03 7.65718e-01 1.11716e+00 4.14280e-01 6.97544e-01 8.41564e-01 5.53523e-01
2.42000e+02 3.96639e+00 4.39190e+00 3.58210e+00 -2.06869e+01 -1.94045e+01 -2.19693e+01 -1.86936e+01 -1.78260e+01 -1.95612e+01 -1.54029e+01 -1.41566e+01 -1.66493e+01 6.91440e-01 1.06493e+00 3.17951e-01 8.27225e-01 1.20789e+00 4.46556e-01 7.81466e-01 8.84691e-01 6.78242e-01
2.43000e+02 3.92950e+00 4.34139e+00 3.55669e+00 -1.91739e+01 -1.72399e+01 -2.11079e+01 -1.67104e+01 -1.47382e+01 -1.86826e+01 -1.57574e+01 -1.49774e+01 -1.65375e+01 1.72588e+00 4.68183e+00 -1.23007e+00 7.72826e-01 9.37519e-01 6.08133e-01 7.43184e-01 8.43906e-01 6.42461e-01
2.44000e+02 3.91391e+00 4.31704e+00 3.54843e+00 -1.84995e+01 -1.65052e+01 -2.04939e+01 -1.82641e+01 -1.70276e+01 -1.95006e+01 -1.58823e+01 -1.40779e+01 -1.76867e+01 3.37312e-01 4.85011e-01 1.89613e-01 8.04681e-01 1.07087e+00 5.38492e-01 8.23616e-01 9.58449e-01 6.88782e-01
2.45000e+02 3.86705e+00 4.26579e+00 3.50557e+00 -1.88737e+01 -1.75603e+01 -2.01870e+01 -1.86159e+01 -1.62423e+01 -2.09894e+01 -1.52845e+01 -1.37083e+01 -1.68607e+01 5.36259e-01 8.04989e-01 2.67530e-01 9.57702e-01 1.36903e+00 5.46376e-01 7.46909e-01 8.38053e-01 6.55765e-01
2.46000e+02 3.84870e+00 4.25635e+00 3.48010e+00 -1.94418e+01 -1.74251e+01 -2.14584e+01 -1.86810e+01 -1.48972e+01 -2.24649e+01 -1.50861e+01 -1.37138e+01 -1.64585e+01 1.04951e+00 1.86055e+00 2.38471e-01 1.16418e+00 1.67253e+00 6.55836e-01 7.94517e-01 9.49936e-01 6.39097e-01
2.47000e+02 3.81308e+00 4.23457e+00 3.43354e+00 -1.85000e+01 -1.72855e+01 -1.97144e+01 -1.81794e+01 -1.54400e+01 -2.09188e+01 -1.53719e+01 -1.47711e+01 -1.59726e+01 2.23219e+01 6.59380e+01 -2.12942e+01 1.20115e+00 1.70598e+00 6.96312e-01 7.19233e-01 7.95743e-01 6.42723e-01
2.48000e+02 3.80531e+00 4.22441e+00 3.42779e+00 -1.85477e+01 -1.62101e+01 -2.08854e+01 -1.64776e+01 -1.43633e+01 -1.85918e+01 -1.46470e+01 -1.34676e+01 -1.58265e+01 2.22411e+00 5.12608e+00 -6.77849e-01 1.17199e+00 2.14380e+00 2.00186e-01 7.04893e-01 8.31332e-01 5.78454e-01
2.49000e+02 3.79103e+00 4.20432e+00 3.41837e+00 -1.94320e+01 -1.62550e+01 -2.26090e+01 -1.70541e+01 -1.51062e+01 -1.90021e+01 -1.39794e+01 -1.14202e+01 -1.65385e+01 8.70618e-01 1.82791e+00 -8.66761e-02 9.94699e-01 1.41230e+00 5.77096e-01 7.11739e-01 8.43321e-01 5.80157e-01
2.50000e+02 3.76598e+00 4.16472e+00 3.40541e+00 -1.88765e+01 -1.80177e+01 -1.97353e+01 -1.37936e+01 -1.14725e+01 -1.61148e+01 -1.65410e+01 -1.47410e+01 -1.83409e+01 4.65846e-01 6.37125e-01 2.94566e-01 7.97265e-01 1.24507e+00 3.49457e-01 7.26497e-01 8.35856e-01 6.17137e-01
2.51000e+02 3.71984e+00 4.12233e+00 3.35666e+00 -1.88934e+01 -1.63548e+01 -2.14320e+01 -1.69568e+01 -1.47443e+01 -1.91693e+01 -1.48820e+01 -1.29060e+01 -1.68580e+01 4.29401e-01 6.07752e-01 2.51051e-01 1.32123e+00 2.09658e+00 5.45891e-01 8.31616e-01 9.68733e-01 6.94499e-01
2.52000e+02 3.69402e+00 4.11427e+00 3.31669e+00 -2.02706e+01 -1.88094e+01 -2.17317e+01 -1.75027e+01 -1.53635e+01 -1.96420e+01 -1.43905e+01 -1.35059e+01 -1.52751e+01 2.11449e+00 5.34697e+00 -1.11799e+00 1.10215e+00 1.38008e+00 8.24227e-01 9.22972e-01 1.19019e+00 6.55754e-01
2.53000e+02 3.65103e+00 4.10001e+00 3.25122e+00 -1.91161e+01 -1.73464e+01 -2.08858e+01 -1.53427e+01 -1.30298e+01 -1.76557e+01 -1.62746e+01 -1.50409e+01 -1.75083e+01 7.59387e-01 1.48279e+00 3.59784e-02 9.67807e-01 1.24021e+00 6.95404e-01 7.74836e-01 8.24926e-01 7.24747e-01
2.54000e+02 3.64329e+00 4.09180e+00 3.24394e+00 -1.86542e+01 -1.63199e+01 -2.09886e+01 -1.70741e+01 -1.56741e+01 -1.84742e+01 -1.50293e+01 -1.34780e+01 -1.65806e+01 2.03489e+00 4.77382e+00 -7.04043e-01 1.38682e+00 1.82069e+00 9.52959e-01 8.70704e-01 1.06651e+00 6.74899e-01
2.55000e+02 3.56271e+00 4.07528e+00 3.11461e+00 -1.89958e+01 -1.71535e+01 -2.08382e+01 -1.75634e+01 -1.57890e+01 -1.93377e+01 -1.41851e+01 -1.24323e+01 -1.59379e+01 3.18766e-01 4.06077e-01 2.31455e-01 1.22294e+00 1.87668e+00 5.69203e-01 8.61656e-01 1.01258e+00 7.10731e-01
2.56000e+02 3.54136e+00 4.04908e+00 3.09730e+00 -2.00445e+01 -1.88791e+01 -2.12100e+01 -1.64584e+01 -1.36486e+01 -1.92682e+01 -1.47237e+01 -1.22393e+01 -1.72082e+01 6.41329e-01 1.06390e+00 2.18762e-01 1.27900e+00 1.94436e+00 6.13639e-01 9.16451e-01 1.21260e+00 6.20298e-01
2.57000e+02 3.54136e+00 4.04908e+00 3.09730e+00 -1.94934e+01 -1.78898e+01 -2.10970e+01 -1.65473e+01 -1.40531e+01 -1.90414e+01 -1.48208e+01 -1.15906e+01 -1.80510e+01 2.35082e+00 5.86640e+00 -1.16476e+00 1.41673e+00 2.32853e+00 5.04932e-01 8.13077e-01 9.78895e-01 6.47258e-01
2.58000e+02 3.48685e+00 4.02108e+00 3.02360e+00 -1.95493e+01 -1.77793e+01 -2.13193e+01 -1.68112e+01 -1.55886e+01 -1.80338e+01 -1.37789e+01 -1.26037e+01 -1.49541e+01 6.25274e-01 1.17573e+00 7.48167e-02 1.49739e+00 2.30604e+00 6.88734e-01 8.55602e-01 1.13448e+00 5.76719e-01
2.59000e+02 3.48174e+00 4.01842e+00 3.01673e+00 -1.97252e+01 -1.68962e+01 -2.25543e+01 -1.69991e+01 -1.47809e+01 -1.92173e+01 -1.42058e+01 -1.32482e+01 -1.51634e+01 2.48967e+00 5.64792e+00 -6.68594e-01 1.41733e+00 2.58856e+00 2.46099e-01 9.02570e-01 1.23210e+00 5.73041e-01
2.60000e+02 3.46156e+00 3.99780e+00 2.99724e+00 -1.93880e+01 -1.75724e+01 -2.12035e+01 -1.83842e+01 -1.60995e+01 -2.06688e+01 -1.58560e+01 -1.32477e+01 -1.84644e+01 3.15259e-01 4.97661e-01 1.32857e-01 1.89375e+00 3.30850e+00 4.78998e-01 7.98691e-01 9.86987e-01 6.10395e-01
2.61000e+02 3.45098e+00 3.98802e+00 2.98627e+00 -2.04454e+01 -1.88652e+01 -2.20257e+01 -1.69075e+01 -1.49723e+01 -1.88427e+01 -1.60605e+01 -1.43002e+01 -1.78208e+01 6.56528e-01 1.17128e+00 1.41771e-01 1.24566e+00 1.64021e+00 8.51115e-01 8.86396e-01 1.22985e+00 5.42945e-01
2.62000e+02 3.42813e+00 3.96858e+00 2.96128e+00 -1.91232e+01 -1.76146e+01 -2.06317e+01 -1.81407e+01 -1.52417e+01 -2.10396e+01 -1.52199e+01 -1.42172e+01 -1.62225e+01 3.97395e-01 6.40513e-01 1.54277e-01 1.40370e+00 2.10020e+00 7.07195e-01 9.12597e-01 1.21796e+00 6.07232e-01
2.63000e+02 3.41798e+00 3.95503e+00 2.95385e+00 -1.94682e+01 -1.79594e+01 -2.09770e+01 -1.82123e+01 -1.58758e+01 -2.05488e+01 -1.53750e+01 -1.24806e+01 -1.82694e+01 6.50734e-01 1.05489e+00 2.46573e-01 1.28563e+00 2.20886e+00 3.62396e-01 7.05517e-01 8.54870e-01 5.56164e-01
2.64000e+02 3.40214e+00 3.93869e+00 2.93868e+00 -1.96509e+01 -1.83903e+01 -2.09116e+01 -1.74626e+01 -1.66963e+01 -1.82288e+01 -1.59356e+01 -1.48271e+01 -1.70442e+01 6.55916e-01 1.16557e+00 1.46258e-01 1.06712e+00 1.60553e+00 5.28705e-01 7.90057e-01 1.00198e+00 5.78132e-01
2.65000e+02 3.36415e+00 3.90575e+00 2.89766e+00 -2.11642e+01 -1.93236e+01 -2.30049e+01 -1.84142e+01 -1.52997e+01 -2.15286e+01 -1.45349e+01 -1.31771e+01 -1.58928e+01 2.21328e+00 5.32793e+00 -9.01371e-01 9.18472e-01 1.17070e+00 6.66239e-01 7.84201e-01 1.02047e+00 5.47929e-01
2.66000e+02 3.33627e+00 3.88191e+00 2.86733e+00 -1.93529e+01 -1.73365e+01 -2.13693e+01 -1.70779e+01 -1.49225e+01 -1.92332e+01 -1.62916e+01 -1.35518e+01 -1.90314e+01 4.78986e-01 9.41021e-01 1.69508e-02 8.86103e-01 1.18149e+00 5.90712e-01 9.00508e-01 1.18529e+00 6.15730e-01
2.67000e+02 3.30272e+00 3.83152e+00 2.84690e+00 -1.94294e+01 -1.76359e+01 -2.12228e+01 -1.85210e+01 -1.66447e+01 -2.03972e+01 -1.43119e+01 -1.36561e+01 -1.49678e+01 2.81394e+00 7.19770e+00 -1.56982e+00 1.07584e+00 1.41941e+00 7.32260e-01 7.75184e-01 1.09179e+00 4.58574e-01
2.68000e+02 3.26912e+00 3.78379e+00 2.82446e+00 -2.04617e+01 -1.93091e+01 -2.16143e+01 -1.56067e+01 -1.37640e+01 -1.74495e+01 -1.54625e+01 -1.33268e+01 -1.75981e+01 2.35347e+01 6.95516e+01 -2.24822e+01 1.18880e+00 1.50315e+00 8.74454e-01 8.33952e-01 9.61875e-01 7.06028e-01
2.69000e+02 3.25267e+00 3.76086e+00 2.81315e+00 -1.98723e+01 -1.78997e+01 -2.18449e+01 -1.84238e+01 -1.54495e+01 -2.13980e+01 -1.65004e+01 -1.55739e+01 -1.74269e+01 8.96430e-01 2.05870e+00 -2.65841e-01 1.35142e+00 2.21401e+00 4.88827e-01 8.31123e-01 9.88779e-01 6.73468e-01
2.70000e+02 3.21502e+00 3.71121e+00 2.78517e+00 -1.98336e+01 -1.81268e+01 -2.15404e+01 -1.71781e+01 -1.52314e+01 -1.91248e+01 -1.54349e+01 -1.44164e+01 -1.64535e+01 6.64862e-01 1.16105e+00 1.68676e-01 1.32526e+00 1.75887e+00 8.91659e-01 8.20288e-01 1.01064e+00 6.29935e-01
2.71000e+02 3.15601e+00 3.65707e+00 2.72360e+00 -1.91435e+01 -1.76186e+01 -2.06684e+01 -1.71831e+01 -1.46883e+01 -1.96779e+01 -1.56469e+01 -1.39575e+01 -1.73364e+01 4.29081e-01 6.54257e-01 2.03905e-01 1.04034e+00 1.37454e+00 7.06153e-01 9.46377e-01 1.26576e+00 6.26999e-01
2.72000e+02 3.13651e+00 3.63398e+00 2.70715e+00 -2.13345e+01 -2.04807e+01 -2.21883e+01 -1.77959e+01 -1.61840e+01 -1.94077e+01 -1.59376e+01 -1.50118e+01 -1.68634e+01 9.19943e-01 1.48456e+00 3.55322e-01 1.06556e+00 1.46369e+00 6.67431e-01 9.29140e-01 1.14407e+00 7.14209e-01
2.73000e+02 3.11210e+00 3.59999e+00 2.69032e+00 -1.90857e+01 -1.79786e+01 -2.01927e+01 -1.80930e+01 -1.61412e+01 -2.00448e+01 -1.63669e+01 -1.42269e+01 -1.85068e+01 1.22129e+02 3.64038e+02 -1.19781e+02 1.47009e+00 2.43573e+00 5.04451e-01 8.93848e-01 1.19386e+00 5.93841e-01
2.74000e+02 3.08578e+00 3.56143e+00 2.67365e+00 -1.95186e+01 -1.88349e+01 -2.02022e+01 -1.89333e+01 -1.59982e+01 -2.18684e+01 -1.56320e+01 -1.42104e+01 -1.70536e+01 7.82599e-01 1.36483e+00 2.00370e-01 1.59370e+00 2.29685e+00 8.90543e-01 1.03113e+00 1.37830e+00 6.83955e-01
2.75000e+02 3.05053e+00 3.52390e+00 2.64075e+00 -1.83067e+01 -1.67311e+01 -1.98824e+01 -1.70861e+01 -1.56879e+01 -1.84843e+01 -1.62635e+01 -1.43765e+01 -1.81506e+01 5.90027e+00 1.69119e+01 -5.11135e+00 1.19172e+00 1.54499e+00 8.38452e-01 9.88245e-01 1.34319e+00 6.33304e-01
2.76000e+02 3.02809e+00 3.49925e+00 2.62037e+00 -2.09506e+01 -2.00592e+01 -2.18419e+01 -1.87812e+01 -1.52470e+01 -2.23154e+01 -1.64703e+01 -1.47085e+01 -1.82320e+01 1.68014e+00 2.82851e+00 5.31766e-01 1.48562e+00 2.35548e+00 6.15755e-01 8.48818e-01 1.06835e+00 6.29288e-01
2.77000e+02 2.99939e+00 3.46345e+00 2.59750e+00 -1.97062e+01 -1.82520e+01 -2.11604e+01 -1.85586e+01 -1.77364e+01 -1.93807e+01 -1.55245e+01 -1.42987e+01 -1.67503e+01 1.77452e+00 3.85718e+00 -3.08149e-01 1.22196e+00 2.02458e+00 4.19341e-01 1.10619e+00 1.56474e+00 6.47627e-01
2.78000e+02 2.97261e+00 3.43759e+00 2.57052e+00 -1.99490e+01 -1.81163e+01 -2.17818e+01 -1.85534e+01 -1.77544e+01 -1.93524e+01 -1.59642e+01 -1.48523e+01 -1.70760e+01 4.95204e+00 1.28822e+01 -2.97810e+00 1.18333e+00 2.23501e+00 1.31649e-01 9.65637e-01 1.25631e+00 6.74967e-01
2.79000e+02 2.94799e+00 3.40892e+00 2.54939e+00 -1.87798e+01 -1.75014e+01 -2.00582e+01 -1.70983e+01 -1.46568e+01 -1.95399e+01 -1.52935e+01 -1.29305e+01 -1.76564e+01 3.83793e-01 5.73228e-01 1.94358e-01 1.43845e+00 2.40548e+00 4.71409e-01 9.98622e-01 1.30366e+00 6.93582e-01
2.80000e+02 2.91178e+00 3.36571e+00 2.51907e+00 -1.95127e+01 -1.77208e+01 -2.13046e+01 -1.64880e+01 -1.44620e+01 -1.85141e+01 -1.54561e+01 -1.35022e+01 -1.74101e+01 2.19257e+00 5.66783e+00 -1.28270e+00 1.65152e+00 2.58084e+00 7.22205e-01 1.07626e+00 1.48376e+00 6.68757e-01
2.81000e+02 2.88653e+00 3.33900e+00 2.49538e+00 -2.05727e+01 -2.01115e+01 -2.10339e+01 -1.86070e+01 -1.65923e+01 -2.06218e+01 -1.52611e+01 -1.33438e+01 -1.71784e+01 9.35187e+00 2.52102e+01 -6.50645e+00 9.22913e-01 1.43080e+00 4.15021e-01 1.21280e+00 1.89705e+00 5.28561e-01
2.82000e+02 2.84329e+00 3.29913e+00 2.45043e+00 -1.90348e+01 -1.73958e+01 -2.06738e+01 -1.55404e+01 -1.36736e+01 -1.74072e+01 -1.55089e+01 -1.35304e+01 -1.74873e+01 6.68763e-01 1.06155e+00 2.75976e-01 2.03748e+00 4.11003e+00 -3.50638e-02 8.80960e-01 1.15181e+00 6.10106e-01
2.83000e+02 2.78026e+00 3.23270e+00 2.39114e+00 -2.01782e+01 -1.92628e+01 -2.10935e+01 -2.01045e+01 -1.76347e+01 -2.25743e+01 -1.58658e+01 -1.48442e+01 -1.68874e+01 9.35548e-01 1.78437e+00 8.67295e-02 4.82539e+00 1.07186e+01 -1.06782e+00 1.07541e+00 1.50113e+00 6.49692e-01
2.84000e+02 2.70232e+00 3.14010e+00 2.32557e+00 -2.01067e+01 -1.93590e+01 -2.08544e+01 -1.77491e+01 -1.57470e+01 -1.97512e+01 -1.49137e+01 -1.32543e+01 -1.65730e+01 5.58609e-01 7.42068e-01 3.75150e-01 2.37275e+00 4.12364e+00 6.21860e-01 1.14049e+00 1.21683e+00 1.06416e+00
2.85000e+02 2.66831e+00 3.11325e+00 2.28696e+00 -1.94159e+01 -1.66212e+01 -2.22105e+01 -1.60402e+01 -1.22145e+01 -1.98660e+01 -1.49195e+01 -1.32141e+01 -1.66249e+01 3.13719e+01 9.21352e+01 -2.93913e+01 2.84002e+00 5.98486e+00 -3.04810e-01 1.12494e+00 1.42645e+00 8.23433e-01
2.86000e+02 2.64264e+00 3.09937e+00 2.25322e+00 -2.02250e+01 -1.79813e+01 -2.24687e+01 -1.81165e+01 -1.40172e+01 -2.22158e+01 -1.45123e+01 -1.27960e+01 -1.62286e+01 1.26605e+00 2.29919e+00 2.32912e-01 3.26745e+00 5.78151e+00 7.53394e-01 1.36326e+00 2.32479e+00 4.01735e-01
2.87000e+02 2.61099e+00 3.08143e+00 2.21238e+00 -1.97387e+01 -1.70634e+01 -2.24140e+01 -1.67479e+01 -1.31527e+01 -2.03431e+01 -1.43673e+01 -1.36936e+01 -1.50410e+01 6.23164e+01 1.85802e+02 -6.11695e+01 1.57473e+00 2.40534e+00 7.44127e-01 1.12729e+00 1.54223e+00 7.12341e-01
2.88000e+02 2.56262e+00 3.03008e+00 2.16727e+00 -1.97905e+01 -1.83737e+01 -2.12074e+01 -1.90241e+01 -1.64690e+01 -2.15792e+01 -1.60946e+01 -1.41492e+01 -1.80401e+01 1.04202e+00 1.98276e+00 1.01270e-01 1.89407e+00 2.65555e+00 1.13258e+00 1.36781e+00 1.93526e+00 8.00362e-01
2.89000e+02 2.54512e+00 3.01474e+00 2.14865e+00 -1.88968e+01 -1.68509e+01 -2.09426e+01 -1.67284e+01 -1.41579e+01 -1.92988e+01 -1.54716e+01 -1.39921e+01 -1.69510e+01 2.30572e+00 6.32796e+00 -1.71653e+00 2.08806e+00 3.38647e+00 7.89642e-01 1.35840e+00 2.13990e+00 5.76907e-01
2.90000e+02 2.49586e+00 2.95877e+00 2.10538e+00 -1.92079e+01 -1.71359e+01 -2.12798e+01 -1.71234e+01 -1.53704e+01 -1.88765e+01 -1.49645e+01 -1.34371e+01 -1.64919e+01 2.07647e+01 5.83151e+01 -1.67857e+01 1.78334e+00 2.39352e+00 1.17316e+00 1.33903e+00 1.73284e+00 9.45223e-01
2.91000e+02 2.46049e+00 2.91878e+00 2.07416e+00 -1.99219e+01 -1.81168e+01 -2.17269e+01 -1.74752e+01 -1.20399e+01 -2.29106e+01 -1.41336e+01 -1.30863e+01 -1.51810e+01 2.44697e+00 5.51533e+00 -6.21394e-01 1.53453e+00 2.10633e+00 9.62722e-01 1.36665e+00 1.91166e+00 8.21644e-01
2.92000e+02 2.44140e+00 2.89501e+00 2.05887e+00 -2.04755e+01 -1.86848e+01 -2.22662e+01 -1.76179e+01 -1.64397e+01 -1.87961e+01 -1.40048e+01 -1.30565e+01 -1.49532e+01 7.41797e+00 2.05517e+01 -5.71579e+00 8.62838e-01 1.22303e+00 5.02646e-01 1.03171e+00 1.23796e+00 8.25453e-01
2.93000e+02 2.43142e+00 2.88546e+00 2.04883e+00 -2.01352e+01 -1.89041e+01 -2.13663e+01 -1.77874e+01 -1.69347e+01 -1.86401e+01 -1.55119e+01 -1.35409e+01 -1.74830e+01 2.47705e+01 7.34988e+01 -2.39577e+01 1.07695e+00 1.35265e+00 8.01245e-01 1.30121e+00 1.74006e+00 8.62367e-01
2.94000e+02 2.42738e+00 2.87965e+00 2.04615e+00 -1.76570e+01 -1.55101e+01 -1.98038e+01 -1.96735e+01 -1.64687e+01 -2.28782e+01 -1.64265e+01 -1.48615e+01 -1.79915e+01 8.78854e+01 2.62913e+02 -8.71426e+01 1.12437e+00 1.74228e+00 5.06451e-01 9.99058e-01 1.16698e+00 8.31134e-01
2.95000e+02 2.42416e+00 2.87629e+00 2.04310e+00 -2.02953e+01 -1.95006e+01 -2.10901e+01 -1.63572e+01 -1.39024e+01 -1.88119e+01 -1.51085e+01 -1.43268e+01 -1.58901e+01 7.73684e-01 1.49492e+00 5.24440e-02 1.26956e+00 2.11420e+00 4.24909e-01 1.11692e+00 1.76699e+00 4.66854e-01
2.96000e+02 2.40454e+00 2.84991e+00 2.02877e+00 -2.08116e+01 -1.98023e+01 -2.18209e+01 -1.71158e+01 -1.35087e+01 -2.07229e+01 -1.58269e+01 -1.51563e+01 -1.64975e+01 6.09084e-01 8.40802e-01 3.77366e-01 1.31884e+00 2.26474e+00 3.72937e-01 9.98108e-01 1.32372e+00 6.72492e-01
2.97000e+02 2.38584e+00 2.83026e+00 2.01121e+00 -1.95966e+01 -1.84568e+01 -2.07365e+01 -1.81618e+01 -1.51719e+01 -2.11517e+01 -1.55628e+01 -1.40647e+01 -1.70609e+01 3.12788e-01 3.78417e-01 2.47158e-01 8.97556e-01 1.10249e+00 6.92628e-01 1.08325e+00 1.34927e+00 8.17223e-01
2.98000e+02 2.36365e+00 2.80999e+00 1.98821e+00 -1.92654e+01 -1.85762e+01 -1.99546e+01 -1.70445e+01 -1.44044e+01 -1.96847e+01 -1.67434e+01 -1.51643e+01 -1.83225e+01 9.82296e+00 2.53745e+01 -5.72857e+00 1.42304e+00 1.96734e+00 8.78741e-01 1.02813e+00 1.39418e+00 6.62074e-01
2.99000e+02 2.35337e+00 2.80721e+00 1.97290e+00 -2.08996e+01 -2.02287e+01 -2.15705e+01 -1.77395e+01 -1.65643e+01 -1.89147e+01 -1.54927e+01 -1.33399e+01 -1.76456e+01 2.79692e+00 7.41365e+00 -1.81982e+00 1.09067e+00 1.48233e+00 6.99013e-01 1.11618e+00 1.89709e+00 3.35267e-01
3.00000e+02 2.35219e+00 2.80627e+00 1.97158e+00 -1.99641e+01 -1.84269e+01 -2.15014e+01 -1.51049e+01 -1.26049e+01 -1.76049e+01 -1.47773e+01 -1.28815e+01 -1.66730e+01 4.59558e-01 8.21291e-01 9.78239e-02 1.13080e+00 1.65199e+00 6.09618e-01 1.10547e+00 2.00567e+00 2.05281e-01
3.01000e+02 2.32835e+00 2.78615e+00 1.94578e+00 -2.09292e+01 -2.03662e+01 -2.14923e+01 -1.94414e+01 -1.74018e+01 -2.14810e+01 -1.63789e+01 -1.51681e+01 -1.75897e+01 4.99734e-01 8.20794e-01 1.78674e-01 1.31574e+00 2.08224e+00 5.49231e-01 1.00184e+00 1.50330e+00 5.00384e-01
3.02000e+02 2.31656e+00 2.77835e+00 1.93152e+00 -2.15090e+01 -2.04794e+01 -2.25386e+01 -1.88254e+01 -1.71758e+01 -2.04750e+01 -1.80839e+01 -1.71020e+01 -1.90657e+01 1.66763e+00 2.55164e+00 7.83619e-01 1.34367e+00 2.30500e+00 3.82335e-01 9.86205e-01 1.51747e+00 4.54941e-01
3.03000e+02 2.30368e+00 2.75754e+00 1.92451e+00 -1.99888e+01 -1.79179e+01 -2.20598e+01 -1.89466e+01 -1.66982e+01 -2.11951e+01 -1.62495e+01 -1.49888e+01 -1.75102e+01 9.02770e-01 1.64656e+00 1.58978e-01 9.65270e-01 1.26441e+00 6.66131e-01 8.90344e-01 1.21200e+00 5.68685e-01
3.04000e+02 2.26441e+00 2.71628e+00 1.88770e+00 -2.06826e+01 -1.90846e+01 -2.22806e+01 -1.86938e+01 -1.64407e+01 -2.09470e+01 -1.61472e+01 -1.49231e+01 -1.73714e+01 1.48695e+00 3.57425e+00 -6.00344e-01 1.42207e+00 2.25453e+00 5.89611e-01 1.01622e+00 1.53849e+00 4.93953e-01
3.05000e+02 2.23996e+00 2.68908e+00 1.86584e+00 -2.03788e+01 -1.87508e+01 -2.20069e+01 -1.78369e+01 -1.60642e+01 -1.96096e+01 -1.53732e+01 -1.28789e+01 -1.78676e+01 7.00843e+02 2.10197e+03 -7.00280e+02 1.02183e+00 1.56489e+00 4.78777e-01 8.75424e-01 1.17732e+00 5.73523e-01
3.06000e+02 2.20955e+00 2.66647e+00 1.83093e+00 -2.06684e+01 -1.99377e+01 -2.13990e+01 -1.95638e+01 -1.72730e+01 -2.18545e+01 -1.61094e+01 -1.48047e+01 -1.74142e+01 1.65603e+00 3.86034e+00 -5.48281e-01 8.07467e-01 1.10047e+00 5.14463e-01 9.23574e-01 1.34453e+00 5.02613e-01
3.07000e+02 2.19119e+00 2.64228e+00 1.81710e+00 -1.98379e+01 -1.86731e+01 -2.10026e+01 -1.54815e+01 -1.39805e+01 -1.69824e+01 -1.49729e+01 -1.28071e+01 -1.71386e+01 2.57444e-01 3.30804e-01 1.84085e-01 8.80714e-01 1.21142e+00 5.50008e-01 9.05795e-01 1.28434e+00 5.27255e-01
3.08000e+02 2.18107e+00 2.62957e+00 1.80907e+00 -1.90199e+01 -1.73257e+01 -2.07141e+01 -1.84977e+01 -1.60719e+01 -2.09236e+01 -1.58912e+01 -1.45215e+01 -1.72610e+01 4.80993e-01 8.77668e-01 8.43176e-02 1.60275e+00 2.33273e+00 8.72770e-01 1.09618e+00 1.53788e+00 6.54485e-01
3.09000e+02 2.17775e+00 2.62891e+00 1.80402e+00 -2.06119e+01 -1.84549e+01 -2.27688e+01 -1.88560e+01 -1.66975e+01 -2.10145e+01 -1.57873e+01 -1.40347e+01 -1.75400e+01 1.69253e+00 3.59788e+00 -2.12830e-01 1.03730e+00 1.34630e+00 7.28297e-01 8.51336e-01 1.16675e+00 5.35923e-01
3.10000e+02 2.16130e+00 2.61941e+00 1.78332e+00 -2.05041e+01 -1.94371e+01 -2.15711e+01 -1.82947e+01 -1.45193e+01 -2.20701e+01 -1.62506e+01 -1.49319e+01 -1.75694e+01 7.98923e-01 1.60383e+00 -5.98412e-03 9.15958e-01 1.46260e+00 3.69318e-01 1.01203e+00 1.29609e+00 7.27966e-01
3.11000e+02 2.15325e+00 2.60840e+00 1.77752e+00 -2.02725e+01 -1.99445e+01 -2.06006e+01 -1.96331e+01 -1.63598e+01 -2.29063e+01 -1.71424e+01 -1.62350e+01 -1.80497e+01 1.56929e+02 4.69668e+02 -1.55809e+02 1.06847e+00 1.74338e+00 3.93564e-01 8.16008e-01 1.04740e+00 5.84614e-01
3.12000e+02 2.14126e+00 2.59772e+00 1.76500e+00 -1.94207e+01 -1.77861e+01 -2.10553e+01 -1.98425e+01 -1.82227e+01 -2.14623e+01 -1.56299e+01 -1.36447e+01 -1.76151e+01 6.21045e-01 1.27286e+00 -3.07722e-02 9.93819e-01 1.29163e+00 6.96009e-01 8.82411e-01 1.12769e+00 6.37133e-01
3.13000e+02 2.13515e+00 2.59041e+00 1.75991e+00 -2.04113e+01 -1.92496e+01 -2.15730e+01 -1.76523e+01 -1.60506e+01 -1.92541e+01 -1.68469e+01 -1.48753e+01 -1.88184e+01 5.20689e-01 8.69705e-01 1.71673e-01 9.72510e-01 1.43273e+00 5.12290e-01 8.51232e-01 1.01576e+00 6.86707e-01
3.14000e+02 2.12649e+00 2.58881e+00 1.74674e+00 -2.04783e+01 -1.93388e+01 -2.16179e+01 -1.75368e+01 -1.47667e+01 -2.03070e+01 -1.67687e+01 -1.57855e+01 -1.77519e+01 5.12986e+00 1.24761e+01 -2.21636e+00 1.12186e+00 1.63767e+00 6.06059e-01 9.32690e-01 1.12349e+00 7.41885e-01
3.15000e+02 2.11590e+00 2.58125e+00 1.73444e+00 -1.97886e+01 -1.75106e+01 -2.20666e+01 -1.88886e+01 -1.57254e+01 -2.20518e+01 -1.72954e+01 -1.57727e+01 -1.88181e+01 6.83752e+00 1.96884e+01 -6.01341e+00 9.87043e-01 1.23261e+00 7.41473e-01 1.02234e+00 1.23778e+00 8.06892e-01
3.16000e+02 2.10901e+00 2.57999e+00 1.72400e+00 -2.00745e+01 -1.74291e+01 -2.27199e+01 -1.74947e+01 -1.53237e+01 -1.96657e+01 -1.67831e+01 -1.52797e+01 -1.82865e+01 3.45942e-01 5.50664e-01 1.41221e-01 9.86926e-01 1.50039e+00 4.73466e-01 8.80495e-01 1.24149e+00 5.19496e-01
3.17000e+02 2.10334e+00 2.57747e+00 1.71642e+00 -1.96362e+01 -1.90888e+01 -2.01836e+01 -1.57309e+01 -1.40334e+01 -1.74284e+01 -1.53478e+01 -1.33805e+01 -1.73152e+01 2.99314e+00 7.82162e+00 -1.83533e+00 1.02143e+00 1.45803e+00 5.84836e-01 8.85398e-01 1.09054e+00 6.80252e-01
3.18000e+02 2.09065e+00 2.56855e+00 1.70167e+00 -2.00687e+01 -1.88205e+01 -2.13168e+01 -1.90194e+01 -1.64755e+01 -2.15633e+01 -1.57195e+01 -1.42431e+01 -1.71959e+01 1.56867e+00 3.73100e+00 -5.93667e-01 1.47685e+00 2.82407e+00 1.29635e-01 7.74654e-01 9.49833e-01 5.99476e-01
3.19000e+02 2.07630e+00 2.55804e+00 1.68529e+00 -1.99334e+01 -1.84584e+01 -2.14085e+01 -1.96690e+01 -1.89655e+01 -2.03724e+01 -1.57179e+01 -1.47597e+01 -1.66762e+01 5.49524e-01 8.10978e-01 2.88070e-01 8.31259e-01 1.01818e+00 6.44340e-01 7.93923e-01 9.47723e-01 6.40123e-01
3.20000e+02 2.05339e+00 2.54763e+00 1.65503e+00 -2.12063e+01 -1.96048e+01 -2.28078e+01 -1.89482e+01 -1.49312e+01 -2.29653e+01 -1.52500e+01 -1.43831e+01 -1.61169e+01 8.47208e-01 1.53406e+00 1.60356e-01 1.33995e+00 1.90248e+00 7.77420e-01 8.29936e-01 9.03337e-01 7.56535e-01
3.21000e+02 2.04318e+00 2.54387e+00 1.64105e+00 -1.90637e+01 -1.76374e+01 -2.04900e+01 -1.73018e+01 -1.48699e+01 -1.97337e+01 -1.52179e+01 -1.33429e+01 -1.70930e+01 1.09601e+00 2.17909e+00 1.29206e-02 1.27847e+00 1.82466e+00 7.32276e-01 9.28722e-01 1.23257e+00 6.24869e-01
3.22000e+02 2.03019e+00 2.53570e+00 1.62546e+00 -1.98374e+01 -1.81163e+01 -2.15585e+01 -1.82192e+01 -1.56800e+01 -2.07585e+01 -1.55283e+01 -1.47743e+01 -1.62824e+01 4.40202e-01 6.28302e-01 2.52101e-01 1.28552e+00 1.56784e+00 1.00320e+00 8.50705e-01 1.08169e+00 6.19717e-01
3.23000e+02 2.01213e+00 2.52521e+00 1.60329e+00 -2.11174e+01 -1.97673e+01 -2.24676e+01 -1.81463e+01 -1.41550e+01 -2.21376e+01 -1.65214e+01 -1.46745e+01 -1.83683e+01 5.98366e-01 1.11314e+00 8.35948e-02 1.63721e+00 2.61773e+00 6.56681e-01 9.69406e-01 1.33981e+00 5.99002e-01
3.24000e+02 2.00247e+00 2.51685e+00 1.59321e+00 -2.17107e+01 -1.92049e+01 -2.42165e+01 -1.88096e+01 -1.61824e+01 -2.14368e+01 -1.68404e+01 -1.54535e+01 -1.82273e+01 1.56851e+00 3.72001e+00 -5.82990e-01 1.46847e+00 2.53463e+00 4.02315e-01 1.00912e+00 1.41631e+00 6.01918e-01
3.25000e+02 1.98593e+00 2.49461e+00 1.58097e+00 -2.02057e+01 -1.76815e+01 -2.27300e+01 -1.84872e+01 -1.58586e+01 -2.11157e+01 -1.72860e+01 -1.61696e+01 -1.84023e+01 6.05360e-01 1.18864e+00 2.20844e-02 1.06680e+00 1.31340e+00 8.20208e-01 9.90119e-01 1.38752e+00 5.92717e-01
3.26000e+02 1.98362e+00 2.49435e+00 1.57745e+00 -1.95646e+01 -1.74560e+01 -2.16731e+01 -1.89762e+01 -1.69622e+01 -2.09903e+01 -1.53003e+01 -1.37612e+01 -1.68394e+01 3.52972e-01 5.26050e-01 1.79894e-01 1.30573e+00 1.73967e+00 8.71786e-01 9.21433e-01 1.22027e+00 6.22592e-01
3.27000e+02 1.96739e+00 2.48452e+00 1.55789e+00 -2.04210e+01 -1.90357e+01 -2.18063e+01 -1.84267e+01 -1.66061e+01 -2.02474e+01 -1.59312e+01 -1.41964e+01 -1.76660e+01 8.79792e-01 1.28331e+00 4.76270e-01 6.71613e-01 8.40556e-01 5.02671e-01 9.21066e-01 1.23401e+00 6.08122e-01
3.28000e+02 1.95745e+00 2.46946e+00 1.55161e+00 -2.11876e+01 -2.03654e+01 -2.20099e+01 -1.75909e+01 -1.61628e+01 -1.90190e+01 -1.74224e+01 -1.53017e+01 -1.95431e+01 3.95246e-01 5.15454e-01 2.75037e-01 9.16391e-01 1.17716e+00 6.55621e-01 1.06674e+00 1.56438e+00 5.69095e-01
3.29000e+02 1.95560e+00 2.46734e+00 1.55000e+00 -2.11665e+01 -2.04444e+01 -2.18886e+01 -1.94508e+01 -1.80267e+01 -2.08750e+01 -1.66547e+01 -1.44973e+01 -1.88120e+01 5.20375e-01 9.31721e-01 1.09028e-01 7.73290e-01 8.71375e-01 6.75204e-01 8.79922e-01 1.05682e+00 7.03021e-01
3.30000e+02 1.94187e+00 2.45322e+00 1.53711e+00 -2.20131e+01 -2.08134e+01 -2.32129e+01 -1.97934e+01 -1.82760e+01 -2.13107e+01 -1.70231e+01 -1.45494e+01 -1.94968e+01 1.85708e+00 3.49020e+00 2.23966e-01 1.13215e+00 1.49533e+00 7.68960e-01 8.93462e-01 1.24536e+00 5.41567e-01
3.31000e+02 1.93133e+00 2.43729e+00 1.53041e+00 -1.98006e+01 -1.69395e+01 -2.26617e+01 -1.87551e+01 -1.62786e+01 -2.12317e+01 -1.68328e+01 -1.55778e+01 -1.80878e+01 2.78386e-01 4.29204e-01 1.27568e-01 7.93759e-01 9.00273e-01 6.87244e-01 7.66333e-01 9.28346e-01 6.04320e-01
3.32000e+02 1.90293e+00 2.40579e+00 1.50517e+00 -2.00644e+01 -1.82410e+01 -2.18877e+01 -1.89324e+01 -1.50497e+01 -2.28151e+01 -1.63530e+01 -1.44362e+01 -1.82698e+01 4.53490e-01 6.98842e-01 2.08137e-01 7.31617e-01 1.03936e+00 4.23878e-01 8.86995e-01 1.20322e+00 5.70768e-01
3.33000e+02 1.87490e+00 2.38751e+00 1.47235e+00 -2.07861e+01 -1.89072e+01 -2.26651e+01 -1.89618e+01 -1.58329e+01 -2.20907e+01 -1.63656e+01 -1.44151e+01 -1.83160e+01 6.44320e-01 1.00629e+00 2.82354e-01 1.05877e+00 1.87211e+00 2.45431e-01 8.04190e-01 9.37056e-01 6.71323e-01
3.34000e+02 1.86958e+00 2.37949e+00 1.46895e+00 -2.02226e+01 -1.75898e+01 -2.28554e+01 -1.84580e+01 -1.44196e+01 -2.24963e+01 -1.76003e+01 -1.61077e+01 -1.90930e+01 6.46267e-01 1.24114e+00 5.13921e-02 8.54720e-01 1.29429e+00 4.15153e-01 8.57814e-01 1.02917e+00 6.86455e-01
3.35000e+02 1.85200e+00 2.35589e+00 1.45588e+00 -2.07742e+01 -1.94360e+01 -2.21125e+01 -1.94208e+01 -1.75059e+01 -2.13357e+01 -1.52631e+01 -1.42077e+01 -1.63185e+01 1.12058e+00 1.72292e+00 5.18245e-01 6.90179e-01 8.52192e-01 5.28167e-01 7.82076e-01 1.01278e+00 5.51370e-01
3.36000e+02 1.84320e+00 2.34269e+00 1.45020e+00 -2.10805e+01 -2.00683e+01 -2.20928e+01 -1.89607e+01 -1.72032e+01 -2.07182e+01 -1.71225e+01 -1.58125e+01 -1.84326e+01 6.30311e-01 1.09310e+00 1.67518e-01 9.25779e-01 1.11727e+00 7.34288e-01 7.63293e-01 9.26498e-01 6.00089e-01
3.37000e+02 1.84021e+00 2.33941e+00 1.44753e+00 -2.07615e+01 -1.83519e+01 -2.31710e+01 -1.83229e+01 -1.51803e+01 -2.14655e+01 -1.62354e+01 -1.48663e+01 -1.76044e+01 3.18248e+00 7.81079e+00 -1.44583e+00 7.82715e-01 9.93116e-01 5.72313e-01 7.93566e-01 1.11234e+00 4.74787e-01
3.38000e+02 1.80707e+00 2.29093e+00 1.42540e+00 -2.18824e+01 -1.99118e+01 -2.38530e+01 -2.11179e+01 -1.91615e+01 -2.30743e+01 -1.75563e+01 -1.59837e+01 -1.91288e+01 2.48686e+00 6.44232e+00 -1.46860e+00 8.82382e-01 1.22737e+00 5.37395e-01 8.55936e-01 1.08636e+00 6.25510e-01
3.39000e+02 1.78533e+00 2.26194e+00 1.40915e+00 -2.04144e+01 -1.96088e+01 -2.12200e+01 -1.88142e+01 -1.64596e+01 -2.11688e+01 -1.62722e+01 -1.51664e+01 -1.73780e+01 9.86141e-01 1.78630e+00 1.85980e-01 1.12648e+00 1.55636e+00 6.96590e-01 8.38389e-01 1.04421e+00 6.32569e-01
3.40000e+02 1.75815e+00 2.22924e+00 1.38662e+00 -2.18694e+01 -2.06686e+01 -2.30701e+01 -2.00316e+01 -1.75938e+01 -2.24695e+01 -1.58641e+01 -1.40246e+01 -1.77036e+01 4.63037e-01 7.74662e-01 1.51411e-01 7.65941e-01 1.01788e+00 5.14002e-01 8.06623e-01 9.77471e-01 6.35774e-01
3.41000e+02 1.73846e+00 2.21150e+00 1.36661e+00 -2.14145e+01 -2.00164e+01 -2.28126e+01 -1.77835e+01 -1.56827e+01 -1.98843e+01 -1.71423e+01 -1.66192e+01 -1.76654e+01 4.71007e-01 6.22392e-01 3.19622e-01 7.92287e-01 8.91337e-01 6.93237e-01 9.28256e-01 1.04285e+00 8.13659e-01
3.42000e+02 1.70677e+00 2.17135e+00 1.34159e+00 -2.13104e+01 -2.08537e+01 -2.17672e+01 -1.73554e+01 -1.52949e+01 -1.94158e+01 -1.90627e+01 -1.69689e+01 -2.11565e+01 7.40990e-01 1.34579e+00 1.36188e-01 9.31124e-01 1.12293e+00 7.39321e-01 9.38790e-01 1.05208e+00 8.25501e-01
3.43000e+02 1.68880e+00 2.14680e+00 1.32852e+00 -2.10237e+01 -1.91415e+01 -2.29058e+01 -1.65925e+01 -1.43887e+01 -1.87964e+01 -1.62187e+01 -1.50856e+01 -1.73517e+01 6.30057e-01 8.91194e-01 3.68919e-01 1.06991e+00 1.31138e+00 8.28452e-01 8.27412e-01 9.74434e-01 6.80389e-01
3.44000e+02 1.65906e+00 2.12252e+00 1.29681e+00 -2.17960e+01 -2.03957e+01 -2.31964e+01 -1.88293e+01 -1.63513e+01 -2.13074e+01 -1.69619e+01 -1.57269e+01 -1.81969e+01 1.85784e+00 3.91866e+00 -2.02987e-01 1.36604e+00 1.71612e+00 1.01597e+00 9.38313e-01 1.13208e+00 7.44550e-01
3.45000e+02 1.64044e+00 2.09641e+00 1.28364e+00 -2.13289e+01 -2.02227e+01 -2.24351e+01 -1.98640e+01 -1.72564e+01 -2.24716e+01 -1.73290e+01 -1.59705e+01 -1.86876e+01 9.16955e-01 1.49133e+00 3.42577e-01 1.32869e+00 1.78841e+00 8.68958e-01 9.23378e-01 1.05966e+00 7.87092e-01
3.46000e+02 1.58848e+00 2.03989e+00 1.23696e+00 -2.06589e+01 -1.78687e+01 -2.34491e+01 -1.91265e+01 -1.75520e+01 -2.07011e+01 -1.63236e+01 -1.50180e+01 -1.76292e+01 1.73052e+00 3.90481e+00 -4.43780e-01 1.51762e+00 2.30001e+00 7.35228e-01 1.06022e+00 1.21801e+00 9.02442e-01
3.47000e+02 1.56731e+00 2.02044e+00 1.21580e+00 -2.05469e+01 -1.87762e+01 -2.23176e+01 -1.79912e+01 -1.62466e+01 -1.97357e+01 -1.55991e+01 -1.37768e+01 -1.74213e+01 9.60496e-01 1.52847e+00 3.92524e-01 1.15177e+00 1.53945e+00 7.64096e-01 1.11296e+00 1.37624e+00 8.49692e-01
3.48000e+02 1.55180e+00 2.01198e+00 1.19687e+00 -2.24167e+01 -2.17734e+01 -2.30601e+01 -1.90247e+01 -1.76240e+01 -2.04255e+01 -1.67394e+01 -1.46397e+01 -1.88390e+01 4.05542e+01 1.16403e+02 -3.52948e+01 1.92737e+00 2.32210e+00 1.53263e+00 8.80832e-01 1.10583e+00 6.55837e-01
3.49000e+02 1.54024e+00 2.00360e+00 1.18404e+00 -2.04054e+01 -1.78188e+01 -2.29920e+01 -1.66106e+01 -1.46394e+01 -1.85819e+01 -1.73967e+01 -1.62312e+01 -1.85622e+01 4.10053e+00 8.34735e+00 -1.46304e-01 2.47322e+00 4.03859e+00 9.07847e-01 9.84259e-01 1.26704e+00 7.01481e-01
3.50000e+02 1.48771e+00 1.94410e+00 1.13846e+00 -2.05551e+01 -1.99085e+01 -2.12017e+01 -2.13634e+01 -2.06289e+01 -2.20979e+01 -1.68149e+01 -1.46540e+01 -1.89757e+01 6.31512e-01 9.80218e-01 2.82807e-01 2.67698e+00 4.32211e+00 1.03186e+00 1.13662e+00 1.38226e+00 8.90970e-01
3.51000e+02 1.45287e+00 1.89563e+00 1.11352e+00 -2.22100e+01 -2.14438e+01 -2.29762e+01 -2.01160e+01 -1.73115e+01 -2.29205e+01 -1.53770e+01 -1.42577e+01 -1.64964e+01 1.16152e+02 3.42799e+02 -1.10495e+02 1.38241e+00 1.90082e+00 8.64008e-01 1.28389e+00 1.93701e+00 6.30775e-01
3.52000e+02 1.41180e+00 1.84477e+00 1.08045e+00 -2.01790e+01 -1.87439e+01 -2.16141e+01 -1.91757e+01 -1.47615e+01 -2.35898e+01 -1.62636e+01 -1.45406e+01 -1.79865e+01 6.84554e-01 1.40240e+00 -3.32891e-02 1.72106e+00 2.59928e+00 8.42836e-01 1.28843e+00 1.82437e+00 7.52483e-01
3.53000e+02 1.39035e+00 1.82841e+00 1.05725e+00 -2.21401e+01 -2.06041e+01 -2.36761e+01 -1.82359e+01 -1.55907e+01 -2.08811e+01 -1.58238e+01 -1.30998e+01 -1.85479e+01 7.73814e+00 1.38979e+01 1.57840e+00 2.03188e+00 3.29043e+00 7.73330e-01 1.10043e+00 1.51474e+00 6.86128e-01
3.54000e+02 1.37399e+00 1.81279e+00 1.04141e+00 -2.03027e+01 -1.82183e+01 -2.23872e+01 -1.84712e+01 -1.51118e+01 -2.18306e+01 -1.68382e+01 -1.47444e+01 -1.89320e+01 4.50984e-01 6.72030e-01 2.29937e-01 1.43640e+00 2.15859e+00 7.14222e-01 1.23017e+00 1.48608e+00 9.74252e-01
3.55000e+02 1.36436e+00 1.79952e+00 1.03443e+00 -2.19145e+01 -1.95221e+01 -2.43068e+01 -2.03960e+01 -1.89602e+01 -2.18318e+01 -1.72211e+01 -1.57036e+01 -1.87386e+01 1.45110e+00 3.47887e+00 -5.76678e-01 1.71481e+00 2.51775e+00 9.11876e-01 1.18934e+00 1.62029e+00 7.58383e-01
3.56000e+02 1.35267e+00 1.78950e+00 1.02247e+00 -2.18422e+01 -1.99108e+01 -2.37736e+01 -1.86338e+01 -1.73313e+01 -1.99363e+01 -1.62455e+01 -1.41324e+01 -1.83586e+01 2.67508e-01 4.25315e-01 1.09701e-01 9.82144e-01 1.36997e+00 5.94318e-01 1.36153e+00 2.08553e+00 6.37520e-01
3.57000e+02 1.34941e+00 1.78893e+00 1.01787e+00 -2.07696e+01 -1.95897e+01 -2.19495e+01 -1.91638e+01 -1.61969e+01 -2.21307e+01 -1.68814e+01 -1.46035e+01 -1.91593e+01 4.69883e-01 7.48142e-01 1.91623e-01 1.62613e+00 2.68527e+00 5.66989e-01 9.83148e-01 1.31526e+00 6.51035e-01
3.58000e+02 1.32086e+00 1.75248e+00 9.95550e-01 -1.98678e+01 -1.91794e+01 -2.05563e+01 -1.85950e+01 -1.54641e+01 -2.17258e+01 -1.60840e+01 -1.51823e+01 -1.69856e+01 1.06133e+00 1.30527e+00 8.17387e-01 1.60430e+00 2.48210e+00 7.26502e-01 1.06855e+00 1.50893e+00 6.28165e-01
3.59000e+02 1.31962e+00 1.75053e+00 9.94783e-01 -1.87343e+01 -1.62181e+01 -2.12504e+01 -1.89426e+01 -1.77126e+01 -2.01726e+01 -1.83044e+01 -1.70986e+01 -1.95102e+01 8.26154e-01 1.82085e+00 -1.68542e-01 1.28201e+00 1.92691e+00 6.37102e-01 1.10804e+00 1.33644e+00 8.79639e-01
3.60000e+02 1.31448e+00 1.74887e+00 9.87985e-01 -2.15063e+01 -1.92187e+01 -2.37939e+01 -1.86239e+01 -1.62109e+01 -2.10369e+01 -1.74530e+01 -1.63150e+01 -1.85910e+01 2.23209e+00 4.76980e+00 -3.05622e-01 1.16386e+00 1.49869e+00 8.29028e-01 1.27660e+00 1.75781e+00 7.95391e-01
3.61000e+02 1.30860e+00 1.74555e+00 9.81027e-01 -2.25174e+01 -2.11659e+01 -2.38689e+01 -1.81486e+01 -1.75560e+01 -1.87412e+01 -1.64008e+01 -1.58336e+01 -1.69680e+01 5.62733e+00 1.43350e+01 -3.08035e+00 1.04876e+00 1.46792e+00 6.29605e-01 1.22276e+00 1.67210e+00 7.73415e-01
3.62000e+02 1.28828e+00 1.72290e+00 9.63295e-01 -2.19354e+01 -2.04286e+01 -2.34422e+01 -1.92161e+01 -1.56441e+01 -2.27882e+01 -1.74542e+01 -1.61526e+01 -1.87558e+01 2.59221e+00 5.06733e+00 1.17090e-01 1.37425e+00 2.17175e+00 5.76753e-01 1.13265e+00 1.59834e+00 6.66952e-01
3.63000e+02 1.27978e+00 1.71057e+00 9.57488e-01 -2.12979e+01 -1.94830e+01 -2.31129e+01 -1.90066e+01 -1.84759e+01 -1.95373e+01 -1.70346e+01 -1.60616e+01 -1.80075e+01 7.47511e-01 1.21654e+00 2.78480e-01 2.64117e+00 5.72876e+00 -4.46417e-01 1.11705e+00 1.68301e+00 5.51090e-01
3.64000e+02 1.25562e+00 1.67922e+00 9.38882e-01 -2.11042e+01 -1.76754e+01 -2.45329e+01 -1.94551e+01 -1.64848e+01 -2.24255e+01 -1.63359e+01 -1.58951e+01 -1.67768e+01 7.36387e-01 1.05958e+00 4.13195e-01 1.77639e+00 3.37085e+00 1.81938e-01 9.24572e-01 1.13388e+00 7.15266e-01
3.65000e+02 1.23683e+00 1.65342e+00 9.25197e-01 -2.25322e+01 -2.11150e+01 -2.39493e+01 -1.84789e+01 -1.41812e+01 -2.27767e+01 -1.54112e+01 -1.36989e+01 -1.71234e+01 7.68074e+00 1.74795e+01 -2.11805e+00 1.18670e+00 1.87358e+00 4.99824e-01 1.25917e+00 1.98322e+00 5.35115e-01
3.66000e+02 1.21873e+00 1.63289e+00 9.09608e-01 -2.16036e+01 -1.96561e+01 -2.35511e+01 -1.88077e+01 -1.55024e+01 -2.21129e+01 -1.79660e+01 -1.57442e+01 -2.01877e+01 1.03214e+00 2.02022e+00 4.40596e-02 2.19176e+00 4.18773e+00 1.95801e-01 1.39380e+00 2.44185e+00 3.45761e-01
3.67000e+02 1.21397e+00 1.62764e+00 9.05439e-01 -2.26574e+01 -2.09715e+01 -2.43433e+01 -2.01334e+01 -1.76894e+01 -2.25774e+01 -1.80605e+01 -1.63096e+01 -1.98114e+01 4.00996e+00 7.83865e+00 1.81271e-01 3.68331e+00 8.79532e+00 -1.42870e+00 1.01198e+00 1.34182e+00 6.82149e-01
3.68000e+02 1.20080e+00 1.61295e+00 8.93961e-01 -2.08723e+01 -1.92864e+01 -2.24582e+01 -1.98665e+01 -1.60141e+01 -2.37189e+01 -1.61301e+01 -1.49161e+01 -1.73440e+01 8.97167e+01 2.67965e+02 -8.85321e+01 9.52955e-01 1.21918e+00 6.86728e-01 1.10390e+00 1.67108e+00 5.36717e-01
3.69000e+02 1.16158e+00 1.55617e+00 8.67042e-01 -2.18380e+01 -1.94751e+01 -2.42009e+01 -1.83784e+01 -1.60178e+01 -2.07390e+01 -1.70374e+01 -1.61988e+01 -1.78760e+01 2.95725e+00 7.75633e+00 -1.84182e+00 1.93538e+00 3.20307e+00 6.67696e-01 9.68450e-01 1.17893e+00 7.57964e-01
3.70000e+02 1.14625e+00 1.53429e+00 8.56352e-01 -2.15848e+01 -1.99431e+01 -2.32264e+01 -1.81214e+01 -1.58989e+01 -2.03440e+01 -1.67832e+01 -1.43489e+01 -1.92176e+01 2.28683e+00 4.64513e+00 -7.14725e-02 1.10438e+00 1.82153e+00 3.87230e-01 1.25521e+00 2.26517e+00 2.45247e-01
3.71000e+02 1.11705e+00 1.49787e+00 8.33054e-01 -2.26491e+01 -2.11398e+01 -2.41584e+01 -1.85638e+01 -1.55202e+01 -2.16074e+01 -1.73834e+01 -1.58797e+01 -1.88871e+01 9.56959e-01 1.30426e+00 6.09660e-01 1.55508e+00 2.84498e+00 2.65180e-01 1.14218e+00 1.54176e+00 7.42599e-01
3.72000e+02 1.10792e+00 1.48486e+00 8.26670e-01 -2.03426e+01 -1.65560e+01 -2.41291e+01 -2.13145e+01 -1.92178e+01 -2.34111e+01 -1.72379e+01 -1.50477e+01 -1.94282e+01 1.14270e+00 2.63713e+00 -3.51722e-01 9.89404e-01 1.36986e+00 6.08947e-01 1.28073e+00 1.75071e+00 8.10744e-01
3.73000e+02 1.08669e+00 1.45307e+00 8.12695e-01 -2.20630e+01 -2.11728e+01 -2.29531e+01 -1.81161e+01 -1.65595e+01 -1.96727e+01 -2.01489e+01 -1.70267e+01 -2.32712e+01 8.01131e+01 2.33315e+02 -7.30884e+01 1.45384e+00 2.18291e+00 7.24784e-01 1.14735e+00 1.49700e+00 7.97705e-01
3.74000e+02 1.06718e+00 1.42488e+00 7.99273e-01 -2.09152e+01 -1.87358e+01 -2.30945e+01 -1.72646e+01 -1.44128e+01 -2.01164e+01 -1.82384e+01 -1.59299e+01 -2.05468e+01 1.95936e+00 3.93826e+00 -1.95420e-02 1.44772e+00 2.15957e+00 7.35872e-01 1.19945e+00 1.71601e+00 6.82895e-01
3.75000e+02 1.05634e+00 1.40952e+00 7.91656e-01 -2.20694e+01 -2.00536e+01 -2.40853e+01 -1.94704e+01 -1.69523e+01 -2.19884e+01 -1.91319e+01 -1.71982e+01 -2.10655e+01 7.99053e-01 1.35077e+00 2.47337e-01 1.58051e+00 2.45660e+00 7.04419e-01 1.22901e+00 1.51000e+00 9.48015e-01
3.76000e+02 1.02968e+00 1.37253e+00 7.72463e-01 -2.21880e+01 -2.04959e+01 -2.38802e+01 -1.97681e+01 -1.67532e+01 -2.27829e+01 -1.69641e+01 -1.49070e+01 -1.90212e+01 1.72498e+00 2.75290e+00 6.97071e-01 1.54673e+00 2.59287e+00 5.00583e-01 1.41874e+00 1.78430e+00 1.05318e+00
3.77000e+02 1.02661e+00 1.37019e+00 7.69180e-01 -2.18689e+01 -2.01480e+01 -2.35897e+01 -2.19985e+01 -1.92297e+01 -2.47673e+01 -1.78097e+01 -1.50613e+01 -2.05582e+01 1.41952e+00 2.81562e+00 2.34248e-02 1.77915e+00 2.42457e+00 1.13374e+00 1.29086e+00 1.44831e+00 1.13342e+00
3.78000e+02 1.01170e+00 1.35006e+00 7.58140e-01 -1.87878e+01 -1.66126e+01 -2.09629e+01 -1.89303e+01 -1.66477e+01 -2.12128e+01 -1.73571e+01 -1.55961e+01 -1.91182e+01 1.99560e+00 5.44616e+00 -1.45495e+00 1.49256e+00 2.25090e+00 7.34215e-01 1.45356e+00 1.78928e+00 1.11783e+00
3.79000e+02 9.80492e-01 1.31044e+00 7.33622e-01 -2.20974e+01 -2.11161e+01 -2.30788e+01 -1.71443e+01 -1.47231e+01 -1.95654e+01 -1.72008e+01 -1.46251e+01 -1.97765e+01 5.00048e+00 7.93038e+00 2.07057e+00 1.04971e+00 1.34278e+00 7.56632e-01 1.16000e+00 1.43086e+00 8.89140e-01
3.80000e+02 9.79534e-01 1.30938e+00 7.32777e-01 -2.19507e+01 -2.06332e+01 -2.32682e+01 -1.98736e+01 -1.66942e+01 -2.30530e+01 -1.67893e+01 -1.54338e+01 -1.81449e+01 7.09049e+00 1.58104e+01 -1.62941e+00 1.29092e+00 1.92994e+00 6.51899e-01 1.19729e+00 1.48306e+00 9.11506e-01
3.81000e+02 9.57370e-01 1.27970e+00 7.16231e-01 -2.25117e+01 -1.98259e+01 -2.51975e+01 -2.04007e+01 -1.79189e+01 -2.28826e+01 -1.62538e+01 -1.52583e+01 -1.72493e+01 4.19640e+00 1.15101e+01 -3.11733e+00 1.88464e+00 2.95716e+00 8.12132e-01 1.37869e+00 1.97991e+00 7.77463e-01
3.82000e+02 9.52388e-01 1.27249e+00 7.12809e-01 -2.12326e+01 -1.90109e+01 -2.34543e+01 -1.83351e+01 -1.60308e+01 -2.06395e+01 -1.82392e+01 -1.55454e+01 -2.09330e+01 1.42589e+00 3.47216e+00 -6.20376e-01 2.00715e+00 2.94019e+00 1.07412e+00 1.16299e+00 1.39940e+00 9.26570e-01
3.83000e+02 9.29791e-01 1.24857e+00 6.92403e-01 -2.09243e+01 -1.89388e+01 -2.29099e+01 -1.88028e+01 -1.61297e+01 -2.14760e+01 -1.69102e+01 -1.52739e+01 -1.85465e+01 7.11569e-01 1.12958e+00 2.93556e-01 1.58247e+00 2.38963e+00 7.75318e-01 1.06075e+00 1.27130e+00 8.50201e-01
3.84000e+02 9.08420e-01 1.22543e+00 6.73418e-01 -2.23864e+01 -2.03092e+01 -2.44637e+01 -2.00987e+01 -1.75820e+01 -2.26154e+01 -1.76737e+01 -1.62633e+01 -1.90842e+01 9.19438e+00 2.28764e+01 -4.48767e+00 1.34806e+00 2.02739e+00 6.68732e-01 1.14271e+00 1.44949e+00 8.35916e-01
3.85000e+02 9.02332e-01 1.22329e+00 6.65584e-01 -2.27219e+01 -2.06632e+01 -2.47807e+01 -2.06817e+01 -1.90016e+01 -2.23618e+01 -1.69143e+01 -1.53355e+01 -1.84930e+01 2.64888e+02 7.54259e+02 -2.24482e+02 1.03793e+00 1.51555e+00 5.60313e-01 1.10685e+00 1.36708e+00 8.46609e-01
3.86000e+02 8.85306e-01 1.20198e+00 6.52066e-01 -2.25758e+01 -2.12869e+01 -2.38647e+01 -1.91572e+01 -1.63215e+01 -2.19929e+01 -1.69406e+01 -1.51369e+01 -1.87443e+01 2.66533e+00 6.32294e+00 -9.92282e-01 1.80607e+00 2.54401e+00 1.06813e+00 1.18667e+00 1.56239e+00 8.10957e-01
3.87000e+02 8.71531e-01 1.18334e+00 6.41883e-01 -2.28316e+01 -2.12279e+01 -2.44353e+01 -1.90408e+01 -1.69940e+01 -2.10875e+01 -1.83468e+01 -1.63625e+01 -2.03311e+01 1.92486e+00 4.27560e+00 -4.25872e-01 1.16431e+00 1.64818e+00 6.80445e-01 1.22387e+00 1.54117e+00 9.06573e-01
3.88000e+02 8.44250e-01 1.15251e+00 6.18438e-01 -2.17906e+01 -1.92202e+01 -2.43610e+01 -2.16725e+01 -1.92510e+01 -2.40940e+01 -1.77852e+01 -1.63175e+01 -1.92528e+01 9.05095e-01 1.72015e+00 9.00417e-02 1.48054e+00 2.15406e+00 8.07019e-01 1.42200e+00 2.02041e+00 8.23583e-01
3.89000e+02 8.16508e-01 1.11513e+00 5.97853e-01 -2.24105e+01 -1.91704e+01 -2.56506e+01 -2.09684e+01 -1.86752e+01 -2.32616e+01 -1.79289e+01 -1.55294e+01 -2.03283e+01 9.43090e-01 1.37703e+00 5.09151e-01 1.47986e+00 2.35237e+00 6.07354e-01 1.37133e+00 1.75575e+00 9.86913e-01
3.90000e+02 8.01382e-01 1.09319e+00 5.87468e-01 -2.18267e+01 -1.88018e+01 -2.48517e+01 -1.96250e+01 -1.83984e+01 -2.08516e+01 -1.63771e+01 -1.55629e+01 -1.71913e+01 4.20598e+00 1.16104e+01 -3.19846e+00 1.26644e+00 1.88434e+00 6.48547e-01 1.21824e+00 1.56995e+00 8.66531e-01
3.91000e+02 7.86425e-01 1.07399e+00 5.75859e-01 -2.00325e+01 -1.74640e+01 -2.26010e+01 -1.87956e+01 -1.73922e+01 -2.01990e+01 -1.74329e+01 -1.58841e+01 -1.89818e+01 1.10421e+00 1.65556e+00 5.52865e-01 1.06865e+00 1.48530e+00 6.51992e-01 1.40371e+00 1.91641e+00 8.91020e-01
3.92000e+02 7.79463e-01 1.06420e+00 5.70912e-01 -2.17104e+01 -1.98298e+01 -2.35910e+01 -1.90042e+01 -1.68993e+01 -2.11091e+01 -1.67777e+01 -1.56062e+01 -1.79492e+01 7.59338e+00 1.40634e+01 1.12331e+00 2.31794e+00 5.02641e+00 -3.90528e-01 1.28364e+00 1.95170e+00 6.15582e-01
3.93000e+02 7.57093e-01 1.03159e+00 5.55637e-01 -2.14506e+01 -2.03524e+01 -2.25488e+01 -2.06242e+01 -1.74732e+01 -2.37751e+01 -1.69203e+01 -1.63155e+01 -1.75250e+01 2.70940e+02 8.07461e+02 -2.65580e+02 1.58174e+00 2.33206e+00 8.31416e-01 1.12971e+00 1.21479e+00 1.04463e+00
3.94000e+02 7.22191e-01 9.81515e-01 5.31383e-01 -2.10504e+01 -1.79385e+01 -2.41623e+01 -2.07285e+01 -1.80607e+01 -2.33963e+01 -1.63916e+01 -1.52654e+01 -1.75178e+01 6.04400e+00 1.63048e+01 -4.21680e+00 1.08205e+00 1.40042e+00 7.63680e-01 1.05334e+00 1.42023e+00 6.86456e-01
3.95000e+02 7.07095e-01 9.60218e-01 5.20698e-01 -2.29993e+01 -2.13546e+01 -2.46441e+01 -1.91964e+01 -1.63623e+01 -2.20305e+01 -1.74463e+01 -1.50381e+01 -1.98546e+01 2.34036e+00 4.66487e+00 1.58579e-02 1.36700e+00 1.78637e+00 9.47632e-01 1.02716e+00 1.50738e+00 5.46947e-01
3.96000e+02 6.89385e-01 9.38014e-01 5.06658e-01 -2.17582e+01 -1.91522e+01 -2.43642e+01 -1.87837e+01 -1.42556e+01 -2.33118e+01 -1.65260e+01 -1.48427e+01 -1.82093e+01 1.91406e+00 4.42156e+00 -5.93435e-01 1.35387e+00 2.06051e+00 6.47229e-01 1.17269e+00 1.64643e+00 6.98941e-01
3.97000e+02 6.71223e-01 9.14936e-01 4.92428e-01 -2.19708e+01 -2.05503e+01 -2.33913e+01 -2.08193e+01 -1.78597e+01 -2.37789e+01 -1.73143e+01 -1.45496e+01 -2.00790e+01 4.44735e+00 1.19555e+01 -3.06079e+00 1.95823e+00 2.82571e+00 1.09075e+00 1.16765e+00 1.62360e+00 7.11707e-01
3.98000e+02 6.50216e-01 8.85972e-01 4.77195e-01 -2.26703e+01 -2.01086e+01 -2.52320e+01 -1.87654e+01 -1.75915e+01 -1.99392e+01 -1.57283e+01 -1.32248e+01 -1.82318e+01 1.18310e+00 2.27919e+00 8.70080e-02 1.66342e+00 2.48575e+00 8.41077e-01 1.16257e+00 1.49707e+00 8.28067e-01
3.99000e+02 6.17645e-01 8.43181e-01 4.52435e-01 -2.14268e+01 -1.94447e+01 -2.34089e+01 -1.81527e+01 -1.70864e+01 -1.92189e+01 -1.61478e+01 -1.22971e+01 -1.99984e+01 1.09625e+00 1.67309e+00 5.19406e-01 1.77008e+00 2.66852e+00 8.71635e-01 1.04466e+00 1.39308e+00 6.96236e-01
4.00000e+02 6.12701e-01 8.36478e-01 4.48790e-01 -2.20285e+01 -1.81425e+01 -2.59144e+01 -1.77758e+01 -1.28802e+01 -2.26714e+01 -1.69385e+01 -1.50058e+01 -1.88712e+01 3.13075e+00 7.44650e+00 -1.18499e+00 1.30491e+00 2.17232e+00 4.37489e-01 1.29553e+00 1.71768e+00 8.73378e-01
4.01000e+02 5.90144e-01 8.07155e-01 4.31478e-01 -2.15492e+01 -1.83549e+01 -2.47434e+01 -2.01844e+01 -1.56625e+01 -2.47063e+01 -1.87334e+01 -1.69953e+01 -2.04715e+01 2.32944e+00 4.71743e+00 -5.85459e-02 1.43301e+00 2.05058e+00 8.15448e-01 1.17326e+00 1.57503e+00 7.71494e-01
4.02000e+02 5.77347e-01 7.90556e-01 4.21640e-01 -2.21192e+01 -2.04274e+01 -2.38110e+01 -1.97246e+01 -1.62690e+01 -2.31802e+01 -1.82319e+01 -1.50508e+01 -2.14131e+01 1.41514e+00 2.28243e+00 5.47854e-01 1.71139e+00 2.24355e+00 1.17922e+00 1.47229e+00 1.99080e+00 9.53781e-01
4.03000e+02 5.57901e-01 7.67224e-01 4.05688e-01 -2.24349e+01 -2.04911e+01 -2.43786e+01 -2.04559e+01 -1.72137e+01 -2.36981e+01 -1.59624e+01 -1.43970e+01 -1.75278e+01 2.27187e+00 5.54329e+00 -9.99553e-01 3.39320e+00 5.40501e+00 1.38140e+00 1.02748e+00 1.20055e+00 8.54420e-01
4.04000e+02 5.47429e-01 7.54768e-01 3.97047e-01 -2.21249e+01 -1.91173e+01 -2.51326e+01 -1.83325e+01 -1.58272e+01 -2.08378e+01 -1.62267e+01 -1.43261e+01 -1.81274e+01 4.34358e+00 1.18253e+01 -3.13812e+00 2.21494e+00 3.04393e+00 1.38594e+00 1.37848e+00 1.81226e+00 9.44705e-01
4.05000e+02 5.33947e-01 7.41507e-01 3.84486e-01 -2.07257e+01 -1.85716e+01 -2.28799e+01 -1.93223e+01 -1.61594e+01 -2.24852e+01 -1.62211e+01 -1.47948e+01 -1.76474e+01 2.84714e+00 7.27299e+00 -1.57870e+00 2.13024e+00 2.94931e+00 1.31116e+00 1.09698e+00 1.43223e+00 7.61724e-01
4.06000e+02 5.27975e-01 7.38657e-01 3.77384e-01 -2.09133e+01 -1.71226e+01 -2.47041e+01 -2.06595e+01 -1.84839e+01 -2.28352e+01 -1.77791e+01 -1.51085e+01 -2.04497e+01 1.50548e+01 4.40565e+01 -1.39469e+01 1.99625e+00 3.15834e+00 8.34151e-01 1.34481e+00 1.67274e+00 1.01688e+00
4.07000e+02 5.20679e-01 7.30109e-01 3.71323e-01 -2.13222e+01 -1.89956e+01 -2.36487e+01 -1.94437e+01 -1.75026e+01 -2.13849e+01 -1.89782e+01 -1.74278e+01 -2.05286e+01 1.22229e+00 1.84542e+00 5.99151e-01 1.65610e+00 2.31052e+00 1.00168e+00 1.38839e+00 1.79411e+00 9.82665e-01
4.08000e+02 5.18713e-01 7.28808e-01 3.69182e-01 -2.11250e+01 -1.78441e+01 -2.44060e+01 -1.99411e+01 -1.43319e+01 -2.55502e+01 -1.68656e+01 -1.39901e+01 -1.97411e+01 1.78865e+00 2.85266e+00 7.24642e-01 1.34290e+00 1.91602e+00 7.69782e-01 1.95801e+00 2.91698e+00 9.99035e-01
4.09000e+02 4.80885e-01 6.84992e-01 3.37595e-01 -2.28729e+01 -1.99559e+01 -2.57899e+01 -2.03175e+01 -1.51662e+01 -2.54688e+01 -1.73836e+01 -1.57938e+01 -1.89733e+01 4.93419e+00 1.29892e+01 -3.12081e+00 1.59692e+00 2.60089e+00 5.92949e-01 1.19769e+00 1.52043e+00 8.74952e-01
4.10000e+02 4.69443e-01 6.71515e-01 3.28178e-01 -2.23397e+01 -2.05402e+01 -2.41392e+01 -2.13086e+01 -1.87613e+01 -2.38559e+01 -1.75220e+01 -1.54599e+01 -1.95840e+01 1.16140e+00 1.64259e+00 6.80206e-01 1.74931e+00 2.68127e+00 8.17345e-01 1.28340e+00 1.74066e+00 8.26140e-01
4.11000e+02 4.53428e-01 6.54655e-01 3.14054e-01 -2.35693e+01 -2.19229e+01 -2.52156e+01 -2.05566e+01 -1.68020e+01 -2.43112e+01 -1.77963e+01 -1.52629e+01 -2.03298e+01 9.50300e+00 1.91784e+01 -1.72382e-01 1.44279e+00 2.28136e+00 6.04221e-01 1.57440e+00 2.15349e+00 9.95304e-01
4.12000e+02 4.37292e-01 6.37621e-01 2.99903e-01 -2.24741e+01 -1.89546e+01 -2.59935e+01 -2.11467e+01 -1.82045e+01 -2.40889e+01 -1.83421e+01 -1.51562e+01 -2.15279e+01 1.61222e+00 3.19274e+00 3.17101e-02 3.02666e+00 5.93409e+00 1.19230e-01 1.76495e+00 3.02348e+00 5.06432e-01
4.13000e+02 4.20058e-01 6.21450e-01 2.83931e-01 -2.29146e+01 -1.92484e+01 -2.65808e+01 -1.96052e+01 -1.55484e+01 -2.36620e+01 -1.75077e+01 -1.45422e+01 -2.04732e+01 4.84415e+00 1.17697e+01 -2.08142e+00 2.14827e+00 3.64989e+00 6.46653e-01 1.77388e+00 2.89465e+00 6.53112e-01
4.14000e+02 4.09761e-01 6.07373e-01 2.76443e-01 -2.14647e+01 -1.90707e+01 -2.38587e+01 -1.97105e+01 -1.86082e+01 -2.08127e+01 -1.74042e+01 -1.48916e+01 -1.99167e+01 6.82305e-01 1.06650e+00 2.98106e-01 2.63879e+00 3.93231e+00 1.34527e+00 1.73806e+00 2.47904e+00 9.97085e-01
4.15000e+02 4.09493e-01 6.07127e-01 2.76193e-01 -2.25965e+01 -1.97424e+01 -2.54507e+01 -2.07815e+01 -1.70071e+01 -2.45559e+01 -1.67056e+01 -1.51784e+01 -1.82327e+01 3.33801e+00 6.04591e+00 6.30107e-01 2.58066e+00 4.69408e+00 4.67235e-01 1.51000e+00 2.01993e+00 1.00007e+00
4.16000e+02 4.00549e-01 5.99291e-01 2.67715e-01 -2.37031e+01 -2.03055e+01 -2.71007e+01 -1.84448e+01 -1.60107e+01 -2.08790e+01 -1.82116e+01 -1.60457e+01 -2.03776e+01 4.89844e+00 1.28405e+01 -3.04357e+00 1.43039e+00 2.03527e+00 8.25516e-01 1.38260e+00 1.59940e+00 1.16580e+00
4.17000e+02 3.95451e-01 5.90974e-01 2.64617e-01 -2.23561e+01 -2.01113e+01 -2.46009e+01 -2.13877e+01 -1.93569e+01 -2.34184e+01 -1.87902e+01 -1.53953e+01 -2.21850e+01 2.78508e+02 8.28714e+02 -2.71697e+02 2.25167e+00 3.41020e+00 1.09315e+00 1.54582e+00 2.04853e+00 1.04311e+00
4.18000e+02 3.94061e-01 5.90563e-01 2.62943e-01 -2.22674e+01 -1.93249e+01 -2.52098e+01 -1.93936e+01 -1.71012e+01 -2.16860e+01 -1.86625e+01 -1.67447e+01 -2.05803e+01 8.17206e+00 1.76114e+01 -1.26730e+00 1.41731e+00 2.53974e+00 2.94892e-01 1.39320e+00 2.27961e+00 5.06792e-01
4.19000e+02 3.91656e-01 5.87542e-01 2.61078e-01 -2.26098e+01 -2.11388e+01 -2.40808e+01 -2.06433e+01 -1.90024e+01 -2.22842e+01 -1.80684e+01 -1.56558e+01 -2.04811e+01 5.84688e+00 1.44044e+01 -2.71068e+00 1.66719e+00 2.80350e+00 5.30885e-01 1.40335e+00 1.97188e+00 8.34811e-01
4.20000e+02 3.89276e-01 5.86165e-01 2.58521e-01 -2.26889e+01 -1.93842e+01 -2.59936e+01 -2.05641e+01 -1.70296e+01 -2.40986e+01 -1.83495e+01 -1.53783e+01 -2.13208e+01 2.15892e+01 6.32666e+01 -2.00881e+01 1.37264e+00 1.97929e+00 7.65987e-01 1.28477e+00 1.74198e+00 8.27551e-01
4.21000e+02 3.80685e-01 5.70952e-01 2.53823e-01 -2.15397e+01 -1.91518e+01 -2.39277e+01 -1.78546e+01 -1.52817e+01 -2.04275e+01 -1.78589e+01 -1.42447e+01 -2.14730e+01 4.11216e-01 6.90985e-01 1.31448e-01 2.72556e+00 5.48696e+00 -3.58516e-02 1.17082e+00 1.58701e+00 7.54624e-01
4.22000e+02 3.65925e-01 5.60669e-01 2.38823e-01 -2.28771e+01 -2.03317e+01 -2.54225e+01 -2.15894e+01 -1.90835e+01 -2.40954e+01 -1.81954e+01 -1.59789e+01 -2.04118e+01 6.03417e+00 1.47032e+01 -2.63486e+00 2.51601e+00 4.60056e+00 4.31461e-01 1.36138e+00 1.93732e+00 7.85443e-01
4.23000e+02 3.61447e-01 5.51739e-01 2.36786e-01 -2.23757e+01 -1.91850e+01 -2.55664e+01 -1.97565e+01 -1.71844e+01 -2.23286e+01 -1.96275e+01 -1.63730e+01 -2.28821e+01 2.13915e+00 4.74240e+00 -4.64109e-01 2.30383e+00 4.37926e+00 2.28391e-01 1.58369e+00 2.28017e+00 8.87217e-01
4.24000e+02 3.57984e-01 5.44868e-01 2.35200e-01 -2.26815e+01 -1.87003e+01 -2.66628e+01 -2.06191e+01 -1.75266e+01 -2.37115e+01 -1.94738e+01 -1.81469e+01 -2.08007e+01 2.46618e+00 5.47590e+00 -5.43541e-01 1.90775e+00 3.50654e+00 3.08956e-01 1.34515e+00 1.83753e+00 8.52759e-01
4.25000e+02 3.46103e-01 5.22167e-01 2.29404e-01 -2.31968e+01 -2.01084e+01 -2.62852e+01 -2.06510e+01 -1.69265e+01 -2.43754e+01 -1.76364e+01 -1.51989e+01 -2.00739e+01 5.22492e+00 1.26850e+01 -2.23521e+00 1.43432e+00 2.09197e+00 7.76667e-01 1.14275e+00 1.49711e+00 7.88383e-01
4.26000e+02 3.39903e-01 5.14521e-01 2.24547e-01 -2.32714e+01 -2.14340e+01 -2.51088e+01 -2.13672e+01 -1.99908e+01 -2.27437e+01 -1.92777e+01 -1.49727e+01 -2.35827e+01 9.39093e-01 1.32372e+00 5.54469e-01 2.19308e+00 4.58454e+00 -1.98372e-01 1.22213e+00 1.72265e+00 7.21615e-01
4.27000e+02 3.34652e-01 5.10750e-01 2.19270e-01 -2.36679e+01 -1.96451e+01 -2.76906e+01 -2.37037e+01 -2.16492e+01 -2.57583e+01 -1.93807e+01 -1.74165e+01 -2.13448e+01 4.32726e+00 1.08636e+01 -2.20907e+00 9.33381e-01 1.14367e+00 7.23090e-01 1.00056e+00 1.24625e+00 7.54860e-01
4.28000e+02 3.32706e-01 5.08398e-01 2.17730e-01 -2.29260e+01 -1.95993e+01 -2.62528e+01 -2.15941e+01 -1.87480e+01 -2.44402e+01 -1.93275e+01 -1.57398e+01 -2.29152e+01 9.83602e-01 1.78186e+00 1.85340e-01 1.20099e+00 1.55142e+00 8.50552e-01 1.49066e+00 2.26102e+00 7.20307e-01
4.29000e+02 3.24765e-01 4.93094e-01 2.13899e-01 -2.37376e+01 -2.06829e+01 -2.67923e+01 -2.14143e+01 -1.86695e+01 -2.41592e+01 -1.99189e+01 -1.71423e+01 -2.26955e+01 1.61790e+00 2.78682e+00 4.48976e-01 2.08727e+00 3.04982e+00 1.12472e+00 1.38511e+00 1.99689e+00 7.73335e-01
4.30000e+02 3.20548e-01 4.84838e-01 2.11929e-01 -2.38998e+01 -2.11926e+01 -2.66069e+01 -2.16270e+01 -1.85931e+01 -2.46609e+01 -1.89232e+01 -1.54973e+01 -2.23491e+01 3.29879e+01 7.24097e+01 -6.43388e+00 1.72642e+00 3.17034e+00 2.82502e-01 1.32008e+00 1.88089e+00 7.59265e-01
4.31000e+02 3.01032e-01 4.59692e-01 1.97133e-01 -2.20272e+01 -2.00205e+01 -2.40339e+01 -2.38428e+01 -2.03743e+01 -2.73112e+01 -1.86728e+01 -1.38183e+01 -2.35273e+01 1.02081e+00 1.56024e+00 4.81385e-01 2.24637e+00 4.11082e+00 3.81913e-01 1.28626e+00 1.65131e+00 9.21205e-01
4.32000e+02 2.97124e-01 4.56152e-01 1.93538e-01 -2.20340e+01 -1.77835e+01 -2.62844e+01 -2.01528e+01 -1.69408e+01 -2.33648e+01 -1.88067e+01 -1.61724e+01 -2.14411e+01 3.54407e+00 7.36378e+00 -2.75633e-01 1.71831e+00 2.56211e+00 8.74522e-01 1.21755e+00 1.55935e+00 8.75751e-01
4.33000e+02 2.82941e-01 4.32510e-01 1.85095e-01 -2.26623e+01 -1.98806e+01 -2.54441e+01 -1.92873e+01 -1.58121e+01 -2.27626e+01 -1.77754e+01 -1.55804e+01 -1.99705e+01 1.90024e+01 5.43065e+01 -1.63017e+01 1.41269e+00 1.79218e+00 1.03321e+00 1.04965e+00 1.21193e+00 8.87376e-01
4.34000e+02 2.74551e-01 4.19801e-01 1.79557e-01 -2.31383e+01 -2.05749e+01 -2.57017e+01 -2.03981e+01 -1.67398e+01 -2.40564e+01 -1.80485e+01 -1.53867e+01 -2.07103e+01 1.95286e+01 5.62914e+01 -1.72342e+01 1.42427e+00 1.96900e+00 8.79528e-01 1.32191e+00 1.71819e+00 9.25617e-01
4.35000e+02 2.74082e-01 4.18881e-01 1.79338e-01 -2.28229e+01 -1.99451e+01 -2.57007e+01 -2.34151e+01 -2.18010e+01 -2.50293e+01 -1.86102e+01 -1.59646e+01 -2.12557e+01 2.13754e+02 6.38523e+02 -2.11015e+02 1.15136e+00 1.52456e+00 7.78165e-01 1.52661e+00 2.26886e+00 7.84357e-01
4.36000e+02 2.59291e-01 3.90285e-01 1.72263e-01 -2.54698e+01 -2.00767e+01 -3.08629e+01 -1.95838e+01 -1.71581e+01 -2.20094e+01 -1.97811e+01 -1.64653e+01 -2.30968e+01 4.92671e+01 1.43627e+02 -4.50928e+01 1.02686e+00 1.20223e+00 8.51488e-01 1.40591e+00 1.68420e+00 1.12762e+00
4.37000e+02 2.46941e-01 3.77407e-01 1.61576e-01 -2.43961e+01 -2.15241e+01 -2.72680e+01 -2.11293e+01 -1.68678e+01 -2.53908e+01 -1.72805e+01 -1.48697e+01 -1.96913e+01 1.13554e+00 1.55934e+00 7.11745e-01 2.17098e+00 3.83994e+00 5.02033e-01 1.56508e+00 2.20757e+00 9.22587e-01
4.38000e+02 2.37401e-01 3.67660e-01 1.53291e-01 -2.32914e+01 -1.98137e+01 -2.67691e+01 -1.99821e+01 -1.74660e+01 -2.24982e+01 -1.84506e+01 -1.54837e+01 -2.14175e+01 2.14720e+00 4.30514e+00 -1.07333e-02 2.16485e+00 3.51258e+00 8.17131e-01 1.36897e+00 1.79101e+00 9.46922e-01
4.39000e+02 2.36871e-01 3.67320e-01 1.52750e-01 -2.32682e+01 -1.94408e+01 -2.70957e+01 -2.24810e+01 -1.70641e+01 -2.78978e+01 -1.73888e+01 -1.50254e+01 -1.97522e+01 2.55320e+00 5.56466e+00 -4.58252e-01 2.68557e+00 4.02962e+00 1.34152e+00 1.91516e+00 2.80924e+00 1.02108e+00
4.40000e+02 2.27367e-01 3.56692e-01 1.44931e-01 -2.28939e+01 -1.86264e+01 -2.71614e+01 -2.27495e+01 -1.87661e+01 -2.67329e+01 -1.82841e+01 -1.51868e+01 -2.13814e+01 7.62048e-01 1.35133e+00 1.72764e-01 1.74221e+00 2.44258e+00 1.04184e+00 1.35479e+00 1.79069e+00 9.18887e-01
4.41000e+02 2.25067e-01 3.52223e-01 1.43816e-01 -2.37297e+01 -1.89691e+01 -2.84903e+01 -2.06476e+01 -1.55573e+01 -2.57378e+01 -1.99688e+01 -1.71960e+01 -2.27415e+01 6.00166e+01 1.31547e+02 -1.15134e+01 1.21533e+00 1.66745e+00 7.63218e-01 1.73896e+00 2.55375e+00 9.24168e-01
4.42000e+02 2.12712e-01 3.35095e-01 1.35025e-01 -2.41589e+01 -2.05179e+01 -2.78000e+01 -2.32439e+01 -1.96661e+01 -2.68218e+01 -2.07016e+01 -1.71234e+01 -2.42798e+01 6.97250e+01 1.91995e+02 -5.25449e+01 2.33366e+00 3.22716e+00 1.44016e+00 1.25266e+00 1.55338e+00 9.51930e-01
4.43000e+02 2.07016e-01 3.28819e-01 1.30332e-01 -2.26518e+01 -1.96073e+01 -2.56964e+01 -2.10782e+01 -1.72132e+01 -2.49432e+01 -1.89130e+01 -1.55799e+01 -2.22461e+01 1.16214e+02 3.45326e+02 -1.12898e+02 1.68725e+00 2.40717e+00 9.67326e-01 1.53269e+00 2.06119e+00 1.00419e+00
4.44000e+02 2.01255e-01 3.22633e-01 1.25540e-01 -2.43080e+01 -2.03436e+01 -2.82724e+01 -2.37359e+01 -1.80134e+01 -2.94584e+01 -1.76850e+01 -1.47320e+01 -2.06381e+01 8.42281e+00 1.69078e+01 -6.21824e-02 1.97818e+00 3.49874e+00 4.57627e-01 1.57371e+00 2.27055e+00 8.76876e-01
4.45000e+02 1.88573e-01 3.03454e-01 1.17183e-01 -2.33519e+01 -1.97215e+01 -2.69823e+01 -2.03628e+01 -1.48461e+01 -2.58794e+01 -1.89000e+01 -1.65194e+01 -2.12806e+01 1.55248e+01 4.53182e+01 -1.42687e+01 1.78162e+00 2.75814e+00 8.05106e-01 1.39687e+00 1.72082e+00 1.07293e+00
4.46000e+02 1.88564e-01 3.03452e-01 1.17173e-01 -2.34769e+01 -1.94808e+01 -2.74730e+01 -2.09337e+01 -1.66732e+01 -2.51942e+01 -1.84089e+01 -1.45707e+01 -2.22471e+01 1.95330e+03 5.76926e+03 -1.86267e+03 1.82575e+00 2.76430e+00 8.87206e-01 1.42347e+00 2.02270e+00 8.24248e-01
4.47000e+02 1.87424e-01 3.02140e-01 1.16264e-01 -2.52447e+01 -2.21190e+01 -2.83704e+01 -2.16248e+01 -1.67527e+01 -2.64969e+01 -1.99680e+01 -1.62263e+01 -2.37098e+01 9.82084e+00 2.31485e+01 -3.50682e+00 1.50012e+00 2.06446e+00 9.35781e-01 1.45860e+00 2.08383e+00 8.33376e-01
4.48000e+02 1.84478e-01 3.00265e-01 1.13340e-01 -2.46315e+01 -2.14952e+01 -2.77679e+01 -2.17765e+01 -1.76281e+01 -2.59249e+01 -2.07660e+01 -1.66963e+01 -2.48356e+01 4.19948e+00 7.76068e+00 6.38288e-01 1.93860e+00 3.25633e+00 6.20870e-01 1.34734e+00 1.95589e+00 7.38794e-01
4.49000e+02 1.70942e-01 2.87282e-01 1.01716e-01 -2.46561e+01 -2.13829e+01 -2.79294e+01 -2.02094e+01 -1.73749e+01 -2.30439e+01 -2.00491e+01 -1.66068e+01 -2.34914e+01 1.10999e+03 3.24189e+03 -1.02191e+03 1.23968e+00 1.59674e+00 8.82624e-01 1.33408e+00 1.86241e+00 8.05752e-01
4.50000e+02 1.61899e-01 2.73461e-01 9.58500e-02 -2.42010e+01 -2.00948e+01 -2.83071e+01 -2.29616e+01 -1.87382e+01 -2.71850e+01 -2.02615e+01 -1.63522e+01 -2.41708e+01 1.71145e+00 3.53671e+00 -1.13813e-01 1.98987e+00 3.03698e+00 9.42752e-01 1.38099e+00 1.85879e+00 9.03185e-01
4.51000e+02 1.60994e-01 2.72502e-01 9.51148e-02 -2.25629e+01 -2.06694e+01 -2.44565e+01 -2.04592e+01 -1.86976e+01 -2.22208e+01 -1.93958e+01 -1.56967e+01 -2.30949e+01 6.39722e+00 1.21426e+01 6.51849e-01 1.41389e+00 1.68244e+00 1.14534e+00 1.58103e+00 2.08391e+00 1.07814e+00
4.52000e+02 1.56652e-01 2.67913e-01 9.15962e-02 -2.48001e+01 -2.15987e+01 -2.80014e+01 -2.17193e+01 -1.73148e+01 -2.61239e+01 -1.95958e+01 -1.44167e+01 -2.47750e+01 6.38024e+00 1.58463e+01 -3.08586e+00 1.93680e+00 3.30712e+00 5.66475e-01 1.42912e+00 1.99654e+00 8.61704e-01
4.53000e+02 1.51595e-01 2.60880e-01 8.80910e-02 -2.57592e+01 -2.14191e+01 -3.00993e+01 -2.33331e+01 -1.94931e+01 -2.71732e+01 -1.96565e+01 -1.64511e+01 -2.28620e+01 5.05721e+01 1.47320e+02 -4.61761e+01 2.48342e+00 3.35281e+00 1.61402e+00 1.43422e+00 1.70923e+00 1.15921e+00
4.54000e+02 1.51595e-01 2.60880e-01 8.80910e-02 -2.47238e+01 -1.99047e+01 -2.95428e+01 -2.10553e+01 -1.72703e+01 -2.48403e+01 -1.99759e+01 -1.60398e+01 -2.39119e+01 1.49328e+00 2.84775e+00 1.38819e-01 1.44894e+00 1.94193e+00 9.55951e-01 1.44477e+00 1.73682e+00 1.15273e+00
4.55000e+02 1.47778e-01 2.53985e-01 8.59824e-02 -2.34015e+01 -1.83525e+01 -2.84506e+01 -2.33306e+01 -1.99534e+01 -2.67078e+01 -1.98539e+01 -1.56216e+01 -2.40861e+01 2.29178e+00 3.95007e+00 6.33496e-01 1.65899e+00 2.55200e+00 7.65983e-01 1.40686e+00 1.87302e+00 9.40691e-01
4.56000e+02 1.44692e-01 2.51300e-01 8.33097e-02 -2.37856e+01 -2.14316e+01 -2.61397e+01 -2.16459e+01 -1.77789e+01 -2.55129e+01 -2.03230e+01 -1.69803e+01 -2.36658e+01 6.54586e+00 1.38965e+01 -8.04773e-01 1.63555e+00 2.47088e+00 8.00221e-01 1.45691e+00 2.15969e+00 7.54129e-01
4.57000e+02 1.37469e-01 2.41462e-01 7.82640e-02 -2.43601e+01 -2.00117e+01 -2.87086e+01 -2.27291e+01 -1.81557e+01 -2.73024e+01 -2.08027e+01 -1.98983e+01 -2.17072e+01 1.33154e+00 2.09029e+00 5.72780e-01 1.33217e+00 1.64606e+00 1.01829e+00 1.33467e+00 1.82987e+00 8.39468e-01
4.58000e+02 1.34746e-01 2.39181e-01 7.59113e-02 -2.46398e+01 -1.83505e+01 -3.09290e+01 -2.15296e+01 -1.68346e+01 -2.62246e+01 -1.88683e+01 -1.46473e+01 -2.30894e+01 9.87259e+01 2.94648e+02 -9.71960e+01 1.84469e+00 2.45260e+00 1.23679e+00 1.21258e+00 1.43731e+00 9.87846e-01
4.59000e+02 1.32781e-01 2.34808e-01 7.50859e-02 -2.55974e+01 -2.04738e+01 -3.07210e+01 -2.30319e+01 -1.73301e+01 -2.87338e+01 -2.01026e+01 -1.53198e+01 -2.48855e+01 5.04962e+01 1.48229e+02 -4.72362e+01 1.55184e+00 2.14776e+00 9.55915e-01 1.49789e+00 2.16250e+00 8.33286e-01
4.60000e+02 1.27784e-01 2.30587e-01 7.08137e-02 -2.48900e+01 -1.82160e+01 -3.15640e+01 -2.47078e+01 -1.93892e+01 -3.00264e+01 -2.10633e+01 -1.61597e+01 -2.59670e+01 1.05875e+02 2.32342e+02 -2.05921e+01 1.13144e+00 1.68646e+00 5.76426e-01 1.27167e+00 1.52639e+00 1.01696e+00
4.61000e+02 1.19639e-01 2.21437e-01 6.46396e-02 -2.55325e+01 -2.33235e+01 -2.77416e+01 -2.32744e+01 -1.76270e+01 -2.89218e+01 -2.01092e+01 -1.52080e+01 -2.50104e+01 7.24846e+00 1.34821e+01 1.01485e+00 2.20634e+00 3.07721e+00 1.33548e+00 1.70288e+00 2.19177e+00 1.21398e+00
4.62000e+02 1.11137e-01 2.04788e-01 6.03132e-02 -2.34141e+01 -2.06734e+01 -2.61547e+01 -1.98241e+01 -1.69621e+01 -2.26860e+01 -2.17880e+01 -1.81461e+01 -2.54299e+01 2.22290e+00 4.06749e+00 3.78315e-01 1.47673e+00 1.89172e+00 1.06174e+00 1.34370e+00 1.58605e+00 1.10135e+00
4.63000e+02 1.05698e-01 1.94925e-01 5.73145e-02 -2.39913e+01 -1.91558e+01 -2.88267e+01 -2.11049e+01 -1.59812e+01 -2.62285e+01 -1.92511e+01 -1.51916e+01 -2.33107e+01 7.24947e+01 1.96936e+02 -5.19466e+01 2.04008e+00 3.09096e+00 9.89202e-01 1.39104e+00 1.78323e+00 9.98849e-01
4.64000e+02 9.71746e-02 1.78118e-01 5.30148e-02 -2.48506e+01 -2.21477e+01 -2.75534e+01 -2.26579e+01 -1.91543e+01 -2.61614e+01 -1.89938e+01 -1.55865e+01 -2.24011e+01 6.06819e+00 1.50766e+01 -2.94023e+00 1.47119e+00 2.60846e+00 3.33916e-01 1.34964e+00 1.55801e+00 1.14128e+00
4.65000e+02 8.92586e-02 1.64199e-01 4.85211e-02 -2.46816e+01 -2.07654e+01 -2.85979e+01 -2.10102e+01 -1.86630e+01 -2.33575e+01 -1.87027e+01 -1.46148e+01 -2.27906e+01 3.05509e+00 5.88580e+00 2.24377e-01 2.00084e+00 2.54521e+00 1.45646e+00 1.13598e+00 1.37061e+00 9.01338e-01
4.66000e+02 8.47566e-02 1.61072e-01 4.45992e-02 -2.43772e+01 -2.01217e+01 -2.86327e+01 -2.29321e+01 -1.75056e+01 -2.83587e+01 -1.94090e+01 -1.48935e+01 -2.39246e+01 3.01735e+00 5.96536e+00 6.93319e-02 1.05723e+00 1.25180e+00 8.62649e-01 1.64621e+00 2.10092e+00 1.19150e+00
4.67000e+02 8.42373e-02 1.60757e-01 4.41406e-02 -2.49955e+01 -1.89915e+01 -3.09994e+01 -2.01350e+01 -1.51722e+01 -2.50978e+01 -2.17166e+01 -1.69742e+01 -2.64590e+01 3.11999e+02 8.50682e+02 -2.26683e+02 1.67298e+00 2.35772e+00 9.88238e-01 1.32122e+00 1.58046e+00 1.06199e+00
4.68000e+02 8.23484e-02 1.57341e-01 4.30991e-02 -2.51083e+01 -2.15641e+01 -2.86526e+01 -2.14280e+01 -1.91371e+01 -2.37188e+01 -1.89120e+01 -1.55729e+01 -2.22512e+01 2.91783e+01 6.15547e+01 -3.19801e+00 1.99676e+00 2.94231e+00 1.05122e+00 1.56705e+00 1.97660e+00 1.15750e+00
4.69000e+02 7.90969e-02 1.52272e-01 4.10866e-02 -2.36109e+01 -2.10739e+01 -2.61479e+01 -2.24358e+01 -1.88889e+01 -2.59827e+01 -1.92277e+01 -1.65730e+01 -2.18825e+01 5.66571e+03 1.69839e+04 -5.65244e+03 1.93472e+00 2.85222e+00 1.01723e+00 1.48184e+00 2.01114e+00 9.52552e-01
4.70000e+02 7.23977e-02 1.36926e-01 3.82793e-02 -2.49443e+01 -1.98708e+01 -3.00177e+01 -2.22754e+01 -1.63566e+01 -2.81941e+01 -2.09789e+01 -1.75172e+01 -2.44406e+01 2.19162e+00 4.41690e+00 -3.36486e-02 2.01047e+00 2.62628e+00 1.39466e+00 1.42352e+00 1.66085e+00 1.18618e+00
4.71000e+02 6.98507e-02 1.32571e-01 3.68039e-02 -2.44225e+01 -1.95356e+01 -2.93095e+01 -1.85766e+01 -1.60036e+01 -2.11497e+01 -2.11210e+01 -1.78814e+01 -2.43606e+01 1.94911e+00 2.75057e+00 1.14765e+00 2.09934e+00 3.71386e+00 4.84808e-01 1.30900e+00 1.73186e+00 8.86147e-01
4.72000e+02 6.85244e-02 1.31635e-01 3.56713e-02 -2.50426e+01 -2.32161e+01 -2.68691e+01 -2.36980e+01 -2.15839e+01 -2.58122e+01 -2.02120e+01 -1.66415e+01 -2.37824e+01 2.18733e+01 5.40483e+01 -1.03017e+01 1.69010e+00 2.95762e+00 4.22578e-01 1.71473e+00 2.42654e+00 1.00293e+00
4.73000e+02 6.16204e-02 1.15873e-01 3.27691e-02 -2.60906e+01 -2.28500e+01 -2.93312e+01 -2.24740e+01 -1.76547e+01 -2.72934e+01 -2.09963e+01 -1.51697e+01 -2.68228e+01 5.67535e+02 1.64888e+03 -5.13807e+02 2.16833e+00 4.12809e+00 2.08562e-01 1.77956e+00 2.45001e+00 1.10912e+00
4.74000e+02 5.73926e-02 1.06305e-01 3.09854e-02 -2.50604e+01 -1.96635e+01 -3.04574e+01 -1.98440e+01 -1.75655e+01 -2.21225e+01 -2.09057e+01 -1.73813e+01 -2.44301e+01 5.24914e+00 1.21396e+01 -1.64130e+00 2.58150e+00 5.02427e+00 1.38726e-01 1.44663e+00 1.92976e+00 9.63498e-01
4.75000e+02 5.73607e-02 1.06300e-01 3.09524e-02 -2.54995e+01 -2.25273e+01 -2.84718e+01 -2.33612e+01 -1.90014e+01 -2.77210e+01 -2.13869e+01 -1.71590e+01 -2.56148e+01 6.66971e+00 1.55771e+01 -2.23766e+00 2.57379e+00 3.39655e+00 1.75103e+00 1.56042e+00 2.29079e+00 8.30040e-01
4.76000e+02 5.73607e-02 1.06300e-01 3.09524e-02 -2.67078e+01 -2.21114e+01 -3.13041e+01 -2.30465e+01 -1.97036e+01 -2.63894e+01 -1.90606e+01 -1.66706e+01 -2.14506e+01 9.03551e+01 2.69027e+02 -8.83173e+01 1.36677e+00 1.62694e+00 1.10659e+00 1.31507e+00 2.04912e+00 5.81015e-01
4.77000e+02 5.73607e-02 1.06300e-01 3.09524e-02 -2.42285e+01 -2.13675e+01 -2.70895e+01 -2.17267e+01 -1.81977e+01 -2.52558e+01 -2.10301e+01 -1.58835e+01 -2.61766e+01 5.96235e+02 1.78585e+03 -5.93384e+02 1.85715e+00 2.56959e+00 1.14472e+00 1.26883e+00 1.59330e+00 9.44358e-01
4.78000e+02 5.56045e-02 1.03379e-01 2.99080e-02 -2.33735e+01 -2.04688e+01 -2.62782e+01 -2.32706e+01 -1.84385e+01 -2.81027e+01 -2.03931e+01 -1.57075e+01 -2.50787e+01 6.69297e+00 1.77297e+01 -4.34376e+00 1.56929e+00 2.42530e+00 7.13275e-01 1.49807e+00 1.97720e+00 1.01894e+00
4.79000e+02 5.37583e-02 9.93679e-02 2.90833e-02 -2.50049e+01 -2.04987e+01 -2.95112e+01 -2.02012e+01 -1.70046e+01 -2.33977e+01 -1.84085e+01 -1.45777e+01 -2.22392e+01 2.70646e+00 5.52886e+00 -1.15937e-01 1.92765e+00 3.35388e+00 5.01414e-01 1.63010e+00 2.34421e+00 9.15996e-01
4.80000e+02 5.04443e-02 9.25392e-02 2.74979e-02 -2.71712e+01 -2.17484e+01 -3.25940e+01 -2.07469e+01 -1.65500e+01 -2.49438e+01 -2.12103e+01 -1.88877e+01 -2.35330e+01 4.17600e+01 1.00334e+02 -1.68141e+01 1.63063e+00 2.39098e+00 8.70268e-01 1.44518e+00 1.91129e+00 9.79064e-01
4.81000e+02 4.80068e-02 9.09903e-02 2.53285e-02 -2.51275e+01 -2.01366e+01 -3.01184e+01 -2.44996e+01 -1.80327e+01 -3.09664e+01 -2.01232e+01 -1.69450e+01 -2.33015e+01 1.76762e+00 3.11659e+00 4.18638e-01 1.31002e+00 1.66139e+00 9.58644e-01 1.36896e+00 1.84781e+00 8.90109e-01
4.82000e+02 4.73776e-02 9.05833e-02 2.47798e-02 -2.57639e+01 -1.92682e+01 -3.22596e+01 -2.37361e+01 -2.10873e+01 -2.63849e+01 -2.09126e+01 -1.72632e+01 -2.45621e+01 1.19476e+02 3.56416e+02 -1.17464e+02 1.47749e+00 2.10950e+00 8.45480e-01 1.25584e+00 1.52449e+00 9.87187e-01
4.83000e+02 4.05859e-02 7.55822e-02 2.17937e-02 -2.58561e+01 -2.20611e+01 -2.96511e+01 -2.17365e+01 -1.92860e+01 -2.41870e+01 -2.17176e+01 -1.67791e+01 -2.66560e+01 2.55326e+00 5.61069e+00 -5.04167e-01 1.51920e+00 2.17133e+00 8.67066e-01 1.42401e+00 1.76114e+00 1.08688e+00
4.84000e+02 3.98670e-02 7.50864e-02 2.11673e-02 -2.38871e+01 -2.05832e+01 -2.71910e+01 -2.24160e+01 -1.84174e+01 -2.64146e+01 -2.03625e+01 -1.75433e+01 -2.31817e+01 1.93037e+00 3.58224e+00 2.78513e-01 1.40491e+00 2.27796e+00 5.31859e-01 1.38427e+00 1.95198e+00 8.16569e-01
4.85000e+02 3.95087e-02 7.50160e-02 2.08081e-02 -2.59985e+01 -2.06452e+01 -3.13518e+01 -2.36209e+01 -2.02269e+01 -2.70148e+01 -2.16023e+01 -1.91953e+01 -2.40093e+01 2.31982e+01 5.04689e+01 -4.07249e+00 1.86758e+00 2.65018e+00 1.08498e+00 1.12459e+00 1.37007e+00 8.79117e-01
4.86000e+02 3.94924e-02 7.50138e-02 2.07915e-02 -2.59267e+01 -2.01346e+01 -3.17189e+01 -2.16395e+01 -1.47724e+01 -2.85066e+01 -2.09622e+01 -1.79389e+01 -2.39854e+01 6.09281e+01 1.79464e+02 -5.76079e+01 1.71826e+00 2.46355e+00 9.72976e-01 1.17985e+00 1.49464e+00 8.65070e-01
4.87000e+02 3.83925e-02 7.43190e-02 1.98332e-02 -2.61386e+01 -2.29446e+01 -2.93326e+01 -2.32884e+01 -1.87718e+01 -2.78050e+01 -2.15376e+01 -1.74717e+01 -2.56034e+01 3.57908e+00 6.76092e+00 3.97232e-01 2.51270e+00 3.89267e+00 1.13272e+00 1.41967e+00 1.78805e+00 1.05129e+00
4.88000e+02 3.83925e-02 7.43190e-02 1.98332e-02 -2.58243e+01 -2.22708e+01 -2.93778e+01 -2.26869e+01 -1.88204e+01 -2.65535e+01 -2.10047e+01 -1.63564e+01 -2.56530e+01 1.39718e+01 3.28628e+01 -4.91912e+00 1.69623e+00 2.54741e+00 8.45059e-01 1.47991e+00 1.96004e+00 9.99786e-01
4.89000e+02 3.74443e-02 7.21782e-02 1.94252e-02 -2.62087e+01 -2.17416e+01 -3.06757e+01 -2.26810e+01 -1.91169e+01 -2.62451e+01 -2.02945e+01 -1.71103e+01 -2.34788e+01 1.49184e+02 3.94445e+02 -9.60766e+01 1.90272e+00 3.21787e+00 5.87564e-01 1.34164e+00 1.49919e+00 1.18409e+00
4.90000e+02 3.48422e-02 6.76092e-02 1.79559e-02 -2.64644e+01 -2.30849e+01 -2.98439e+01 -2.55024e+01 -2.23469e+01 -2.86578e+01 -2.22582e+01 -1.85362e+01 -2.59802e+01 9.54949e+01 2.41222e+02 -5.02323e+01 1.94641e+00 2.70016e+00 1.19267e+00 1.51118e+00 2.10297e+00 9.19392e-01
4.91000e+02 2.77800e-02 5.47996e-02 1.40828e-02 -2.63673e+01 -2.31035e+01 -2.96311e+01 -2.49859e+01 -2.05303e+01 -2.94415e+01 -2.11087e+01 -1.75094e+01 -2.47080e+01 1.49537e+02 4.45395e+02 -1.46322e+02 1.14846e+00 1.79922e+00 4.97701e-01 1.40274e+00 1.60892e+00 1.19656e+00
4.92000e+02 2.23734e-02 4.29563e-02 1.16530e-02 -2.56753e+01 -2.17291e+01 -2.96215e+01 -2.09614e+01 -1.85830e+01 -2.33398e+01 -2.08146e+01 -1.76840e+01 -2.39452e+01 2.88407e+02 8.63289e+02 -2.86475e+02 2.18496e+00 3.06960e+00 1.30031e+00 1.60704e+00 1.94090e+00 1.27318e+00
4.93000e+02 2.23734e-02 4.29563e-02 1.16530e-02 -2.53256e+01 -2.33945e+01 -2.72568e+01 -2.50301e+01 -2.04645e+01 -2.95958e+01 -2.18437e+01 -1.88140e+01 -2.48734e+01 3.85121e+00 8.29118e+00 -5.88757e-01 1.49981e+00 2.50381e+00 4.95808e-01 1.47867e+00 2.09837e+00 8.58966e-01
4.94000e+02 2.11386e-02 4.22534e-02 1.05753e-02 -2.58672e+01 -2.15048e+01 -3.02295e+01 -2.28367e+01 -1.88993e+01 -2.67740e+01 -2.19824e+01 -1.83600e+01 -2.56047e+01 8.27390e+00 1.80360e+01 -1.48823e+00 1.83649e+00 2.59791e+00 1.07508e+00 1.42067e+00 2.02912e+00 8.12215e-01
4.95000e+02 1.59680e-02 3.03440e-02 8.40294e-03 -2.75277e+01 -2.32095e+01 -3.18459e+01 -2.41020e+01 -2.07428e+01 -2.74611e+01 -2.21882e+01 -1.86660e+01 -2.57104e+01 2.06371e+01 3.87148e+01 2.55945e+00 2.53932e+00 4.09439e+00 9.84262e-01 1.45015e+00 2.08252e+00 8.17770e-01
4.96000e+02 1.59588e-02 3.03426e-02 8.39361e-03 -2.56101e+01 -2.13195e+01 -2.99008e+01 -2.53080e+01 -2.22316e+01 -2.83844e+01 -2.09721e+01 -1.68936e+01 -2.50506e+01 3.41733e+00 5.40034e+00 1.43432e+00 2.41313e+00 4.17090e+00 6.55371e-01 1.42315e+00 1.87430e+00 9.71993e-01
4.97000e+02 1.42821e-02 2.72648e-02 7.48142e-03 -2.76565e+01 -2.18931e+01 -3.34199e+01 -2.42430e+01 -2.25909e+01 -2.58951e+01 -2.00256e+01 -1.57388e+01 -2.43125e+01 7.41941e+00 1.46402e+01 1.98577e-01 1.91730e+00 2.89544e+00 9.39157e-01 1.85698e+00 2.53909e+00 1.17487e+00
4.98000e+02 1.33674e-02 2.51812e-02 7.09610e-03 -2.61950e+01 -2.22552e+01 -3.01347e+01 -2.21876e+01 -1.83043e+01 -2.60708e+01 -2.21748e+01 -1.91123e+01 -2.52372e+01 3.96394e+01 9.62142e+01 -1.69354e+01 1.80922e+00 2.34887e+00 1.26957e+00 1.45610e+00 1.82934e+00 1.08286e+00
4.99000e+02 1.32175e-02 2.51023e-02 6.95960e-03 -2.73787e+01 -2.47046e+01 -3.00528e+01 -2.43295e+01 -2.02314e+01 -2.84277e+01 -2.20293e+01 -1.76342e+01 -2.64243e+01 1.65722e+02 4.80267e+02 -1.48823e+02 1.87795e+00 2.81559e+00 9.40306e-01 2.26671e+00 3.41420e+00 1.11921e+00
5.00000e+02 1.02791e-02 1.85018e-02 5.71081e-03 -2.65969e+01 -2.27984e+01 -3.03954e+01 -2.27428e+01 -1.94951e+01 -2.59905e+01 -2.14953e+01 -1.61702e+01 -2.68205e+01 1.64691e+01 4.48654e+01 -1.19273e+01 1.83791e+00 3.02400e+00 6.51816e-01 1.79027e+00 2.22454e+00 1.35599e+00
5.01000e+02 9.71867e-03 1.72715e-02 5.46870e-03 -2.73112e+01 -2.38977e+01 -3.07248e+01 -2.45461e+01 -2.11509e+01 -2.79413e+01 -2.24376e+01 -1.67663e+01 -2.81089e+01 2.49381e+01 5.96139e+01 -9.73769e+00 2.48244e+00 3.29010e+00 1.67479e+00 1.40809e+00 2.06208e+00 7.54088e-01
5.02000e+02 9.59741e-03 1.71797e-02 5.36157e-03 -2.69869e+01 -2.30104e+01 -3.09635e+01 -2.52972e+01 -2.21492e+01 -2.84453e+01 -2.06930e+01 -1.61273e+01 -2.52587e+01 9.21450e+02 2.12589e+03 -2.82985e+02 1.93358e+00 2.51696e+00 1.35020e+00 1.52675e+00 1.91445e+00 1.13905e+00
5.03000e+02 9.59741e-03 1.71797e-02 5.36157e-03 -2.82565e+01 -2.38707e+01 -3.26423e+01 -2.64723e+01 -2.19397e+01 -3.10049e+01 -2.39847e+01 -1.96301e+01 -2.83393e+01 1.86830e+02 5.37097e+02 -1.63438e+02 3.60464e+00 7.56210e+00 -3.52806e-01 1.68935e+00 2.15813e+00 1.22057e+00
5.04000e+02 8.36911e-03 1.51778e-02 4.61477e-03 -2.72024e+01 -2.09479e+01 -3.34570e+01 -2.68389e+01 -2.45954e+01 -2.90824e+01 -2.02083e+01 -1.54176e+01 -2.49990e+01 1.01392e+01 2.43891e+01 -4.11077e+00 2.23420e+00 3.52676e+00 9.41631e-01 1.64628e+00 2.11828e+00 1.17428e+00
5.05000e+02 8.12383e-03 1.46389e-02 4.50831e-03 -2.70764e+01 -2.20101e+01 -3.21427e+01 -2.43028e+01 -1.97257e+01 -2.88798e+01 -2.23171e+01 -1.79085e+01 -2.67257e+01 1.51192e+02 4.40444e+02 -1.38060e+02 1.66552e+00 3.22374e+00 1.07305e-01 1.70478e+00 2.30873e+00 1.10083e+00
5.06000e+02 7.61923e-03 1.35267e-02 4.29171e-03 -2.76202e+01 -2.44300e+01 -3.08104e+01 -2.35328e+01 -1.92360e+01 -2.78297e+01 -2.30570e+01 -1.72701e+01 -2.88439e+01 4.77320e+01 1.23443e+02 -2.79789e+01 1.85941e+00 2.77133e+00 9.47495e-01 1.60918e+00 2.07440e+00 1.14395e+00
5.07000e+02 7.54658e-03 1.34596e-02 4.23125e-03 -2.82514e+01 -2.40556e+01 -3.24473e+01 -2.59751e+01 -2.07267e+01 -3.12236e+01 -2.04840e+01 -1.76974e+01 -2.32706e+01 4.98760e+02 1.19087e+03 -1.93350e+02 1.07038e+00 1.27160e+00 8.69167e-01 1.84953e+00 2.38424e+00 1.31482e+00
5.08000e+02 7.25197e-03 1.32074e-02 3.98194e-03 -2.91947e+01 -2.28351e+01 -3.55542e+01 -2.77987e+01 -2.09664e+01 -3.46311e+01 -2.15202e+01 -1.77705e+01 -2.52700e+01 5.03097e+01 1.44713e+02 -4.40937e+01 1.89714e+00 3.03746e+00 7.56824e-01 1.64967e+00 2.01625e+00 1.28308e+00
5.09000e+02 6.56432e-03 1.18068e-02 3.64961e-03 -2.81603e+01 -2.13651e+01 -3.49555e+01 -2.75101e+01 -2.12107e+01 -3.38095e+01 -2.34065e+01 -1.75703e+01 -2.92427e+01 9.55586e+00 1.90251e+01 8.65880e-02 1.64864e+00 2.64049e+00 6.56784e-01 1.36498e+00 1.67889e+00 1.05107e+00
5.10000e+02 6.56432e-03 1.18068e-02 3.64961e-03 -3.01838e+01 -2.60274e+01 -3.43403e+01 -2.67984e+01 -2.28007e+01 -3.07962e+01 -2.41427e+01 -1.84611e+01 -2.98243e+01 8.24117e+00 1.53721e+01 1.11028e+00 1.53834e+00 2.11522e+00 9.61459e-01 1.54808e+00 1.84659e+00 1.24956e+00
5.11000e+02 4.53761e-03 8.03867e-03 2.56136e-03 -2.77198e+01 -2.16701e+01 -3.37696e+01 -2.49396e+01 -2.18467e+01 -2.80324e+01 -2.17742e+01 -1.68184e+01 -2.67300e+01 6.97325e+00 1.68276e+01 -2.88113e+00 2.96624e+00 4.61998e+00 1.31250e+00 1.61469e+00 2.04090e+00 1.18848e+00
5.12000e+02 4.49257e-03 8.02973e-03 2.51356e-03 -2.83374e+01 -2.38406e+01 -3.28342e+01 -2.77120e+01 -1.90322e+01 -3.63917e+01 -2.32181e+01 -1.85789e+01 -2.78572e+01 5.80626e+02 1.73808e+03 -5.76827e+02 1.64324e+00 2.48492e+00 8.01558e-01 1.20725e+00 1.52316e+00 8.91345e-01
5.13000e+02 4.49257e-03 8.02973e-03 2.51356e-03 -2.67757e+01 -2.20616e+01 -3.14898e+01 -2.47052e+01 -2.01762e+01 -2.92341e+01 -2.22205e+01 -1.71407e+01 -2.73003e+01 1.14118e+03 3.41974e+03 -1.13739e+03 2.63406e+00 5.43013e+00 -1.62014e-01 1.51914e+00 2.08668e+00 9.51609e-01
5.14000e+02 4.45736e-03 8.01798e-03 2.47794e-03 -2.86239e+01 -2.33245e+01 -3.39233e+01 -2.63884e+01 -2.02767e+01 -3.25001e+01 -2.40620e+01 -1.90066e+01 -2.91174e+01 4.72156e+02 1.36515e+03 -4.20843e+02 1.63919e+00 2.40458e+00 8.73811e-01 1.36727e+00 1.68583e+00 1.04871e+00
5.15000e+02 4.43963e-03 8.01242e-03 2.45997e-03 -2.67839e+01 -2.21846e+01 -3.13831e+01 -2.59751e+01 -1.85155e+01 -3.34347e+01 -2.36111e+01 -1.88396e+01 -2.83825e+01 6.12344e+00 1.23624e+01 -1.15470e-01 1.48969e+00 1.72567e+00 1.25371e+00 1.56380e+00 1.84278e+00 1.28482e+00
5.16000e+02 3.52594e-03 6.08669e-03 2.04253e-03 -2.90682e+01 -2.41031e+01 -3.40333e+01 -2.83399e+01 -2.13505e+01 -3.53294e+01 -2.38318e+01 -2.07305e+01 -2.69331e+01 8.29489e+02 2.34865e+03 -6.89675e+02 1.92368e+00 2.62465e+00 1.22271e+00 1.55989e+00 1.76473e+00 1.35505e+00
5.17000e+02 3.44285e-03 6.06179e-03 1.95540e-03 -2.93418e+01 -2.53347e+01 -3.33489e+01 -2.50703e+01 -2.14034e+01 -2.87372e+01 -2.28646e+01 -1.65791e+01 -2.91501e+01 1.35734e+01 2.51432e+01 2.00360e+00 2.63590e+00 4.11145e+00 1.16035e+00 1.48218e+00 1.74892e+00 1.21544e+00
5.18000e+02 3.44285e-03 6.06179e-03 1.95540e-03 -2.94745e+01 -2.40753e+01 -3.48736e+01 -2.80008e+01 -2.11639e+01 -3.48376e+01 -2.32576e+01 -1.78738e+01 -2.86413e+01 8.44969e+01 2.01539e+02 -3.25449e+01 1.32121e+00 2.09898e+00 5.43446e-01 1.42046e+00 1.69015e+00 1.15078e+00
5.19000e+02 3.44285e-03 6.06179e-03 1.95540e-03 -2.90199e+01 -2.48443e+01 -3.31955e+01 -2.59181e+01 -1.71623e+01 -3.46738e+01 -2.36992e+01 -1.93275e+01 -2.80709e+01 8.57485e+02 2.55805e+03 -8.43082e+02 1.73396e+00 2.96623e+00 5.01682e-01 1.65784e+00 1.94822e+00 1.36745e+00
5.20000e+02 3.44017e-03 6.06130e-03 1.95251e-03 -2.83891e+01 -2.32108e+01 -3.35675e+01 -2.86325e+01 -2.09409e+01 -3.63240e+01 -2.27654e+01 -1.97042e+01 -2.58266e+01 4.94750e+02 1.47915e+03 -4.89654e+02 1.93710e+00 2.98777e+00 8.86427e-01 1.37451e+00 1.65961e+00 1.08940e+00
5.21000e+02 3.44017e-03 6.06130e-03 1.95251e-03 -2.80537e+01 -2.36028e+01 -3.25046e+01 -2.59109e+01 -2.25912e+01 -2.92306e+01 -2.31550e+01 -2.06229e+01 -2.56871e+01 5.77440e+00 9.15314e+00 2.39566e+00 1.72429e+00 2.61377e+00 8.34810e-01 1.47811e+00 1.57578e+00 1.38043e+00
5.22000e+02 3.44017e-03 6.06130e-03 1.95251e-03 -2.97112e+01 -2.43110e+01 -3.51114e+01 -2.41161e+01 -2.05384e+01 -2.76939e+01 -2.17679e+01 -1.57943e+01 -2.77414e+01 1.83149e+01 4.18839e+01 -5.25419e+00 1.54228e+00 2.13193e+00 9.52621e-01 1.45648e+00 1.72026e+00 1.19270e+00
5.23000e+02 2.82434e-03 4.76939e-03 1.67252e-03 -2.76678e+01 -2.37691e+01 -3.15666e+01 -2.75986e+01 -2.33594e+01 -3.18379e+01 -2.30708e+01 -1.91151e+01 -2.70265e+01 2.88929e+02 7.49727e+02 -1.71869e+02 1.45187e+00 2.18531e+00 7.18426e-01 1.49949e+00 2.15607e+00 8.42911e-01
5.24000e+02 2.46610e-03 4.36973e-03 1.39177e-03 -2.89553e+01 -2.47906e+01 -3.31200e+01 -2.80279e+01 -2.35354e+01 -3.25203e+01 -2.30836e+01 -2.00983e+01 -2.60688e+01 1.32792e+02 3.70625e+02 -1.05041e+02 2.14037e+00 4.46608e+00 -1.85346e-01 1.55941e+00 1.88145e+00 1.23737e+00
5.25000e+02 2.46610e-03 4.36973e-03 1.39177e-03 -2.87496e+01 -2.55100e+01 -3.19892e+01 -2.82910e+01 -2.33150e+01 -3.32671e+01 -2.45049e+01 -2.16120e+01 -2.73978e+01 3.98690e+02 1.18064e+03 -3.83262e+02 1.32863e+00 1.72673e+00 9.30532e-01 1.83817e+00 2.47633e+00 1.20001e+00
5.26000e+02 2.21768e-03 3.83269e-03 1.28320e-03 -2.93275e+01 -2.44047e+01 -3.42502e+01 -2.65153e+01 -2.09707e+01 -3.20598e+01 -2.48787e+01 -2.24211e+01 -2.73363e+01 7.88922e+02 2.15641e+03 -5.78568e+02 1.80203e+00 2.62497e+00 9.79089e-01 1.22496e+00 1.39912e+00 1.05081e+00
5.27000e+02 2.21768e-03 3.83269e-03 1.28320e-03 -2.91096e+01 -2.56165e+01 -3.26028e+01 -2.79068e+01 -2.23660e+01 -3.34477e+01 -2.58218e+01 -2.12308e+01 -3.04128e+01 1.75470e+01 3.49011e+01 1.92946e-01 1.87197e+00 2.73873e+00 1.00520e+00 1.31812e+00 1.39922e+00 1.23702e+00
5.28000e+02 2.21007e-03 3.82471e-03 1.27707e-03 -2.80294e+01 -2.19332e+01 -3.41256e+01 -2.76960e+01 -2.27994e+01 -3.25926e+01 -2.25086e+01 -1.91847e+01 -2.58325e+01 4.14944e+03 1.23937e+04 -4.09482e+03 1.00646e+00 1.26366e+00 7.49255e-01 1.33734e+00 1.64169e+00 1.03298e+00
5.29000e+02 2.21007e-03 3.82471e-03 1.27707e-03 -2.91141e+01 -2.38461e+01 -3.43821e+01 -2.78864e+01 -2.20774e+01 -3.36954e+01 -2.29449e+01 -1.80239e+01 -2.78659e+01 9.94846e+00 2.32807e+01 -3.38379e+00 1.37933e+00 1.96493e+00 7.93721e-01 1.29879e+00 1.62761e+00 9.69978e-01
5.30000e+02 1.93050e-03 3.23571e-03 1.15178e-03 -3.14763e+01 -2.66743e+01 -3.62783e+01 -2.61122e+01 -1.93272e+01 -3.28971e+01 -2.49807e+01 -2.03179e+01 -2.96435e+01 1.38770e+03 4.11928e+03 -1.34388e+03 9.68023e-01 1.19379e+00 7.42259e-01 1.29906e+00 1.46941e+00 1.12871e+00
5.31000e+02 1.87636e-03 3.17209e-03 1.10990e-03 -2.81894e+01 -2.60808e+01 -3.02980e+01 -2.81203e+01 -2.36477e+01 -3.25930e+01 -2.25326e+01 -1.79628e+01 -2.71024e+01 4.15932e+03 1.24745e+04 -4.15582e+03 1.14390e+00 1.45253e+00 8.35268e-01 1.25340e+00 1.58370e+00 9.23101e-01
5.32000e+02 1.61582e-03 2.64683e-03 9.86412e-04 -2.72167e+01 -2.42244e+01 -3.02091e+01 -2.59961e+01 -2.37290e+01 -2.82632e+01 -2.66508e+01 -2.28078e+01 -3.04939e+01 4.99744e+00 9.39661e+00 5.98268e-01 2.04514e+00 3.00168e+00 1.08859e+00 1.15600e+00 1.51474e+00 7.97266e-01
5.33000e+02 1.61582e-03 2.64683e-03 9.86412e-04 -3.05796e+01 -2.73977e+01 -3.37615e+01 -2.64094e+01 -2.17141e+01 -3.11047e+01 -2.63648e+01 -2.08286e+01 -3.19010e+01 2.12148e+04 6.36079e+04 -2.11783e+04 1.84860e+00 2.66786e+00 1.02933e+00 1.25323e+00 1.54618e+00 9.60288e-01
5.34000e+02 1.56423e-03 2.54449e-03 9.61615e-04 -2.82287e+01 -2.39195e+01 -3.25379e+01 -2.79545e+01 -2.37335e+01 -3.21755e+01 -2.29283e+01 -1.89912e+01 -2.68653e+01 4.91178e+01 1.23328e+02 -2.50926e+01 1.74734e+00 2.44307e+00 1.05161e+00 1.30484e+00 1.58315e+00 1.02653e+00
5.35000e+02 1.56423e-03 2.54449e-03 9.61615e-04 -2.84470e+01 -2.36066e+01 -3.32874e+01 -2.79451e+01 -2.31901e+01 -3.27000e+01 -2.43754e+01 -1.98368e+01 -2.89141e+01 6.17659e+00 1.26269e+01 -2.73747e-01 1.20198e+00 1.75298e+00 6.50970e-01 1.10828e+00 1.38353e+00 8.33029e-01
5.36000e+02 1.29350e-03 2.23691e-03 7.47969e-04 -2.80090e+01 -2.49001e+01 -3.11179e+01 -2.43509e+01 -1.99399e+01 -2.87619e+01 -2.49430e+01 -2.02627e+01 -2.96232e+01 2.10189e+01 4.89810e+01 -6.94328e+00 1.46204e+00 2.30050e+00 6.23585e-01 1.23620e+00 1.65274e+00 8.19667e-01
5.37000e+02 1.28670e-03 2.23542e-03 7.40622e-04 -3.01718e+01 -2.47120e+01 -3.56316e+01 -2.50581e+01 -1.92976e+01 -3.08185e+01 -2.46205e+01 -1.90002e+01 -3.02408e+01 1.04878e+02 3.06812e+02 -9.70562e+01 1.24370e+00 1.79975e+00 6.87645e-01 1.22926e+00 1.50648e+00 9.52048e-01
5.38000e+02 1.12343e-03 1.88057e-03 6.71128e-04 -2.94676e+01 -2.44328e+01 -3.45024e+01 -2.70796e+01 -2.23826e+01 -3.17767e+01 -2.28617e+01 -1.98401e+01 -2.58833e+01 6.06739e+00 1.21897e+01 -5.49432e-02 1.12220e+00 1.72024e+00 5.24164e-01 1.21033e+00 1.63897e+00 7.81676e-01
5.39000e+02 1.12282e-03 1.88045e-03 6.70442e-04 -3.17158e+01 -2.59111e+01 -3.75204e+01 -2.77688e+01 -2.31562e+01 -3.23815e+01 -2.63851e+01 -2.36072e+01 -2.91630e+01 1.09316e+03 3.17594e+03 -9.89629e+02 1.72186e+00 2.30551e+00 1.13821e+00 1.14223e+00 1.36772e+00 9.16741e-01
5.40000e+02 1.04731e-03 1.81035e-03 6.05878e-04 -2.41684e+01 -1.16227e+01 -3.67140e+01 -2.68996e+01 -2.25702e+01 -3.12290e+01 -2.38666e+01 -2.02305e+01 -2.75028e+01 6.45819e+04 1.93527e+05 -6.43632e+04 1.05973e+00 1.75413e+00 3.65328e-01 1.01036e+00 1.15313e+00 8.67583e-01
5.41000e+02 1.03442e-03 1.79988e-03 5.94502e-04 -3.04310e+01 -2.69921e+01 -3.38700e+01 -2.32908e+01 -1.76254e+01 -2.89562e+01 -2.44012e+01 -2.16910e+01 -2.71114e+01 5.16932e+01 1.03970e+02 -5.83534e-01 2.09402e+00 3.74863e+00 4.39411e-01 1.32177e+00 1.82284e+00 8.20703e-01
5.42000e+02 9.68571e-04 1.68223e-03 5.57669e-04 -2.72239e+01 -2.17413e+01 -3.27065e+01 -2.79984e+01 -2.32421e+01 -3.27548e+01 -2.40379e+01 -2.14180e+01 -2.66578e+01 1.09191e+04 3.27503e+04 -1.09121e+04 2.00910e+00 2.81544e+00 1.20277e+00 1.05760e+00 1.34007e+00 7.75117e-01
5.43000e+02 9.67149e-04 1.68104e-03 5.56426e-04 -3.01260e+01 -2.66086e+01 -3.36434e+01 -2.47411e+01 -2.26846e+01 -2.67976e+01 -2.52983e+01 -1.93247e+01 -3.12718e+01 1.05803e+01 1.66395e+01 4.52111e+00 1.48451e+00 1.68292e+00 1.28610e+00 1.42255e+00 1.80526e+00 1.03985e+00
5.44000e+02 8.80431e-04 1.49056e-03 5.20046e-04 -2.84633e+01 -2.36062e+01 -3.33203e+01 -2.48444e+01 -2.19462e+01 -2.77426e+01 -2.31596e+01 -1.79859e+01 -2.83333e+01 1.99027e+03 4.40581e+03 -4.25279e+02 1.39005e+00 2.50655e+00 2.73553e-01 1.53244e+00 2.25150e+00 8.13386e-01
5.45000e+02 8.80431e-04 1.49056e-03 5.20046e-04 -2.87024e+01 -2.51791e+01 -3.22258e+01 -2.73656e+01 -2.48252e+01 -2.99059e+01 -2.39429e+01 -2.00295e+01 -2.78563e+01 2.37595e+01 5.51998e+01 -7.68082e+00 1.51459e+00 2.01674e+00 1.01243e+00 1.37783e+00 1.80950e+00 9.46169e-01
5.46000e+02 8.80431e-04 1.49056e-03 5.20046e-04 -3.03639e+01 -2.82934e+01 -3.24345e+01 -2.83375e+01 -2.17926e+01 -3.48824e+01 -2.51002e+01 -2.16209e+01 -2.85795e+01 5.63583e+03 1.67731e+04 -5.50144e+03 1.44897e+00 2.25786e+00 6.40084e-01 1.32769e+00 1.76143e+00 8.93961e-01
5.47000e+02 6.88707e-04 1.09114e-03 4.34698e-04 -2.71979e+01 -2.16692e+01 -3.27266e+01 -2.70261e+01 -2.26244e+01 -3.14278e+01 -2.50396e+01 -2.13459e+01 -2.87332e+01 8.89982e+03 2.66898e+04 -8.89016e+03 2.59450e+00 3.29566e+00 1.89335e+00 1.49796e+00 2.16892e+00 8.26990e-01
5.48000e+02 5.16148e-04 7.96158e-04 3.34618e-04 -2.88497e+01 -2.64066e+01 -3.12929e+01 -2.66884e+01 -2.28206e+01 -3.05562e+01 -2.68097e+01 -2.12934e+01 -3.23261e+01 1.67818e+01 3.70688e+01 -3.50516e+00 1.22641e+00 1.59894e+00 8.53879e-01 1.40197e+00 1.75187e+00 1.05206e+00
5.49000e+02 4.82795e-04 7.61983e-04 3.05900e-04 -2.99874e+01 -2.70463e+01 -3.29285e+01 -2.99705e+01 -2.46634e+01 -3.52775e+01 -2.54971e+01 -2.29875e+01 -2.80068e+01 3.17622e+02 9.47702e+02 -3.12457e+02 2.34494e+00 3.79623e+00 8.93647e-01 1.35576e+00 1.69279e+00 1.01873e+00
5.50000e+02 4.82795e-04 7.61983e-04 3.05900e-04 -2.87171e+01 -2.70083e+01 -3.04260e+01 -2.94713e+01 -2.65601e+01 -3.23825e+01 -2.49861e+01 -2.29970e+01 -2.69751e+01 3.97048e+00 8.37961e+00 -4.38650e-01 1.28030e+00 2.28146e+00 2.79149e-01 1.43115e+00 2.01721e+00 8.45096e-01
5.51000e+02 4.82795e-04 7.61983e-04 3.05900e-04 -3.17780e+01 -2.81222e+01 -3.54337e+01 -2.67191e+01 -2.11449e+01 -3.22933e+01 -2.43683e+01 -2.02914e+01 -2.84452e+01 5.03409e+02 1.10142e+03 -9.46007e+01 1.84455e+00 2.84837e+00 8.40727e-01 1.44954e+00 2.06567e+00 8.33406e-01
5.52000e+02 4.22637e-04 7.29415e-04 2.44884e-04 -3.10324e+01 -2.72826e+01 -3.47822e+01 -2.68381e+01 -2.24857e+01 -3.11905e+01 -2.39528e+01 -2.13067e+01 -2.65988e+01 2.85289e+02 7.92486e+02 -2.21908e+02 1.57169e+00 2.07988e+00 1.06350e+00 1.28758e+00 1.81380e+00 7.61352e-01
5.53000e+02 4.12241e-04 7.19960e-04 2.36045e-04 -3.05827e+01 -2.71581e+01 -3.40073e+01 -2.88106e+01 -2.51820e+01 -3.24391e+01 -2.49942e+01 -2.32197e+01 -2.67686e+01 2.58567e+01 5.52222e+01 -3.50888e+00 9.50996e-01 1.21054e+00 6.91452e-01 1.48241e+00 1.91928e+00 1.04555e+00
5.54000e+02 3.08953e-04 5.11311e-04 1.86681e-04 -2.96998e+01 -2.67547e+01 -3.26449e+01 -2.58016e+01 -2.24607e+01 -2.91425e+01 -2.46738e+01 -2.15500e+01 -2.77976e+01 1.41999e+01 3.02399e+01 -1.84014e+00 1.89151e+00 3.01560e+00 7.67407e-01 1.63381e+00 2.39131e+00 8.76303e-01
5.55000e+02 3.05081e-04 5.07355e-04 1.83450e-04 -3.09336e+01 -2.89620e+01 -3.29052e+01 -2.40508e+01 -2.04975e+01 -2.76042e+01 -2.65118e+01 -2.27140e+01 -3.03095e+01 1.29656e+02 3.82452e+02 -1.23140e+02 1.17908e+00 1.46325e+00 8.94902e-01 1.11484e+00 1.33085e+00 8.98825e-01
5.56000e+02 3.05081e-04 5.07355e-04 1.83450e-04 -3.08982e+01 -2.86543e+01 -3.31421e+01 -2.81475e+01 -2.46934e+01 -3.16016e+01 -2.38380e+01 -2.20999e+01 -2.55762e+01 1.05405e+02 2.40662e+02 -2.98515e+01 1.36490e+00 1.85785e+00 8.71954e-01 1.04947e+00 1.31594e+00 7.82996e-01
5.57000e+02 3.05081e-04 5.07355e-04 1.83450e-04 -3.18917e+01 -2.82582e+01 -3.55251e+01 -2.96980e+01 -2.62138e+01 -3.31821e+01 -2.57933e+01 -2.26949e+01 -2.88916e+01 3.97808e+01 1.07362e+02 -2.78007e+01 2.17509e+00 3.09909e+00 1.25108e+00 1.38442e+00 1.89080e+00 8.78036e-01
5.58000e+02 2.88344e-04 4.91821e-04 1.69049e-04 -2.93511e+01 -2.58878e+01 -3.28143e+01 -2.80897e+01 -2.37237e+01 -3.24557e+01 -2.61484e+01 -2.49456e+01 -2.73512e+01 3.96852e+01 1.02572e+02 -2.32013e+01 1.07356e+00 1.53618e+00 6.10935e-01 9.67876e-01 1.11580e+00 8.19954e-01
5.59000e+02 2.86700e-04 4.90439e-04 1.67599e-04 -3.11025e+01 -2.68385e+01 -3.53665e+01 -3.08928e+01 -2.65751e+01 -3.52106e+01 -2.50789e+01 -2.28974e+01 -2.72603e+01 2.47065e+01 5.20704e+01 -2.65734e+00 1.08388e+00 1.59938e+00 5.68370e-01 1.54698e+00 1.82568e+00 1.26829e+00
5.60000e+02 2.86700e-04 4.90439e-04 1.67599e-04 -2.83324e+01 -2.52260e+01 -3.14387e+01 -2.80722e+01 -2.15243e+01 -3.46201e+01 -2.51760e+01 -2.33787e+01 -2.69734e+01 6.85786e+03 2.05485e+04 -6.83277e+03 1.49246e+00 1.84638e+00 1.13855e+00 1.29287e+00 1.49138e+00 1.09435e+00
5.61000e+02 2.86700e-04 4.90439e-04 1.67599e-04 -2.86003e+01 -2.56157e+01 -3.15849e+01 -2.87979e+01 -2.53394e+01 -3.22565e+01 -2.62190e+01 -2.20314e+01 -3.04066e+01 6.34203e+01 1.62862e+02 -3.60216e+01 1.70425e+00 2.91389e+00 4.94619e-01 1.28325e+00 1.64793e+00 9.18565e-01
5.62000e+02 2.86700e-04 4.90439e-04 1.67599e-04 -2.92244e+01 -2.53434e+01 -3.31055e+01 -2.90932e+01 -2.31661e+01 -3.50202e+01 -2.58184e+01 -2.36782e+01 -2.79585e+01 1.59811e+01 3.71536e+01 -5.19134e+00 1.09913e+00 1.44685e+00 7.51409e-01 1.22091e+00 1.37981e+00 1.06200e+00
5.63000e+02 2.60087e-04 4.72033e-04 1.43306e-04 -3.07055e+01 -2.63337e+01 -3.50774e+01 -3.09903e+01 -2.85341e+01 -3.34465e+01 -2.37033e+01 -2.22735e+01 -2.51330e+01 5.82168e+01 1.57684e+02 -4.12500e+01 1.78085e+00 2.84078e+00 7.20906e-01 1.18672e+00 1.49748e+00 8.75966e-01
5.64000e+02 2.60087e-04 4.72033e-04 1.43306e-04 -3.28481e+01 -3.04690e+01 -3.52272e+01 -2.62499e+01 -2.38777e+01 -2.86221e+01 -2.47736e+01 -2.34723e+01 -2.60750e+01 2.32436e+01 5.48455e+01 -8.35837e+00 1.26581e+00 2.01737e+00 5.14248e-01 1.29414e+00 1.60283e+00 9.85449e-01
5.65000e+02 2.50318e-04 4.69016e-04 1.33597e-04 -3.14507e+01 -2.87761e+01 -3.41253e+01 -2.67834e+01 -2.32584e+01 -3.03083e+01 -2.58450e+01 -2.31193e+01 -2.85708e+01 6.93034e+02 1.94650e+03 -5.60430e+02 2.19317e+00 2.92075e+00 1.46558e+00 1.16911e+00 1.56376e+00 7.74464e-01
5.66000e+02 2.50318e-04 4.69016e-04 1.33597e-04 -3.24427e+01 -2.95584e+01 -3.53269e+01 -2.76613e+01 -2.29932e+01 -3.23295e+01 -2.55786e+01 -2.17449e+01 -2.94122e+01 4.14007e+03 1.13216e+04 -3.04145e+03 1.28687e+00 1.99935e+00 5.74390e-01 1.20029e+00 1.76727e+00 6.33314e-01
5.67000e+02 2.29516e-04 4.21216e-04 1.25061e-04 -3.16408e+01 -2.68881e+01 -3.63934e+01 -2.74327e+01 -2.37017e+01 -3.11638e+01 -2.65617e+01 -2.33383e+01 -2.97852e+01 7.16196e+00 1.32752e+01 1.04877e+00 2.06382e+00 3.49987e+00 6.27769e-01 1.13002e+00 1.27124e+00 9.88802e-01
5.68000e+02 1.92251e-04 3.36512e-04 1.09834e-04 -3.25359e+01 -2.84901e+01 -3.65817e+01 -2.84094e+01 -2.34810e+01 -3.33378e+01 -2.56692e+01 -2.23410e+01 -2.89975e+01 7.42724e+01 2.11922e+02 -6.33777e+01 1.61941e+00 2.42567e+00 8.13145e-01 1.37621e+00 1.59769e+00 1.15474e+00
5.69000e+02 1.92251e-04 3.36512e-04 1.09834e-04 -3.09977e+01 -2.65965e+01 -3.53989e+01 -2.83498e+01 -2.32078e+01 -3.34917e+01 -2.76778e+01 -2.47432e+01 -3.06124e+01 1.77440e+03 4.72304e+03 -1.17424e+03 1.62822e+00 2.63921e+00 6.17227e-01 1.31367e+00 1.77180e+00 8.55550e-01
5.70000e+02 1.92251e-04 3.36512e-04 1.09834e-04 -3.15218e+01 -2.74258e+01 -3.56177e+01 -3.06098e+01 -2.82431e+01 -3.29766e+01 -2.83049e+01 -2.62423e+01 -3.03676e+01 4.82046e+02 1.12377e+03 -1.59677e+02 1.27659e+00 1.57492e+00 9.78273e-01 1.23062e+00 1.48175e+00 9.79490e-01
5.71000e+02 1.92251e-04 3.36512e-04 1.09834e-04 -3.15606e+01 -3.05480e+01 -3.25731e+01 -3.14303e+01 -2.69106e+01 -3.59501e+01 -2.71655e+01 -2.38395e+01 -3.04915e+01 6.88410e+01 1.92314e+02 -5.46317e+01 1.17842e+00 1.79299e+00 5.63842e-01 1.29893e+00 1.52265e+00 1.07522e+00
5.72000e+02 1.92251e-04 3.36512e-04 1.09834e-04 -2.71400e+01 -1.29941e+01 -4.12859e+01 -2.73142e+01 -2.21111e+01 -3.25172e+01 -2.71722e+01 -2.49292e+01 -2.94153e+01 1.57491e+04 4.20773e+04 -1.05791e+04 2.22193e+00 3.54283e+00 9.01035e-01 1.22131e+00 1.41776e+00 1.02486e+00
5.73000e+02 1.92251e-04 3.36512e-04 1.09834e-04 -3.12572e+01 -2.95954e+01 -3.29190e+01 -2.82774e+01 -2.58393e+01 -3.07155e+01 -2.61926e+01 -2.34980e+01 -2.88873e+01 1.01339e+02 2.77076e+02 -7.43968e+01 1.77428e+00 2.38224e+00 1.16632e+00 1.15484e+00 1.38329e+00 9.26386e-01
5.74000e+02 1.62910e-04 2.84208e-04 9.33811e-05 -2.85692e+01 -2.48457e+01 -3.22928e+01 -2.70053e+01 -2.00389e+01 -3.39717e+01 -2.70352e+01 -2.41213e+01 -2.99492e+01 4.53457e+01 1.26300e+02 -3.56084e+01 1.21119e+00 1.53795e+00 8.84428e-01 1.11800e+00 1.57651e+00 6.59495e-01
5.75000e+02 1.62910e-04 2.84208e-04 9.33811e-05 -3.01438e+01 -2.81858e+01 -3.21018e+01 -2.56784e+01 -2.03364e+01 -3.10203e+01 -2.62279e+01 -2.42514e+01 -2.82044e+01 2.78748e+04 8.33391e+04 -2.75895e+04 1.16614e+00 1.54401e+00 7.88280e-01 1.34375e+00 1.72202e+00 9.65476e-01
5.76000e+02 1.62910e-04 2.84208e-04 9.33811e-05 -3.30249e+01 -3.07792e+01 -3.52707e+01 -3.14872e+01 -2.88213e+01 -3.41531e+01 -2.66644e+01 -2.32237e+01 -3.01051e+01 1.47690e+02 2.92467e+02 2.91254e+00 1.43197e+00 1.89431e+00 9.69637e-01 1.18137e+00 1.38551e+00 9.77236e-01
5.77000e+02 1.55124e-04 2.66646e-04 9.02453e-05 -3.22502e+01 -2.84793e+01 -3.60212e+01 -2.98823e+01 -2.81641e+01 -3.16005e+01 -2.78964e+01 -2.57816e+01 -3.00112e+01 8.98132e+02 2.53930e+03 -7.43038e+02 1.38341e+00 2.10974e+00 6.57074e-01 1.24354e+00 1.46203e+00 1.02505e+00
5.78000e+02 1.02806e-04 1.52603e-04 6.92590e-05 -3.05203e+01 -2.55373e+01 -3.55032e+01 -3.01206e+01 -2.60742e+01 -3.41670e+01 -2.46495e+01 -2.07741e+01 -2.85248e+01 2.00403e+02 4.14027e+02 -1.32217e+01 1.35193e+00 1.61922e+00 1.08465e+00 1.25499e+00 1.59835e+00 9.11636e-01
5.79000e+02 9.15659e-05 1.43113e-04 5.85852e-05 -3.20401e+01 -2.85588e+01 -3.55214e+01 -3.05451e+01 -2.85039e+01 -3.25862e+01 -2.68676e+01 -2.36774e+01 -3.00579e+01 1.14505e+03 3.32021e+03 -1.03011e+03 1.12540e+00 1.57995e+00 6.70852e-01 1.09717e+00 1.29547e+00 8.98865e-01
5.80000e+02 9.15233e-05 1.43102e-04 5.85353e-05 -3.11078e+01 -2.80069e+01 -3.42087e+01 -2.82767e+01 -2.54164e+01 -3.11370e+01 -2.54097e+01 -2.15916e+01 -2.92278e+01 3.13833e+03 8.99858e+03 -2.72192e+03 2.19030e+00 3.29564e+00 1.08497e+00 1.07824e+00 1.15454e+00 1.00195e+00
5.81000e+02 9.15233e-05 1.43102e-04 5.85353e-05 -3.19286e+01 -2.73222e+01 -3.65350e+01 -2.85800e+01 -2.56147e+01 -3.15453e+01 -2.74673e+01 -2.41690e+01 -3.07657e+01 1.70443e+02 3.42321e+02 -1.43598e+00 1.52208e+00 1.84288e+00 1.20129e+00 1.16300e+00 1.41709e+00 9.08911e-01
5.82000e+02 9.14962e-05 1.43095e-04 5.85035e-05 -3.31662e+01 -3.01547e+01 -3.61778e+01 -3.05373e+01 -2.65431e+01 -3.45315e+01 -2.67764e+01 -2.22180e+01 -3.13348e+01 3.94846e+02 8.49413e+02 -5.97210e+01 1.80262e+00 2.87947e+00 7.25773e-01 1.23944e+00 1.50130e+00 9.77587e-01
5.83000e+02 6.29642e-05 8.42269e-05 4.70692e-05 -3.16183e+01 -2.65160e+01 -3.67206e+01 -3.18254e+01 -2.60584e+01 -3.75925e+01 -2.48739e+01 -2.28199e+01 -2.69280e+01 4.93700e+03 1.46990e+04 -4.82503e+03 1.20988e+00 1.70666e+00 7.13094e-01 1.17593e+00 1.48063e+00 8.71228e-01
5.84000e+02 5.91049e-05 8.00124e-05 4.36606e-05 -3.22123e+01 -3.03239e+01 -3.41007e+01 -3.08534e+01 -2.80800e+01 -3.36269e+01 -2.68444e+01 -2.30653e+01 -3.06236e+01 4.58354e+01 1.23761e+02 -3.20901e+01 1.38197e+00 1.79260e+00 9.71332e-01 1.20703e+00 1.39564e+00 1.01842e+00
5.85000e+02 5.91049e-05 8.00124e-05 4.36606e-05 -3.20756e+01 -2.99682e+01 -3.41829e+01 -3.00560e+01 -2.52892e+01 -3.48228e+01 -2.60060e+01 -2.08631e+01 -3.11489e+01 1.39645e+03 3.76958e+03 -9.76692e+02 1.57735e+00 2.26648e+00 8.88220e-01 1.46606e+00 1.73138e+00 1.20074e+00
5.86000e+02 5.91049e-05 8.00124e-05 4.36606e-05 -3.48073e+01 -3.11049e+01 -3.85097e+01 -3.10598e+01 -2.61276e+01 -3.59919e+01 -2.75758e+01 -2.61681e+01 -2.89836e+01 3.65555e+02 8.58447e+02 -1.27336e+02 2.04041e+00 3.18780e+00 8.93017e-01 1.58493e+00 2.05772e+00 1.11214e+00
5.87000e+02 5.91049e-05 8.00124e-05 4.36606e-05 -3.43664e+01 -3.22874e+01 -3.64453e+01 -3.31461e+01 -2.75456e+01 -3.87466e+01 -2.71796e+01 -2.43866e+01 -2.99727e+01 2.39740e+01 5.72760e+01 -9.32799e+00 1.87425e+00 2.61723e+00 1.13128e+00 1.45648e+00 1.97078e+00 9.42186e-01
5.88000e+02 5.38883e-05 7.75817e-05 3.74309e-05 -3.05939e+01 -2.80885e+01 -3.30994e+01 -2.60202e+01 -2.11094e+01 -3.09310e+01 -2.86890e+01 -2.56999e+01 -3.16782e+01 2.31803e+02 6.81217e+02 -2.17611e+02 1.09648e+00 1.43498e+00 7.57986e-01 1.18985e+00 1.41120e+00 9.68487e-01
5.89000e+02 5.38883e-05 7.75817e-05 3.74309e-05 -3.21896e+01 -2.75388e+01 -3.68403e+01 -2.73625e+01 -2.21097e+01 -3.26153e+01 -2.70265e+01 -2.39203e+01 -3.01328e+01 3.00764e+02 6.92844e+02 -9.13166e+01 1.95994e+00 2.76504e+00 1.15484e+00 1.34794e+00 1.76689e+00 9.28978e-01
5.90000e+02 5.33564e-05 7.74557e-05 3.67552e-05 -3.47647e+01 -3.33414e+01 -3.61881e+01 -3.20088e+01 -2.74371e+01 -3.65805e+01 -2.65749e+01 -2.32838e+01 -2.98660e+01 2.36112e+04 7.05907e+04 -2.33684e+04 1.78541e+00 2.44921e+00 1.12160e+00 1.00728e+00 1.09832e+00 9.16245e-01
5.91000e+02 5.33564e-05 7.74557e-05 3.67552e-05 -3.40693e+01 -3.07571e+01 -3.73816e+01 -3.03157e+01 -2.48375e+01 -3.57938e+01 -2.71053e+01 -2.52039e+01 -2.90066e+01 2.22120e+02 4.20311e+02 2.39286e+01 1.29959e+00 1.75104e+00 8.48141e-01 1.38814e+00 1.58648e+00 1.18979e+00
5.92000e+02 5.33564e-05 7.74557e-05 3.67552e-05 -3.18011e+01 -2.77317e+01 -3.58705e+01 -3.06214e+01 -2.92234e+01 -3.20194e+01 -2.66188e+01 -2.14279e+01 -3.18097e+01 1.53198e+02 4.47084e+02 -1.40688e+02 1.34857e+00 1.69944e+00 9.97708e-01 1.12917e+00 1.52923e+00 7.29105e-01
5.93000e+02 5.33564e-05 7.74557e-05 3.67552e-05 -3.19730e+01 -2.83707e+01 -3.55752e+01 -2.94691e+01 -2.34913e+01 -3.54469e+01 -2.88044e+01 -2.53993e+01 -3.22096e+01 7.56080e+02 1.65543e+03 -1.43275e+02 1.30596e+00 1.74985e+00 8.62072e-01 1.35457e+00 1.74475e+00 9.64398e-01
5.94000e+02 5.09545e-05 7.49909e-05 3.46224e-05 -3.26261e+01 -2.84592e+01 -3.67930e+01 -3.58147e+01 -2.73694e+01 -4.42600e+01 -2.83356e+01 -2.64075e+01 -3.02637e+01 1.35088e+04 2.98917e+04 -2.87414e+03 1.27709e+00 1.69825e+00 8.55942e-01 1.02962e+00 1.19575e+00 8.63499e-01
5.95000e+02 5.09545e-05 7.49909e-05 3.46224e-05 -3.48441e+01 -3.14299e+01 -3.82584e+01 -3.22871e+01 -2.97628e+01 -3.48113e+01 -2.67154e+01 -2.30434e+01 -3.03873e+01 8.00226e+01 1.89025e+02 -2.89797e+01 1.13389e+00 1.41288e+00 8.54904e-01 1.01776e+00 1.16253e+00 8.72992e-01
5.96000e+02 5.03926e-05 7.44632e-05 3.41030e-05 -3.30734e+01 -2.72150e+01 -3.89318e+01 -2.99387e+01 -2.64329e+01 -3.34444e+01 -2.78753e+01 -2.37637e+01 -3.19869e+01 2.47799e+03 6.25171e+03 -1.29573e+03 1.46137e+00 2.16333e+00 7.59416e-01 1.13809e+00 1.27234e+00 1.00384e+00
5.97000e+02 4.92163e-05 7.34208e-05 3.29913e-05 -3.57282e+01 -3.19330e+01 -3.95234e+01 -3.69463e+01 -3.44086e+01 -3.94839e+01 -3.03023e+01 -2.68274e+01 -3.37772e+01 6.09645e+02 1.34891e+03 -1.29622e+02 1.43228e+00 2.05256e+00 8.11992e-01 1.09787e+00 1.27116e+00 9.24572e-01
5.98000e+02 4.92163e-05 7.34208e-05 3.29913e-05 -3.51725e+01 -3.26240e+01 -3.77210e+01 -2.87975e+01 -2.63567e+01 -3.12383e+01 -2.76507e+01 -2.40878e+01 -3.12136e+01 1.14474e+03 3.28117e+03 -9.91695e+02 1.52165e+00 2.23466e+00 8.08643e-01 1.12507e+00 1.50220e+00 7.47944e-01
5.99000e+02 3.67923e-05 4.97737e-05 2.71965e-05 -3.68266e+01 -3.28870e+01 -4.07663e+01 -3.48354e+01 -2.87203e+01 -4.09505e+01 -2.81507e+01 -2.51585e+01 -3.11429e+01 2.08304e+03 5.10193e+03 -9.35856e+02 1.20565e+00 1.77227e+00 6.39032e-01 1.14335e+00 1.64832e+00 6.38377e-01
6.00000e+02 3.67923e-05 4.97737e-05 2.71965e-05 -3.51345e+01 -3.12805e+01 -3.89885e+01 -3.42759e+01 -2.97189e+01 -3.88329e+01 -2.74417e+01 -2.32351e+01 -3.16483e+01 1.78538e+01 3.55223e+01 1.85233e-01 9.24935e-01 1.23444e+00 6.15425e-01 1.16380e+00 1.62954e+00 6.98060e-01


==> data/rosenbrock10d_ppo1_avg.dat <==
1.00000e+00 1.32443e+03 1.44845e+03 1.21102e+03 1.91802e+00 1.97250e+00 1.86354e+00 2.02175e+00 2.07256e+00 1.97094e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.10886e-01 1.05780e+00 7.63969e-01 3.90122e-01 4.18832e-01 3.61412e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+00 1.32443e+03 1.44845e+03 1.21102e+03 1.93585e+00 2.19984e+00 1.67187e+00 2.03131e+00 2.31171e+00 1.75091e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.06517e+00 1.39372e+00 7.36625e-01 4.77256e-01 5.83220e-01 3.71292e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+00 1.32443e+03 1.44845e+03 1.21102e+03 2.24362e+00 2.39449e+00 2.09275e+00 2.39863e+00 2.49330e+00 2.30396e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.33318e+00 1.45142e+00 1.21495e+00 3.21871e-01 3.78048e-01 2.65693e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+00 1.11399e+03 1.16508e+03 1.06514e+03 1.49498e+00 1.69182e+00 1.29814e+00 1.58121e+00 1.78006e+00 1.38236e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.67907e-01 1.04028e+00 8.95531e-01 4.64829e-01 5.47179e-01 3.82479e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+00 6.50504e+02 7.77805e+02 5.44039e+02 1.49811e+00 1.78739e+00 1.20883e+00 1.60457e+00 1.86839e+00 1.34075e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.23312e+00 1.32960e+00 1.13664e+00 4.90057e-01 5.31895e-01 4.48219e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+00 6.50504e+02 7.77805e+02 5.44039e+02 1.99854e+00 2.16870e+00 1.82838e+00 2.14094e+00 2.35277e+00 1.92912e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.39338e+00 1.78653e+00 1.00023e+00 5.03640e-01 5.85595e-01 4.21684e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+00 6.50504e+02 7.77805e+02 5.44039e+02 1.48944e+00 1.62167e+00 1.35720e+00 1.57265e+00 1.70909e+00 1.43622e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.56859e+00 1.80540e+00 1.33178e+00 5.22432e-01 5.99536e-01 4.45328e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+00 6.50504e+02 7.77805e+02 5.44039e+02 1.20829e+00 1.25664e+00 1.15994e+00 1.34894e+00 1.37465e+00 1.32323e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.50054e+00 1.67668e+00 1.32440e+00 5.14203e-01 5.58381e-01 4.70026e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+00 6.50504e+02 7.77805e+02 5.44039e+02 1.21339e+00 1.35358e+00 1.07321e+00 1.25942e+00 1.39487e+00 1.12397e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.57326e+00 1.80853e+00 1.33798e+00 5.55278e-01 5.94273e-01 5.16283e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+01 6.50504e+02 7.77805e+02 5.44039e+02 7.17145e-01 8.02606e-01 6.31683e-01 8.13556e-01 8.94586e-01 7.32526e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.40472e+00 1.67526e+00 1.13419e+00 5.44710e-01 6.21742e-01 4.67678e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+01 3.76421e+02 4.45148e+02 3.18306e+02 4.31671e-01 5.65946e-01 2.97396e-01 4.80877e-01 6.33389e-01 3.28365e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.06395e+00 1.12770e+00 1.00020e+00 6.35882e-01 6.75617e-01 5.96147e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+01 3.76421e+02 4.45148e+02 3.18306e+02 3.12183e-01 6.37002e-01 -1.26360e-02 4.43619e-01 7.05676e-01 1.81562e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.23059e+00 1.59470e+00 8.66470e-01 5.67292e-01 6.66828e-01 4.67757e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+01 3.76421e+02 4.45148e+02 3.18306e+02 -1.91185e-01 2.85115e-02 -4.10881e-01 -2.09610e-03 1.44282e-01 -1.48475e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.46040e+00 1.65089e+00 1.26991e+00 7.77240e-01 9.06266e-01 6.48214e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+01 3.76421e+02 4.45148e+02 3.18306e+02 7.32190e-02 2.42519e-01 -9.60814e-02 3.30560e-01 5.44220e-01 1.16900e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.37277e+00 3.02390e+00 1.72164e+00 5.22527e-01 6.46300e-01 3.98754e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+01 3.76421e+02 4.45148e+02 3.18306e+02 -3.36014e-01 -1.69785e-02 -6.55049e-01 -1.90146e-01 1.22847e-01 -5.03140e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.71282e+00 2.08514e+00 1.34051e+00 5.92557e-01 6.43568e-01 5.41546e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+01 3.10088e+02 3.48125e+02 2.76206e+02 -9.49181e-01 -7.58209e-01 -1.14015e+00 -7.17372e-01 -5.41540e-01 -8.93204e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.67460e+00 1.90206e+00 1.44714e+00 7.85582e-01 9.73572e-01 5.97591e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+01 2.62714e+02 2.92880e+02 2.35655e+02 -8.33395e-01 -3.95934e-01 -1.27086e+00 -4.83747e-01 -1.06868e-01 -8.60627e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.87818e+00 2.13460e+00 1.62177e+00 6.90646e-01 8.06787e-01 5.74505e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+01 2.11328e+02 2.64049e+02 1.69134e+02 -1.10327e+00 -6.65164e-01 -1.54138e+00 -9.58898e-01 -4.36644e-01 -1.48115e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.11032e+00 2.46775e+00 1.75288e+00 7.16137e-01 8.75804e-01 5.56470e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+01 2.11328e+02 2.64049e+02 1.69134e+02 -1.04625e+00 -7.71581e-01 -1.32091e+00 -9.39140e-01 -7.32146e-01 -1.14613e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.49172e+00 1.58970e+00 1.39374e+00 5.89900e-01 6.64127e-01 5.15673e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+01 2.11328e+02 2.64049e+02 1.69134e+02 -1.61477e+00 -1.51356e+00 -1.71598e+00 -1.45936e+00 -1.28418e+00 -1.63454e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.71891e+00 1.90702e+00 1.53079e+00 7.25050e-01 8.21819e-01 6.28282e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+01 1.63586e+02 1.88788e+02 1.41748e+02 -2.17805e+00 -1.98919e+00 -2.36691e+00 -1.90984e+00 -1.75950e+00 -2.06018e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.27353e+00 2.87860e+00 1.66847e+00 8.11215e-01 9.49965e-01 6.72465e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+01 1.29526e+02 1.59791e+02 1.04993e+02 -2.08163e+00 -1.64087e+00 -2.52239e+00 -1.79103e+00 -1.31419e+00 -2.26787e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.80958e+00 2.34212e+00 1.27704e+00 9.19299e-01 9.92232e-01 8.46366e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+01 1.29526e+02 1.59791e+02 1.04993e+02 -2.26437e+00 -2.01394e+00 -2.51479e+00 -2.10077e+00 -1.78885e+00 -2.41269e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.29577e+00 2.71887e+00 1.87268e+00 8.58986e-01 9.13551e-01 8.04421e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+01 1.21589e+02 1.52922e+02 9.66755e+01 -2.57888e+00 -1.82491e+00 -3.33286e+00 -2.32035e+00 -1.57287e+00 -3.06783e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.54061e+00 2.85126e+00 2.22995e+00 9.23564e-01 1.06859e+00 7.78536e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+01 1.19788e+02 1.49852e+02 9.57556e+01 -2.86039e+00 -1.89194e+00 -3.82884e+00 -2.49731e+00 -1.66536e+00 -3.32926e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.68891e+00 3.17354e+00 2.20428e+00 9.04669e-01 9.86438e-01 8.22900e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+01 7.23671e+01 8.79719e+01 5.95304e+01 -3.12115e+00 -2.93046e+00 -3.31184e+00 -2.74508e+00 -2.56819e+00 -2.92197e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.29994e+00 4.75638e+00 1.84350e+00 8.00979e-01 9.76145e-01 6.25813e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+01 6.41967e+01 8.20820e+01 5.02085e+01 -3.52426e+00 -3.02406e+00 -4.02446e+00 -3.14909e+00 -2.76309e+00 -3.53510e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.99817e+00 3.28437e+00 2.71197e+00 9.45349e-01 1.09694e+00 7.93761e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+01 6.41967e+01 8.20820e+01 5.02085e+01 -3.60695e+00 -3.28397e+00 -3.92993e+00 -3.46594e+00 -3.23858e+00 -3.69331e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.16521e+00 4.17019e+00 2.16023e+00 8.56843e-01 1.04858e+00 6.65103e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+01 6.41967e+01 8.20820e+01 5.02085e+01 -3.55035e+00 -2.44416e+00 -4.65654e+00 -3.36240e+00 -2.33512e+00 -4.38967e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.52442e+00 2.78092e+00 2.26791e+00 9.20837e-01 1.26115e+00 5.80524e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+01 6.41587e+01 8.20540e+01 5.01662e+01 -4.92635e+00 -4.17513e+00 -5.67758e+00 -4.60161e+00 -3.79202e+00 -5.41121e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.79364e+00 3.20383e+00 2.38345e+00 9.75466e-01 9.91447e-01 9.59485e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.10000e+01 4.00749e+01 4.38998e+01 3.65832e+01 -4.55743e+00 -3.67082e+00 -5.44404e+00 -4.14619e+00 -3.34054e+00 -4.95185e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.72231e+00 4.01673e+00 3.42789e+00 9.28481e-01 1.24113e+00 6.15833e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.20000e+01 4.00749e+01 4.38998e+01 3.65832e+01 -4.49817e+00 -3.44982e+00 -5.54652e+00 -4.28473e+00 -3.25841e+00 -5.31105e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.70294e+00 6.00340e+00 3.40247e+00 7.51703e-01 8.04934e-01 6.98472e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.30000e+01 4.00749e+01 4.38998e+01 3.65832e+01 -4.65497e+00 -4.06292e+00 -5.24703e+00 -4.47456e+00 -3.91605e+00 -5.03308e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.76599e+00 3.35689e+00 2.17508e+00 9.04567e-01 1.05779e+00 7.51344e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.40000e+01 3.94833e+01 4.36871e+01 3.56840e+01 -5.68467e+00 -4.44190e+00 -6.92744e+00 -5.31926e+00 -4.10088e+00 -6.53763e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.80931e+00 5.22723e+00 2.39138e+00 9.18053e-01 1.09978e+00 7.36323e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.50000e+01 3.76154e+01 4.09768e+01 3.45298e+01 -6.29274e+00 -5.07120e+00 -7.51428e+00 -6.11791e+00 -4.99059e+00 -7.24522e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.22067e+00 7.61972e+00 2.82161e+00 1.09704e+00 1.21244e+00 9.81649e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.60000e+01 3.60741e+01 3.89645e+01 3.33981e+01 -6.51198e+00 -5.45447e+00 -7.56949e+00 -6.17981e+00 -5.05165e+00 -7.30798e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.64538e+00 6.69945e+00 2.59132e+00 1.09649e+00 1.20853e+00 9.84460e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.70000e+01 3.56274e+01 3.88121e+01 3.27041e+01 -6.45610e+00 -5.48999e+00 -7.42221e+00 -6.17099e+00 -5.14735e+00 -7.19463e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.97209e+00 9.46921e+00 4.47498e+00 8.58119e-01 9.76296e-01 7.39942e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.80000e+01 3.51154e+01 3.86419e+01 3.19107e+01 -6.59524e+00 -5.43924e+00 -7.75123e+00 -6.40268e+00 -5.35234e+00 -7.45303e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.69197e+00 8.89468e+00 2.48926e+00 1.09086e+00 1.25830e+00 9.23422e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.90000e+01 3.31806e+01 3.80431e+01 2.89396e+01 -7.50685e+00 -6.24121e+00 -8.77249e+00 -7.14145e+00 -5.85797e+00 -8.42492e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.38637e+00 6.37253e+00 4.40021e+00 1.17192e+00 1.29143e+00 1.05241e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+01 2.90553e+01 3.41640e+01 2.47105e+01 -6.75018e+00 -5.37477e+00 -8.12560e+00 -6.49398e+00 -5.16353e+00 -7.82443e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.60158e+00 9.16426e+00 4.03889e+00 1.07749e+00 1.10592e+00 1.04906e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.10000e+01 2.87512e+01 3.37236e+01 2.45119e+01 -7.42235e+00 -5.77622e+00 -9.06848e+00 -7.02433e+00 -5.45954e+00 -8.58912e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.72825e+00 1.16124e+01 7.84409e+00 1.25922e+00 1.36285e+00 1.15559e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.20000e+01 2.31397e+01 2.61884e+01 2.04458e+01 -8.55104e+00 -7.35133e+00 -9.75075e+00 -8.20106e+00 -6.91195e+00 -9.49017e+00 1.00000e+00 1.00000e+00 1.00000e+00 8.94980e+00 1.03635e+01 7.53613e+00 1.04126e+00 1.23848e+00 8.44040e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.30000e+01 2.20045e+01 2.49100e+01 1.94379e+01 -7.86729e+00 -7.24049e+00 -8.49409e+00 -7.51315e+00 -6.82286e+00 -8.20344e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.05873e+00 1.17673e+01 6.35016e+00 1.04682e+00 1.24446e+00 8.49170e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.40000e+01 1.94202e+01 2.17869e+01 1.73106e+01 -8.61320e+00 -7.55504e+00 -9.67137e+00 -7.99720e+00 -6.82918e+00 -9.16522e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.27530e+01 1.68818e+01 8.62425e+00 1.03343e+00 1.23998e+00 8.26884e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.50000e+01 1.94202e+01 2.17869e+01 1.73106e+01 -8.11306e+00 -6.84066e+00 -9.38547e+00 -7.83873e+00 -6.65895e+00 -9.01851e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.15151e+01 1.80957e+01 4.93455e+00 9.46384e-01 1.14013e+00 7.52637e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.60000e+01 1.87435e+01 2.08967e+01 1.68121e+01 -8.44796e+00 -6.94858e+00 -9.94735e+00 -8.06187e+00 -6.56287e+00 -9.56087e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.14583e+01 1.52141e+01 7.70255e+00 1.15186e+00 1.28016e+00 1.02355e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.70000e+01 1.87435e+01 2.08967e+01 1.68121e+01 -9.47782e+00 -7.79148e+00 -1.11642e+01 -9.17924e+00 -7.51619e+00 -1.08423e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.50715e+01 2.09858e+01 9.15729e+00 1.08459e+00 1.50020e+00 6.68984e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.80000e+01 1.87435e+01 2.08967e+01 1.68121e+01 -8.51936e+00 -7.42278e+00 -9.61595e+00 -8.16849e+00 -6.99795e+00 -9.33903e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.17271e+01 3.35470e+01 9.90720e+00 1.02953e+00 1.12908e+00 9.29971e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.90000e+01 1.87154e+01 2.08879e+01 1.67688e+01 -9.26527e+00 -7.46651e+00 -1.10640e+01 -8.96333e+00 -7.33775e+00 -1.05889e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.52789e+01 3.67131e+01 1.38447e+01 1.21516e+00 1.66718e+00 7.63129e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+01 1.72710e+01 1.94500e+01 1.53361e+01 -9.66184e+00 -8.25997e+00 -1.10637e+01 -9.44201e+00 -7.99625e+00 -1.08878e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.24247e+01 1.66111e+01 8.23830e+00 9.23038e-01 1.02759e+00 8.18486e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.10000e+01 1.34063e+01 1.46831e+01 1.22404e+01 -9.40343e+00 -8.16178e+00 -1.06451e+01 -9.01543e+00 -7.92624e+00 -1.01046e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.41282e+01 1.81542e+01 1.01023e+01 9.97972e-01 1.13477e+00 8.61176e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.20000e+01 1.27395e+01 1.37398e+01 1.18119e+01 -1.08431e+01 -1.00948e+01 -1.15914e+01 -1.05793e+01 -9.68727e+00 -1.14713e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.31619e+01 2.92572e+01 1.70666e+01 1.23806e+00 1.25303e+00 1.22309e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.30000e+01 1.26533e+01 1.37013e+01 1.16854e+01 -1.16313e+01 -1.00659e+01 -1.31968e+01 -1.13690e+01 -9.92617e+00 -1.28119e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.14484e+01 3.95042e+01 3.39259e+00 1.23125e+00 1.27385e+00 1.18866e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.40000e+01 1.24100e+01 1.35985e+01 1.13254e+01 -1.14280e+01 -1.04493e+01 -1.24067e+01 -1.09390e+01 -9.93335e+00 -1.19447e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.50397e+01 4.11713e+01 8.90812e+00 9.95458e-01 1.01881e+00 9.72102e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.50000e+01 1.15116e+01 1.23806e+01 1.07036e+01 -1.01401e+01 -8.42301e+00 -1.18572e+01 -9.85122e+00 -8.09355e+00 -1.16089e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.31284e+01 5.14400e+01 1.48168e+01 1.14477e+00 1.30074e+00 9.88797e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.60000e+01 1.01989e+01 1.06501e+01 9.76677e+00 -1.03356e+01 -1.00462e+01 -1.06251e+01 -1.00010e+01 -9.59738e+00 -1.04045e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.33758e+01 2.43315e+01 2.24201e+01 7.95399e-01 8.79607e-01 7.11190e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.70000e+01 1.01989e+01 1.06501e+01 9.76677e+00 -1.07598e+01 -9.85682e+00 -1.16627e+01 -1.05169e+01 -9.60773e+00 -1.14261e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.92435e+01 2.59589e+01 1.25281e+01 1.03377e+00 1.12028e+00 9.47258e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.80000e+01 1.01989e+01 1.06501e+01 9.76677e+00 -1.21613e+01 -1.06885e+01 -1.36341e+01 -1.17861e+01 -1.02545e+01 -1.33176e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.39744e+01 2.91899e+01 1.87589e+01 1.08715e+00 1.32714e+00 8.47164e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.90000e+01 1.01547e+01 1.06343e+01 9.69672e+00 -1.25203e+01 -1.01882e+01 -1.48524e+01 -1.21575e+01 -9.69334e+00 -1.46216e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.68015e+01 6.15872e+01 1.20158e+01 1.32083e+00 1.61750e+00 1.02416e+00 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+01 1.00690e+01 1.06039e+01 9.56114e+00 -1.18718e+01 -1.09439e+01 -1.27996e+01 -1.17535e+01 -1.07677e+01 -1.27392e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.29083e+01 8.44769e+01 2.13396e+01 9.93990e-01 1.10852e+00 8.79463e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.10000e+01 9.89972e+00 1.03871e+01 9.43521e+00 -1.22441e+01 -1.11758e+01 -1.33123e+01 -1.19537e+01 -1.08146e+01 -1.30928e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.69790e+01 3.33584e+01 2.05997e+01 1.20858e+00 1.32263e+00 1.09453e+00 1.00000e+00 1.00000e+00 1.00000e+00
6.20000e+01 9.60880e+00 1.00626e+01 9.17549e+00 -1.28783e+01 -1.10576e+01 -1.46990e+01 -1.22719e+01 -1.01871e+01 -1.43567e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.22354e+01 4.11582e+01 2.33126e+01 1.33199e+00 1.38175e+00 1.28224e+00 1.00000e+00 1.00000e+00 1.00000e+00
6.30000e+01 9.46869e+00 9.90364e+00 9.05285e+00 -1.36852e+01 -1.29518e+01 -1.44187e+01 -1.35227e+01 -1.27721e+01 -1.42733e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.85668e+01 4.55482e+01 3.15854e+01 1.11372e+00 1.30786e+00 9.19573e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.40000e+01 9.46869e+00 9.90364e+00 9.05285e+00 -1.17573e+01 -1.08624e+01 -1.26522e+01 -1.15032e+01 -1.06759e+01 -1.23305e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.65983e+01 8.95430e+01 2.36536e+01 9.24098e-01 1.12637e+00 7.21831e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.50000e+01 9.46869e+00 9.90364e+00 9.05285e+00 -1.27631e+01 -1.02552e+01 -1.52710e+01 -1.27357e+01 -9.80719e+00 -1.56642e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.21548e+02 2.55703e+02 -1.26081e+01 9.98055e-01 1.27268e+00 7.23430e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.60000e+01 9.46869e+00 9.90364e+00 9.05285e+00 -1.27812e+01 -1.18687e+01 -1.36937e+01 -1.27145e+01 -1.17910e+01 -1.36379e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.78897e+01 1.30028e+02 5.75115e+00 1.01367e+00 1.05293e+00 9.74420e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.70000e+01 9.23825e+00 9.67410e+00 8.82203e+00 -1.26234e+01 -1.14202e+01 -1.38266e+01 -1.24991e+01 -1.12461e+01 -1.37521e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.50239e+01 1.24127e+02 2.59209e+01 1.14596e+00 1.17913e+00 1.11279e+00 1.00000e+00 1.00000e+00 1.00000e+00
6.80000e+01 9.23825e+00 9.67410e+00 8.82203e+00 -1.45354e+01 -1.35263e+01 -1.55445e+01 -1.41643e+01 -1.31284e+01 -1.52002e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.91181e+01 6.69176e+01 3.13186e+01 1.22642e+00 1.51318e+00 9.39661e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.90000e+01 8.94475e+00 9.38471e+00 8.52542e+00 -1.25297e+01 -9.61864e+00 -1.54407e+01 -1.22816e+01 -9.38010e+00 -1.51831e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.28026e+01 6.80603e+01 1.75449e+01 7.74452e-01 8.43382e-01 7.05522e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+01 8.91160e+00 9.34145e+00 8.50153e+00 -1.43704e+01 -1.18565e+01 -1.68843e+01 -1.40553e+01 -1.16362e+01 -1.64744e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.84572e+01 6.98347e+01 2.70798e+01 1.18675e+00 1.33746e+00 1.03604e+00 1.00000e+00 1.00000e+00 1.00000e+00
7.10000e+01 8.68374e+00 9.04465e+00 8.33723e+00 -1.58176e+01 -1.55288e+01 -1.61064e+01 -1.56700e+01 -1.54098e+01 -1.59301e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.25932e+01 1.19988e+02 4.51989e+01 1.28754e+00 1.46341e+00 1.11167e+00 1.00000e+00 1.00000e+00 1.00000e+00
7.20000e+01 8.68374e+00 9.04465e+00 8.33723e+00 -1.45040e+01 -1.37673e+01 -1.52406e+01 -1.40827e+01 -1.30476e+01 -1.51178e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.93803e+01 1.11758e+02 4.70028e+01 1.10492e+00 1.20459e+00 1.00525e+00 1.00000e+00 1.00000e+00 1.00000e+00
7.30000e+01 8.66323e+00 9.03203e+00 8.30949e+00 -1.60290e+01 -1.37706e+01 -1.82874e+01 -1.57289e+01 -1.34650e+01 -1.79928e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.39675e+01 1.17761e+02 5.01738e+01 9.89358e-01 1.10205e+00 8.76662e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.40000e+01 8.66112e+00 9.03044e+00 8.30691e+00 -1.47414e+01 -1.35449e+01 -1.59379e+01 -1.44596e+01 -1.32459e+01 -1.56733e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.95732e+01 9.43220e+01 2.48243e+01 9.66301e-01 1.03695e+00 8.95652e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.50000e+01 8.62120e+00 9.00664e+00 8.25226e+00 -1.61714e+01 -1.46870e+01 -1.76558e+01 -1.58727e+01 -1.44256e+01 -1.73199e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.52095e+02 1.60686e+02 1.43503e+02 1.54942e+00 1.77006e+00 1.32878e+00 1.00000e+00 1.00000e+00 1.00000e+00
7.60000e+01 8.62120e+00 9.00664e+00 8.25226e+00 -1.50283e+01 -1.36824e+01 -1.63742e+01 -1.48459e+01 -1.35553e+01 -1.61365e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.11893e+02 1.44896e+02 7.88909e+01 1.05307e+00 1.30611e+00 8.00028e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.70000e+01 8.62120e+00 9.00664e+00 8.25226e+00 -1.58513e+01 -1.40947e+01 -1.76080e+01 -1.56504e+01 -1.38809e+01 -1.74198e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.39861e+02 2.21412e+02 5.83107e+01 1.27169e+00 1.33293e+00 1.21046e+00 1.00000e+00 1.00000e+00 1.00000e+00
7.80000e+01 8.58567e+00 8.97923e+00 8.20936e+00 -1.65749e+01 -1.51199e+01 -1.80299e+01 -1.66022e+01 -1.48963e+01 -1.83081e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.06764e+02 3.85864e+02 2.76643e+01 1.26607e+00 1.37987e+00 1.15228e+00 1.00000e+00 1.00000e+00 1.00000e+00
7.90000e+01 8.57122e+00 8.97090e+00 8.18935e+00 -1.62548e+01 -1.46656e+01 -1.78440e+01 -1.62313e+01 -1.46524e+01 -1.78103e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.67377e+02 4.88722e+02 4.60314e+01 1.01027e+00 1.05106e+00 9.69474e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+01 8.50396e+00 8.91497e+00 8.11190e+00 -1.64724e+01 -1.49656e+01 -1.79793e+01 -1.62260e+01 -1.47731e+01 -1.76789e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.22589e+02 3.09603e+02 1.35576e+02 1.12134e+00 1.25672e+00 9.85970e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.10000e+01 8.50396e+00 8.91497e+00 8.11190e+00 -1.69584e+01 -1.43762e+01 -1.95406e+01 -1.67225e+01 -1.39972e+01 -1.94477e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.16825e+02 1.83858e+02 4.97915e+01 1.30058e+00 1.56376e+00 1.03739e+00 1.00000e+00 1.00000e+00 1.00000e+00
8.20000e+01 8.49119e+00 8.90715e+00 8.09466e+00 -1.68192e+01 -1.54130e+01 -1.82253e+01 -1.66248e+01 -1.52539e+01 -1.79956e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.05660e+02 3.34690e+02 7.66295e+01 1.10326e+00 1.34131e+00 8.65213e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.30000e+01 8.49119e+00 8.90715e+00 8.09466e+00 -1.77655e+01 -1.65044e+01 -1.90266e+01 -1.76643e+01 -1.63029e+01 -1.90258e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.97459e+02 3.01494e+02 9.34239e+01 1.10458e+00 1.19599e+00 1.01318e+00 1.00000e+00 1.00000e+00 1.00000e+00
8.40000e+01 8.47163e+00 8.89266e+00 8.07053e+00 -1.85581e+01 -1.73721e+01 -1.97442e+01 -1.82109e+01 -1.70536e+01 -1.93681e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.44130e+02 1.99563e+02 8.86977e+01 1.22349e+00 1.35193e+00 1.09505e+00 1.00000e+00 1.00000e+00 1.00000e+00
8.50000e+01 8.38164e+00 8.80802e+00 7.97591e+00 -1.86557e+01 -1.68986e+01 -2.04128e+01 -1.83535e+01 -1.65626e+01 -2.01443e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.54894e+02 1.63014e+02 1.46774e+02 1.20004e+00 1.38955e+00 1.01053e+00 1.00000e+00 1.00000e+00 1.00000e+00
8.60000e+01 8.33213e+00 8.75104e+00 7.93327e+00 -1.66186e+01 -1.59764e+01 -1.72608e+01 -1.64073e+01 -1.58857e+01 -1.69288e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.37364e+02 1.75146e+02 9.95824e+01 1.06233e+00 1.15298e+00 9.71693e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.70000e+01 8.32478e+00 8.73899e+00 7.93020e+00 -1.67604e+01 -1.54489e+01 -1.80719e+01 -1.69041e+01 -1.53204e+01 -1.84879e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.82027e+02 5.20684e+02 4.33697e+01 1.00014e+00 1.37084e+00 6.29433e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.80000e+01 8.29663e+00 8.69871e+00 7.91315e+00 -1.60860e+01 -1.30896e+01 -1.90824e+01 -1.60970e+01 -1.28654e+01 -1.93285e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.77123e+02 5.15506e+02 3.87399e+01 1.09533e+00 1.14414e+00 1.04651e+00 1.00000e+00 1.00000e+00 1.00000e+00
8.90000e+01 8.27392e+00 8.68200e+00 7.88502e+00 -1.73522e+01 -1.49963e+01 -1.97081e+01 -1.72194e+01 -1.47268e+01 -1.97121e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.89030e+02 4.60901e+02 1.17159e+02 9.79014e-01 1.06335e+00 8.94678e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+01 8.27392e+00 8.68200e+00 7.88502e+00 -1.87329e+01 -1.67299e+01 -2.07360e+01 -1.88239e+01 -1.65350e+01 -2.11128e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.71605e+02 7.01851e+02 4.13586e+01 1.20225e+00 1.45148e+00 9.53009e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.10000e+01 8.26327e+00 8.67400e+00 7.87198e+00 -1.92339e+01 -1.74893e+01 -2.09784e+01 -1.88433e+01 -1.73720e+01 -2.03145e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.18780e+02 2.53306e+02 1.84254e+02 1.56977e+00 1.99207e+00 1.14748e+00 1.00000e+00 1.00000e+00 1.00000e+00
9.20000e+01 8.26267e+00 8.67356e+00 7.87124e+00 -1.66803e+01 -1.42525e+01 -1.91081e+01 -1.67800e+01 -1.40904e+01 -1.94695e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.18831e+02 4.83925e+02 1.53738e+02 1.30317e+00 1.42204e+00 1.18429e+00 1.00000e+00 1.00000e+00 1.00000e+00
9.30000e+01 8.24300e+00 8.65493e+00 7.85068e+00 -1.82794e+01 -1.49524e+01 -2.16064e+01 -1.83359e+01 -1.48384e+01 -2.18335e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.38142e+02 6.00999e+02 7.52848e+01 1.20561e+00 1.48104e+00 9.30176e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.40000e+01 8.22207e+00 8.63587e+00 7.82809e+00 -1.81697e+01 -1.68056e+01 -1.95337e+01 -1.81026e+01 -1.68471e+01 -1.93581e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.14500e+02 5.37645e+02 9.13558e+01 1.00671e+00 1.10748e+00 9.05931e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.50000e+01 8.22207e+00 8.63587e+00 7.82809e+00 -1.92217e+01 -1.83515e+01 -2.00919e+01 -1.97139e+01 -1.86074e+01 -2.08203e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.39189e+02 1.21742e+03 6.09583e+01 1.08682e+00 1.35017e+00 8.23468e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.60000e+01 8.19449e+00 8.61446e+00 7.79499e+00 -1.84182e+01 -1.55239e+01 -2.13125e+01 -1.92235e+01 -1.58821e+01 -2.25650e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.96487e+02 1.14243e+03 5.05432e+01 9.36933e-01 1.20530e+00 6.68563e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.70000e+01 8.18012e+00 8.60330e+00 7.77776e+00 -1.78487e+01 -1.51292e+01 -2.05681e+01 -1.81272e+01 -1.53601e+01 -2.08944e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.33376e+02 8.25950e+02 4.08023e+01 1.01155e+00 1.26115e+00 7.61948e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.80000e+01 8.16656e+00 8.59108e+00 7.76301e+00 -1.98848e+01 -1.91050e+01 -2.06645e+01 -2.10722e+01 -1.91980e+01 -2.29464e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.14763e+03 1.77424e+03 5.21030e+02 1.30788e+00 1.41237e+00 1.20338e+00 1.00000e+00 1.00000e+00 1.00000e+00
9.90000e+01 8.16297e+00 8.58874e+00 7.75830e+00 -1.79893e+01 -1.68007e+01 -1.91779e+01 -1.99092e+01 -1.73102e+01 -2.25082e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.35594e+03 2.32584e+03 3.86039e+02 1.31451e+00 1.36260e+00 1.26642e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+02 8.16297e+00 8.58874e+00 7.75830e+00 -1.47209e+01 -9.61325e+00 -1.98285e+01 -1.91952e+01 -1.81875e+01 -2.02029e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.82337e+03 3.52074e+03 1.25996e+02 9.02113e-01 9.33610e-01 8.70615e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.01000e+02 8.14981e+00 8.57956e+00 7.74158e+00 -1.90757e+01 -1.79336e+01 -2.02179e+01 -2.03857e+01 -1.84873e+01 -2.22841e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.09716e+03 2.20067e+03 -6.34471e+00 1.06780e+00 1.24942e+00 8.86170e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.02000e+02 8.14981e+00 8.57956e+00 7.74158e+00 -1.78322e+01 -1.55504e+01 -2.01140e+01 -2.06195e+01 -1.93393e+01 -2.18997e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.77681e+03 2.93010e+03 6.23511e+02 1.19869e+00 1.36403e+00 1.03336e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.03000e+02 8.14981e+00 8.57956e+00 7.74158e+00 -1.90049e+01 -1.80895e+01 -1.99204e+01 -2.11253e+01 -1.99697e+01 -2.22810e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.60823e+03 2.52727e+03 6.89194e+02 1.25041e+00 1.75500e+00 7.45824e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.04000e+02 8.14382e+00 8.56971e+00 7.73909e+00 -1.80577e+01 -1.49498e+01 -2.11655e+01 -1.97889e+01 -1.68483e+01 -2.27294e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.38271e+03 2.39694e+03 3.68484e+02 9.97457e-01 1.21470e+00 7.80219e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.05000e+02 8.14382e+00 8.56971e+00 7.73909e+00 -1.92929e+01 -1.62021e+01 -2.23837e+01 -2.09006e+01 -1.82270e+01 -2.35741e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.64984e+03 2.64956e+03 6.50111e+02 1.18966e+00 1.26694e+00 1.11238e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.06000e+02 8.14382e+00 8.56971e+00 7.73909e+00 -2.07270e+01 -1.97495e+01 -2.17045e+01 -2.09105e+01 -1.90342e+01 -2.27868e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.70630e+02 1.69411e+03 2.47151e+02 1.74331e+00 2.04811e+00 1.43852e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.07000e+02 8.14382e+00 8.56971e+00 7.73909e+00 -2.19183e+01 -2.10904e+01 -2.27461e+01 -2.22640e+01 -2.18927e+01 -2.26352e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.08660e+03 2.00948e+03 1.63716e+02 1.38423e+00 1.89426e+00 8.74196e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.08000e+02 8.13705e+00 8.56338e+00 7.73195e+00 -1.95358e+01 -1.79562e+01 -2.11154e+01 -2.07425e+01 -2.00747e+01 -2.14103e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.63888e+03 2.72142e+03 5.56341e+02 9.13246e-01 1.00385e+00 8.22646e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.09000e+02 8.12610e+00 8.55558e+00 7.71818e+00 -1.88266e+01 -1.75653e+01 -2.00879e+01 -2.14975e+01 -2.02328e+01 -2.27621e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.16981e+03 3.81376e+03 5.25848e+02 1.10478e+00 1.40125e+00 8.08299e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+02 8.11690e+00 8.54851e+00 7.70708e+00 -2.07086e+01 -1.96074e+01 -2.18097e+01 -2.15303e+01 -2.05684e+01 -2.24923e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.56804e+03 2.65360e+03 4.82483e+02 1.28670e+00 1.32789e+00 1.24552e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.11000e+02 8.09593e+00 8.53389e+00 7.68044e+00 -1.76735e+01 -1.40491e+01 -2.12979e+01 -2.08204e+01 -1.91234e+01 -2.25173e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.57807e+03 4.44519e+03 7.10952e+02 1.03643e+00 1.25242e+00 8.20441e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.12000e+02 8.07777e+00 8.51831e+00 7.66002e+00 -1.34766e+01 -5.42490e+00 -2.15283e+01 -2.15491e+01 -1.94329e+01 -2.36654e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.16505e+03 8.26836e+03 6.17302e+01 1.15497e+00 1.26354e+00 1.04639e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.13000e+02 8.06701e+00 8.51131e+00 7.64591e+00 -2.16835e+01 -1.93264e+01 -2.40406e+01 -2.22121e+01 -2.09745e+01 -2.34497e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.03691e+03 1.62847e+03 4.45355e+02 1.31547e+00 1.39543e+00 1.23551e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.14000e+02 8.05180e+00 8.50154e+00 7.62584e+00 -1.92597e+01 -1.63345e+01 -2.21849e+01 -2.16995e+01 -2.03039e+01 -2.30952e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.13572e+03 3.66753e+03 6.03914e+02 1.19847e+00 1.31705e+00 1.07989e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.15000e+02 8.05180e+00 8.50154e+00 7.62584e+00 -2.25505e+01 -2.11560e+01 -2.39450e+01 -2.46001e+01 -2.18667e+01 -2.73334e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.68835e+03 5.31062e+03 6.60863e+01 1.25639e+00 1.41942e+00 1.09337e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.16000e+02 8.04930e+00 8.49996e+00 7.62254e+00 -1.93125e+01 -1.56993e+01 -2.29257e+01 -2.05133e+01 -1.65239e+01 -2.45027e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.16910e+03 3.38865e+03 9.49552e+02 1.57848e+00 1.72769e+00 1.42927e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.17000e+02 8.02680e+00 8.48442e+00 7.59385e+00 -2.22138e+01 -2.04802e+01 -2.39474e+01 -2.19184e+01 -1.97083e+01 -2.41284e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.61931e+02 1.30364e+03 4.20219e+02 1.12382e+00 1.21204e+00 1.03560e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.18000e+02 8.00948e+00 8.47231e+00 7.57193e+00 -2.13975e+01 -1.93927e+01 -2.34023e+01 -2.23834e+01 -1.97895e+01 -2.49772e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.98441e+03 3.06736e+03 9.01456e+02 1.28134e+00 1.60698e+00 9.55697e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.19000e+02 8.00948e+00 8.47231e+00 7.57193e+00 -1.91384e+01 -1.12904e+01 -2.69864e+01 -2.34491e+01 -2.05392e+01 -2.63589e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.08098e+03 5.88647e+03 2.75495e+02 1.24821e+00 1.34039e+00 1.15603e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+02 8.00476e+00 8.46904e+00 7.56594e+00 -1.36587e+01 -1.78412e+00 -2.55332e+01 -2.43768e+01 -2.32053e+01 -2.55484e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.46991e+03 9.62452e+03 1.31530e+03 1.19239e+00 1.29748e+00 1.08730e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.21000e+02 8.00390e+00 8.46847e+00 7.56482e+00 -1.54440e+01 -9.29403e+00 -2.15940e+01 -2.18002e+01 -1.98265e+01 -2.37738e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.39920e+03 7.32553e+03 1.47287e+03 1.02712e+00 1.18059e+00 8.73649e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.22000e+02 8.00390e+00 8.46847e+00 7.56482e+00 -2.05864e+01 -1.57316e+01 -2.54412e+01 -2.39434e+01 -2.32517e+01 -2.46351e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.56337e+03 6.10850e+03 1.01825e+03 1.21275e+00 1.47359e+00 9.51902e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.23000e+02 8.00390e+00 8.46847e+00 7.56482e+00 -1.52674e+01 -1.16717e+01 -1.88631e+01 -2.33791e+01 -2.08976e+01 -2.58606e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.20162e+03 1.00083e+04 2.39496e+03 1.68884e+00 2.14965e+00 1.22802e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.24000e+02 8.00390e+00 8.46847e+00 7.56482e+00 -2.19212e+01 -2.11388e+01 -2.27036e+01 -2.32644e+01 -2.13878e+01 -2.51409e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.39339e+03 3.87739e+03 9.09395e+02 1.21270e+00 1.24086e+00 1.18454e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.25000e+02 8.00390e+00 8.46847e+00 7.56482e+00 -1.73522e+01 -1.32763e+01 -2.14281e+01 -2.28448e+01 -2.11215e+01 -2.45680e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.21181e+03 8.69210e+03 1.73151e+03 1.55519e+00 1.83680e+00 1.27358e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.26000e+02 8.00325e+00 8.46802e+00 7.56399e+00 -1.59585e+01 -9.32953e+00 -2.25875e+01 -2.13944e+01 -2.12345e+01 -2.15544e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.17458e+03 7.74746e+03 6.01711e+02 8.66965e-01 1.03947e+00 6.94461e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.27000e+02 7.99911e+00 8.46516e+00 7.55872e+00 -1.17053e+01 -1.75259e+00 -2.16580e+01 -2.19665e+01 -1.88327e+01 -2.51004e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.68685e+03 1.49991e+04 3.74651e+02 1.40045e+00 2.15726e+00 6.43644e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.28000e+02 7.99358e+00 8.46136e+00 7.55167e+00 -1.17186e+01 1.89805e+00 -2.53352e+01 -2.20965e+01 -1.94294e+01 -2.47635e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.98681e+03 1.82562e+04 -2.28263e+03 1.31753e+00 1.61755e+00 1.01750e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.29000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -2.10617e+01 -1.81267e+01 -2.39968e+01 -2.38926e+01 -2.26697e+01 -2.51155e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.83981e+03 6.79121e+03 8.88413e+02 1.19577e+00 1.32039e+00 1.07115e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -2.05518e+01 -1.82496e+01 -2.28540e+01 -2.02119e+01 -1.77845e+01 -2.26394e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.86871e+02 7.88822e+02 3.84919e+02 1.05067e+00 1.18526e+00 9.16079e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.31000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -2.42447e+01 -2.16810e+01 -2.68085e+01 -2.38793e+01 -2.12340e+01 -2.65246e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.48797e+03 2.57791e+03 3.98031e+02 1.19817e+00 1.37418e+00 1.02216e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.32000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -2.30639e+01 -2.15873e+01 -2.45405e+01 -2.32641e+01 -2.20300e+01 -2.44983e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.27348e+03 1.66455e+03 8.82417e+02 1.21598e+00 1.43882e+00 9.93140e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.33000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -2.15661e+01 -1.93585e+01 -2.37738e+01 -2.24844e+01 -2.00964e+01 -2.48723e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.20045e+03 3.09357e+03 1.30733e+03 1.37310e+00 1.57711e+00 1.16909e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.34000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -2.09217e+01 -1.83810e+01 -2.34624e+01 -2.20554e+01 -2.08492e+01 -2.32617e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.20488e+03 3.21794e+03 1.19181e+03 1.11307e+00 1.58703e+00 6.39115e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.35000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -1.49064e+01 -4.70003e+00 -2.51128e+01 -2.35159e+01 -2.07111e+01 -2.63206e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.17270e+03 1.32507e+04 1.09470e+03 1.62096e+00 1.93217e+00 1.30975e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.36000e+02 7.98219e+00 8.45358e+00 7.53708e+00 -2.17972e+01 -1.79162e+01 -2.56782e+01 -2.52425e+01 -2.41425e+01 -2.63424e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.10054e+03 1.02970e+04 1.90406e+03 1.33517e+00 1.56919e+00 1.10116e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.37000e+02 7.98219e+00 8.45358e+00 7.53708e+00 4.11747e+00 2.27725e+01 -1.45376e+01 -2.41796e+01 -2.08871e+01 -2.74721e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.91831e+04 3.39441e+04 4.42220e+03 1.34446e+00 1.67750e+00 1.01142e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.38000e+02 7.98070e+00 8.45113e+00 7.53646e+00 -8.56280e+00 8.92570e+00 -2.60513e+01 -2.34240e+01 -2.03436e+01 -2.65044e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.29755e+03 1.95091e+04 -9.13962e+02 1.42271e+00 1.66791e+00 1.17750e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.39000e+02 7.98070e+00 8.45113e+00 7.53646e+00 -2.14394e+01 -2.04942e+01 -2.23846e+01 -2.29245e+01 -2.09626e+01 -2.48865e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.39757e+03 6.43648e+03 3.58649e+02 1.32423e+00 1.57441e+00 1.07406e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+02 7.98070e+00 8.45113e+00 7.53646e+00 -2.37118e+01 -2.30951e+01 -2.43284e+01 -2.41955e+01 -2.35980e+01 -2.47929e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.69741e+03 4.57352e+03 8.21305e+02 1.23956e+00 1.34587e+00 1.13325e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.41000e+02 7.98070e+00 8.45113e+00 7.53646e+00 -2.12080e+01 -2.07334e+01 -2.16825e+01 -2.17307e+01 -2.12385e+01 -2.22230e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.49509e+03 3.43530e+03 1.55487e+03 1.17149e+00 1.22697e+00 1.11602e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.42000e+02 7.97473e+00 8.44710e+00 7.52879e+00 -2.46019e+01 -2.40380e+01 -2.51657e+01 -2.44912e+01 -2.39630e+01 -2.50194e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.67594e+03 1.82990e+03 1.52198e+03 1.41591e+00 1.70889e+00 1.12293e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.43000e+02 7.96179e+00 8.43842e+00 7.51208e+00 -2.45263e+01 -2.31171e+01 -2.59355e+01 -2.42874e+01 -2.25845e+01 -2.59903e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.90160e+03 3.47955e+03 3.23645e+02 1.09905e+00 1.24934e+00 9.48758e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.44000e+02 7.95500e+00 8.43392e+00 7.50328e+00 5.24754e+01 1.59353e+02 -5.44026e+01 -2.44191e+01 -2.22555e+01 -2.65827e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.49244e+04 5.86052e+04 -8.75645e+03 1.51945e+00 1.99643e+00 1.04248e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.45000e+02 7.94758e+00 8.42744e+00 7.49504e+00 -2.14751e+01 -1.64805e+01 -2.64698e+01 -2.53379e+01 -2.43796e+01 -2.62962e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.09717e+03 1.26588e+04 -4.64481e+02 1.22822e+00 1.26781e+00 1.18862e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.46000e+02 7.93773e+00 8.42100e+00 7.48220e+00 -2.00815e+01 -1.70921e+01 -2.30708e+01 -2.37215e+01 -1.95298e+01 -2.79131e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.55672e+03 1.19349e+04 1.17856e+03 1.30832e+00 1.85161e+00 7.65032e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.47000e+02 7.93480e+00 8.41634e+00 7.48082e+00 -6.88663e+00 6.17750e+00 -1.99508e+01 -2.46793e+01 -2.31996e+01 -2.61589e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.41713e+04 2.14172e+04 6.92546e+03 1.49442e+00 1.74089e+00 1.24794e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.48000e+02 7.91950e+00 8.40242e+00 7.46434e+00 -1.75799e+01 -1.17063e+01 -2.34535e+01 -2.28952e+01 -1.98302e+01 -2.59602e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.71421e+03 1.17491e+04 3.67934e+03 1.64375e+00 2.41175e+00 8.75753e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.49000e+02 7.91771e+00 8.39946e+00 7.46359e+00 -2.60286e+01 -2.42453e+01 -2.78119e+01 -2.60221e+01 -2.39005e+01 -2.81438e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.66197e+03 2.53465e+03 7.89293e+02 1.26936e+00 1.61055e+00 9.28159e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+02 7.90861e+00 8.39253e+00 7.45259e+00 -2.38953e+01 -2.20382e+01 -2.57524e+01 -2.47886e+01 -2.33983e+01 -2.61789e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.99320e+03 4.47364e+03 1.51277e+03 1.40753e+00 1.78017e+00 1.03490e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.51000e+02 7.90295e+00 8.38777e+00 7.44616e+00 -1.25751e+01 2.63722e-02 -2.51765e+01 -2.46460e+01 -2.21421e+01 -2.71499e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.38389e+04 2.93851e+04 -1.70740e+03 9.99885e-01 1.06031e+00 9.39461e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.52000e+02 7.89676e+00 8.38344e+00 7.43833e+00 -1.11783e+00 3.01699e+01 -3.24055e+01 -2.59527e+01 -2.28563e+01 -2.90491e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.48137e+04 5.46391e+04 -5.01178e+03 1.50262e+00 1.66256e+00 1.34269e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.53000e+02 7.89447e+00 8.38199e+00 7.43530e+00 1.81769e+01 7.71800e+01 -4.08263e+01 -2.47738e+01 -2.32467e+01 -2.63009e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.28423e+04 7.46756e+04 -8.99091e+03 1.11473e+00 1.27088e+00 9.58571e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.54000e+02 7.88905e+00 8.37858e+00 7.42812e+00 -5.21787e+00 1.63418e+01 -2.67775e+01 -2.51943e+01 -2.26341e+01 -2.77545e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.50182e+04 5.49858e+04 -4.94949e+03 1.27621e+00 1.33759e+00 1.21484e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.55000e+02 7.88905e+00 8.37858e+00 7.42812e+00 -7.73273e+00 7.58904e+00 -2.30545e+01 -2.57176e+01 -2.36490e+01 -2.77861e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.55619e+04 5.33993e+04 -2.27559e+03 1.61976e+00 1.76841e+00 1.47110e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.56000e+02 7.88288e+00 8.37472e+00 7.41993e+00 2.62455e+01 8.91557e+01 -3.66646e+01 -2.63405e+01 -2.49967e+01 -2.76844e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.27159e+04 9.50339e+04 -9.60201e+03 1.50950e+00 2.04216e+00 9.76833e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.57000e+02 7.88288e+00 8.37472e+00 7.41993e+00 -1.84685e+01 -8.20184e+00 -2.87351e+01 -2.59347e+01 -2.49676e+01 -2.69019e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.52133e+04 3.40626e+04 -3.63596e+03 1.51958e+00 1.97086e+00 1.06829e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.58000e+02 7.87797e+00 8.37166e+00 7.41340e+00 -2.47733e+01 -2.36919e+01 -2.58547e+01 -2.45287e+01 -2.33937e+01 -2.56638e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.99646e+03 2.93288e+03 1.06005e+03 1.57069e+00 2.02733e+00 1.11406e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.59000e+02 7.87395e+00 8.36916e+00 7.40804e+00 -2.40816e+01 -2.14346e+01 -2.67285e+01 -2.40773e+01 -2.14894e+01 -2.66652e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.39480e+03 6.08506e+03 7.04537e+02 1.13108e+00 1.37163e+00 8.90527e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+02 7.86710e+00 8.36494e+00 7.39890e+00 -2.40755e+01 -2.04460e+01 -2.77049e+01 -2.37621e+01 -2.02841e+01 -2.72401e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.23851e+03 3.37104e+03 1.10597e+03 1.40670e+00 1.44800e+00 1.36540e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.61000e+02 7.86490e+00 8.36358e+00 7.39595e+00 -2.23632e+01 -2.11790e+01 -2.35474e+01 -2.26810e+01 -2.12224e+01 -2.41397e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.29439e+03 5.64620e+03 9.42577e+02 1.48063e+00 1.80102e+00 1.16024e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.62000e+02 7.85848e+00 8.35903e+00 7.38790e+00 8.61090e+00 5.53135e+01 -3.80917e+01 -2.41597e+01 -2.35186e+01 -2.48008e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.56225e+04 3.63503e+04 -5.10528e+03 1.69476e+00 2.35534e+00 1.03419e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.63000e+02 7.83994e+00 8.34588e+00 7.36467e+00 -3.89207e+00 2.17351e+01 -2.95193e+01 -2.26215e+01 -1.89885e+01 -2.62546e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.22134e+04 2.85420e+04 -4.11509e+03 1.16411e+00 1.30984e+00 1.01838e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.64000e+02 7.83296e+00 8.34118e+00 7.35571e+00 1.52664e+01 7.12657e+01 -4.07329e+01 -2.53774e+01 -2.30519e+01 -2.77029e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.25093e+04 1.48620e+05 -2.36017e+04 1.15289e+00 1.50858e+00 7.97206e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.65000e+02 7.83296e+00 8.34118e+00 7.35571e+00 3.00223e+00 3.73743e+01 -3.13698e+01 -2.35013e+01 -2.27105e+01 -2.42922e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.32524e+04 9.74265e+04 -1.09217e+04 1.12164e+00 1.17675e+00 1.06654e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.66000e+02 7.83088e+00 8.33988e+00 7.35295e+00 -2.40308e+01 -2.22195e+01 -2.58421e+01 -2.45404e+01 -2.39403e+01 -2.51406e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.51290e+03 5.85622e+03 1.16959e+03 1.47041e+00 1.83275e+00 1.10807e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.67000e+02 7.82494e+00 8.33586e+00 7.34534e+00 -2.56468e+01 -2.28718e+01 -2.84218e+01 -2.55924e+01 -2.35081e+01 -2.76767e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.41640e+03 4.46424e+03 2.36856e+03 1.49162e+00 1.77397e+00 1.20927e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.68000e+02 7.81806e+00 8.33158e+00 7.33619e+00 -2.39556e+01 -2.16715e+01 -2.62396e+01 -2.42365e+01 -2.12740e+01 -2.71991e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.26549e+03 5.52971e+03 1.00128e+03 9.79241e-01 1.02956e+00 9.28926e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.69000e+02 7.81088e+00 8.32640e+00 7.32729e+00 -1.86365e+01 -8.64816e+00 -2.86249e+01 -2.57165e+01 -2.39262e+01 -2.75067e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.72445e+03 1.34818e+04 1.96713e+03 1.34454e+00 1.57376e+00 1.11532e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+02 7.81088e+00 8.32640e+00 7.32729e+00 -1.20011e+01 6.09622e+00 -3.00984e+01 -2.40380e+01 -2.18925e+01 -2.61835e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.37171e+03 1.66925e+04 2.05088e+03 1.13630e+00 1.33437e+00 9.38224e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.71000e+02 7.80576e+00 8.32302e+00 7.32064e+00 -1.81488e+01 -1.21799e+01 -2.41177e+01 -2.51057e+01 -2.38242e+01 -2.63873e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.03901e+04 1.74570e+04 3.32314e+03 1.39188e+00 1.56605e+00 1.21771e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.72000e+02 7.80362e+00 8.32170e+00 7.31780e+00 -1.68927e+01 -6.98127e+00 -2.68041e+01 -2.39442e+01 -2.25891e+01 -2.52994e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.80842e+03 1.78876e+04 1.72929e+03 1.49971e+00 1.57501e+00 1.42440e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.73000e+02 7.79272e+00 8.31398e+00 7.30414e+00 -1.43289e+01 2.08619e-01 -2.88664e+01 -2.51058e+01 -2.34994e+01 -2.67122e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.28973e+04 2.30781e+04 2.71650e+03 1.93343e+00 2.83565e+00 1.03120e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.74000e+02 7.79190e+00 8.31347e+00 7.30306e+00 -1.10457e+01 1.04669e+01 -3.25583e+01 -2.60193e+01 -2.38087e+01 -2.82300e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.41904e+04 3.00525e+04 -1.67176e+03 1.32073e+00 1.53499e+00 1.10646e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.75000e+02 7.77754e+00 8.30324e+00 7.28512e+00 -2.28316e+01 -2.02361e+01 -2.54271e+01 -2.32049e+01 -2.12562e+01 -2.51535e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.23307e+03 3.81663e+03 6.49512e+02 1.05735e+00 1.13022e+00 9.84476e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.76000e+02 7.76463e+00 8.29428e+00 7.26881e+00 -1.56174e+01 -1.26958e+00 -2.99652e+01 -2.60698e+01 -2.32851e+01 -2.88545e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.22835e+04 2.73429e+04 -2.77602e+03 1.58270e+00 1.80605e+00 1.35935e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.77000e+02 7.76463e+00 8.29428e+00 7.26881e+00 -1.40649e+01 2.02468e+00 -3.01545e+01 -2.63025e+01 -2.50451e+01 -2.75600e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.62723e+04 2.88042e+04 3.74041e+03 9.24390e-01 1.19274e+00 6.56044e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.78000e+02 7.75226e+00 8.28641e+00 7.25254e+00 -2.26051e+01 -1.87582e+01 -2.64520e+01 -2.37915e+01 -2.06046e+01 -2.69785e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.16048e+03 1.38308e+04 2.49013e+03 1.60302e+00 2.28584e+00 9.20207e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.79000e+02 7.75226e+00 8.28641e+00 7.25254e+00 -2.30375e+01 -1.89945e+01 -2.70805e+01 -2.60292e+01 -2.54344e+01 -2.66241e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.65772e+03 1.96689e+04 -3.53450e+02 1.23796e+00 1.53286e+00 9.43068e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+02 7.75226e+00 8.28641e+00 7.25254e+00 -1.50570e+01 -2.41007e-01 -2.98729e+01 -2.46031e+01 -2.23796e+01 -2.68267e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.71544e+04 3.44905e+04 -1.81757e+02 1.16194e+00 1.39074e+00 9.33138e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.81000e+02 7.75226e+00 8.28641e+00 7.25254e+00 -2.11603e+01 -1.64099e+01 -2.59106e+01 -2.36634e+01 -2.21339e+01 -2.51928e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.46428e+03 1.61402e+04 -1.21168e+03 1.20808e+00 1.56549e+00 8.50672e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.82000e+02 7.75226e+00 8.28641e+00 7.25254e+00 -1.33742e+01 3.25775e+00 -3.00062e+01 -2.63910e+01 -2.48051e+01 -2.79769e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.99500e+04 9.13381e+04 -1.14381e+04 1.35593e+00 1.39532e+00 1.31655e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.83000e+02 7.75226e+00 8.28641e+00 7.25254e+00 3.12436e+01 1.08376e+02 -4.58891e+01 -2.49368e+01 -2.14399e+01 -2.84337e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.90735e+04 1.79021e+05 -2.08743e+04 1.28560e+00 1.59988e+00 9.71333e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.84000e+02 7.75226e+00 8.28641e+00 7.25254e+00 -2.45126e+01 -2.29552e+01 -2.60700e+01 -2.52696e+01 -2.46622e+01 -2.58770e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.16101e+03 1.73761e+04 -1.05406e+03 1.29135e+00 1.72657e+00 8.56124e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.85000e+02 7.75226e+00 8.28641e+00 7.25254e+00 -2.27694e+01 -1.85498e+01 -2.69891e+01 -2.50336e+01 -2.19802e+01 -2.80870e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.14986e+04 1.68325e+04 6.16462e+03 1.11478e+00 1.21360e+00 1.01596e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.86000e+02 7.75030e+00 8.28517e+00 7.24997e+00 -2.56492e+01 -2.33840e+01 -2.79145e+01 -2.57567e+01 -2.31414e+01 -2.83719e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.33960e+03 8.07087e+03 2.60833e+03 1.12002e+00 1.36629e+00 8.73753e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.87000e+02 7.75030e+00 8.28517e+00 7.24997e+00 -2.15176e+01 -1.11986e+01 -3.18366e+01 -2.58713e+01 -2.22350e+01 -2.95075e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.32476e+03 1.56311e+04 -9.81589e+02 1.37893e+00 1.96169e+00 7.96163e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.88000e+02 7.75027e+00 8.28515e+00 7.24993e+00 -1.75258e+01 -2.40584e+00 -3.26457e+01 -2.63922e+01 -2.43754e+01 -2.84089e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.04487e+04 2.16186e+04 -7.21166e+02 1.63955e+00 2.15665e+00 1.12245e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.89000e+02 7.74709e+00 8.28314e+00 7.24572e+00 -1.62283e+01 -1.16829e+00 -3.12883e+01 -2.58718e+01 -2.47393e+01 -2.70043e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.25494e+04 2.37702e+04 1.32874e+03 1.26673e+00 1.37556e+00 1.15790e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+02 7.74709e+00 8.28314e+00 7.24572e+00 -4.50483e+00 2.87151e+01 -3.77248e+01 -2.66359e+01 -2.48139e+01 -2.84579e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.59142e+04 3.45266e+04 -2.69822e+03 1.49746e+00 1.78190e+00 1.21302e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.91000e+02 7.74709e+00 8.28314e+00 7.24572e+00 -7.72880e+00 1.33657e+01 -2.88233e+01 -2.68331e+01 -2.57355e+01 -2.79307e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.10791e+04 3.33292e+04 8.82905e+03 1.46244e+00 1.64635e+00 1.27852e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.92000e+02 7.74709e+00 8.28314e+00 7.24572e+00 -9.62027e-01 2.39131e+01 -2.58372e+01 -2.64035e+01 -2.26436e+01 -3.01634e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.73625e+04 3.83497e+04 1.63753e+04 1.71671e+00 2.48418e+00 9.49247e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.93000e+02 7.74377e+00 8.28079e+00 7.24158e+00 -1.24726e+01 -2.42352e+00 -2.25217e+01 -2.57137e+01 -2.44615e+01 -2.69659e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.35081e+04 3.82513e+04 8.76492e+03 1.43907e+00 1.85706e+00 1.02108e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.94000e+02 7.74377e+00 8.28079e+00 7.24158e+00 -2.22903e+01 -1.62473e+01 -2.83332e+01 -2.66525e+01 -2.50877e+01 -2.82173e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.08295e+04 2.22134e+04 -5.54282e+02 1.58769e+00 1.92896e+00 1.24642e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.95000e+02 7.74229e+00 8.27974e+00 7.23973e+00 -2.54657e+01 -2.34553e+01 -2.74761e+01 -2.56280e+01 -2.35583e+01 -2.76977e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.37301e+03 3.86572e+03 2.88030e+03 1.31437e+00 1.41194e+00 1.21680e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.96000e+02 7.74188e+00 8.27945e+00 7.23922e+00 -2.55120e+01 -2.47661e+01 -2.62578e+01 -2.59045e+01 -2.42181e+01 -2.75910e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.98106e+03 8.85411e+03 1.10801e+03 1.39491e+00 1.51332e+00 1.27650e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.97000e+02 7.74106e+00 8.27887e+00 7.23819e+00 -2.58678e+01 -2.51041e+01 -2.66316e+01 -2.60612e+01 -2.42993e+01 -2.78232e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.16821e+03 6.89490e+03 1.44151e+03 1.45675e+00 1.73494e+00 1.17856e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.98000e+02 7.73871e+00 8.27721e+00 7.23525e+00 -2.52883e+01 -2.23833e+01 -2.81932e+01 -2.58863e+01 -2.38679e+01 -2.79047e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.38965e+03 7.59399e+03 1.18530e+03 1.72010e+00 2.13429e+00 1.30591e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.99000e+02 7.73606e+00 8.27534e+00 7.23192e+00 -2.13297e+01 -1.76946e+01 -2.49648e+01 -2.31581e+01 -2.21871e+01 -2.41292e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.54030e+03 1.36059e+04 -5.25301e+02 9.64341e-01 1.03049e+00 8.98196e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+02 7.73283e+00 8.27307e+00 7.22787e+00 -2.26467e-01 3.43796e+01 -3.48325e+01 -2.51054e+01 -2.22319e+01 -2.79789e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.55256e+04 5.93143e+04 -8.26324e+03 1.13714e+00 1.36198e+00 9.12298e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.01000e+02 7.72906e+00 8.27043e+00 7.22313e+00 -3.28800e-01 3.68291e+01 -3.74867e+01 -2.67516e+01 -2.60518e+01 -2.74514e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.01972e+04 4.62228e+04 -5.82833e+03 1.40979e+00 1.84890e+00 9.70677e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.02000e+02 7.72446e+00 8.26721e+00 7.21733e+00 -7.91253e+00 1.85544e+01 -3.43794e+01 -2.52600e+01 -2.34003e+01 -2.71196e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.81316e+04 3.97402e+04 -3.47693e+03 1.87651e+00 2.21048e+00 1.54254e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.03000e+02 7.72446e+00 8.26721e+00 7.21733e+00 -1.32891e+01 7.14112e+00 -3.37193e+01 -2.79395e+01 -2.52448e+01 -3.06342e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.93175e+04 4.33831e+04 -4.74799e+03 1.25300e+00 1.37134e+00 1.13467e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.04000e+02 7.72446e+00 8.26721e+00 7.21733e+00 -2.48312e+01 -2.37221e+01 -2.59403e+01 -2.59073e+01 -2.38361e+01 -2.79785e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.30023e+03 5.99532e+03 2.60515e+03 1.43202e+00 1.50116e+00 1.36288e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.05000e+02 7.72446e+00 8.26721e+00 7.21733e+00 -2.63824e+01 -2.21067e+01 -3.06580e+01 -2.80006e+01 -2.57132e+01 -3.02880e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.33139e+03 6.58919e+03 2.07359e+03 1.03922e+00 1.34695e+00 7.31483e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.06000e+02 7.72446e+00 8.26721e+00 7.21733e+00 -2.62884e+01 -2.51010e+01 -2.74758e+01 -2.63385e+01 -2.47716e+01 -2.79054e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.30182e+03 4.08606e+03 2.51757e+03 1.03422e+00 1.12345e+00 9.44990e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.07000e+02 7.72446e+00 8.26721e+00 7.21733e+00 -2.44909e+01 -2.27478e+01 -2.62339e+01 -2.71560e+01 -2.47971e+01 -2.95149e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.46216e+03 9.59588e+03 1.32843e+03 1.33146e+00 1.45136e+00 1.21157e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.08000e+02 7.72233e+00 8.26574e+00 7.21466e+00 -2.44961e+01 -2.22723e+01 -2.67198e+01 -2.47570e+01 -2.11803e+01 -2.83337e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.77204e+03 6.04802e+03 1.49606e+03 1.73216e+00 2.34723e+00 1.11708e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.09000e+02 7.71954e+00 8.26380e+00 7.21113e+00 -2.46168e+01 -2.28994e+01 -2.63343e+01 -2.48062e+01 -2.26917e+01 -2.69207e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.29106e+03 6.05966e+03 2.52245e+03 1.17222e+00 1.38549e+00 9.58936e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+02 7.71900e+00 8.26290e+00 7.21090e+00 1.03363e+02 1.94646e+02 1.20803e+01 -2.65517e+01 -2.46081e+01 -2.84952e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.74333e+04 1.46106e+05 2.87605e+04 9.79179e-01 1.24285e+00 7.15508e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.11000e+02 7.70796e+00 8.25581e+00 7.19647e+00 3.97026e+01 1.22504e+02 -4.30986e+01 -2.42001e+01 -2.06692e+01 -2.77310e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.04840e+04 9.98416e+04 1.12652e+03 1.37935e+00 1.64632e+00 1.11238e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.12000e+02 7.69337e+00 8.24638e+00 7.17746e+00 -1.47665e+01 -1.05492e+00 -2.84781e+01 -2.76940e+01 -2.47573e+01 -3.06307e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.79329e+04 5.00501e+04 5.81575e+03 1.32839e+00 1.45257e+00 1.20420e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.13000e+02 7.69337e+00 8.24638e+00 7.17746e+00 3.15166e+00 2.79445e+01 -2.16412e+01 -2.80625e+01 -2.69649e+01 -2.91601e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.35273e+04 7.97711e+04 2.72835e+04 1.35793e+00 1.52321e+00 1.19265e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.14000e+02 7.69241e+00 8.24577e+00 7.17619e+00 -1.98049e+01 -1.55411e+01 -2.40686e+01 -2.62748e+01 -2.32327e+01 -2.93170e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.45194e+04 3.62704e+04 1.27684e+04 1.61760e+00 1.99697e+00 1.23824e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.15000e+02 7.69072e+00 8.24469e+00 7.17396e+00 1.37719e+01 6.40343e+01 -3.64904e+01 -2.54900e+01 -2.29250e+01 -2.80550e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.75442e+04 9.49911e+04 9.72462e+01 9.84323e-01 1.09269e+00 8.75958e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.16000e+02 7.68777e+00 8.24283e+00 7.17008e+00 -2.45932e+01 -2.37102e+01 -2.54761e+01 -2.60041e+01 -2.56418e+01 -2.63664e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.10278e+03 1.47742e+04 3.43132e+03 1.14809e+00 1.40737e+00 8.88808e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.17000e+02 7.68777e+00 8.24283e+00 7.17008e+00 -2.33961e+01 -2.20944e+01 -2.46978e+01 -2.34573e+01 -2.20595e+01 -2.48551e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.59383e+03 6.49794e+03 4.68972e+03 9.51661e-01 1.00878e+00 8.94545e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.18000e+02 7.68660e+00 8.24210e+00 7.16855e+00 6.29660e+00 4.83403e+01 -3.57471e+01 -2.47505e+01 -2.15219e+01 -2.79791e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.10556e+04 1.34949e+05 -1.28378e+04 1.01827e+00 1.30712e+00 7.29428e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.19000e+02 7.68660e+00 8.24210e+00 7.16855e+00 9.45550e+00 5.88787e+01 -3.99677e+01 -2.65487e+01 -2.58551e+01 -2.72422e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.98191e+04 1.60505e+05 -2.08672e+04 1.54132e+00 1.86013e+00 1.22251e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+02 7.68660e+00 8.24210e+00 7.16855e+00 3.77998e+02 9.46997e+02 -1.91001e+02 -2.62802e+01 -2.59154e+01 -2.66450e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.66240e+05 6.30085e+05 -9.76039e+04 1.56303e+00 2.02686e+00 1.09920e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.21000e+02 7.68660e+00 8.24210e+00 7.16855e+00 2.43484e+02 6.25017e+02 -1.38050e+02 -2.74672e+01 -2.51997e+01 -2.97348e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.30047e+05 5.42497e+05 -8.24027e+04 1.23086e+00 1.35106e+00 1.11065e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.22000e+02 7.68660e+00 8.24210e+00 7.16855e+00 3.00608e+01 1.09580e+02 -4.94585e+01 -2.61085e+01 -2.56370e+01 -2.65799e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.20499e+05 2.82797e+05 -4.17983e+04 1.56157e+00 2.15139e+00 9.71750e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.23000e+02 7.68660e+00 8.24210e+00 7.16855e+00 7.76694e+01 2.22480e+02 -6.71408e+01 -2.77670e+01 -2.63694e+01 -2.91645e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.57602e+05 3.69306e+05 -5.41014e+04 1.19366e+00 1.30481e+00 1.08252e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.24000e+02 7.68660e+00 8.24210e+00 7.16855e+00 4.93556e+01 1.23789e+02 -2.50779e+01 -2.91721e+01 -2.74131e+01 -3.09311e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.38359e+05 2.91688e+05 -1.49692e+04 1.37847e+00 1.52190e+00 1.23505e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.25000e+02 7.68660e+00 8.24210e+00 7.16855e+00 3.58344e+01 8.96618e+01 -1.79931e+01 -2.80162e+01 -2.59919e+01 -3.00405e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.07827e+05 1.78185e+05 3.74690e+04 1.68420e+00 2.42503e+00 9.43377e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.26000e+02 7.68660e+00 8.24210e+00 7.16855e+00 3.12387e+01 1.11700e+02 -4.92230e+01 -2.53369e+01 -2.38816e+01 -2.67921e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.39472e+04 1.14525e+05 -6.63045e+03 1.66465e+00 2.11157e+00 1.21773e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.27000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -1.69113e+01 -8.26960e+00 -2.55531e+01 -2.50904e+01 -2.17269e+01 -2.84538e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.51080e+04 3.33472e+04 1.68688e+04 1.79184e+00 2.47920e+00 1.10448e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.28000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.23355e+01 -1.77633e+01 -2.69077e+01 -2.76964e+01 -2.50557e+01 -3.03371e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.99063e+04 3.75702e+04 2.24237e+03 1.84465e+00 2.55397e+00 1.13533e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.29000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.49196e+01 -1.81899e+01 -3.16494e+01 -2.82651e+01 -2.54616e+01 -3.10687e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.28270e+04 2.90564e+04 -3.40239e+03 1.08176e+00 1.16487e+00 9.98658e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.66797e+01 -2.46512e+01 -2.87082e+01 -2.62960e+01 -2.42901e+01 -2.83019e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.49144e+03 4.73490e+03 2.24797e+03 1.24813e+00 1.50480e+00 9.91461e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.31000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.13373e+00 3.04116e+01 -3.46791e+01 -2.61134e+01 -2.42682e+01 -2.79587e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.38152e+04 5.19483e+04 -4.31803e+03 1.56636e+00 2.08861e+00 1.04411e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.32000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -1.99137e+01 -1.12258e+01 -2.86017e+01 -2.72080e+01 -2.44031e+01 -3.00128e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.17241e+04 2.59505e+04 -2.50240e+03 1.47456e+00 1.79839e+00 1.15073e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.33000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.61350e+01 -2.43485e+01 -2.79216e+01 -2.65466e+01 -2.55327e+01 -2.75605e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.79249e+03 5.70582e+03 3.87916e+03 1.24695e+00 1.34698e+00 1.14692e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.34000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.39709e+01 -2.17940e+01 -2.61478e+01 -2.75828e+01 -2.44069e+01 -3.07587e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.09855e+04 2.10540e+04 9.16941e+02 1.71347e+00 2.73289e+00 6.94043e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.35000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.72866e+01 -2.51441e+01 -2.94291e+01 -2.87061e+01 -2.85334e+01 -2.88787e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.86294e+03 6.20516e+03 3.52072e+03 1.18093e+00 1.33719e+00 1.02467e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.36000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -1.07877e+01 1.31675e+01 -3.47429e+01 -2.80392e+01 -2.79161e+01 -2.81622e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.25575e+04 4.90810e+04 -3.96605e+03 1.26401e+00 1.45035e+00 1.07768e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.37000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.48329e+01 -2.13303e+01 -2.83356e+01 -2.77579e+01 -2.48197e+01 -3.06961e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.82893e+04 2.92073e+04 7.37132e+03 1.58631e+00 1.93049e+00 1.24213e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.38000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -5.72937e+00 1.64367e+01 -2.78954e+01 -2.70608e+01 -2.59965e+01 -2.81252e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.02015e+05 2.22898e+05 -1.88667e+04 1.43582e+00 1.81873e+00 1.05291e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.39000e+02 7.68660e+00 8.24210e+00 7.16855e+00 1.30557e+03 3.14957e+03 -5.38426e+02 -2.98405e+01 -2.88389e+01 -3.08420e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.55821e+05 2.00157e+06 -2.89931e+05 1.27978e+00 1.49641e+00 1.06316e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+02 7.68660e+00 8.24210e+00 7.16855e+00 -2.20365e+01 -1.94590e+01 -2.46139e+01 -2.85214e+01 -2.66912e+01 -3.03516e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.01777e+04 9.81051e+04 2.25034e+03 1.02872e+00 1.25487e+00 8.02575e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.41000e+02 7.67208e+00 8.23301e+00 7.14937e+00 2.52480e+02 5.11995e+02 -7.03389e+00 -2.61687e+01 -2.51174e+01 -2.72201e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.19973e+05 8.91845e+05 -5.18982e+04 1.30981e+00 1.56999e+00 1.04962e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.42000e+02 7.66556e+00 8.22897e+00 7.14073e+00 3.65188e+02 9.15964e+02 -1.85587e+02 -2.58259e+01 -2.42470e+01 -2.74048e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.06498e+05 1.20121e+06 -1.88215e+05 1.33205e+00 1.59812e+00 1.06598e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.43000e+02 7.66072e+00 8.22343e+00 7.13652e+00 2.93105e+02 6.84677e+02 -9.84663e+01 -2.78589e+01 -2.58896e+01 -2.98282e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.77743e+05 1.05595e+06 -1.00460e+05 1.28371e+00 1.55175e+00 1.01566e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.44000e+02 7.65270e+00 8.21545e+00 7.12850e+00 2.02268e+02 3.60499e+02 4.40376e+01 -3.02590e+01 -2.82070e+01 -3.23109e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.57881e+05 6.52039e+05 6.37218e+04 1.49043e+00 1.62558e+00 1.35529e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.45000e+02 7.64816e+00 8.21229e+00 7.12278e+00 2.36432e+02 5.79499e+02 -1.06635e+02 -2.63388e+01 -2.49352e+01 -2.77424e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.23336e+05 3.86987e+05 5.96847e+04 1.79864e+00 2.15230e+00 1.44498e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.46000e+02 7.64236e+00 8.20593e+00 7.11750e+00 5.03384e+02 1.23428e+03 -2.27512e+02 -2.82301e+01 -2.64380e+01 -3.00221e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.85497e+05 5.64957e+05 6.03687e+03 1.26923e+00 1.71160e+00 8.26862e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.47000e+02 7.63748e+00 8.20256e+00 7.11132e+00 1.13967e+01 6.19705e+01 -3.91770e+01 -2.56714e+01 -2.27070e+01 -2.86358e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.25134e+04 1.50853e+05 -5.82590e+03 1.23697e+00 1.27175e+00 1.20219e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.48000e+02 7.62853e+00 8.19463e+00 7.10154e+00 -1.25962e+01 1.01811e+01 -3.53736e+01 -2.85774e+01 -2.65373e+01 -3.06176e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.24250e+04 9.63952e+04 8.45478e+03 1.31750e+00 1.53484e+00 1.10016e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.49000e+02 7.62746e+00 8.19313e+00 7.10084e+00 3.51772e+02 8.90728e+02 -1.87184e+02 -2.93025e+01 -2.84601e+01 -3.01448e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.52187e+05 5.96999e+05 -9.26257e+04 1.43700e+00 1.79960e+00 1.07440e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+02 7.62208e+00 8.18814e+00 7.09516e+00 5.85906e+02 1.44951e+03 -2.77693e+02 -2.60836e+01 -2.31089e+01 -2.90582e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.32791e+05 7.96750e+05 -1.31168e+05 1.58561e+00 1.82839e+00 1.34283e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.51000e+02 7.61729e+00 8.18393e+00 7.08988e+00 4.85439e+01 1.52050e+02 -5.49622e+01 -2.83538e+01 -2.66157e+01 -3.00918e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.24683e+05 2.80561e+05 -3.11946e+04 1.54680e+00 1.93982e+00 1.15379e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.52000e+02 7.61617e+00 8.18326e+00 7.08839e+00 9.10321e+01 2.48110e+02 -6.60461e+01 -2.76478e+01 -2.55554e+01 -2.97402e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.69256e+05 3.86443e+05 -4.79309e+04 1.05507e+00 1.19927e+00 9.10875e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.53000e+02 7.61489e+00 8.18249e+00 7.08667e+00 2.43517e+01 9.34712e+01 -4.47678e+01 -2.93308e+01 -2.81177e+01 -3.05439e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.18637e+05 2.62654e+05 -2.53797e+04 1.09434e+00 1.14307e+00 1.04560e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.54000e+02 7.60838e+00 8.17859e+00 7.07792e+00 3.56613e+01 1.04340e+02 -3.30178e+01 -2.67605e+01 -2.35715e+01 -2.99495e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.20564e+05 2.54821e+05 -1.36940e+04 1.41458e+00 1.88325e+00 9.45923e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.55000e+02 7.60210e+00 8.17485e+00 7.06949e+00 -2.12342e+01 -1.46627e+01 -2.78056e+01 -2.66133e+01 -2.49781e+01 -2.82485e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.70497e+04 4.22429e+04 1.18566e+04 1.35383e+00 1.58130e+00 1.12636e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.56000e+02 7.60181e+00 8.17468e+00 7.06910e+00 -2.95743e+01 -2.86549e+01 -3.04937e+01 -2.94364e+01 -2.84717e+01 -3.04011e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.29142e+03 6.80813e+03 1.77471e+03 1.30182e+00 1.69253e+00 9.11117e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.57000e+02 7.59528e+00 8.17034e+00 7.06069e+00 -2.79323e+01 -2.66763e+01 -2.91883e+01 -2.76752e+01 -2.58173e+01 -2.95330e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.54798e+03 1.51153e+04 1.98069e+03 1.40466e+00 1.62891e+00 1.18041e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.58000e+02 7.58800e+00 8.16547e+00 7.05136e+00 4.70856e+02 1.17754e+03 -2.35830e+02 -3.00255e+01 -2.81537e+01 -3.18974e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.84112e+05 4.21100e+05 -5.28757e+04 1.45847e+00 1.61276e+00 1.30419e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.59000e+02 7.58470e+00 8.16338e+00 7.04705e+00 3.32948e+02 8.44902e+02 -1.79005e+02 -2.78911e+01 -2.66827e+01 -2.90995e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.45973e+05 3.44644e+05 -5.26992e+04 1.04648e+00 1.34767e+00 7.45299e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+02 7.58066e+00 8.16056e+00 7.04197e+00 1.85649e+02 4.89349e+02 -1.18052e+02 -2.91332e+01 -2.81367e+01 -3.01296e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.33190e+05 3.02570e+05 -3.61896e+04 1.46803e+00 1.70508e+00 1.23098e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.61000e+02 7.57443e+00 8.15633e+00 7.03404e+00 2.16983e+00 4.18105e+01 -3.74708e+01 -2.79417e+01 -2.57545e+01 -3.01288e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.13925e+04 1.18615e+05 4.17037e+03 1.86886e+00 2.33416e+00 1.40356e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.62000e+02 7.57117e+00 8.15409e+00 7.02993e+00 -1.41559e+01 1.95562e+00 -3.02674e+01 -2.81445e+01 -2.61306e+01 -3.01584e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.85533e+04 8.02194e+04 -3.11283e+03 1.39948e+00 1.56083e+00 1.23813e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.63000e+02 7.56926e+00 8.15292e+00 7.02739e+00 -1.27480e+01 5.96224e+00 -3.14582e+01 -2.70318e+01 -2.53495e+01 -2.87141e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.23667e+04 7.33459e+04 -8.61253e+03 1.21343e+00 1.86992e+00 5.56934e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.64000e+02 7.56429e+00 8.14958e+00 7.02103e+00 -9.24690e+00 1.48399e+01 -3.33337e+01 -2.60151e+01 -2.47361e+01 -2.72942e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.17433e+04 6.95667e+04 -6.08005e+03 1.62115e+00 2.04306e+00 1.19924e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.65000e+02 7.56315e+00 8.14886e+00 7.01954e+00 -2.77360e+01 -2.50225e+01 -3.04494e+01 -2.89253e+01 -2.71321e+01 -3.07185e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.21930e+04 2.46814e+04 -2.95354e+02 1.53840e+00 1.55505e+00 1.52175e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.66000e+02 7.55966e+00 8.14631e+00 7.01526e+00 -2.70720e+01 -2.40203e+01 -3.01238e+01 -2.79978e+01 -2.68769e+01 -2.91187e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.12001e+04 2.12034e+04 1.19682e+03 1.34186e+00 1.86549e+00 8.18242e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.67000e+02 7.55896e+00 8.14589e+00 7.01432e+00 -3.01924e+01 -2.95010e+01 -3.08838e+01 -3.05357e+01 -3.00810e+01 -3.09905e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.81078e+03 5.96992e+03 3.65165e+03 1.58196e+00 1.73773e+00 1.42619e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.68000e+02 7.55854e+00 8.14564e+00 7.01375e+00 -1.33800e+01 8.63206e+00 -3.53920e+01 -2.95476e+01 -2.86645e+01 -3.04307e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.92638e+04 6.62721e+04 -7.74452e+03 1.20131e+00 1.53188e+00 8.70738e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.69000e+02 7.55592e+00 8.14305e+00 7.01113e+00 -2.29465e+01 -1.53333e+01 -3.05597e+01 -2.77380e+01 -2.70642e+01 -2.84119e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.26822e+04 4.97485e+04 -4.38417e+03 1.46768e+00 1.51797e+00 1.41740e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+02 7.55061e+00 8.13864e+00 7.00507e+00 -1.21111e+01 1.06648e+01 -3.48870e+01 -2.88937e+01 -2.62648e+01 -3.15226e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.16347e+04 6.92105e+04 -5.94112e+03 1.36447e+00 1.63428e+00 1.09466e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.71000e+02 7.54413e+00 8.13163e+00 6.99908e+00 3.04117e+02 7.74933e+02 -1.66699e+02 -2.99239e+01 -2.86927e+01 -3.11550e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.25370e+05 5.38334e+05 -8.75944e+04 1.13784e+00 1.23251e+00 1.04316e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.72000e+02 7.54147e+00 8.12860e+00 6.99675e+00 1.13301e+02 3.11492e+02 -8.48904e+01 -2.87107e+01 -2.53019e+01 -3.21195e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.10439e+05 2.60103e+05 -3.92239e+04 1.24100e+00 1.42836e+00 1.05364e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.73000e+02 7.53850e+00 8.12669e+00 6.99287e+00 -2.24489e+01 -1.46650e+01 -3.02327e+01 -2.78201e+01 -2.67340e+01 -2.89062e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.97795e+04 6.40959e+04 -4.53697e+03 1.34183e+00 1.37163e+00 1.31202e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.74000e+02 7.53745e+00 8.12602e+00 6.99151e+00 1.54108e+01 7.96720e+01 -4.88504e+01 -2.96424e+01 -2.92480e+01 -3.00367e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.04396e+04 1.88890e+05 -2.80113e+04 1.10215e+00 1.20878e+00 9.95517e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.75000e+02 7.53588e+00 8.12485e+00 6.98961e+00 -1.04912e+01 1.32548e+01 -3.42373e+01 -2.86411e+01 -2.77115e+01 -2.95708e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.75661e+04 1.30216e+05 -1.50839e+04 1.48600e+00 1.78997e+00 1.18204e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.76000e+02 7.53521e+00 8.12435e+00 6.98880e+00 -2.05552e+01 -1.20560e+01 -2.90544e+01 -2.92875e+01 -2.74835e+01 -3.10914e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.49761e+04 6.79877e+04 1.96458e+03 1.21321e+00 1.29299e+00 1.13343e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.77000e+02 7.53323e+00 8.12307e+00 6.98623e+00 -2.77404e+01 -2.18202e+01 -3.36607e+01 -3.06649e+01 -2.90509e+01 -3.22789e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.20470e+04 1.74079e+04 6.68601e+03 1.41351e+00 1.64528e+00 1.18174e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.78000e+02 7.53063e+00 8.12136e+00 6.98286e+00 -2.49577e+01 -1.91647e+01 -3.07508e+01 -2.90164e+01 -2.67816e+01 -3.12512e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.48071e+04 4.38278e+04 5.78638e+03 1.63077e+00 1.94923e+00 1.31230e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.79000e+02 7.52774e+00 8.11950e+00 6.97911e+00 -2.21549e+01 -1.49324e+01 -2.93774e+01 -2.99971e+01 -2.93990e+01 -3.05952e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.39855e+04 9.60377e+04 -8.06667e+03 1.08713e+00 1.39357e+00 7.80680e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+02 7.52510e+00 8.11767e+00 6.97578e+00 -4.61867e+00 2.95106e+01 -3.87480e+01 -2.90321e+01 -2.76840e+01 -3.03802e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.47857e+04 1.98455e+05 -2.88841e+04 1.19703e+00 1.57477e+00 8.19277e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.81000e+02 7.52421e+00 8.11701e+00 6.97470e+00 6.80313e+02 1.68063e+03 -3.20005e+02 -2.77167e+01 -2.48018e+01 -3.06317e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.63914e+05 1.11700e+06 -1.89167e+05 1.49327e+00 1.72036e+00 1.26619e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.82000e+02 7.52342e+00 8.11643e+00 6.97375e+00 1.80172e+02 4.74554e+02 -1.14211e+02 -2.81253e+01 -2.73614e+01 -2.88893e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.96170e+05 7.10239e+05 -1.17899e+05 1.40713e+00 1.93585e+00 8.78412e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.83000e+02 7.52004e+00 8.11157e+00 6.97165e+00 9.36491e+01 2.65659e+02 -7.83603e+01 -2.80476e+01 -2.70821e+01 -2.90130e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.76624e+05 4.21170e+05 -6.79223e+04 1.42087e+00 1.56466e+00 1.27708e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.84000e+02 7.51851e+00 8.10949e+00 6.97060e+00 1.08269e+02 2.69135e+02 -5.25977e+01 -2.88785e+01 -2.71323e+01 -3.06247e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.83229e+05 3.83419e+05 -1.69614e+04 1.37677e+00 1.79144e+00 9.62109e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.85000e+02 7.51507e+00 8.10739e+00 6.96602e+00 2.60813e+02 6.55073e+02 -1.33447e+02 -2.89676e+01 -2.73767e+01 -3.05585e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.44275e+05 2.96865e+05 -8.31524e+03 1.35737e+00 1.66659e+00 1.04815e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.86000e+02 7.51394e+00 8.10595e+00 6.96518e+00 1.76632e+02 4.56063e+02 -1.02799e+02 -2.81974e+01 -2.73375e+01 -2.90573e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.37206e+05 3.00745e+05 -2.63320e+04 1.35274e+00 1.66504e+00 1.04044e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.87000e+02 7.51014e+00 8.10279e+00 6.96084e+00 -2.20799e+01 -1.62256e+01 -2.79341e+01 -2.96123e+01 -2.71276e+01 -3.20969e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.73921e+04 4.60723e+04 8.71191e+03 1.48707e+00 1.74686e+00 1.22729e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.88000e+02 7.50677e+00 8.09973e+00 6.95721e+00 6.43100e-01 3.51423e+01 -3.38561e+01 -2.59354e+01 -2.52251e+01 -2.66458e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.81770e+04 1.09260e+05 7.09397e+03 1.48951e+00 1.66944e+00 1.30958e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.89000e+02 7.50478e+00 8.09780e+00 6.95520e+00 -2.14289e+01 -1.15786e+01 -3.12791e+01 -2.88862e+01 -2.57554e+01 -3.20170e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.90623e+04 5.92321e+04 -1.10758e+03 1.47297e+00 1.57201e+00 1.37392e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+02 7.50223e+00 8.09588e+00 6.95212e+00 -2.25651e+01 -1.59068e+01 -2.92235e+01 -2.78763e+01 -2.54211e+01 -3.03314e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.44087e+04 5.28625e+04 -4.04517e+03 1.35344e+00 1.47469e+00 1.23219e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.91000e+02 7.49976e+00 8.09303e+00 6.94997e+00 -2.59971e+01 -2.33996e+01 -2.85946e+01 -2.74613e+01 -2.71915e+01 -2.77311e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.43526e+04 2.87259e+04 -2.07449e+01 1.42017e+00 1.76945e+00 1.07089e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.92000e+02 7.49646e+00 8.09083e+00 6.94576e+00 -2.79146e+01 -2.70236e+01 -2.88055e+01 -2.72979e+01 -2.66346e+01 -2.79611e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.63774e+03 5.40241e+03 1.87307e+03 1.76352e+00 2.09893e+00 1.42811e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.93000e+02 7.49437e+00 8.08869e+00 6.94373e+00 -2.75033e+01 -2.52532e+01 -2.97534e+01 -2.68156e+01 -2.43275e+01 -2.93036e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.16499e+03 5.86098e+03 4.46901e+03 1.68283e+00 1.74892e+00 1.61674e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.94000e+02 7.49135e+00 8.08667e+00 6.93986e+00 -2.74714e+01 -2.39897e+01 -3.09531e+01 -2.70147e+01 -2.33833e+01 -3.06462e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.33238e+03 4.84095e+03 1.82380e+03 1.62099e+00 1.75247e+00 1.48952e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.95000e+02 7.48852e+00 8.08366e+00 6.93720e+00 -2.79966e+01 -2.67002e+01 -2.92930e+01 -2.77381e+01 -2.63248e+01 -2.91515e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.65948e+03 3.31059e+03 2.00838e+03 1.25886e+00 1.27588e+00 1.24184e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.96000e+02 7.48572e+00 8.08165e+00 6.93374e+00 -2.98843e+01 -2.89798e+01 -3.07888e+01 -2.94621e+01 -2.87882e+01 -3.01360e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.30463e+03 6.07562e+03 5.33642e+02 1.28644e+00 1.82249e+00 7.50383e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.97000e+02 7.48305e+00 8.07940e+00 6.93072e+00 -3.03368e+01 -2.81883e+01 -3.24853e+01 -2.99649e+01 -2.77652e+01 -3.21646e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.52528e+03 6.65697e+03 2.39360e+03 1.16286e+00 1.20831e+00 1.11742e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.98000e+02 7.47925e+00 8.07597e+00 6.92661e+00 -2.77992e+01 -2.64964e+01 -2.91020e+01 -2.70822e+01 -2.56447e+01 -2.85196e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.05922e+03 5.65355e+03 2.46490e+03 1.68591e+00 2.19724e+00 1.17457e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.99000e+02 7.47601e+00 8.07353e+00 6.92272e+00 -2.65555e+01 -2.28053e+01 -3.03057e+01 -2.63317e+01 -2.23632e+01 -3.03002e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.32344e+03 4.48345e+03 2.16343e+03 1.21814e+00 1.46818e+00 9.68105e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+02 7.47515e+00 8.07231e+00 6.92217e+00 -2.84156e+01 -2.74072e+01 -2.94239e+01 -2.81786e+01 -2.69907e+01 -2.93666e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.45186e+03 7.05588e+03 1.84783e+03 1.38057e+00 1.81349e+00 9.47645e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.01000e+02 7.47454e+00 8.07146e+00 6.92177e+00 -2.09221e+01 -8.43351e+00 -3.34107e+01 -2.88056e+01 -2.73009e+01 -3.03103e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.65875e+03 1.44574e+04 8.60061e+02 1.22118e+00 1.43095e+00 1.01141e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.02000e+02 7.47103e+00 8.06844e+00 6.91786e+00 -2.44519e+01 -1.59056e+01 -3.29981e+01 -3.03865e+01 -2.97441e+01 -3.10289e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.52386e+03 1.55000e+04 1.54774e+03 1.47795e+00 1.71673e+00 1.23916e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.03000e+02 7.47027e+00 8.06746e+00 6.91728e+00 -3.04520e+01 -2.90575e+01 -3.18464e+01 -3.01248e+01 -2.88066e+01 -3.14430e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.89045e+03 3.57697e+03 2.20394e+03 1.26334e+00 1.30320e+00 1.22348e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.04000e+02 7.46768e+00 8.06512e+00 6.91449e+00 -2.77010e+01 -2.71196e+01 -2.82825e+01 -2.77454e+01 -2.74986e+01 -2.79921e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.70362e+03 1.14007e+04 2.00649e+03 1.38113e+00 1.78088e+00 9.81374e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.05000e+02 7.46416e+00 8.06242e+00 6.91028e+00 -2.71822e+01 -2.43165e+01 -3.00480e+01 -2.71269e+01 -2.43248e+01 -2.99291e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.70052e+03 8.22886e+03 3.17218e+03 1.21678e+00 1.70328e+00 7.30274e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.06000e+02 7.46157e+00 8.05974e+00 6.90780e+00 -2.81790e+01 -2.71480e+01 -2.92101e+01 -2.76162e+01 -2.64033e+01 -2.88290e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.64842e+03 4.14550e+03 3.15134e+03 1.49727e+00 1.84717e+00 1.14738e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.07000e+02 7.45902e+00 8.05747e+00 6.90502e+00 -2.89127e+01 -2.78998e+01 -2.99257e+01 -2.87336e+01 -2.77323e+01 -2.97349e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.95131e+03 7.97204e+03 1.93057e+03 1.32233e+00 1.52319e+00 1.12146e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.08000e+02 7.45597e+00 8.05515e+00 6.90137e+00 -2.85804e+01 -2.60340e+01 -3.11268e+01 -2.87186e+01 -2.67605e+01 -3.06768e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.56088e+03 7.36265e+03 1.75911e+03 1.60581e+00 2.06539e+00 1.14622e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.09000e+02 7.45138e+00 8.05188e+00 6.89566e+00 -2.30173e+01 -1.67573e+01 -2.92773e+01 -2.78677e+01 -2.61405e+01 -2.95949e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.33339e+03 1.22724e+04 3.94385e+02 1.43318e+00 2.06161e+00 8.04749e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.10000e+02 7.45058e+00 8.05056e+00 6.89531e+00 -2.75952e+01 -2.46246e+01 -3.05657e+01 -2.86889e+01 -2.72612e+01 -3.01166e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.98633e+03 9.27345e+03 4.69921e+03 1.69974e+00 2.21190e+00 1.18758e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.11000e+02 7.44876e+00 8.04856e+00 6.89366e+00 -2.84022e+01 -2.35748e+01 -3.32296e+01 -2.97132e+01 -2.69754e+01 -3.24511e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.14152e+03 9.02660e+03 3.25645e+03 1.44700e+00 1.48696e+00 1.40704e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.12000e+02 7.44813e+00 8.04752e+00 6.89338e+00 -8.85543e+00 1.72828e+01 -3.49937e+01 -2.74989e+01 -2.65061e+01 -2.84917e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.68485e+04 3.43417e+04 -6.44678e+02 1.47904e+00 1.67681e+00 1.28126e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.13000e+02 7.44601e+00 8.04552e+00 6.89118e+00 -2.97847e+01 -2.70503e+01 -3.25191e+01 -2.95579e+01 -2.67744e+01 -3.23413e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.16057e+03 5.93656e+03 4.38459e+03 1.33162e+00 1.43704e+00 1.22620e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.14000e+02 7.44501e+00 8.04386e+00 6.89074e+00 -4.13327e+00 2.66514e+01 -3.49179e+01 -2.95472e+01 -2.73707e+01 -3.17237e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.07658e+04 3.80984e+04 3.43330e+03 1.32948e+00 1.88524e+00 7.73718e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.15000e+02 7.44230e+00 8.04109e+00 6.88809e+00 -1.05165e+01 1.14688e+01 -3.25017e+01 -2.79683e+01 -2.47523e+01 -3.11843e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.67766e+04 3.48612e+04 -1.30805e+03 1.14761e+00 1.33904e+00 9.56176e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.16000e+02 7.44010e+00 8.03811e+00 6.88658e+00 -2.54390e+01 -2.18091e+01 -2.90690e+01 -2.69386e+01 -2.54471e+01 -2.84301e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.09330e+03 1.09655e+04 3.22114e+03 1.62963e+00 2.30006e+00 9.59192e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.17000e+02 7.43644e+00 8.03496e+00 6.88251e+00 -2.17518e+01 -1.21109e+01 -3.13927e+01 -2.91186e+01 -2.82050e+01 -3.00321e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.24199e+04 2.01632e+04 4.67671e+03 1.35454e+00 1.53938e+00 1.16970e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.18000e+02 7.43485e+00 8.03284e+00 6.88138e+00 2.13136e+01 8.58218e+01 -4.31946e+01 -2.98456e+01 -2.78716e+01 -3.18196e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.00255e+04 8.53668e+04 -5.31586e+03 1.25934e+00 1.40882e+00 1.10985e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.19000e+02 7.43285e+00 8.03034e+00 6.87982e+00 -7.46433e+00 2.05503e+01 -3.54790e+01 -2.96321e+01 -2.76520e+01 -3.16121e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.62890e+04 5.70912e+04 -4.51328e+03 1.17215e+00 1.28919e+00 1.05510e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.20000e+02 7.43220e+00 8.02926e+00 6.87953e+00 -1.68187e+01 -3.31930e+00 -3.03182e+01 -3.06342e+01 -2.95121e+01 -3.17562e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.66093e+04 4.51532e+04 8.06553e+03 1.48804e+00 1.63800e+00 1.33808e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.21000e+02 7.43015e+00 8.02704e+00 6.87765e+00 -2.88515e+01 -2.74898e+01 -3.02133e+01 -2.96184e+01 -2.73974e+01 -3.18393e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.06578e+03 9.53455e+03 6.59702e+03 1.33158e+00 1.48728e+00 1.17588e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.22000e+02 7.42872e+00 8.02498e+00 6.87676e+00 -2.12758e+01 -1.19759e+01 -3.05756e+01 -2.84672e+01 -2.71214e+01 -2.98130e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.13881e+04 1.97844e+04 2.99175e+03 1.26016e+00 1.35156e+00 1.16875e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.23000e+02 7.42523e+00 8.02092e+00 6.87377e+00 -2.82410e+01 -2.63350e+01 -3.01470e+01 -2.98467e+01 -2.76959e+01 -3.19974e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.36889e+03 1.31021e+04 1.63569e+03 9.34815e-01 1.16971e+00 6.99917e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.24000e+02 7.42310e+00 8.01967e+00 6.87091e+00 -2.37050e+01 -1.90264e+01 -2.83837e+01 -2.77872e+01 -2.62364e+01 -2.93379e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.30199e+04 2.51453e+04 8.94401e+02 1.27542e+00 1.60444e+00 9.46408e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.25000e+02 7.42204e+00 8.01895e+00 6.86956e+00 -2.42835e+01 -1.61837e+01 -3.23833e+01 -3.00883e+01 -2.93054e+01 -3.08712e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.27053e+04 4.65240e+04 -1.11346e+03 1.28349e+00 1.44797e+00 1.11900e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.26000e+02 7.42203e+00 8.01894e+00 6.86954e+00 -1.93902e+01 -3.90988e+00 -3.48705e+01 -2.91096e+01 -2.72764e+01 -3.09428e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.25162e+04 7.05419e+04 -5.50944e+03 1.51480e+00 1.60657e+00 1.42303e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.27000e+02 7.42101e+00 8.01829e+00 6.86821e+00 1.11707e+02 3.00503e+02 -7.70885e+01 -3.09729e+01 -2.93475e+01 -3.25983e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.06703e+04 1.49670e+05 -8.32971e+03 1.13208e+00 1.31929e+00 9.44865e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.28000e+02 7.41396e+00 8.00887e+00 6.86325e+00 1.31721e+02 3.29824e+02 -6.63818e+01 -2.86081e+01 -2.81028e+01 -2.91135e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.17178e+05 2.56197e+05 -2.18404e+04 1.11253e+00 1.16013e+00 1.06493e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.29000e+02 7.41186e+00 8.00767e+00 6.86039e+00 -2.17017e+00 3.71537e+01 -4.14940e+01 -2.95806e+01 -2.69691e+01 -3.21921e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.95060e+04 1.13261e+05 -1.42488e+04 1.68962e+00 2.13841e+00 1.24083e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.30000e+02 7.40934e+00 8.00623e+00 6.85695e+00 -2.30736e+01 -1.80080e+01 -2.81392e+01 -2.81160e+01 -2.57241e+01 -3.05078e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.76034e+04 3.59049e+04 -6.98196e+02 1.40423e+00 2.12461e+00 6.83854e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.31000e+02 7.40867e+00 8.00584e+00 6.85604e+00 -3.02089e+01 -2.95994e+01 -3.08183e+01 -3.11215e+01 -3.03843e+01 -3.18587e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.04295e+03 8.44059e+03 1.64532e+03 1.54155e+00 1.79921e+00 1.28388e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.32000e+02 7.40774e+00 8.00526e+00 6.85481e+00 -3.02211e+01 -2.97092e+01 -3.07330e+01 -3.00047e+01 -2.93464e+01 -3.06631e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.39169e+03 1.52232e+04 3.56020e+03 1.29393e+00 1.53301e+00 1.05484e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.33000e+02 7.40579e+00 8.00401e+00 6.85227e+00 -2.98738e+01 -2.92515e+01 -3.04960e+01 -2.96028e+01 -2.87706e+01 -3.04350e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.55668e+03 1.39709e+04 3.14246e+03 1.53520e+00 1.92156e+00 1.14884e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.34000e+02 7.39868e+00 7.99431e+00 6.84743e+00 -2.82526e+01 -2.67599e+01 -2.97453e+01 -2.81609e+01 -2.67685e+01 -2.95533e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.12919e+04 1.86333e+04 3.95038e+03 1.73390e+00 2.14514e+00 1.32266e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.35000e+02 7.39762e+00 7.99361e+00 6.84607e+00 1.33552e+02 3.26027e+02 -5.89229e+01 -3.12918e+01 -2.96046e+01 -3.29790e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.62101e+05 3.58516e+05 -3.43135e+04 1.31252e+00 1.53246e+00 1.09258e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.36000e+02 7.39407e+00 7.98776e+00 6.84451e+00 1.38916e+02 3.40746e+02 -6.29134e+01 -2.74908e+01 -2.59563e+01 -2.90253e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.85803e+05 4.09368e+05 -3.77619e+04 1.39023e+00 1.96508e+00 8.15386e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.37000e+02 7.39093e+00 7.98271e+00 6.84302e+00 2.46914e+01 7.40655e+01 -2.46827e+01 -2.74235e+01 -2.62798e+01 -2.85673e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.04120e+05 2.21891e+05 -1.36502e+04 1.25540e+00 1.36038e+00 1.15042e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.38000e+02 7.38522e+00 7.97483e+00 6.83920e+00 -2.45754e+01 -2.08270e+01 -2.83238e+01 -2.69032e+01 -2.46058e+01 -2.92006e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.62734e+04 2.26784e+04 9.86846e+03 1.53835e+00 2.02628e+00 1.05042e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.39000e+02 7.38029e+00 7.96784e+00 6.83607e+00 -2.09930e+01 -9.26161e+00 -3.27243e+01 -2.89593e+01 -2.64123e+01 -3.15064e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.20531e+04 6.26373e+04 1.46897e+03 1.48689e+00 1.98697e+00 9.86805e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.40000e+02 7.37918e+00 7.96718e+00 6.83458e+00 -1.69973e+01 -1.52897e-01 -3.38418e+01 -2.76314e+01 -2.63078e+01 -2.89550e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.97055e+04 6.36496e+04 -4.23855e+03 1.30653e+00 1.57387e+00 1.03918e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.41000e+02 7.37798e+00 7.96519e+00 6.83405e+00 2.40992e+02 6.23916e+02 -1.41933e+02 -2.83901e+01 -2.66633e+01 -3.01169e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.49803e+05 1.08198e+06 -1.82377e+05 1.08982e+00 1.24044e+00 9.39196e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.42000e+02 7.37125e+00 7.95882e+00 6.82705e+00 1.08738e+03 2.66398e+03 -4.89217e+02 -2.80103e+01 -2.57528e+01 -3.02677e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.05542e+06 2.53976e+06 -4.28932e+05 1.67317e+00 1.90425e+00 1.44209e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.43000e+02 7.37125e+00 7.95882e+00 6.82705e+00 7.89534e+01 2.29261e+02 -7.13539e+01 -2.73880e+01 -2.53886e+01 -2.93874e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.69557e+05 3.99705e+05 -6.05915e+04 1.12890e+00 1.45919e+00 7.98603e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.44000e+02 7.36458e+00 7.94801e+00 6.82397e+00 -1.67823e+01 -2.74005e+00 -3.08245e+01 -2.60587e+01 -2.52924e+01 -2.68249e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.01599e+05 2.37345e+05 -3.41472e+04 1.22016e+00 1.61962e+00 8.20692e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.45000e+02 7.36410e+00 7.94768e+00 6.82336e+00 -8.56937e+00 2.04698e+01 -3.76085e+01 -2.96557e+01 -2.90343e+01 -3.02771e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.72793e+05 4.01673e+05 -5.60879e+04 1.30291e+00 1.45862e+00 1.14720e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.46000e+02 7.35978e+00 7.94310e+00 6.81931e+00 -2.64700e-01 3.89636e+01 -3.94930e+01 -2.93846e+01 -2.75708e+01 -3.11984e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.14960e+05 5.04273e+05 -7.43541e+04 1.40052e+00 1.87079e+00 9.30251e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.47000e+02 7.35804e+00 7.94193e+00 6.81707e+00 -1.09397e+01 8.92884e+00 -3.08083e+01 -2.90179e+01 -2.83337e+01 -2.97021e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.95309e+04 1.05231e+05 1.38304e+04 1.46392e+00 1.49112e+00 1.43672e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.48000e+02 7.35577e+00 7.94066e+00 6.81396e+00 -1.39411e+01 7.95465e+00 -3.58369e+01 -2.86900e+01 -2.70423e+01 -3.03377e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.92248e+04 6.49522e+04 1.34974e+04 1.45874e+00 1.78132e+00 1.13616e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.49000e+02 7.35206e+00 7.93635e+00 6.81079e+00 -2.64234e+01 -2.04046e+01 -3.24421e+01 -3.00097e+01 -2.91471e+01 -3.08723e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.43359e+04 2.12690e+04 7.40276e+03 1.56062e+00 2.06554e+00 1.05570e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.50000e+02 7.34560e+00 7.92662e+00 6.80716e+00 -2.96661e+01 -2.74922e+01 -3.18400e+01 -3.05099e+01 -2.95261e+01 -3.14936e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.82889e+03 1.17671e+04 5.89072e+03 1.70408e+00 1.74444e+00 1.66373e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.51000e+02 7.34474e+00 7.92614e+00 6.80598e+00 -2.46138e+01 -1.55040e+01 -3.37237e+01 -2.93686e+01 -2.72562e+01 -3.14810e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.42204e+04 2.27367e+04 5.70425e+03 1.51285e+00 1.82853e+00 1.19717e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.52000e+02 7.33764e+00 7.91517e+00 6.80225e+00 -2.65943e+01 -2.21538e+01 -3.10347e+01 -2.89497e+01 -2.77162e+01 -3.01832e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.17251e+04 1.82471e+04 5.20310e+03 1.71622e+00 1.89874e+00 1.53370e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.53000e+02 7.33411e+00 7.91052e+00 6.79969e+00 -2.84392e+01 -2.57556e+01 -3.11228e+01 -2.92984e+01 -2.82786e+01 -3.03182e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.33300e+03 1.33556e+04 5.31044e+03 1.39661e+00 1.56498e+00 1.22824e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.54000e+02 7.33017e+00 7.90806e+00 6.79451e+00 -2.74640e+01 -2.64703e+01 -2.84577e+01 -2.76750e+01 -2.57848e+01 -2.95651e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.55952e+03 1.01361e+04 2.98294e+03 1.88634e+00 2.25491e+00 1.51778e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.55000e+02 7.32924e+00 7.90754e+00 6.79323e+00 -2.34102e+01 -1.57717e+01 -3.10487e+01 -3.00050e+01 -2.74836e+01 -3.25264e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.57904e+04 3.37115e+04 -2.13080e+03 1.49366e+00 2.02855e+00 9.58770e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.56000e+02 7.32827e+00 7.90691e+00 6.79197e+00 -2.78736e+01 -2.34309e+01 -3.23163e+01 -3.06362e+01 -2.97823e+01 -3.14901e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.96331e+04 2.30173e+04 1.62489e+04 1.54999e+00 2.14745e+00 9.52533e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.57000e+02 7.32405e+00 7.90229e+00 6.78813e+00 -2.65257e+01 -2.14382e+01 -3.16132e+01 -2.86879e+01 -2.71583e+01 -3.02175e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.71700e+03 1.35727e+04 1.86128e+03 1.45412e+00 1.77243e+00 1.13581e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.58000e+02 7.29804e+00 7.86159e+00 6.77489e+00 -2.88368e+01 -2.62780e+01 -3.13956e+01 -2.86092e+01 -2.57604e+01 -3.14581e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.34266e+03 7.56144e+03 3.12388e+03 1.64161e+00 2.07858e+00 1.20465e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.59000e+02 7.29747e+00 7.86124e+00 6.77414e+00 -2.81763e+01 -2.65633e+01 -2.97892e+01 -2.94609e+01 -2.72491e+01 -3.16727e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.70389e+03 1.33892e+04 4.01856e+03 1.50523e+00 1.63717e+00 1.37330e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.60000e+02 7.29364e+00 7.85894e+00 6.76901e+00 -3.11542e+01 -2.99078e+01 -3.24006e+01 -3.13760e+01 -3.02922e+01 -3.24597e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.59230e+03 1.09671e+04 6.21747e+03 1.51778e+00 1.78411e+00 1.25146e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.61000e+02 7.29106e+00 7.85744e+00 6.76550e+00 -2.73049e+01 -2.51461e+01 -2.94637e+01 -2.70477e+01 -2.46111e+01 -2.94843e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.24868e+03 9.26036e+03 5.23699e+03 1.32035e+00 1.40688e+00 1.23382e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.62000e+02 7.28978e+00 7.85668e+00 6.76379e+00 -2.72488e+01 -2.62448e+01 -2.82529e+01 -2.69618e+01 -2.61492e+01 -2.77744e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.01409e+03 8.41393e+03 3.61425e+03 1.35424e+00 1.70032e+00 1.00815e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.63000e+02 7.28096e+00 7.84310e+00 6.75911e+00 -2.81474e+01 -2.61958e+01 -3.00990e+01 -2.79845e+01 -2.61255e+01 -2.98435e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.34042e+03 5.57749e+03 3.10335e+03 1.53179e+00 1.83819e+00 1.22540e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.64000e+02 7.24708e+00 7.79026e+00 6.74178e+00 1.23210e+02 3.40561e+02 -9.41419e+01 -3.05924e+01 -2.95032e+01 -3.16816e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.29811e+05 5.48188e+05 -8.85659e+04 1.65317e+00 1.88339e+00 1.42295e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.65000e+02 7.24693e+00 7.79013e+00 6.74160e+00 7.96125e+02 1.96182e+03 -3.69565e+02 -2.78201e+01 -2.66259e+01 -2.90143e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.88946e+05 1.17347e+06 -1.95580e+05 1.44217e+00 1.66757e+00 1.21676e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.66000e+02 7.24692e+00 7.79012e+00 6.74159e+00 -1.37039e+01 9.81915e+00 -3.72269e+01 -3.00371e+01 -2.88228e+01 -3.12514e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.78057e+04 1.10919e+05 -1.53080e+04 1.27230e+00 1.44478e+00 1.09981e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.67000e+02 7.24562e+00 7.78935e+00 6.73984e+00 9.83779e+01 2.75697e+02 -7.89409e+01 -2.96839e+01 -2.76320e+01 -3.17358e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.51526e+05 5.59650e+05 -5.65980e+04 1.04145e+00 1.15984e+00 9.23055e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.68000e+02 7.24457e+00 7.78870e+00 6.73845e+00 1.80444e+01 5.26212e+01 -1.65324e+01 -2.56144e+01 -2.18010e+01 -2.94278e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.48086e+05 4.53831e+05 4.23415e+04 1.75732e+00 2.27300e+00 1.24165e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.69000e+02 7.20051e+00 7.71684e+00 6.71872e+00 4.93118e+03 1.19374e+04 -2.07500e+03 -2.88969e+01 -2.51603e+01 -3.26335e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.28177e+06 7.85120e+06 -1.28765e+06 1.43569e+00 1.88374e+00 9.87633e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.70000e+02 7.18603e+00 7.70893e+00 6.69860e+00 5.98961e+01 1.31613e+02 -1.18205e+01 -3.06079e+01 -2.87981e+01 -3.24177e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.80867e+05 5.91548e+05 -2.98142e+04 1.29783e+00 1.56219e+00 1.03347e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.71000e+02 7.18387e+00 7.70778e+00 6.69558e+00 5.48242e+03 1.30639e+04 -2.09910e+03 -3.07522e+01 -2.86867e+01 -3.28177e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.75989e+06 8.85184e+06 -1.33205e+06 1.40692e+00 1.72784e+00 1.08601e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.72000e+02 7.14111e+00 7.64112e+00 6.67381e+00 5.43446e+01 1.40748e+02 -3.20584e+01 -3.00344e+01 -2.67918e+01 -3.32770e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.40984e+05 7.36298e+05 -5.43306e+04 1.34987e+00 1.70671e+00 9.93027e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.73000e+02 7.13732e+00 7.63912e+00 6.66848e+00 7.30365e+01 1.48259e+02 -2.18601e+00 -2.85637e+01 -2.77438e+01 -2.93837e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.65010e+05 7.16616e+05 1.34049e+04 1.46919e+00 1.68939e+00 1.24898e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.74000e+02 7.13732e+00 7.63912e+00 6.66848e+00 -5.78653e+00 1.43474e+01 -2.59205e+01 -3.10939e+01 -2.83414e+01 -3.38464e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.25333e+05 4.88713e+05 -3.80476e+04 1.19346e+00 1.30608e+00 1.08084e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.75000e+02 7.13732e+00 7.63912e+00 6.66848e+00 -1.43012e+01 -2.35909e+00 -2.62433e+01 -3.05676e+01 -2.78966e+01 -3.32387e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.50761e+05 2.95520e+05 6.00067e+03 1.48397e+00 1.52518e+00 1.44276e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.76000e+02 7.08811e+00 7.55902e+00 6.64653e+00 1.63464e+01 7.59981e+01 -4.33053e+01 -2.82513e+01 -2.45207e+01 -3.19818e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.47499e+05 2.47377e+05 4.76200e+04 1.55062e+00 1.80332e+00 1.29791e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.77000e+02 7.08660e+00 7.55823e+00 6.64439e+00 -1.98517e+01 -1.13526e+01 -2.83508e+01 -2.79975e+01 -2.52342e+01 -3.07608e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.53084e+04 9.54898e+04 1.51270e+04 1.56368e+00 1.90718e+00 1.22019e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.78000e+02 7.08530e+00 7.55756e+00 6.64255e+00 -2.67691e+01 -2.37621e+01 -2.97761e+01 -2.82464e+01 -2.42485e+01 -3.22442e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.50087e+04 7.23338e+04 -2.31638e+03 1.28633e+00 1.46487e+00 1.10779e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.79000e+02 7.08530e+00 7.55756e+00 6.64255e+00 -2.93307e+01 -2.78636e+01 -3.07978e+01 -2.95447e+01 -2.84053e+01 -3.06840e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.01790e+04 1.61369e+04 4.22119e+03 1.41649e+00 1.73249e+00 1.10048e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.80000e+02 7.08530e+00 7.55756e+00 6.64255e+00 -2.63268e+01 -2.20315e+01 -3.06220e+01 -2.69480e+01 -2.24153e+01 -3.14808e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.70028e+03 1.60289e+04 1.37162e+03 1.30132e+00 1.83585e+00 7.66783e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.81000e+02 7.08331e+00 7.55652e+00 6.63973e+00 2.93592e+01 1.06668e+02 -4.79497e+01 -2.97532e+01 -2.77713e+01 -3.17351e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.36666e+04 1.13983e+05 -6.64999e+03 1.83311e+00 2.04855e+00 1.61767e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.82000e+02 7.08331e+00 7.55652e+00 6.63973e+00 -4.54080e+00 2.65312e+01 -3.56128e+01 -2.92254e+01 -2.77172e+01 -3.07336e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.50496e+04 6.97033e+04 3.95812e+02 1.38744e+00 1.63470e+00 1.14018e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.83000e+02 7.08255e+00 7.55613e+00 6.63865e+00 -1.93603e+01 -1.36474e+01 -2.50733e+01 -2.66434e+01 -2.21996e+01 -3.10872e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.77198e+04 3.57374e+04 -2.97831e+02 1.20733e+00 1.81430e+00 6.00366e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.84000e+02 7.08190e+00 7.55579e+00 6.63773e+00 -2.30198e+01 -1.80748e+01 -2.79648e+01 -2.86855e+01 -2.58514e+01 -3.15195e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.49258e+04 2.78832e+04 1.96849e+03 1.51546e+00 1.78261e+00 1.24831e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.85000e+02 7.08013e+00 7.55487e+00 6.63522e+00 -2.26813e+01 -1.43755e+01 -3.09872e+01 -2.91782e+01 -2.69341e+01 -3.14223e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.13141e+04 3.99269e+04 2.70130e+03 1.44777e+00 1.91162e+00 9.83915e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.86000e+02 7.07740e+00 7.55346e+00 6.63134e+00 -1.45534e+01 6.93464e+00 -3.60415e+01 -3.12618e+01 -2.78010e+01 -3.47225e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.99074e+04 5.97522e+04 6.25091e+01 1.14793e+00 1.23824e+00 1.05762e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.87000e+02 7.07652e+00 7.55301e+00 6.63010e+00 2.88784e+01 1.09982e+02 -5.22256e+01 -3.05155e+01 -2.70254e+01 -3.40056e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.26865e+04 9.87944e+04 -1.34215e+04 1.34361e+00 1.86710e+00 8.20122e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.88000e+02 7.07411e+00 7.55176e+00 6.62667e+00 2.22266e+01 9.31831e+01 -4.87300e+01 -2.98600e+01 -2.67124e+01 -3.30076e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.15710e+04 9.21814e+04 -9.03946e+03 1.46150e+00 2.00749e+00 9.15509e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.89000e+02 7.07411e+00 7.55176e+00 6.62667e+00 -1.91898e+01 -1.05321e+01 -2.78476e+01 -2.58740e+01 -2.17146e+01 -3.00334e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.93053e+04 4.29193e+04 -4.30876e+03 8.62937e-01 1.01454e+00 7.11335e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.90000e+02 7.07366e+00 7.55153e+00 6.62604e+00 -2.48884e+01 -2.05578e+01 -2.92190e+01 -2.67526e+01 -2.14828e+01 -3.20223e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.01621e+04 2.03066e+04 1.76388e+01 1.10510e+00 1.39047e+00 8.19739e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.91000e+02 7.07366e+00 7.55153e+00 6.62604e+00 -2.68422e+01 -2.36350e+01 -3.00494e+01 -2.69104e+01 -2.35753e+01 -3.02455e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.87147e+03 8.14756e+03 1.59539e+03 1.13606e+00 1.34715e+00 9.24975e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.92000e+02 7.07342e+00 7.55140e+00 6.62569e+00 -2.89493e+01 -2.68713e+01 -3.10272e+01 -2.85681e+01 -2.64493e+01 -3.06870e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.58682e+03 9.48260e+03 3.69103e+03 1.06147e+00 1.17910e+00 9.43843e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.93000e+02 7.07250e+00 7.55093e+00 6.62439e+00 -2.87231e+01 -2.75948e+01 -2.98513e+01 -2.88486e+01 -2.79225e+01 -2.97747e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.48536e+03 1.48295e+04 2.14118e+03 1.36552e+00 1.63840e+00 1.09264e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.94000e+02 7.07230e+00 7.55083e+00 6.62409e+00 9.72755e+01 2.72569e+02 -7.80179e+01 -2.75293e+01 -2.40285e+01 -3.10302e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.18680e+04 2.15669e+05 -3.19333e+04 1.72763e+00 2.33310e+00 1.12216e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.95000e+02 7.07092e+00 7.55012e+00 6.62214e+00 9.19550e+01 2.61534e+02 -7.76236e+01 -2.92333e+01 -2.67941e+01 -3.16725e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.75272e+04 1.82951e+05 -2.78967e+04 1.25148e+00 1.43050e+00 1.07245e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.96000e+02 7.07092e+00 7.55012e+00 6.62214e+00 1.36339e+02 3.69111e+02 -9.64329e+01 -2.99249e+01 -2.70025e+01 -3.28473e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.29902e+05 3.04053e+05 -4.42495e+04 1.42399e+00 1.69112e+00 1.15685e+00 1.00000e+00 1.00000e+00 1.00000e+00
3.97000e+02 7.07056e+00 7.54993e+00 6.62162e+00 1.78551e+02 4.64417e+02 -1.07316e+02 -2.64741e+01 -2.13360e+01 -3.16121e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.28666e+05 3.06649e+05 -4.93168e+04 1.36011e+00 1.91943e+00 8.00790e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.98000e+02 7.07056e+00 7.54993e+00 6.62162e+00 -1.36482e+01 3.28318e+00 -3.05796e+01 -2.60368e+01 -2.17004e+01 -3.03733e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.70416e+04 5.74879e+04 -3.40471e+03 1.18235e+00 1.88397e+00 4.80718e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.99000e+02 7.06860e+00 7.54893e+00 6.61884e+00 -2.03273e+01 -1.20880e+01 -2.85666e+01 -2.72146e+01 -2.23387e+01 -3.20905e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.40900e+04 5.11813e+04 -3.00122e+03 1.27064e+00 1.79012e+00 7.51167e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+02 7.06838e+00 7.54881e+00 6.61852e+00 1.39922e+01 7.52411e+01 -4.72566e+01 -3.04478e+01 -2.75410e+01 -3.33545e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.83968e+04 1.30801e+05 -1.40070e+04 1.31857e+00 1.42199e+00 1.21514e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.01000e+02 7.06838e+00 7.54881e+00 6.61852e+00 -4.79953e+00 2.36954e+01 -3.32944e+01 -2.64237e+01 -2.10069e+01 -3.18406e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.41213e+04 1.01337e+05 -1.30943e+04 1.18659e+00 1.38829e+00 9.84894e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.02000e+02 7.06673e+00 7.54797e+00 6.61618e+00 -2.64634e+01 -2.38521e+01 -2.90748e+01 -2.90651e+01 -2.54542e+01 -3.26759e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.57385e+04 2.67125e+04 4.76444e+03 1.77489e+00 2.13088e+00 1.41890e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.03000e+02 7.06673e+00 7.54797e+00 6.61618e+00 -2.53221e+01 -1.74550e+01 -3.31892e+01 -3.16047e+01 -2.96588e+01 -3.35506e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.36882e+04 7.24437e+04 1.49328e+04 1.12205e+00 1.30107e+00 9.43037e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.04000e+02 7.06673e+00 7.54797e+00 6.61618e+00 1.76877e+02 4.67238e+02 -1.13484e+02 -3.01294e+01 -2.80503e+01 -3.22084e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.86180e+05 3.95595e+05 -2.32347e+04 1.34765e+00 1.66629e+00 1.02901e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.05000e+02 7.06673e+00 7.54797e+00 6.61618e+00 3.23187e+02 6.01646e+02 4.47283e+01 -2.82285e+01 -2.50077e+01 -3.14493e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.09633e+05 1.86778e+06 -4.85105e+04 9.25196e-01 1.10268e+00 7.47717e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.06000e+02 7.06673e+00 7.54797e+00 6.61618e+00 8.64212e+01 2.40620e+02 -6.77776e+01 -3.04912e+01 -2.84058e+01 -3.25766e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.28637e+05 3.87930e+05 6.93449e+04 1.44649e+00 1.62948e+00 1.26351e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.07000e+02 7.06673e+00 7.54797e+00 6.61618e+00 4.73307e+01 1.30154e+02 -3.54931e+01 -2.90070e+01 -2.44792e+01 -3.35349e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.93380e+05 1.09867e+06 -1.11908e+05 1.44692e+00 1.87092e+00 1.02292e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.08000e+02 7.06673e+00 7.54797e+00 6.61618e+00 1.50800e+01 4.79508e+01 -1.77907e+01 -2.95097e+01 -2.73284e+01 -3.16910e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.80065e+05 5.59869e+05 2.60732e+02 1.18401e+00 1.20083e+00 1.16718e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.09000e+02 7.06673e+00 7.54797e+00 6.61618e+00 3.12049e+01 7.42656e+01 -1.18557e+01 -2.89614e+01 -2.59408e+01 -3.19820e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.41922e+05 6.87790e+05 -3.94630e+03 1.46174e+00 1.75211e+00 1.17137e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.10000e+02 7.06673e+00 7.54797e+00 6.61618e+00 1.17296e+02 3.10167e+02 -7.55739e+01 -2.80885e+01 -2.23958e+01 -3.37813e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.36886e+05 4.07759e+05 6.60120e+04 1.05225e+00 1.34564e+00 7.58869e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.11000e+02 7.06601e+00 7.54760e+00 6.61515e+00 4.01463e+01 1.29210e+02 -4.89173e+01 -2.97250e+01 -2.69300e+01 -3.25200e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.01015e+05 2.15415e+05 -1.33840e+04 1.53075e+00 1.74551e+00 1.31599e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.12000e+02 7.06550e+00 7.54734e+00 6.61442e+00 1.02925e+02 2.42891e+02 -3.70407e+01 -3.01265e+01 -2.68471e+01 -3.34059e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.50976e+05 3.06819e+05 -4.86677e+03 1.13558e+00 1.21872e+00 1.05244e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.13000e+02 7.06550e+00 7.54734e+00 6.61442e+00 -1.51449e+01 2.67507e+00 -3.29648e+01 -3.10197e+01 -2.83104e+01 -3.37289e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.30674e+04 6.16331e+04 2.45017e+04 1.25563e+00 1.32893e+00 1.18234e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.14000e+02 7.06388e+00 7.54651e+00 6.61212e+00 -5.01713e+00 2.00875e+01 -3.01217e+01 -3.15617e+01 -2.97411e+01 -3.33823e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.30320e+04 5.70888e+04 2.89752e+04 1.20562e+00 1.45568e+00 9.55560e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.15000e+02 7.06388e+00 7.54651e+00 6.61212e+00 -2.34526e+01 -1.39371e+01 -3.29681e+01 -3.10951e+01 -2.75664e+01 -3.46237e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.58204e+04 3.87220e+04 1.29188e+04 1.35230e+00 1.62045e+00 1.08415e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.16000e+02 7.06388e+00 7.54651e+00 6.61212e+00 -2.02411e+01 -9.13121e+00 -3.13510e+01 -3.04396e+01 -2.59923e+01 -3.48869e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.43361e+04 3.78076e+04 1.08646e+04 1.22524e+00 1.60299e+00 8.47488e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.17000e+02 7.06388e+00 7.54651e+00 6.61212e+00 6.11139e+01 1.85337e+02 -6.31091e+01 -3.10636e+01 -3.05043e+01 -3.16229e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.11598e+05 2.42571e+05 -1.93751e+04 1.15241e+00 1.35074e+00 9.54081e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.18000e+02 7.06388e+00 7.54651e+00 6.61212e+00 1.48810e+01 7.30197e+01 -4.32577e+01 -2.70732e+01 -2.53968e+01 -2.87497e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.49606e+04 1.76101e+05 -2.61803e+04 1.06005e+00 1.15261e+00 9.67486e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.19000e+02 7.06388e+00 7.54651e+00 6.61212e+00 5.22597e+00 5.36738e+01 -4.32219e+01 -3.01504e+01 -2.80333e+01 -3.22675e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.10841e+05 2.56001e+05 -3.43185e+04 1.49725e+00 1.81414e+00 1.18036e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.20000e+02 7.06388e+00 7.54651e+00 6.61212e+00 -1.67616e+01 3.49544e+00 -3.70186e+01 -3.20070e+01 -2.97341e+01 -3.42799e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.68659e+04 1.30114e+05 -1.63824e+04 1.21123e+00 1.34624e+00 1.07621e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.21000e+02 7.06329e+00 7.54621e+00 6.61128e+00 -2.40074e+01 -1.55980e+01 -3.24169e+01 -3.00065e+01 -2.92618e+01 -3.07512e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.27867e+05 3.02988e+05 -4.72545e+04 9.59199e-01 1.00683e+00 9.11567e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.22000e+02 7.06329e+00 7.54621e+00 6.61128e+00 -2.00657e+01 -6.79323e+00 -3.33382e+01 -2.95633e+01 -2.89078e+01 -3.02188e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.74137e+05 4.10588e+05 -6.23128e+04 1.67997e+00 1.99186e+00 1.36808e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.23000e+02 7.06233e+00 7.54572e+00 6.60991e+00 8.06818e+01 2.40693e+02 -7.93291e+01 -3.24141e+01 -3.18563e+01 -3.29719e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.82804e+05 1.63754e+06 -2.71931e+05 1.12687e+00 1.39908e+00 8.54660e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.24000e+02 7.06233e+00 7.54572e+00 6.60991e+00 2.73605e+02 6.96726e+02 -1.49516e+02 -2.70694e+01 -2.27334e+01 -3.14055e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.07470e+06 2.59009e+06 -4.40695e+05 1.06971e+00 1.22749e+00 9.11935e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.25000e+02 7.06233e+00 7.54572e+00 6.60991e+00 6.93958e+01 2.07146e+02 -6.83543e+01 -2.94479e+01 -2.62496e+01 -3.26462e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.62217e+05 1.35101e+06 -2.26577e+05 1.22135e+00 1.52735e+00 9.15363e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.26000e+02 7.06190e+00 7.54550e+00 6.60930e+00 1.77651e+02 4.73192e+02 -1.17890e+02 -3.23715e+01 -3.05319e+01 -3.42111e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.69522e+05 1.84940e+06 -3.10356e+05 1.25210e+00 1.53864e+00 9.65553e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.27000e+02 7.06190e+00 7.54550e+00 6.60930e+00 2.94982e+01 1.14756e+02 -5.57602e+01 -3.04937e+01 -2.72024e+01 -3.37850e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.79940e+05 4.22759e+05 -6.28795e+04 1.29478e+00 1.57056e+00 1.01900e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.28000e+02 7.06190e+00 7.54550e+00 6.60930e+00 1.35439e+02 3.66141e+02 -9.52638e+01 -3.03107e+01 -2.45860e+01 -3.60354e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.90588e+05 4.54144e+05 -7.29686e+04 1.19203e+00 1.39164e+00 9.92419e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.29000e+02 7.06190e+00 7.54550e+00 6.60930e+00 4.20445e+02 8.52532e+02 -1.16410e+01 -2.79386e+01 -2.47428e+01 -3.11344e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.95293e+05 7.79762e+05 1.08235e+04 1.80195e+00 2.10094e+00 1.50297e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.30000e+02 7.06190e+00 7.54550e+00 6.60930e+00 3.55470e+02 8.33454e+02 -1.22514e+02 -3.13899e+01 -2.96696e+01 -3.31102e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.02737e+05 7.04352e+05 1.01122e+05 1.68355e+00 1.84596e+00 1.52114e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.31000e+02 7.06190e+00 7.54550e+00 6.60930e+00 1.89778e+02 4.09925e+02 -3.03704e+01 -3.08506e+01 -3.06228e+01 -3.10784e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.54147e+05 5.98058e+05 1.10236e+05 1.25289e+00 1.59723e+00 9.08545e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.32000e+02 7.06190e+00 7.54550e+00 6.60930e+00 9.79853e+01 1.99860e+02 -3.88990e+00 -2.88897e+01 -2.35655e+01 -3.42139e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.93349e+05 5.85676e+05 1.02205e+03 1.20985e+00 1.41806e+00 1.00165e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.33000e+02 7.06190e+00 7.54550e+00 6.60930e+00 -1.38055e+00 2.10358e+01 -2.37969e+01 -3.22800e+01 -3.07260e+01 -3.38340e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.50521e+05 5.05165e+05 -4.12245e+03 1.24121e+00 1.39638e+00 1.08604e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.34000e+02 7.06190e+00 7.54550e+00 6.60930e+00 5.62124e+02 1.38831e+03 -2.64062e+02 -2.96748e+01 -2.56543e+01 -3.36953e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.11042e+06 2.64472e+06 -4.23878e+05 1.21946e+00 1.38860e+00 1.05032e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.35000e+02 7.06190e+00 7.54550e+00 6.60930e+00 7.46601e+02 1.83830e+03 -3.45102e+02 -2.76701e+01 -2.31626e+01 -3.21776e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.65190e+06 3.96070e+06 -6.56905e+05 1.17900e+00 1.42138e+00 9.36620e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.36000e+02 7.06190e+00 7.54550e+00 6.60930e+00 2.01513e+02 5.27680e+02 -1.24654e+02 -2.92826e+01 -2.79401e+01 -3.06251e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.26390e+05 1.98063e+06 -3.27854e+05 1.11488e+00 1.29753e+00 9.32231e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.37000e+02 7.05841e+00 7.54372e+00 6.60432e+00 6.58800e+02 1.63221e+03 -3.14615e+02 -2.88925e+01 -2.60228e+01 -3.17621e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.48019e+06 3.56362e+06 -6.03244e+05 1.02371e+00 1.28104e+00 7.66384e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.38000e+02 7.05841e+00 7.54372e+00 6.60432e+00 5.95939e+01 1.85445e+02 -6.62568e+01 -2.91645e+01 -2.79573e+01 -3.03717e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.69129e+05 1.60626e+06 -2.68003e+05 1.59519e+00 1.98290e+00 1.20748e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.39000e+02 7.05705e+00 7.54267e+00 6.60269e+00 2.05157e+02 5.38228e+02 -1.27915e+02 -3.05740e+01 -3.00891e+01 -3.10588e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.11410e+06 2.67866e+06 -4.50456e+05 1.57592e+00 1.98194e+00 1.16990e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.40000e+02 7.05510e+00 7.54127e+00 6.60027e+00 8.53303e+02 2.09921e+03 -3.92610e+02 -3.02381e+01 -2.49663e+01 -3.55098e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.08422e+06 5.02300e+06 -8.54558e+05 1.45261e+00 2.14146e+00 7.63764e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.41000e+02 7.05410e+00 7.54041e+00 6.59915e+00 5.12258e+02 1.27748e+03 -2.52967e+02 -3.04545e+01 -2.77741e+01 -3.31350e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.33968e+06 3.22591e+06 -5.46542e+05 1.30929e+00 1.52882e+00 1.08975e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.42000e+02 7.05407e+00 7.54038e+00 6.59912e+00 1.19489e+03 2.77376e+03 -3.83988e+02 -3.15973e+01 -3.03669e+01 -3.28276e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.32165e+05 1.43585e+06 2.28481e+05 1.24599e+00 1.41913e+00 1.07285e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.43000e+02 7.05321e+00 7.53964e+00 6.59815e+00 3.48219e+03 8.31893e+03 -1.35456e+03 -3.17854e+01 -3.16510e+01 -3.19198e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.27338e+06 2.86715e+06 -3.20391e+05 1.30150e+00 1.75139e+00 8.51616e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.44000e+02 7.05235e+00 7.53891e+00 6.59720e+00 4.27458e+02 1.04847e+03 -1.93558e+02 -3.09682e+01 -2.86807e+01 -3.32558e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.97767e+05 7.61138e+05 3.43958e+04 1.47630e+00 1.92561e+00 1.02698e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.45000e+02 7.05139e+00 7.53808e+00 6.59613e+00 1.10470e+02 2.36232e+02 -1.52922e+01 -3.17213e+01 -3.01464e+01 -3.32963e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.28202e+05 4.21384e+05 3.50198e+04 1.50153e+00 1.97262e+00 1.03044e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.46000e+02 7.05061e+00 7.53741e+00 6.59525e+00 2.46688e+02 6.38362e+02 -1.44986e+02 -2.83292e+01 -2.52099e+01 -3.14486e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.77292e+05 6.26010e+05 -7.14262e+04 1.38267e+00 1.83985e+00 9.25484e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.47000e+02 7.04960e+00 7.53654e+00 6.59412e+00 -1.33324e+01 5.48793e+00 -3.21527e+01 -3.01595e+01 -2.69040e+01 -3.34150e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.54115e+04 1.77711e+05 1.31121e+04 1.38939e+00 1.82425e+00 9.54529e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.48000e+02 7.04877e+00 7.53583e+00 6.59319e+00 -1.46815e+01 -2.22067e+00 -2.71423e+01 -2.73957e+01 -2.37151e+01 -3.10762e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.64562e+04 1.26368e+05 2.65442e+04 1.03584e+00 1.29739e+00 7.74297e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.49000e+02 7.04807e+00 7.53523e+00 6.59240e+00 -2.61809e+01 -2.21124e+01 -3.02494e+01 -2.74941e+01 -2.40217e+01 -3.09665e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.93974e+04 5.09543e+04 7.84054e+03 1.23351e+00 1.66482e+00 8.02199e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.50000e+02 7.04758e+00 7.53481e+00 6.59185e+00 -2.65270e+01 -2.05787e+01 -3.24754e+01 -3.30688e+01 -3.07825e+01 -3.53551e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.96073e+04 8.42276e+04 1.49869e+04 1.21304e+00 1.51436e+00 9.11721e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.51000e+02 7.04659e+00 7.53397e+00 6.59074e+00 -2.58439e+01 -2.42903e+01 -2.73975e+01 -2.75170e+01 -2.57443e+01 -2.92896e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.52523e+04 7.41581e+04 1.63464e+04 1.54781e+00 2.25139e+00 8.44221e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.52000e+02 7.04636e+00 7.53377e+00 6.59048e+00 -2.93226e+01 -2.80280e+01 -3.06172e+01 -3.07308e+01 -2.82085e+01 -3.32530e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.38653e+04 9.51706e+04 1.25600e+04 1.14617e+00 1.41137e+00 8.80969e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.53000e+02 7.04579e+00 7.53328e+00 6.58984e+00 2.50443e+02 6.49030e+02 -1.48144e+02 -3.16646e+01 -3.05787e+01 -3.27504e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.76358e+05 3.86160e+05 -3.34441e+04 1.47181e+00 1.73088e+00 1.21274e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.54000e+02 7.04579e+00 7.53328e+00 6.58984e+00 6.45700e-01 3.91874e+01 -3.78960e+01 -2.80274e+01 -2.59798e+01 -3.00749e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.72756e+04 1.19268e+05 1.52834e+04 1.26128e+00 1.62461e+00 8.97947e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.55000e+02 7.04529e+00 7.53303e+00 6.58913e+00 2.47260e+00 4.79073e+01 -4.29621e+01 -3.11434e+01 -2.96305e+01 -3.26564e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.83878e+04 1.33332e+05 3.44321e+03 1.51820e+00 1.72683e+00 1.30956e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.56000e+02 7.04510e+00 7.53293e+00 6.58886e+00 -2.79801e+01 -2.40609e+01 -3.18994e+01 -3.13361e+01 -3.02864e+01 -3.23859e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.02091e+04 3.43137e+04 2.61045e+04 1.11800e+00 1.19971e+00 1.03630e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.57000e+02 7.04427e+00 7.53250e+00 6.58769e+00 -2.81536e+01 -2.55045e+01 -3.08026e+01 -2.93240e+01 -2.84328e+01 -3.02152e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.46116e+04 2.10131e+04 8.21010e+03 1.03614e+00 1.12839e+00 9.43888e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.58000e+02 7.04317e+00 7.53194e+00 6.58612e+00 -2.60821e+01 -2.33721e+01 -2.87921e+01 -2.63138e+01 -2.38844e+01 -2.87433e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.05052e+04 1.16788e+04 9.33157e+03 1.18520e+00 1.39807e+00 9.72319e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.59000e+02 7.04176e+00 7.53121e+00 6.58412e+00 -2.85804e+01 -2.70401e+01 -3.01207e+01 -2.88636e+01 -2.75603e+01 -3.01669e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.70315e+04 4.59481e+04 8.11501e+03 1.38882e+00 1.83096e+00 9.46671e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.60000e+02 7.03997e+00 7.53029e+00 6.58157e+00 1.33353e+02 3.58059e+02 -9.13531e+01 -3.01596e+01 -2.68983e+01 -3.34210e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.10899e+06 2.63815e+06 -4.20177e+05 1.03002e+00 1.12545e+00 9.34588e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.61000e+02 7.03997e+00 7.53029e+00 6.58157e+00 1.98049e+04 4.78441e+04 -8.23425e+03 -2.88996e+01 -2.46831e+01 -3.31162e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.27865e+07 3.08337e+07 -5.26063e+06 1.01783e+00 1.09664e+00 9.39028e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.62000e+02 7.03997e+00 7.53029e+00 6.58157e+00 2.17575e+03 5.28300e+03 -9.31504e+02 -2.89098e+01 -2.38495e+01 -3.39701e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.91286e+06 9.40609e+06 -1.58037e+06 1.01372e+00 1.13263e+00 8.94803e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.63000e+02 7.03997e+00 7.53029e+00 6.58157e+00 2.23290e+03 5.40548e+03 -9.39681e+02 -3.12160e+01 -2.78996e+01 -3.45323e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.78710e+06 9.04716e+06 -1.47297e+06 8.41002e-01 8.88173e-01 7.93832e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.64000e+02 7.03997e+00 7.53029e+00 6.58157e+00 9.28484e+02 1.76433e+03 9.26421e+01 -3.13901e+01 -2.99324e+01 -3.28478e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.36366e+06 5.23653e+06 -5.09203e+05 1.30111e+00 1.46453e+00 1.13769e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.65000e+02 7.03997e+00 7.53029e+00 6.58157e+00 1.08919e+03 2.28564e+03 -1.07257e+02 -3.15900e+01 -2.98528e+01 -3.33272e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.37318e+06 7.73808e+06 -9.91715e+05 1.78492e+00 1.90737e+00 1.66246e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.66000e+02 7.03997e+00 7.53029e+00 6.58157e+00 5.07848e+02 1.26630e+03 -2.50599e+02 -3.24347e+01 -3.03115e+01 -3.45579e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.51671e+06 6.04775e+06 -1.01433e+06 1.42442e+00 1.89861e+00 9.50233e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.67000e+02 7.03997e+00 7.53029e+00 6.58157e+00 5.30391e+02 1.31903e+03 -2.58251e+02 -2.93634e+01 -2.75647e+01 -3.11620e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.12534e+06 5.08607e+06 -8.35385e+05 1.81318e+00 1.88838e+00 1.73797e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.68000e+02 7.03997e+00 7.53029e+00 6.58157e+00 2.75575e+02 7.07262e+02 -1.56111e+02 -3.23476e+01 -3.16228e+01 -3.30724e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.50606e+06 3.59265e+06 -5.80536e+05 1.26989e+00 1.55661e+00 9.83177e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.69000e+02 7.03997e+00 7.53029e+00 6.58157e+00 1.21797e+01 6.43003e+01 -3.99409e+01 -2.81898e+01 -2.36114e+01 -3.27682e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.64998e+05 8.39249e+05 -1.09253e+05 8.57526e-01 1.21479e+00 5.00258e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.70000e+02 7.03997e+00 7.53029e+00 6.58157e+00 -2.51908e+01 -2.37323e+01 -2.66492e+01 -3.16775e+01 -2.90982e+01 -3.42568e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.93165e+05 4.14094e+05 -2.77633e+04 1.21988e+00 1.34837e+00 1.09138e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.71000e+02 7.03997e+00 7.53029e+00 6.58157e+00 -2.53897e+01 -2.32080e+01 -2.75714e+01 -2.86875e+01 -2.53233e+01 -3.20517e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.68959e+05 4.02031e+05 -6.41134e+04 1.22673e+00 1.78592e+00 6.67542e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.72000e+02 7.03997e+00 7.53029e+00 6.58157e+00 4.98400e+02 1.24956e+03 -2.52764e+02 -3.12426e+01 -2.81115e+01 -3.43738e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.31294e+05 7.87488e+05 -1.24899e+05 1.22942e+00 1.62700e+00 8.31827e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.73000e+02 7.03997e+00 7.53029e+00 6.58157e+00 -1.47466e+01 3.74153e+00 -3.32347e+01 -3.00685e+01 -2.79985e+01 -3.21385e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.72604e+05 2.93636e+05 5.15717e+04 1.47752e+00 1.80406e+00 1.15097e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.74000e+02 7.03997e+00 7.53029e+00 6.58157e+00 -8.52307e+00 2.26446e+01 -3.96907e+01 -2.87698e+01 -2.54364e+01 -3.21032e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.33011e+05 2.25469e+05 4.05523e+04 1.39998e+00 1.61623e+00 1.18373e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.75000e+02 7.03997e+00 7.53029e+00 6.58157e+00 -1.41733e+01 7.52949e+00 -3.58760e+01 -2.93118e+01 -2.69076e+01 -3.17160e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.93412e+04 1.96178e+05 -1.74960e+04 1.17842e+00 1.22654e+00 1.13030e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.76000e+02 7.03997e+00 7.53029e+00 6.58157e+00 -2.84108e+01 -2.36344e+01 -3.31872e+01 -2.99144e+01 -2.69965e+01 -3.28322e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.17093e+04 9.07295e+04 1.26890e+04 1.28725e+00 1.43019e+00 1.14431e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.77000e+02 7.03800e+00 7.52861e+00 6.57937e+00 1.26961e+01 7.35411e+01 -4.81489e+01 -2.76957e+01 -2.43935e+01 -3.09980e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.67045e+05 3.82019e+05 -4.79294e+04 1.60205e+00 2.10795e+00 1.09615e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.78000e+02 7.03669e+00 7.52749e+00 6.57790e+00 1.01126e+02 2.88341e+02 -8.60880e+01 -2.98382e+01 -2.68046e+01 -3.28719e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.29606e+05 7.61820e+05 -1.02608e+05 1.53890e+00 2.07459e+00 1.00320e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.79000e+02 7.03346e+00 7.52473e+00 6.57426e+00 -1.17621e+01 1.57611e+01 -3.92854e+01 -3.11918e+01 -2.98155e+01 -3.25681e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.96884e+04 1.99408e+05 -3.06499e+01 1.50504e+00 1.61528e+00 1.39480e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.80000e+02 7.03275e+00 7.52412e+00 6.57346e+00 5.25077e+02 1.31323e+03 -2.63077e+02 -3.00645e+01 -2.63018e+01 -3.38272e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.27208e+05 1.48984e+06 -2.35423e+05 1.15529e+00 1.56660e+00 7.43991e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.81000e+02 7.03144e+00 7.52301e+00 6.57199e+00 7.10529e+01 1.88008e+02 -4.59025e+01 -3.20948e+01 -2.85307e+01 -3.56590e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.28952e+06 2.95829e+06 -3.79249e+05 1.05642e+00 1.10867e+00 1.00417e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.82000e+02 7.03017e+00 7.52193e+00 6.57056e+00 8.34725e+02 1.91404e+03 -2.44590e+02 -2.85688e+01 -2.40150e+01 -3.31225e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.71006e+06 8.53348e+06 -1.11335e+06 1.16053e+00 1.50150e+00 8.19573e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.83000e+02 7.02939e+00 7.52126e+00 6.56968e+00 2.11212e+01 8.97171e+01 -4.74747e+01 -2.95861e+01 -2.81126e+01 -3.10596e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.68592e+05 1.99843e+06 -2.61243e+05 1.19132e+00 1.44158e+00 9.41050e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.84000e+02 7.02794e+00 7.52004e+00 6.56804e+00 9.41580e+02 2.31317e+03 -4.30006e+02 -3.26959e+01 -3.09544e+01 -3.44374e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.09673e+06 9.77909e+06 -1.58563e+06 1.28956e+00 1.33524e+00 1.24387e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.85000e+02 7.02662e+00 7.51892e+00 6.56655e+00 4.32471e+01 1.29690e+02 -4.31961e+01 -2.93130e+01 -2.69140e+01 -3.17120e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.05016e+06 2.34349e+06 -2.43172e+05 1.45347e+00 1.96065e+00 9.46299e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.86000e+02 7.02631e+00 7.51866e+00 6.56621e+00 1.14529e+02 3.00765e+02 -7.17079e+01 -3.06566e+01 -2.62652e+01 -3.50479e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.61132e+06 3.70178e+06 -4.79152e+05 1.10803e+00 1.56812e+00 6.47935e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.87000e+02 7.02599e+00 7.51839e+00 6.56585e+00 2.24775e+03 5.45999e+03 -9.64495e+02 -2.84938e+01 -2.36919e+01 -3.32957e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.26914e+06 1.50487e+07 -2.51047e+06 1.08636e+00 1.38508e+00 7.87650e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.88000e+02 7.02584e+00 7.51826e+00 6.56568e+00 7.71237e+03 1.86607e+04 -3.23593e+03 -3.04654e+01 -2.70150e+01 -3.39158e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.20303e+07 2.90310e+07 -4.97050e+06 1.34136e+00 1.69468e+00 9.88038e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.89000e+02 7.02519e+00 7.51771e+00 6.56494e+00 2.45132e+02 4.46531e+02 4.37343e+01 -2.95741e+01 -2.68090e+01 -3.23392e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.06100e+06 3.97178e+06 1.50230e+05 1.48250e+00 1.77313e+00 1.19187e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.90000e+02 7.02466e+00 7.51726e+00 6.56434e+00 2.75125e+04 6.50525e+04 -1.00275e+04 -3.15042e+01 -2.91707e+01 -3.38377e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.15760e+07 2.16485e+07 1.50342e+06 1.32166e+00 1.65002e+00 9.93297e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.91000e+02 7.02459e+00 7.51720e+00 6.56426e+00 2.56053e+03 6.21886e+03 -1.09779e+03 -3.23203e+01 -3.09011e+01 -3.37395e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.69419e+06 5.89471e+06 -5.06339e+05 9.41110e-01 1.12588e+00 7.56335e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.92000e+02 7.02397e+00 7.51668e+00 6.56356e+00 1.56645e+02 4.24368e+02 -1.11079e+02 -3.09516e+01 -2.93202e+01 -3.25830e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.93421e+05 6.92605e+05 -1.05762e+05 1.40933e+00 1.91151e+00 9.07159e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.93000e+02 7.02387e+00 7.51659e+00 6.56344e+00 1.12188e+02 2.55631e+02 -3.12552e+01 -3.14755e+01 -2.68648e+01 -3.60863e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.50261e+06 2.60318e+06 4.02050e+05 1.27715e+00 1.51971e+00 1.03458e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.94000e+02 7.02336e+00 7.51616e+00 6.56287e+00 -1.54126e+01 -5.36086e+00 -2.54644e+01 -2.96203e+01 -2.84430e+01 -3.07976e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.63609e+05 1.09213e+06 3.50937e+04 9.83017e-01 1.02821e+00 9.37821e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.95000e+02 7.02330e+00 7.51611e+00 6.56280e+00 7.38802e+01 2.15783e+02 -6.80222e+01 -3.18040e+01 -3.06489e+01 -3.29592e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.59206e+06 3.72879e+06 -5.44662e+05 1.59869e+00 1.85220e+00 1.34518e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.96000e+02 7.02279e+00 7.51568e+00 6.56222e+00 2.74190e+04 6.62293e+04 -1.13912e+04 -2.85756e+01 -2.25701e+01 -3.45812e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.80046e+07 6.75247e+07 -1.15155e+07 1.18846e+00 1.63010e+00 7.46819e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.97000e+02 7.02248e+00 7.51542e+00 6.56188e+00 5.02804e+03 1.21786e+04 -2.12247e+03 -2.91561e+01 -2.67104e+01 -3.16017e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.00930e+07 2.43330e+07 -4.14697e+06 1.44533e+00 1.85018e+00 1.04049e+00 1.00000e+00 1.00000e+00 1.00000e+00
4.98000e+02 7.02248e+00 7.51542e+00 6.56188e+00 1.35404e+03 3.31079e+03 -6.02721e+02 -3.04094e+01 -2.89499e+01 -3.18689e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.88130e+06 9.35042e+06 -1.58782e+06 1.33247e+00 1.67652e+00 9.88426e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.99000e+02 7.02188e+00 7.51491e+00 6.56119e+00 2.37704e+03 5.77567e+03 -1.02160e+03 -2.94508e+01 -2.32426e+01 -3.56590e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.29821e+06 1.27481e+07 -2.15168e+06 1.37163e+00 2.02574e+00 7.17525e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+02 7.02173e+00 7.51479e+00 6.56102e+00 1.07128e+03 2.63095e+03 -4.88400e+02 -3.09121e+01 -2.97689e+01 -3.20553e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.22513e+06 7.71127e+06 -1.26101e+06 1.52379e+00 1.75732e+00 1.29026e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.01000e+02 7.02162e+00 7.51470e+00 6.56090e+00 2.34210e+01 9.45379e+01 -4.76960e+01 -2.85114e+01 -2.42873e+01 -3.27355e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.73779e+05 1.86282e+06 -3.15266e+05 1.24034e+00 1.46037e+00 1.02032e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.02000e+02 7.02141e+00 7.51452e+00 6.56066e+00 -1.84926e+01 -6.05211e+00 -3.09330e+01 -3.02998e+01 -2.79040e+01 -3.26957e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.82871e+05 8.90237e+05 -1.24495e+05 1.58602e+00 2.25104e+00 9.21008e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.03000e+02 7.02141e+00 7.51452e+00 6.56066e+00 4.80090e+00 4.56044e+01 -3.60026e+01 -3.01954e+01 -2.81422e+01 -3.22485e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.75332e+05 5.96437e+05 -4.57733e+04 1.26568e+00 1.47286e+00 1.05851e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.04000e+02 7.02141e+00 7.51452e+00 6.56066e+00 -2.76662e+01 -2.17413e+01 -3.35911e+01 -3.27671e+01 -2.94541e+01 -3.60800e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.96134e+05 4.52369e+05 -6.01010e+04 1.55140e+00 1.95127e+00 1.15153e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.05000e+02 7.02141e+00 7.51452e+00 6.56066e+00 -2.03762e+01 -1.03410e+01 -3.04114e+01 -2.76993e+01 -2.58201e+01 -2.95785e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.80594e+04 6.10545e+04 1.50644e+04 1.00938e+00 1.02060e+00 9.98165e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.06000e+02 7.02141e+00 7.51452e+00 6.56066e+00 -3.21231e+01 -3.13454e+01 -3.29008e+01 -3.21419e+01 -3.15502e+01 -3.27335e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.06899e+04 4.91881e+04 1.21917e+04 1.49541e+00 1.65103e+00 1.33980e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.07000e+02 7.02141e+00 7.51452e+00 6.56066e+00 -3.15385e+01 -2.86002e+01 -3.44768e+01 -3.11430e+01 -2.83843e+01 -3.39018e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.26878e+04 7.05341e+04 -5.15844e+03 1.43839e+00 1.55971e+00 1.31707e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.08000e+02 7.02141e+00 7.51452e+00 6.56066e+00 1.62845e+04 3.93590e+04 -6.78995e+03 -3.12831e+01 -3.07392e+01 -3.18270e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.23821e+07 2.98786e+07 -5.11447e+06 1.33174e+00 1.55870e+00 1.10478e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.09000e+02 7.02121e+00 7.51435e+00 6.56043e+00 2.62951e+04 6.35250e+04 -1.09349e+04 -3.13732e+01 -2.79208e+01 -3.48255e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.36738e+07 3.30031e+07 -5.65553e+06 2.07141e+00 2.27828e+00 1.86454e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.10000e+02 7.02101e+00 7.51418e+00 6.56021e+00 6.63641e+03 1.49304e+04 -1.65753e+03 -3.20336e+01 -2.99019e+01 -3.41653e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.73327e+06 1.29503e+07 -1.48378e+06 1.42500e+00 2.16354e+00 6.86452e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.11000e+02 7.02019e+00 7.51349e+00 6.55928e+00 3.53839e+03 6.26012e+03 8.16664e+02 -3.11530e+01 -3.02746e+01 -3.20314e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.81450e+06 5.36717e+06 2.61827e+05 1.18886e+00 1.42277e+00 9.54954e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.12000e+02 7.01970e+00 7.51308e+00 6.55872e+00 5.75495e+02 1.10136e+03 4.96292e+01 -3.06336e+01 -2.64725e+01 -3.47947e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.23886e+06 2.39332e+06 8.44049e+04 1.53730e+00 1.91535e+00 1.15924e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.13000e+02 7.01955e+00 7.51295e+00 6.55856e+00 8.40563e+01 2.01204e+02 -3.30916e+01 -2.80889e+01 -2.61877e+01 -2.99901e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.68894e+05 8.06370e+05 1.31417e+05 1.08730e+00 1.62788e+00 5.46711e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.14000e+02 7.01904e+00 7.51253e+00 6.55798e+00 3.37171e+01 1.22681e+02 -5.52469e+01 -3.11353e+01 -2.93076e+01 -3.29630e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.14592e+05 4.86506e+05 -5.73213e+04 1.33287e+00 1.70330e+00 9.62430e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.15000e+02 7.01849e+00 7.51206e+00 6.55735e+00 -2.66499e+01 -2.23930e+01 -3.09068e+01 -2.70646e+01 -2.39644e+01 -3.01648e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.70116e+04 2.73628e+04 6.66034e+03 1.08846e+00 1.48177e+00 6.95142e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.16000e+02 7.01789e+00 7.51156e+00 6.55667e+00 -3.05768e+01 -2.58297e+01 -3.53240e+01 -3.04289e+01 -2.57518e+01 -3.51060e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.86262e+04 3.68750e+04 3.77471e+02 1.19344e+00 1.50918e+00 8.77702e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.17000e+02 7.01682e+00 7.51066e+00 6.55545e+00 -2.99113e+01 -2.75596e+01 -3.22631e+01 -2.94231e+01 -2.70279e+01 -3.18184e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.33381e+04 2.07387e+04 5.93750e+03 1.77914e+00 1.86711e+00 1.69118e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.18000e+02 7.01619e+00 7.51013e+00 6.55473e+00 -2.86060e+01 -2.64096e+01 -3.08024e+01 -2.82923e+01 -2.60945e+01 -3.04900e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.03340e+03 1.05705e+04 3.49627e+03 1.05577e+00 1.16899e+00 9.42565e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.19000e+02 7.01522e+00 7.50931e+00 6.55363e+00 -3.27359e+01 -2.91590e+01 -3.63128e+01 -3.21561e+01 -2.83421e+01 -3.59700e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.19783e+04 2.06748e+04 3.28176e+03 1.45771e+00 2.02046e+00 8.94954e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.20000e+02 7.01488e+00 7.50903e+00 6.55325e+00 -2.90457e+01 -2.41472e+01 -3.39442e+01 -2.87078e+01 -2.39632e+01 -3.34524e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.86819e+04 3.84711e+04 -1.10724e+03 1.06897e+00 1.40623e+00 7.31702e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.21000e+02 7.01407e+00 7.50835e+00 6.55233e+00 -2.96321e+01 -2.81878e+01 -3.10764e+01 -2.92313e+01 -2.76950e+01 -3.07677e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.84193e+04 3.03000e+04 6.53852e+03 1.18986e+00 1.36639e+00 1.01333e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.22000e+02 7.01394e+00 7.50825e+00 6.55218e+00 -2.80209e+01 -2.46693e+01 -3.13724e+01 -2.78374e+01 -2.46182e+01 -3.10567e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.77355e+03 1.39337e+04 5.61339e+03 1.29845e+00 1.36113e+00 1.23578e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.23000e+02 7.01305e+00 7.50750e+00 6.55117e+00 -2.99592e+01 -2.57582e+01 -3.41602e+01 -2.95221e+01 -2.55986e+01 -3.34456e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.76836e+04 2.85889e+04 6.77821e+03 1.04798e+00 1.34680e+00 7.49158e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.24000e+02 7.01288e+00 7.50736e+00 6.55097e+00 -3.29782e+01 -3.08093e+01 -3.51470e+01 -3.27463e+01 -3.08200e+01 -3.46726e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.60429e+04 2.18139e+04 1.02718e+04 2.03832e+00 2.68127e+00 1.39537e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.25000e+02 7.01241e+00 7.50696e+00 6.55043e+00 -2.59208e+01 -2.30438e+01 -2.87979e+01 -2.58172e+01 -2.29433e+01 -2.86911e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.04112e+04 3.20979e+04 8.72439e+03 6.22154e-01 9.48237e-01 2.96071e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.26000e+02 7.01178e+00 7.50644e+00 6.54972e+00 2.65944e+03 6.45968e+03 -1.14081e+03 -2.99280e+01 -2.56286e+01 -3.42275e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.03259e+06 4.87226e+06 -8.07084e+05 1.00925e+00 1.17372e+00 8.44791e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.27000e+02 6.99640e+00 7.49825e+00 6.52814e+00 4.47330e+03 1.08408e+04 -1.89420e+03 -2.81075e+01 -2.58561e+01 -3.03588e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.47713e+06 5.95510e+06 -1.00083e+06 1.61806e+00 2.71318e+00 5.22951e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.28000e+02 6.99542e+00 7.49742e+00 6.52703e+00 1.31799e+03 3.21586e+03 -5.79890e+02 -2.56631e+01 -2.26252e+01 -2.87011e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.48233e+06 3.54019e+06 -5.75533e+05 1.30550e+00 1.67611e+00 9.34886e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.29000e+02 6.99506e+00 7.49712e+00 6.52662e+00 2.18663e+01 9.57432e+01 -5.20107e+01 -3.13892e+01 -2.88059e+01 -3.39725e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.26690e+05 5.24761e+05 -7.13802e+04 1.63824e+00 2.34924e+00 9.27248e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.30000e+02 6.99428e+00 7.49646e+00 6.52574e+00 -2.47967e+00 3.23949e+01 -3.73542e+01 -2.89407e+01 -2.47533e+01 -3.31281e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.16138e+05 4.34724e+05 -2.44795e+03 9.63247e-01 1.07868e+00 8.47818e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.31000e+02 6.99400e+00 7.49623e+00 6.52542e+00 -2.42946e+00 1.88309e+01 -2.36898e+01 -3.02076e+01 -2.80504e+01 -3.23649e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.58915e+05 1.51030e+06 7.52671e+03 1.85905e+00 2.82205e+00 8.96040e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.32000e+02 6.99332e+00 7.49585e+00 6.52448e+00 4.52450e+03 1.09631e+04 -1.91414e+03 -3.26465e+01 -2.99366e+01 -3.53563e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.10079e+06 1.43434e+07 -2.14183e+06 1.31825e+00 1.34281e+00 1.29369e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.33000e+02 6.99332e+00 7.49585e+00 6.52448e+00 2.93442e+03 7.12687e+03 -1.25803e+03 -3.33615e+01 -3.24655e+01 -3.42576e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.51580e+06 2.01920e+07 -3.16044e+06 1.33571e+00 1.47318e+00 1.19824e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.34000e+02 6.98932e+00 7.49354e+00 6.51903e+00 -8.11830e+00 2.29445e+01 -3.91811e+01 -2.93349e+01 -2.81016e+01 -3.05683e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.71677e+05 1.04904e+06 -1.05689e+05 1.49892e+00 1.77526e+00 1.22258e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.35000e+02 6.98249e+00 7.48986e+00 6.50948e+00 2.37608e+02 6.12122e+02 -1.36905e+02 -2.97267e+01 -2.46426e+01 -3.48108e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.22317e+06 5.30389e+06 -8.57546e+05 1.15748e+00 1.44831e+00 8.66653e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.36000e+02 6.98056e+00 7.48875e+00 6.50686e+00 4.45640e+01 1.52058e+02 -6.29299e+01 -2.90506e+01 -2.59568e+01 -3.21444e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.23868e+06 2.96520e+06 -4.87848e+05 1.47823e+00 1.86021e+00 1.09625e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.37000e+02 6.97872e+00 7.48775e+00 6.50430e+00 4.02609e+04 9.72389e+04 -1.67171e+04 -2.95511e+01 -2.62120e+01 -3.28901e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.97888e+07 9.60244e+07 -1.64469e+07 1.10516e+00 1.44301e+00 7.67311e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.38000e+02 6.97802e+00 7.48715e+00 6.50350e+00 2.78370e+01 1.06109e+02 -5.04348e+01 -2.72680e+01 -2.65495e+01 -2.79865e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.84860e+05 1.85893e+06 -2.89211e+05 1.43293e+00 2.24557e+00 6.20291e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.39000e+02 6.97755e+00 7.48676e+00 6.50297e+00 1.23919e+02 3.46637e+02 -9.87985e+01 -3.29672e+01 -3.15181e+01 -3.44163e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.55745e+06 6.15260e+06 -1.03769e+06 1.47037e+00 1.72390e+00 1.21684e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.40000e+02 6.97730e+00 7.48655e+00 6.50270e+00 6.71907e+02 1.66806e+03 -3.24247e+02 -3.16142e+01 -3.09372e+01 -3.22912e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.28041e+06 1.03067e+07 -1.74591e+06 1.30002e+00 1.66179e+00 9.38263e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.41000e+02 6.97665e+00 7.48600e+00 6.50196e+00 8.81457e+00 5.98205e+01 -4.21914e+01 -2.80122e+01 -2.52906e+01 -3.07338e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.91630e+05 1.41772e+06 -2.34462e+05 1.12530e+00 1.71841e+00 5.32192e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.42000e+02 6.97589e+00 7.48536e+00 6.50110e+00 -8.63970e+00 2.48381e+01 -4.21175e+01 -3.23617e+01 -3.19760e+01 -3.27474e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.49252e+05 2.02836e+06 -3.29856e+05 1.48920e+00 1.62935e+00 1.34904e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.43000e+02 6.97473e+00 7.48438e+00 6.49979e+00 -2.09917e+00 2.21273e+01 -2.63256e+01 -2.92093e+01 -2.45561e+01 -3.38626e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.22054e+05 1.89611e+06 -2.51997e+05 1.66825e+00 2.39683e+00 9.39663e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.44000e+02 6.97367e+00 7.48349e+00 6.49859e+00 7.69349e+01 2.00348e+02 -4.64780e+01 -2.83583e+01 -2.74017e+01 -2.93148e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.72016e+05 1.22877e+06 3.15260e+05 1.40477e+00 1.95173e+00 8.57814e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.45000e+02 6.97367e+00 7.48349e+00 6.49859e+00 1.23307e+03 2.81174e+03 -3.45609e+02 -2.83770e+01 -2.75257e+01 -2.92283e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.63325e+06 1.09435e+07 -1.67704e+06 1.42805e+00 1.56577e+00 1.29033e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.46000e+02 6.97367e+00 7.48349e+00 6.49859e+00 4.44195e+03 1.05551e+04 -1.67119e+03 -3.34140e+01 -3.29891e+01 -3.38388e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.23968e+06 1.95951e+07 -3.11573e+06 1.09812e+00 1.22986e+00 9.66386e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.47000e+02 6.97367e+00 7.48349e+00 6.49859e+00 1.83765e+03 4.38107e+03 -7.05762e+02 -3.15199e+01 -3.05342e+01 -3.25056e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.00559e+06 1.19063e+07 -1.89513e+06 1.34844e+00 1.43387e+00 1.26302e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.48000e+02 6.97367e+00 7.48349e+00 6.49859e+00 1.31448e+03 3.20552e+03 -5.76571e+02 -2.95549e+01 -2.73016e+01 -3.18082e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.80068e+06 9.05498e+06 -1.45363e+06 1.27261e+00 1.38175e+00 1.16348e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.49000e+02 6.97367e+00 7.48349e+00 6.49859e+00 4.44280e+01 1.52123e+02 -6.32673e+01 -3.35829e+01 -3.25196e+01 -3.46461e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.34643e+06 3.20129e+06 -5.08424e+05 1.46135e+00 1.85198e+00 1.07071e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.50000e+02 6.97367e+00 7.48349e+00 6.49859e+00 2.45871e+01 1.03590e+02 -5.44155e+01 -2.97956e+01 -2.67260e+01 -3.28652e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.08090e+06 2.54703e+06 -3.85230e+05 1.03339e+00 1.46629e+00 6.00492e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.51000e+02 6.97367e+00 7.48349e+00 6.49859e+00 2.43409e+01 1.02153e+02 -5.34713e+01 -3.12524e+01 -2.95309e+01 -3.29738e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.31095e+06 3.13164e+06 -5.09735e+05 1.19765e+00 1.25223e+00 1.14307e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.52000e+02 6.97367e+00 7.48349e+00 6.49859e+00 2.39750e+01 1.03685e+02 -5.57353e+01 -3.15618e+01 -3.08777e+01 -3.22459e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.37439e+06 3.26702e+06 -5.18236e+05 9.54304e-01 1.06960e+00 8.39003e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.53000e+02 6.97330e+00 7.48329e+00 6.49807e+00 1.81109e+02 4.83435e+02 -1.21217e+02 -3.23188e+01 -3.11681e+01 -3.34695e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.32987e+05 5.19774e+05 -5.37991e+04 9.27660e-01 1.14352e+00 7.11800e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.54000e+02 6.97274e+00 7.48300e+00 6.49727e+00 1.57074e+03 3.04065e+03 1.00833e+02 -3.00391e+01 -2.99037e+01 -3.01744e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.62078e+06 1.02605e+07 -1.01894e+06 1.17922e+00 1.27318e+00 1.08525e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.55000e+02 6.97250e+00 7.48288e+00 6.49694e+00 2.25412e+04 5.30221e+04 -7.93983e+03 -3.19673e+01 -2.90273e+01 -3.49073e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.90851e+07 6.94879e+07 -1.13176e+07 1.27960e+00 1.59440e+00 9.64810e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.56000e+02 6.97129e+00 7.48225e+00 6.49523e+00 7.65051e+04 1.84678e+05 -3.16673e+04 -3.24318e+01 -2.90772e+01 -3.57865e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.90485e+07 1.66616e+08 -2.85192e+07 1.31134e+00 1.59229e+00 1.03039e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.57000e+02 6.97129e+00 7.48225e+00 6.49523e+00 3.49120e+03 8.45681e+03 -1.47441e+03 -3.25571e+01 -2.96408e+01 -3.54734e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.30491e+07 3.14363e+07 -5.33816e+06 1.65386e+00 2.37098e+00 9.36733e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.58000e+02 6.97053e+00 7.48185e+00 6.49416e+00 1.26063e+03 3.08380e+03 -5.62533e+02 -3.38716e+01 -3.10837e+01 -3.66594e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.58634e+06 2.31180e+07 -3.94532e+06 2.00292e+00 2.52897e+00 1.47687e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.59000e+02 6.97007e+00 7.48161e+00 6.49350e+00 1.13950e+03 2.79385e+03 -5.14865e+02 -3.03032e+01 -2.77255e+01 -3.28809e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.00256e+06 2.17233e+07 -3.71818e+06 1.08294e+00 1.27441e+00 8.91480e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.60000e+02 6.96943e+00 7.48128e+00 6.49259e+00 2.02020e+01 9.27528e+01 -5.23489e+01 -3.14354e+01 -3.06630e+01 -3.22078e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.88683e+06 4.51778e+06 -7.44117e+05 1.35045e+00 1.53175e+00 1.16916e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.61000e+02 6.96783e+00 7.48045e+00 6.49034e+00 3.25162e+01 1.20113e+02 -5.50807e+01 -2.97431e+01 -2.58948e+01 -3.35914e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.39599e+06 5.74757e+06 -9.55593e+05 1.28744e+00 1.54000e+00 1.03488e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.62000e+02 6.96743e+00 7.48025e+00 6.48977e+00 -2.62950e+01 -1.86191e+01 -3.39710e+01 -3.04623e+01 -2.86060e+01 -3.23185e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.45378e+05 1.06585e+06 -1.75092e+05 1.18977e+00 1.51017e+00 8.69372e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.63000e+02 6.96743e+00 7.48025e+00 6.48977e+00 -2.68937e+01 -2.02609e+01 -3.35264e+01 -3.11995e+01 -3.09011e+01 -3.14980e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.99671e+05 1.42048e+06 -2.21142e+05 1.07771e+00 1.27108e+00 8.84351e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.64000e+02 6.96647e+00 7.47975e+00 6.48841e+00 -2.38886e+01 -1.58295e+01 -3.19476e+01 -2.97949e+01 -2.77799e+01 -3.18099e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.08033e+05 1.69531e+06 -2.79248e+05 1.30492e+00 1.36064e+00 1.24921e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.65000e+02 6.96602e+00 7.47952e+00 6.48777e+00 -2.54440e+01 -1.63801e+01 -3.45079e+01 -3.01735e+01 -2.82167e+01 -3.21304e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.99048e+05 1.42235e+06 -2.24258e+05 1.16559e+00 1.45395e+00 8.77241e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.66000e+02 6.96424e+00 7.47860e+00 6.48526e+00 -2.71306e+01 -2.35692e+01 -3.06920e+01 -2.70965e+01 -2.41076e+01 -3.00854e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.71535e+05 3.85522e+05 -4.24516e+04 1.02028e+00 1.26607e+00 7.74493e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.67000e+02 6.96405e+00 7.47850e+00 6.48499e+00 -3.09735e+01 -2.86040e+01 -3.33429e+01 -3.08074e+01 -2.83258e+01 -3.32889e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.98398e+04 6.42069e+04 1.54728e+04 1.32451e+00 1.50586e+00 1.14316e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.68000e+02 6.96292e+00 7.47792e+00 6.48340e+00 -3.33166e+01 -3.29715e+01 -3.36616e+01 -3.28791e+01 -3.24558e+01 -3.33024e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.79392e+04 4.54960e+04 1.03824e+04 1.00078e+00 1.54551e+00 4.56054e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.69000e+02 6.96259e+00 7.47775e+00 6.48292e+00 -2.94225e+01 -2.73976e+01 -3.14473e+01 -2.91599e+01 -2.71880e+01 -3.11317e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.64466e+04 4.30098e+04 9.88338e+03 1.08788e+00 1.42052e+00 7.55246e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.70000e+02 6.96178e+00 7.47733e+00 6.48177e+00 -3.40415e+01 -3.27913e+01 -3.52917e+01 -3.38001e+01 -3.24481e+01 -3.51522e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.51885e+04 4.60428e+04 4.33425e+03 1.18818e+00 1.33065e+00 1.04570e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.71000e+02 6.96154e+00 7.47720e+00 6.48143e+00 -3.19300e+01 -2.87894e+01 -3.50705e+01 -3.20236e+01 -2.84471e+01 -3.56002e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.47717e+05 2.61611e+05 3.38228e+04 8.86863e-01 1.10425e+00 6.69481e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.72000e+02 6.96042e+00 7.47663e+00 6.47985e+00 2.63080e+00 5.16868e+01 -4.64252e+01 -3.19707e+01 -3.10371e+01 -3.29043e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.67487e+05 3.95724e+05 -6.07502e+04 1.65322e+00 2.28670e+00 1.01973e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.73000e+02 6.95983e+00 7.47633e+00 6.47902e+00 5.68999e+02 1.41046e+03 -2.72467e+02 -2.87996e+01 -2.43282e+01 -3.32711e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.49664e+05 1.75546e+06 -2.56134e+05 1.72910e+00 2.84944e+00 6.08763e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.74000e+02 6.95736e+00 7.47506e+00 6.47552e+00 -2.66451e+01 -2.05399e+01 -3.27504e+01 -2.80109e+01 -2.47466e+01 -3.12752e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.51524e+04 1.68565e+05 2.17398e+04 1.33679e+00 1.99862e+00 6.74953e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.75000e+02 6.95669e+00 7.47471e+00 6.47456e+00 -3.13404e+01 -2.91483e+01 -3.35325e+01 -3.14829e+01 -2.88314e+01 -3.41345e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.03613e+04 1.02561e+05 1.81618e+04 1.27500e+00 1.34409e+00 1.20591e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.76000e+02 6.95460e+00 7.47364e+00 6.47160e+00 -3.23199e+01 -2.85258e+01 -3.61140e+01 -3.25697e+01 -2.78414e+01 -3.72980e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.17745e+04 1.25045e+05 1.85037e+04 1.57971e+00 2.01592e+00 1.14351e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.77000e+02 6.95322e+00 7.47294e+00 6.46965e+00 -2.98568e+01 -2.73449e+01 -3.23687e+01 -2.95658e+01 -2.69695e+01 -3.21622e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.87625e+04 8.48025e+04 1.27224e+04 1.04638e+00 1.23216e+00 8.60599e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.78000e+02 6.95208e+00 7.47235e+00 6.46803e+00 -2.98843e+01 -2.76273e+01 -3.21414e+01 -2.95084e+01 -2.71138e+01 -3.19031e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.70785e+04 6.70878e+04 7.06925e+03 1.53354e+00 1.78513e+00 1.28195e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.79000e+02 6.95001e+00 7.47130e+00 6.46510e+00 5.83612e+02 1.45433e+03 -2.87111e+02 -3.28773e+01 -3.12419e+01 -3.45126e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.03109e+06 2.48128e+06 -4.19103e+05 1.95452e+00 2.25034e+00 1.65871e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.80000e+02 6.94927e+00 7.47092e+00 6.46405e+00 1.44183e+02 3.94016e+02 -1.05651e+02 -3.34705e+01 -3.06084e+01 -3.63327e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.02218e+06 7.26203e+06 -1.21767e+06 1.17826e+00 1.55583e+00 8.00682e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.81000e+02 6.94844e+00 7.47050e+00 6.46287e+00 1.82328e+02 4.87449e+02 -1.22792e+02 -3.13758e+01 -2.86215e+01 -3.41301e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.31798e+06 3.16200e+06 -5.26031e+05 1.00460e+00 1.18466e+00 8.24546e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.82000e+02 6.94655e+00 7.46953e+00 6.46018e+00 1.05028e+02 2.95798e+02 -8.57409e+01 -2.82082e+01 -2.62656e+01 -3.01508e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.57996e+05 5.97361e+05 -8.13684e+04 1.29202e+00 1.41606e+00 1.16798e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.83000e+02 6.94576e+00 7.46913e+00 6.45907e+00 -2.47486e+01 -1.62786e+01 -3.32187e+01 -2.91490e+01 -2.64823e+01 -3.18158e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.46077e+04 1.97208e+05 -7.99241e+03 1.08553e+00 1.19687e+00 9.74195e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.84000e+02 6.94488e+00 7.46868e+00 6.45781e+00 6.37916e+02 1.57072e+03 -2.94890e+02 -3.39754e+01 -3.38677e+01 -3.40831e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.04952e+06 7.10624e+06 -1.00721e+06 1.20867e+00 1.35552e+00 1.06182e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.85000e+02 6.93892e+00 7.46566e+00 6.44934e+00 7.30448e+04 1.75627e+05 -2.95376e+04 -3.35172e+01 -3.18879e+01 -3.51466e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.99293e+07 8.41750e+07 -4.31637e+06 1.46817e+00 1.58901e+00 1.34733e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.86000e+02 6.93892e+00 7.46566e+00 6.44934e+00 7.99519e+05 1.91837e+06 -3.19329e+05 -3.35670e+01 -3.09128e+01 -3.62213e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.90070e+08 9.21554e+08 -1.41415e+08 1.39277e+00 1.75465e+00 1.03090e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.87000e+02 6.93892e+00 7.46566e+00 6.44934e+00 5.82775e+03 9.99153e+03 1.66398e+03 -3.11797e+01 -2.95367e+01 -3.28226e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.72544e+07 4.88554e+07 5.65340e+06 1.03048e+00 1.09517e+00 9.65790e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.88000e+02 6.93892e+00 7.46566e+00 6.44934e+00 4.88868e+04 1.02337e+05 -4.56365e+03 -2.99970e+01 -2.81110e+01 -3.18830e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.17472e+07 1.84843e+08 -1.34832e+06 1.44193e+00 2.08736e+00 7.96512e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.89000e+02 6.93892e+00 7.46566e+00 6.44934e+00 1.40165e+03 2.92033e+03 -1.17026e+02 -2.82064e+01 -2.47113e+01 -3.17015e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.56420e+06 1.42726e+07 -1.14422e+06 1.03565e+00 1.11644e+00 9.54858e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.90000e+02 6.93892e+00 7.46566e+00 6.44934e+00 9.24990e+03 2.01054e+04 -1.60560e+03 -3.12467e+01 -2.90938e+01 -3.33995e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.17138e+07 8.57483e+07 -2.32071e+06 1.42090e+00 1.89020e+00 9.51600e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.91000e+02 6.93892e+00 7.46566e+00 6.44934e+00 2.11117e+04 3.75256e+04 4.69777e+03 -3.23542e+01 -3.05916e+01 -3.41168e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.95347e+07 1.01641e+08 1.74288e+07 1.38120e+00 1.80514e+00 9.57265e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.92000e+02 6.93892e+00 7.46566e+00 6.44934e+00 9.25900e+03 2.09677e+04 -2.44967e+03 -2.98288e+01 -2.74140e+01 -3.22437e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.40715e+07 6.53174e+07 2.82554e+06 1.59496e+00 1.82445e+00 1.36548e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.93000e+02 6.93892e+00 7.46566e+00 6.44934e+00 7.80770e+04 1.88431e+05 -3.22770e+04 -3.38087e+01 -3.21790e+01 -3.54383e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.86555e+07 2.08886e+08 -3.15753e+07 1.29603e+00 1.41683e+00 1.17523e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.94000e+02 6.93892e+00 7.46566e+00 6.44934e+00 1.84306e+04 4.45378e+04 -7.67653e+03 -3.23124e+01 -3.17267e+01 -3.28981e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.24841e+07 1.01755e+08 -1.67867e+07 1.46392e+00 1.53441e+00 1.39344e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.95000e+02 6.93892e+00 7.46566e+00 6.44934e+00 2.50405e+03 6.08765e+03 -1.07956e+03 -3.21613e+01 -2.78939e+01 -3.64287e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.68675e+07 4.04508e+07 -6.71584e+06 1.14385e+00 1.32917e+00 9.58525e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.96000e+02 6.93892e+00 7.46566e+00 6.44934e+00 1.34271e+04 3.24614e+04 -5.60719e+03 -3.28684e+01 -3.05202e+01 -3.52167e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.09517e+07 9.87622e+07 -1.68588e+07 1.27565e+00 1.53535e+00 1.01595e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.97000e+02 6.93892e+00 7.46566e+00 6.44934e+00 6.69245e+04 1.43096e+05 -9.24708e+03 -3.43004e+01 -3.21019e+01 -3.64990e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.98371e+07 2.30615e+08 -3.09413e+07 1.88787e+00 2.40699e+00 1.36875e+00 1.00000e+00 1.00000e+00 1.00000e+00
5.98000e+02 6.93892e+00 7.46566e+00 6.44934e+00 6.28054e+04 1.46074e+05 -2.04637e+04 -2.95806e+01 -2.52888e+01 -3.38723e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.22020e+08 2.89663e+08 -4.56231e+07 9.38282e-01 1.19850e+00 6.78062e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.99000e+02 6.93892e+00 7.46566e+00 6.44934e+00 6.74015e+03 1.63114e+04 -2.83107e+03 -3.34516e+01 -2.94458e+01 -3.74574e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.62908e+07 8.73662e+07 -1.47846e+07 1.46648e+00 1.96356e+00 9.69410e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+02 6.93892e+00 7.46566e+00 6.44934e+00 4.29653e+01 1.49726e+02 -6.37959e+01 -3.21163e+01 -2.97524e+01 -3.44802e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.88722e+06 6.92921e+06 -1.15477e+06 1.81235e+00 2.12400e+00 1.50071e+00 1.00000e+00 1.00000e+00 1.00000e+00


==> data/rosenbrock2d_cmaes_avg.dat <==
1.000000000000000000e+00 5.304794012618943100e+01 3.581491187775151985e+01 7.857296874657144770e+01
2.000000000000000000e+00 3.819325150175573214e+01 2.334161482696711687e+01 6.249458193402571027e+01
3.000000000000000000e+00 1.851577428625433441e+01 8.799321771581084306e+00 3.896140024413676883e+01
4.000000000000000000e+00 3.606110372920571905e+00 2.244596790272384457e+00 5.793482409866269833e+00
5.000000000000000000e+00 3.140106787681644640e+00 1.850390656574810055e+00 5.328750771091939953e+00
6.000000000000000000e+00 1.653424457708406070e+00 1.174888073425902180e+00 2.326870532762074451e+00
7.000000000000000000e+00 1.272237402955661345e+00 8.414271811594854489e-01 1.923622204893540300e+00
8.000000000000000000e+00 1.226705651709068645e+00 7.909083519040266408e-01 1.902631009411281049e+00
9.000000000000000000e+00 1.226705651709068645e+00 7.909083519040266408e-01 1.902631009411281049e+00
1.000000000000000000e+01 9.658882300445433833e-01 6.607415135215077839e-01 1.411959221339605941e+00
1.100000000000000000e+01 9.408855372922424465e-01 6.535654724250553604e-01 1.354517078451119572e+00
1.200000000000000000e+01 9.248770632614720100e-01 6.350972548971922649e-01 1.346876522534543597e+00
1.300000000000000000e+01 8.986168596534749309e-01 6.145121759549145857e-01 1.314070399335290684e+00
1.400000000000000000e+01 8.192823688741999177e-01 5.509581371862560806e-01 1.218284211893231106e+00
1.500000000000000000e+01 7.476472041005417513e-01 4.768451480614682159e-01 1.172238711187015614e+00
1.600000000000000000e+01 7.065338459810971417e-01 4.587804019585471904e-01 1.088080644652176465e+00
1.700000000000000000e+01 5.632311245647940723e-01 3.682632467610721383e-01 8.614199284576986582e-01
1.800000000000000000e+01 5.320343038925148260e-01 3.455940732329661480e-01 8.190548462547874164e-01
1.900000000000000000e+01 4.750828996761670697e-01 2.928464209137636165e-01 7.707239885686684167e-01
2.000000000000000000e+01 4.750828996761670697e-01 2.928464209137636165e-01 7.707239885686684167e-01
2.100000000000000000e+01 4.008535055041339557e-01 2.440086212955165090e-01 6.585158017033769795e-01
2.200000000000000000e+01 4.008535055041339557e-01 2.440086212955165090e-01 6.585158017033769795e-01
2.300000000000000000e+01 3.829682999332956195e-01 2.269498385303738430e-01 6.462428865494425079e-01
2.400000000000000000e+01 3.691449108336520846e-01 2.145260499040322899e-01 6.352047467211747733e-01
2.500000000000000000e+01 3.534588846208313595e-01 1.996289803244370720e-01 6.258268860280744583e-01
2.600000000000000000e+01 3.534588846208313595e-01 1.996289803244370720e-01 6.258268860280744583e-01
2.700000000000000000e+01 3.504176838901014723e-01 1.968062358458687877e-01 6.239261304660569385e-01
2.800000000000000000e+01 3.417009153876855443e-01 1.883171588144683384e-01 6.200152780119982943e-01
2.900000000000000000e+01 3.370240136631964534e-01 1.835008599227302140e-01 6.189899373413270123e-01
3.000000000000000000e+01 3.360468685442675185e-01 1.824862373421524131e-01 6.188274770917376877e-01
3.100000000000000000e+01 3.360468685442675185e-01 1.824862373421524131e-01 6.188274770917376877e-01
3.200000000000000000e+01 3.188890538814711517e-01 1.662239874263461425e-01 6.117662694770739096e-01
3.300000000000000000e+01 3.174792297814015840e-01 1.650445640352062315e-01 6.107020969263275978e-01
3.400000000000000000e+01 3.159577402768770638e-01 1.637636510570656401e-01 6.095937223949876582e-01
3.500000000000000000e+01 3.114905845972526510e-01 1.599030330451542137e-01 6.067826384840331322e-01
3.600000000000000000e+01 3.053193020226345200e-01 1.541753924950992061e-01 6.046352448271011815e-01
3.700000000000000000e+01 2.892890536343715735e-01 1.503844784222294062e-01 5.564946424703611783e-01
3.800000000000000000e+01 2.758863208751397567e-01 1.458513591365686590e-01 5.218550070195201451e-01
3.900000000000000000e+01 2.706576778533554273e-01 1.417251994571086249e-01 5.168846391579122734e-01
4.000000000000000000e+01 2.498619072517961059e-01 1.263418823527524271e-01 4.941431260395106051e-01
4.100000000000000000e+01 2.306403883238816732e-01 1.164361048245830255e-01 4.568599130512990270e-01
4.200000000000000000e+01 2.242828066490644701e-01 1.109149295978864164e-01 4.535257565482890274e-01
4.300000000000000000e+01 2.190062130548290908e-01 1.062594135679549578e-01 4.513832680428210287e-01
4.400000000000000000e+01 2.132674690603521273e-01 1.041299503497440243e-01 4.367908868355668828e-01
4.500000000000000000e+01 1.948370046943302403e-01 9.533098175157891929e-02 3.982069386128999633e-01
4.600000000000000000e+01 1.889618738202711867e-01 9.053052447294128446e-02 3.944149221000090022e-01
4.700000000000000000e+01 1.837620460208407303e-01 8.604986014045382103e-02 3.924293369291638189e-01
4.800000000000000000e+01 1.812455767562243802e-01 8.386797885751898218e-02 3.916865476095986454e-01
4.900000000000000000e+01 1.737354512461540268e-01 7.979372240047216680e-02 3.782754596685686810e-01
5.000000000000000000e+01 1.694428872450046974e-01 7.608274866226531763e-02 3.773640219726063783e-01
5.100000000000000000e+01 1.581526027670043244e-01 7.228603349374486398e-02 3.460176821590611462e-01
5.200000000000000000e+01 1.452776792274028117e-01 6.247629794579619839e-02 3.378177769113521745e-01
5.300000000000000000e+01 1.276418671730143450e-01 5.505989871577435940e-02 2.959040360665563529e-01
5.400000000000000000e+01 1.059737170289719588e-01 4.587139784825425975e-02 2.448242091528942399e-01
5.500000000000000000e+01 1.029349802769970318e-01 4.436699156312216841e-02 2.388174133815473277e-01
5.600000000000000000e+01 1.000728280910313100e-01 4.197069837513662388e-02 2.386086319704826542e-01
5.700000000000000000e+01 9.725896937352983274e-02 3.959515796862974474e-02 2.389006032276872749e-01
5.800000000000000000e+01 9.716043031909130101e-02 3.951444582187410570e-02 2.389037483239912218e-01
5.900000000000000000e+01 8.894086817615688700e-02 3.330808050481314647e-02 2.374942630148087763e-01
6.000000000000000000e+01 8.750004598446914361e-02 3.217952058334905274e-02 2.379233098719892858e-01
6.100000000000000000e+01 8.618331080842381309e-02 3.116116468847098323e-02 2.383596099875379404e-01
6.200000000000000000e+01 7.415272508316014810e-02 2.470949508894697277e-02 2.225309184775032811e-01
6.300000000000000000e+01 7.368767342739288018e-02 2.436425244030641923e-02 2.228622950137932046e-01
6.400000000000000000e+01 6.906482042163342161e-02 2.230430131307146319e-02 2.138578273723837908e-01
6.500000000000000000e+01 6.796560244462705735e-02 2.150622571746322112e-02 2.147900415603919422e-01
6.600000000000000000e+01 6.236577603011304871e-02 1.964779893989567622e-02 1.979605976087454589e-01
6.700000000000000000e+01 6.105988314235653164e-02 1.870882282644161648e-02 1.992808079880326877e-01
6.800000000000000000e+01 5.461459255645163824e-02 1.667625033869830908e-02 1.788623737067290553e-01
6.900000000000000000e+01 5.414613203236660899e-02 1.634829957763061364e-02 1.793338567197574063e-01
7.000000000000000000e+01 5.101200809043665574e-02 1.525098132875151065e-02 1.706267231809534546e-01
7.100000000000000000e+01 5.101134160190643613e-02 1.525051040307182429e-02 1.706275333251962290e-01
7.200000000000000000e+01 4.743609512499926545e-02 1.421269180554848507e-02 1.583220934847494321e-01
7.300000000000000000e+01 4.530827984122805241e-02 1.354790372353565329e-02 1.515245652805166376e-01
7.400000000000000000e+01 4.345756981413134712e-02 1.298130950984841513e-02 1.454830402678036760e-01
7.500000000000000000e+01 3.558915362458065640e-02 1.074150072719638575e-02 1.179153535322239738e-01
7.600000000000000000e+01 3.528681337524144923e-02 1.052795938733776422e-02 1.182716566779980077e-01
7.700000000000000000e+01 3.244734103031579608e-02 9.630897129219058439e-03 1.093179509459661636e-01
7.800000000000000000e+01 2.261670274998734895e-02 6.814911274799013291e-03 7.505823959481716656e-02
7.900000000000000000e+01 2.240925992545149056e-02 6.673568779185047595e-03 7.524833369107347680e-02
8.000000000000000000e+01 2.171843095018854974e-02 6.206065190757175005e-03 7.600471932531520369e-02
8.100000000000000000e+01 2.171769231166986031e-02 6.205558027700895304e-03 7.600576084196400406e-02
8.200000000000000000e+01 1.958848211860651084e-02 5.484136286565415193e-03 6.996701242654104758e-02
8.300000000000000000e+01 1.826562251497211228e-02 5.124418044737715644e-03 6.510650827991390499e-02
8.400000000000000000e+01 1.423824632904115498e-02 4.022280588754820543e-03 5.040117268129529898e-02
8.500000000000000000e+01 1.422971180421196170e-02 4.016468096954421522e-03 5.041362041054622822e-02
8.600000000000000000e+01 1.172523221956248834e-02 3.335368050930908376e-03 4.121916037550785866e-02
8.700000000000000000e+01 1.020394749715167193e-02 2.920572984185171913e-03 3.565072507635932281e-02
8.800000000000000000e+01 1.011256064676757660e-02 2.892813369348275210e-03 3.535101293367966246e-02
8.900000000000000000e+01 1.009494452788560481e-02 2.885785688746012132e-03 3.531374676175988436e-02
9.000000000000000000e+01 9.399320215366336814e-03 2.696668437368229462e-03 3.276161773792829468e-02
9.100000000000000000e+01 9.397927878675060159e-03 2.695710057887512959e-03 3.276355636035668123e-02
9.200000000000000000e+01 9.397857491877183861e-03 2.695661612800354968e-03 3.276365439128029605e-02
9.300000000000000000e+01 8.699975794106244720e-03 2.505905551111768312e-03 3.020448188258898978e-02
9.400000000000000000e+01 8.159069364135362185e-03 2.326625951029242471e-03 2.861242601515862072e-02
9.500000000000000000e+01 7.691874185032693614e-03 2.198477102975178194e-03 2.691177833888060145e-02
9.600000000000000000e+01 6.676609718913963099e-03 1.856359444054201746e-03 2.401319285522748870e-02
9.700000000000000000e+01 5.765720720813358874e-03 1.583054881725918378e-03 2.099961019302935827e-02
9.800000000000000000e+01 4.235653592731329978e-03 1.166784248024066049e-03 1.537624576951587829e-02
9.900000000000000000e+01 4.235605435280705502e-03 1.166751941115929054e-03 1.537632188228508362e-02
1.000000000000000000e+02 4.234748093406231519e-03 1.166179608505426429e-03 1.537764104586832915e-02
1.010000000000000000e+02 4.209964976971515040e-03 1.149657016534833941e-03 1.541660238872621935e-02
1.020000000000000000e+02 3.559408412988446409e-03 9.727145642853636184e-04 1.302477490892810230e-02
1.030000000000000000e+02 2.540863673025571014e-03 6.913189078517101597e-04 9.338654174761588933e-03
1.040000000000000000e+02 1.866876799773188166e-03 5.077944221360128829e-04 6.863464491931466592e-03
1.050000000000000000e+02 1.619539781181858051e-03 4.405183767806113084e-04 5.954142303890429255e-03
1.060000000000000000e+02 1.228868409575574125e-03 3.342596885259057769e-04 4.517797448781397940e-03
1.070000000000000000e+02 9.417185410171989481e-04 2.561582196190213020e-04 3.462054865209990024e-03
1.080000000000000000e+02 9.417185410171717347e-04 2.561582196190030874e-04 3.462054865210036428e-03
1.090000000000000000e+02 9.416738043664312852e-04 2.561284486298819399e-04 3.462128313248579500e-03
1.100000000000000000e+02 9.416725832145193820e-04 2.561276359901475726e-04 3.462130318541710699e-03
1.110000000000000000e+02 9.416725604161988589e-04 2.561276208185514426e-04 3.462130355979833613e-03
1.120000000000000000e+02 9.416725390803068214e-04 2.561276066201575172e-04 3.462130391016441777e-03
1.130000000000000000e+02 9.416722300789876062e-04 2.561274009891698024e-04 3.462130898440770026e-03
1.140000000000000000e+02 8.815902611621938886e-04 2.397852928560429190e-04 3.241238773733404188e-03
1.150000000000000000e+02 7.890043304114135580e-04 2.146030287833772168e-04 2.900834330890781493e-03
1.160000000000000000e+02 6.951502751086647549e-04 1.890747154943304086e-04 2.555782795813022618e-03
1.170000000000000000e+02 5.702898888671865344e-04 1.551141873463230043e-04 2.096717024458934556e-03
1.180000000000000000e+02 4.907069792221386379e-04 1.334666861435086001e-04 1.804145636750176295e-03
1.190000000000000000e+02 4.323216590150613767e-04 1.175863814130977694e-04 1.589486933839059013e-03
1.200000000000000000e+02 4.323216239152349568e-04 1.175863580554427395e-04 1.589486991480593570e-03
1.210000000000000000e+02 3.890895754802352574e-04 1.058274678844151463e-04 1.430542568709466597e-03
1.220000000000000000e+02 3.338688232018989770e-04 9.080809808186401661e-05 1.227515975565656890e-03
1.230000000000000000e+02 3.054852384980833498e-04 8.308812404400210856e-05 1.123159681530536309e-03
1.240000000000000000e+02 1.865860503495224084e-04 5.074905040476396538e-05 6.860099628931453286e-04
1.250000000000000000e+02 1.560835283907906787e-04 4.245274378015439560e-05 5.738632103752828182e-04
1.260000000000000000e+02 1.560835283907880224e-04 4.245274378015266088e-05 5.738632103752879139e-04
1.270000000000000000e+02 1.560835281918189531e-04 4.245274364774623917e-05 5.738632107020418373e-04
1.280000000000000000e+02 8.567536131249168054e-05 2.330261804066707031e-05 3.149975476238750321e-04
1.290000000000000000e+02 8.567536001456829611e-05 2.330261717694789248e-05 3.149975497553664672e-04
1.300000000000000000e+02 8.567533947960310190e-05 2.330260351170404279e-05 3.149975834785370449e-04
1.310000000000000000e+02 5.042805113084614484e-05 1.371578957847825611e-05 1.854059021760941163e-04
1.320000000000000000e+02 1.878658626891074380e-05 5.109713800620155649e-06 6.907154439772930567e-05
1.330000000000000000e+02 1.176910124297196158e-05 3.201047083326803251e-06 4.327076124209046544e-05
1.340000000000000000e+02 1.176910122062415431e-05 3.201047068455178981e-06 4.327076127879071575e-05
1.350000000000000000e+02 1.176909894760190775e-05 3.201045555844690169e-06 4.327076501161937103e-05
1.360000000000000000e+02 1.176909854967216663e-05 3.201045291037484601e-06 4.327076566511275051e-05
1.370000000000000000e+02 1.176909811921088511e-05 3.201045004581773273e-06 4.327076637203052407e-05
1.380000000000000000e+02 3.331041908667164589e-06 9.060010964220985852e-07 1.224704941430614450e-05
1.390000000000000000e+02 5.274639645139538300e-07 1.434635052263914964e-07 1.939296223257175897e-06
1.400000000000000000e+02 5.274639636080584456e-07 1.434635046235524304e-07 1.939296224744865178e-06
1.410000000000000000e+02 5.274639622098037731e-07 1.434635036930668325e-07 1.939296227041127453e-06
1.420000000000000000e+02 4.715946623819136299e-07 1.282677604745785020e-07 1.733884841867097249e-06
1.430000000000000000e+02 4.547068565400015069e-07 1.236744892552313292e-07 1.671794455183036545e-06
1.440000000000000000e+02 4.547068558839920123e-07 1.236744888186817714e-07 1.671794456260355727e-06
1.450000000000000000e+02 3.060245543312114676e-07 8.323478810360487708e-08 1.125142863787269464e-06
1.460000000000000000e+02 3.060245537762496154e-07 8.323478773429876354e-08 1.125142864698646210e-06
1.470000000000000000e+02 1.629905122941449859e-08 4.433138019270693596e-09 5.992573879366439821e-08
1.480000000000000000e+02 1.629905100431706781e-08 4.433137869476781462e-09 5.992573916332602736e-08
1.490000000000000000e+02 1.629905092250490167e-08 4.433137815033859545e-09 5.992573929768063322e-08
1.500000000000000000e+02 1.629905080384500900e-08 4.433137736070136171e-09 5.992573949254728606e-08


==> data/rosenbrock2d_es_avg.dat <==
1.000000000000000000e+00 3.396776791747468849e+01 2.069683143702281924e+01 5.574811104812260254e+01
2.000000000000000000e+00 2.380732131831040732e+01 1.175134669982184832e+01 4.823179528537524874e+01
3.000000000000000000e+00 2.304459030818120269e+01 1.103295755726425043e+01 4.813334409342184017e+01
4.000000000000000000e+00 2.135523982007181942e+01 9.505220771213926056e+00 4.797850347189135789e+01
5.000000000000000000e+00 1.288721593807133559e+01 4.723370175444148167e+00 3.516140562048220630e+01
6.000000000000000000e+00 1.277126393364052248e+01 4.631208504254830771e+00 3.521870853209429697e+01
7.000000000000000000e+00 2.004405757301561231e+00 1.149873477926830034e+00 3.493986527237129991e+00
8.000000000000000000e+00 1.832923850610632233e+00 9.811528546311166776e-01 3.424145204572041745e+00
9.000000000000000000e+00 8.136114103334698422e-01 6.208517191644439270e-01 1.066218400612151118e+00
1.000000000000000000e+01 7.629133694713481351e-01 5.598213414724194648e-01 1.039683138530010265e+00
1.100000000000000000e+01 7.287703661295259483e-01 5.293931819222192914e-01 1.003235902321454098e+00
1.200000000000000000e+01 7.287703661295259483e-01 5.293931819222192914e-01 1.003235902321454098e+00
1.300000000000000000e+01 6.200854921100716899e-01 4.182299405523159930e-01 9.193651153181662261e-01
1.400000000000000000e+01 6.021548601022297387e-01 3.976579191664025292e-01 9.118150502442464722e-01
1.500000000000000000e+01 5.248735536290197734e-01 3.200413631637452627e-01 8.608020056401373132e-01
1.600000000000000000e+01 5.248735536290197734e-01 3.200413631637452627e-01 8.608020056401373132e-01
1.700000000000000000e+01 3.351284347551429788e-01 2.142348780345325054e-01 5.242426854665968028e-01
1.800000000000000000e+01 3.319987199855608528e-01 2.116246428746603458e-01 5.208426985383413088e-01
1.900000000000000000e+01 3.237407515722555140e-01 2.044111230184567640e-01 5.127317568677781656e-01
2.000000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.100000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.200000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.300000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.400000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.500000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.600000000000000000e+01 1.704457044088374396e-01 1.321751208200587224e-01 2.197973262379339932e-01
2.700000000000000000e+01 1.668331044402684427e-01 1.306990597760132877e-01 2.129570387489937988e-01
2.800000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
2.900000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
3.000000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
3.100000000000000000e+01 1.652980729294065421e-01 1.299844622830192142e-01 2.102055309863359311e-01
3.200000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.300000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.400000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.500000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.600000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.700000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.800000000000000000e+01 1.549782373503562349e-01 1.234027760530709283e-01 1.946330124850189081e-01
3.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.000000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.100000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.200000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.300000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.400000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.500000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.600000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.700000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.800000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
4.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.000000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.100000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.200000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.300000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.400000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.500000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.600000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.700000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.800000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
5.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.000000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.100000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.200000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.300000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.400000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.500000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.600000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.700000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.800000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
6.900000000000000000e+01 1.526620556984014387e-01 1.214193364075251413e-01 1.919439188156971399e-01
7.000000000000000000e+01 1.452578879879791729e-01 1.119236009659477921e-01 1.885201498220900329e-01
7.100000000000000000e+01 1.452578879879791729e-01 1.119236009659477921e-01 1.885201498220900329e-01
7.200000000000000000e+01 1.447901786061739637e-01 1.115110649876032423e-01 1.880010366965678137e-01
7.300000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.400000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.500000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.600000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.700000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.800000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
7.900000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.000000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.100000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.200000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.300000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.400000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.500000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.600000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.700000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.800000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
8.900000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.000000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.100000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.200000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.300000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.400000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.500000000000000000e+01 1.438889297699404712e-01 1.106950419353361081e-01 1.870365984633113043e-01
9.600000000000000000e+01 1.438758071748994782e-01 1.106829548200990582e-01 1.870229063171872652e-01
9.700000000000000000e+01 1.438487643283634654e-01 1.106580272656245839e-01 1.869947215770136895e-01
9.800000000000000000e+01 1.438340158366541444e-01 1.106444218413102643e-01 1.869793683894031278e-01
9.900000000000000000e+01 1.437952447388787525e-01 1.106086201079876374e-01 1.869390684860450236e-01
1.000000000000000000e+02 1.436576224350082642e-01 1.104811219609265066e-01 1.867967315807871342e-01
1.010000000000000000e+02 1.436220607760098633e-01 1.104480708652676446e-01 1.867601324310182720e-01
1.020000000000000000e+02 1.435608567978251815e-01 1.103910862594931486e-01 1.866973168112414372e-01
1.030000000000000000e+02 1.435263742029426748e-01 1.103589243455685848e-01 1.866620231576251732e-01
1.040000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.050000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.060000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.070000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.080000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.090000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.100000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.110000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.120000000000000000e+02 1.434293203533361649e-01 1.102681835078998945e-01 1.865630618241398420e-01
1.130000000000000000e+02 1.434268421612995559e-01 1.102658622877640410e-01 1.865605421801075359e-01
1.140000000000000000e+02 1.434268421612995559e-01 1.102658622877640410e-01 1.865605421801075359e-01
1.150000000000000000e+02 1.434108761297448464e-01 1.102509025205180987e-01 1.865443177526232565e-01
1.160000000000000000e+02 1.434108761297448464e-01 1.102509025205180987e-01 1.865443177526232565e-01
1.170000000000000000e+02 1.434026205461072512e-01 1.102431638221048893e-01 1.865359344428345612e-01
1.180000000000000000e+02 1.434002271485050328e-01 1.102409198394135731e-01 1.865335047657220857e-01
1.190000000000000000e+02 1.433890094191034303e-01 1.102303997942527952e-01 1.865221214888827250e-01
1.200000000000000000e+02 1.433881033546413608e-01 1.102295498940932400e-01 1.865212023762698734e-01
1.210000000000000000e+02 1.433646426013965303e-01 1.102075336119131277e-01 1.864974205901691329e-01
1.220000000000000000e+02 1.433534049226846407e-01 1.101969811539334626e-01 1.864860406132246018e-01
1.230000000000000000e+02 1.433479718301744477e-01 1.101918777943105554e-01 1.864805413896436781e-01
1.240000000000000000e+02 1.433390996845750609e-01 1.101835419227298191e-01 1.864715649891998672e-01
1.250000000000000000e+02 1.432895980262936519e-01 1.101479412829082377e-01 1.864030200056292497e-01
1.260000000000000000e+02 1.431772450574838595e-01 1.100886115315051483e-01 1.862111186349569014e-01
1.270000000000000000e+02 1.431755589306678567e-01 1.100870264139417881e-01 1.862094139778949775e-01
1.280000000000000000e+02 1.431590204427641289e-01 1.100765192330536435e-01 1.861841678581864779e-01
1.290000000000000000e+02 1.429544869325507506e-01 1.099621294657221332e-01 1.858456673533156189e-01
1.300000000000000000e+02 1.429543207891924572e-01 1.099619732643595110e-01 1.858454993633965047e-01
1.310000000000000000e+02 1.429532730267619456e-01 1.099609881779707865e-01 1.858444399934735258e-01
1.320000000000000000e+02 1.429467817750773584e-01 1.099548843828025146e-01 1.858378782766245962e-01
1.330000000000000000e+02 1.428167032761740451e-01 1.098828170875724569e-01 1.856214763625819164e-01
1.340000000000000000e+02 1.428049418374274515e-01 1.098717554133365887e-01 1.856095894388125889e-01
1.350000000000000000e+02 1.426585114146280697e-01 1.097856025984004225e-01 1.853744971777755435e-01
1.360000000000000000e+02 1.426359070741203827e-01 1.097643226008297723e-01 1.853516835415090214e-01
1.370000000000000000e+02 1.422372659644349502e-01 1.095548411110514042e-01 1.846695191546084969e-01
1.380000000000000000e+02 1.422162713461367356e-01 1.095438062432599335e-01 1.846336048492238369e-01
1.390000000000000000e+02 1.418884730502411595e-01 1.093608629127118814e-01 1.840908918266122574e-01
1.400000000000000000e+02 1.417782168545779486e-01 1.092985399450868145e-01 1.839097099061231255e-01
1.410000000000000000e+02 1.417671242564308431e-01 1.092881132393462573e-01 1.838984764603162902e-01
1.420000000000000000e+02 1.415849537779030332e-01 1.091916382694266274e-01 1.835882257469878820e-01
1.430000000000000000e+02 1.415198624381351356e-01 1.091534654694174405e-01 1.834836061171149224e-01
1.440000000000000000e+02 1.415095960001895581e-01 1.091480157477927870e-01 1.834661457007917551e-01
1.450000000000000000e+02 1.414622054676573648e-01 1.091034542901897220e-01 1.834181667845973251e-01
1.460000000000000000e+02 1.414622054676573648e-01 1.091034542901897220e-01 1.834181667845973251e-01
1.470000000000000000e+02 1.414445682341163579e-01 1.090868497120965341e-01 1.834003450987647943e-01
1.480000000000000000e+02 1.412639958217447589e-01 1.089820810202838525e-01 1.831082351218066839e-01
1.490000000000000000e+02 1.409672548473030473e-01 1.088023283830874405e-01 1.826410080969683991e-01
1.500000000000000000e+02 1.409191837873946529e-01 1.087766612074777123e-01 1.825595319700838715e-01


==> data/rosenbrock2d_pbo_arch_.dat <==
1.00000e+00 2.27444e+01 3.35809e+01 1.54048e+01 1.96016e-01 2.49372e-01 1.42659e-01 3.96087e-01 4.69220e-01 3.22954e-01 3.94224e-01 4.66828e-01 3.21621e-01 3.36561e-02 6.21594e-02 5.15267e-03 8.97225e-02 1.26270e-01 5.31749e-02 1.86515e-01 2.86013e-01 8.70182e-02
2.00000e+00 2.27444e+01 3.35809e+01 1.54048e+01 1.35947e-01 2.35422e-01 3.64727e-02 1.59878e-01 2.11322e-01 1.08433e-01 1.58795e-01 2.10486e-01 1.07104e-01 4.00307e-03 8.36097e-03 -3.54833e-04 1.38051e-01 1.81426e-01 9.46754e-02 4.35074e-02 7.99596e-02 7.05509e-03
3.00000e+00 1.87930e+01 3.17987e+01 1.11067e+01 1.10132e-01 1.70930e-01 4.93338e-02 1.18019e-01 1.72262e-01 6.37770e-02 1.17142e-01 1.71540e-01 6.27434e-02 3.63919e-02 8.71453e-02 -1.43614e-02 1.15292e-01 1.42639e-01 8.79449e-02 3.53285e-02 6.38178e-02 6.83925e-03
4.00000e+00 1.45339e+01 2.44576e+01 8.63678e+00 7.06584e-02 9.87716e-02 4.25452e-02 7.39552e-02 9.97622e-02 4.81482e-02 7.32917e-02 9.91447e-02 4.74387e-02 1.88713e-02 4.54142e-02 -7.67165e-03 9.79959e-02 1.06766e-01 8.92256e-02 1.53413e-02 2.56950e-02 4.98751e-03
5.00000e+00 4.94341e+00 6.99854e+00 3.49177e+00 1.01280e-01 1.77525e-01 2.50357e-02 5.00601e-02 7.49591e-02 2.51611e-02 5.48707e-02 6.86420e-02 4.10993e-02 1.59305e-02 3.80495e-02 -6.18852e-03 7.24994e-02 1.10814e-01 3.41847e-02 1.34649e-02 1.86401e-02 8.28962e-03
6.00000e+00 4.94341e+00 6.99854e+00 3.49177e+00 1.86980e-01 2.93531e-01 8.04279e-02 5.11275e-02 8.67036e-02 1.55515e-02 7.00286e-02 8.66543e-02 5.34029e-02 1.20793e-03 1.70747e-03 7.08393e-04 5.03553e-02 6.34698e-02 3.72408e-02 9.20058e-03 1.36466e-02 4.75458e-03
7.00000e+00 1.52302e+00 2.26452e+00 1.02432e+00 3.27366e-02 5.33641e-02 1.21092e-02 2.86618e-02 3.49645e-02 2.23591e-02 3.78440e-02 4.73537e-02 2.83343e-02 5.37225e-04 7.40775e-04 3.33675e-04 4.17116e-02 5.21357e-02 3.12875e-02 9.83616e-03 1.48178e-02 4.85456e-03
8.00000e+00 8.42217e-01 1.19245e+00 5.94850e-01 1.43398e-01 1.74926e-01 1.11870e-01 4.34283e-02 5.42945e-02 3.25622e-02 4.29013e-02 5.11573e-02 3.46453e-02 3.08773e-03 6.48729e-03 -3.11836e-04 3.00801e-02 4.28386e-02 1.73216e-02 2.17158e-02 3.70709e-02 6.36076e-03
9.00000e+00 6.31150e-01 1.07410e+00 3.70869e-01 1.84510e-01 3.27793e-01 4.12271e-02 6.24106e-02 7.07719e-02 5.40492e-02 2.44287e-02 3.52894e-02 1.35680e-02 1.31986e-02 3.01115e-02 -3.71416e-03 3.00371e-02 3.71896e-02 2.28845e-02 2.01252e-02 3.16308e-02 8.61966e-03
1.00000e+01 6.21854e-01 1.07171e+00 3.60828e-01 1.14877e-01 2.89368e-01 -5.96143e-02 7.31223e-02 1.23429e-01 2.28159e-02 3.61663e-02 7.27937e-02 -4.61094e-04 7.01172e-03 1.55005e-02 -1.47705e-03 3.90881e-02 4.70976e-02 3.10787e-02 1.94258e-02 3.33315e-02 5.52009e-03
1.10000e+01 6.21854e-01 1.07171e+00 3.60828e-01 -4.68099e-02 1.50382e-02 -1.08658e-01 2.76205e-02 8.04776e-02 -2.52366e-02 -5.70000e-06 2.50020e-02 -2.50134e-02 3.63339e-04 5.83389e-04 1.43289e-04 6.15676e-02 8.10076e-02 4.21276e-02 1.22008e-02 2.29980e-02 1.40351e-03
1.20000e+01 6.21854e-01 1.07171e+00 3.60828e-01 -7.42290e-02 -1.00027e-02 -1.38455e-01 4.45519e-02 9.19887e-02 -2.88484e-03 1.31924e-02 3.18872e-02 -5.50234e-03 1.53358e-03 2.13655e-03 9.30614e-04 4.67710e-02 7.19671e-02 2.15749e-02 2.89280e-02 5.05923e-02 7.26378e-03
1.30000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -4.66185e-02 -7.21001e-03 -8.60270e-02 1.99534e-02 4.65358e-02 -6.62903e-03 -5.09313e-03 8.37640e-03 -1.85627e-02 4.28792e-04 7.00278e-04 1.57305e-04 3.90718e-02 5.74541e-02 2.06894e-02 6.87367e-03 1.16859e-02 2.06147e-03
1.40000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -1.43661e-01 -8.59014e-02 -2.01420e-01 1.29088e-02 2.82130e-02 -2.39551e-03 1.29091e-02 1.59950e-02 9.82317e-03 9.94211e-04 1.39932e-03 5.89102e-04 4.58914e-02 6.12514e-02 3.05313e-02 1.17002e-02 1.68498e-02 6.55065e-03
1.50000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -9.87756e-02 -7.35082e-02 -1.24043e-01 -1.56521e-03 1.82627e-04 -3.31305e-03 7.73813e-03 9.65917e-03 5.81709e-03 9.79351e-04 1.25741e-03 7.01294e-04 4.42718e-02 5.65840e-02 3.19596e-02 9.69899e-03 1.37903e-02 5.60768e-03
1.60000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -7.90754e-03 3.66139e-02 -5.24290e-02 1.40457e-02 4.68330e-02 -1.87416e-02 5.83704e-03 1.84511e-02 -6.77705e-03 9.83587e-03 2.34434e-02 -3.77162e-03 4.46311e-02 5.73737e-02 3.18885e-02 6.08055e-03 1.06934e-02 1.46769e-03
1.70000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -5.94457e-02 6.48788e-02 -1.83770e-01 -2.00235e-03 7.66965e-03 -1.16743e-02 4.17942e-03 2.36342e-02 -1.52754e-02 1.21244e-03 2.52814e-03 -1.03257e-04 4.03892e-02 4.90755e-02 3.17028e-02 7.50484e-03 1.57662e-02 -7.56534e-04
1.80000e+01 2.31305e-01 3.78246e-01 1.41448e-01 -1.31369e-01 -1.16678e-01 -1.46060e-01 -1.57329e-02 -6.55698e-03 -2.49087e-02 -6.83137e-03 1.26592e-03 -1.49287e-02 5.83897e-03 1.27000e-02 -1.02207e-03 6.27463e-02 7.47094e-02 5.07832e-02 9.86164e-03 1.31347e-02 6.58857e-03
1.90000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -7.72299e-02 -4.37790e-02 -1.10681e-01 2.81173e-03 3.11369e-02 -2.55134e-02 4.70700e-04 2.00855e-02 -1.91441e-02 1.60130e-02 3.78873e-02 -5.86123e-03 6.68250e-02 8.16884e-02 5.19616e-02 1.89499e-02 3.07430e-02 7.15672e-03
2.00000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -1.86743e-01 3.14225e-02 -4.04909e-01 -1.66375e-02 2.19769e-02 -5.52519e-02 -2.62609e-02 -4.80644e-03 -4.77153e-02 8.00017e-03 1.86031e-02 -2.60274e-03 4.10343e-02 5.87597e-02 2.33089e-02 6.06107e-03 9.60529e-03 2.51686e-03
2.10000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -1.81306e-01 -6.19382e-03 -3.56418e-01 -9.69170e-03 5.78442e-02 -7.72276e-02 -2.11641e-02 -3.00811e-03 -3.93200e-02 1.90459e-02 4.51712e-02 -7.07944e-03 4.62755e-02 6.79256e-02 2.46254e-02 1.14308e-02 1.84360e-02 4.42559e-03
2.20000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -1.00822e-01 -2.16496e-02 -1.79994e-01 -6.23020e-03 4.18842e-02 -5.43446e-02 -1.75784e-02 -1.15807e-02 -2.35760e-02 3.79292e-04 6.09825e-04 1.48758e-04 3.88329e-02 5.12086e-02 2.64571e-02 5.92900e-03 1.03772e-02 1.48082e-03
2.30000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -3.77294e-01 -2.66370e-01 -4.88218e-01 -3.73915e-02 8.61219e-03 -8.33952e-02 -3.04134e-02 -1.84524e-02 -4.23743e-02 1.21737e-03 1.91013e-03 5.24621e-04 4.04654e-02 6.79990e-02 1.29318e-02 5.60066e-03 1.15784e-02 -3.77068e-04
2.40000e+01 2.30366e-01 3.78036e-01 1.40379e-01 -2.38841e-01 -1.74378e-01 -3.03304e-01 -4.15092e-02 -2.38580e-02 -5.91605e-02 -8.93440e-04 8.36086e-03 -1.01477e-02 7.75632e-04 1.24808e-03 3.03179e-04 5.38250e-02 5.99920e-02 4.76580e-02 4.33545e-03 7.22606e-03 1.44483e-03
2.50000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -3.13533e-01 -2.40154e-01 -3.86912e-01 -6.22140e-02 -4.47267e-02 -7.97013e-02 -3.80291e-02 -3.11846e-02 -4.48736e-02 4.67964e-04 9.63371e-04 -2.74433e-05 5.70633e-02 9.45417e-02 1.95850e-02 1.98081e-03 3.15007e-03 8.11556e-04
2.60000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -3.26940e-01 -2.12780e-01 -4.41100e-01 -6.44916e-02 -2.25616e-02 -1.06422e-01 -3.18093e-02 -2.76907e-02 -3.59279e-02 9.39141e-04 1.52855e-03 3.49731e-04 4.27352e-02 7.40187e-02 1.14518e-02 1.92344e-02 3.19473e-02 6.52142e-03
2.70000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -4.70464e-01 -3.72618e-01 -5.68310e-01 -6.16502e-02 -2.93858e-02 -9.39146e-02 -8.45964e-03 4.36895e-05 -1.69630e-02 7.67775e-04 1.39849e-03 1.37056e-04 5.57867e-02 8.03233e-02 3.12501e-02 1.33635e-02 2.09151e-02 5.81197e-03
2.80000e+01 2.30029e-01 3.77890e-01 1.40024e-01 -4.30286e-01 -3.67638e-01 -4.92933e-01 -8.64977e-02 -4.52818e-02 -1.27714e-01 -5.38277e-02 -5.04312e-02 -5.72243e-02 6.04622e-04 6.48777e-04 5.60466e-04 5.92297e-02 9.25533e-02 2.59062e-02 1.21248e-02 1.71720e-02 7.07765e-03
2.90000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -4.07730e-01 -3.85382e-01 -4.30079e-01 -1.06127e-01 -6.11171e-02 -1.51136e-01 -4.17844e-02 -3.29651e-02 -5.06038e-02 7.54538e-04 1.04227e-03 4.66811e-04 5.99259e-02 8.33314e-02 3.65204e-02 2.04961e-02 3.03020e-02 1.06902e-02
3.00000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -3.52018e-01 -2.76765e-01 -4.27272e-01 -9.67718e-02 -6.29808e-02 -1.30563e-01 -3.20926e-02 -2.10630e-02 -4.31222e-02 6.25037e-04 8.68015e-04 3.82059e-04 6.20194e-02 8.50682e-02 3.89706e-02 9.60494e-03 1.79389e-02 1.27101e-03
3.10000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -3.68640e-01 -2.47147e-01 -4.90133e-01 -5.05801e-02 -4.05504e-02 -6.06098e-02 -1.70668e-02 -1.58138e-03 -3.25523e-02 1.68425e-03 2.67600e-03 6.92496e-04 5.06618e-02 8.85458e-02 1.27778e-02 1.64972e-02 3.06901e-02 2.30436e-03
3.20000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -5.89705e-01 -5.35127e-01 -6.44283e-01 -8.62909e-02 -6.18520e-02 -1.10730e-01 -5.03913e-02 -3.17736e-02 -6.90089e-02 4.46440e-04 6.75464e-04 2.17417e-04 4.17922e-02 6.69327e-02 1.66516e-02 6.88854e-03 1.07785e-02 2.99855e-03
3.30000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -5.26972e-01 -4.39936e-01 -6.14009e-01 -1.52663e-01 -1.37009e-01 -1.68317e-01 -5.88195e-02 -5.24059e-02 -6.52332e-02 1.40334e-03 2.26298e-03 5.43706e-04 7.00055e-02 7.10833e-02 6.89278e-02 4.64793e-03 7.64028e-03 1.65558e-03
3.40000e+01 1.54133e-01 2.39926e-01 9.90184e-02 -6.22250e-01 -5.07355e-01 -7.37144e-01 -1.02470e-01 -6.80304e-02 -1.36910e-01 -7.91958e-02 -4.63589e-02 -1.12033e-01 8.93723e-04 1.37628e-03 4.11163e-04 3.81387e-02 6.41431e-02 1.21344e-02 8.34331e-03 1.49281e-02 1.75850e-03
3.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -6.09111e-01 -5.31947e-01 -6.86274e-01 -1.05503e-01 -9.28865e-02 -1.18119e-01 -5.26232e-02 -4.58085e-02 -5.94378e-02 9.86552e-04 1.20554e-03 7.67562e-04 4.30162e-02 5.21933e-02 3.38391e-02 3.11425e-03 5.11516e-03 1.11334e-03
3.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -7.08622e-01 -6.77392e-01 -7.39852e-01 -1.62490e-01 -1.22728e-01 -2.02253e-01 -6.42065e-02 -4.63975e-02 -8.20155e-02 7.76667e-04 1.09804e-03 4.55295e-04 7.11721e-02 8.37626e-02 5.85816e-02 8.64525e-03 1.13642e-02 5.92633e-03
3.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -7.16979e-01 -6.93885e-01 -7.40073e-01 -1.57272e-01 -9.93861e-02 -2.15159e-01 -5.51202e-02 -4.87471e-02 -6.14933e-02 1.90167e-03 3.47508e-03 3.28269e-04 7.22710e-02 8.71452e-02 5.73968e-02 2.67580e-02 5.94340e-02 -5.91807e-03
3.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -8.51518e-01 -6.87280e-01 -1.01576e+00 -1.54545e-01 -1.17950e-01 -1.91139e-01 -7.50553e-02 -6.92942e-02 -8.08163e-02 2.45970e-03 4.43893e-03 4.80477e-04 4.98046e-02 6.96514e-02 2.99578e-02 1.60885e-02 2.50374e-02 7.13961e-03
3.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -8.20509e-01 -6.79029e-01 -9.61989e-01 -2.31185e-01 -1.82671e-01 -2.79700e-01 -9.27741e-02 -7.86575e-02 -1.06891e-01 6.55890e-04 1.01102e-03 3.00761e-04 7.25319e-02 9.59732e-02 4.90906e-02 1.66595e-02 2.76141e-02 5.70497e-03
4.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -7.38901e-01 -6.72810e-01 -8.04992e-01 -1.57937e-01 -1.06720e-01 -2.09155e-01 -8.94704e-02 -7.07795e-02 -1.08161e-01 1.64185e-03 2.46649e-03 8.17216e-04 5.12464e-02 6.88543e-02 3.36386e-02 9.09717e-03 1.59703e-02 2.22405e-03
4.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.01466e+00 -9.05666e-01 -1.12366e+00 -1.80943e-01 -1.04954e-01 -2.56931e-01 -8.34390e-02 -5.43349e-02 -1.12543e-01 1.41820e-03 2.33211e-03 5.04299e-04 4.68839e-02 7.55643e-02 1.82036e-02 3.96729e-03 7.26769e-03 6.66880e-04
4.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.01338e+00 -9.62904e-01 -1.06386e+00 -2.76717e-01 -2.32112e-01 -3.21322e-01 -1.44322e-01 -1.14022e-01 -1.74621e-01 7.95467e-04 1.13050e-03 4.60429e-04 9.40175e-02 1.06366e-01 8.16691e-02 8.82300e-03 1.14121e-02 6.23386e-03
4.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -9.50564e-01 -6.75871e-01 -1.22526e+00 -2.58321e-01 -1.40527e-01 -3.76116e-01 -1.31382e-01 -7.37769e-02 -1.88988e-01 1.75833e-03 3.43335e-03 8.32992e-05 7.62063e-02 1.28726e-01 2.36867e-02 1.54282e-02 2.47811e-02 6.07538e-03
4.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -8.76913e-01 -7.21749e-01 -1.03208e+00 -2.40369e-01 -1.66403e-01 -3.14336e-01 -7.20873e-02 -3.81492e-02 -1.06025e-01 1.34705e-03 2.50381e-03 1.90296e-04 9.21848e-02 9.61612e-02 8.82084e-02 1.19365e-02 1.81169e-02 5.75611e-03
4.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.10854e+00 -1.05071e+00 -1.16636e+00 -2.83925e-01 -1.91274e-01 -3.76576e-01 -1.09789e-01 -8.02292e-02 -1.39348e-01 1.97465e-03 3.49011e-03 4.59188e-04 6.45198e-02 9.97612e-02 2.92784e-02 1.02146e-02 1.58225e-02 4.60672e-03
4.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -9.24505e-01 -6.51354e-01 -1.19766e+00 -2.35122e-01 -1.48466e-01 -3.21778e-01 -1.49781e-01 -9.78989e-02 -2.01663e-01 1.98468e-03 3.07145e-03 8.97914e-04 4.78578e-02 6.61530e-02 2.95626e-02 2.10493e-02 3.86849e-02 3.41376e-03
4.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.04004e+00 -1.00180e+00 -1.07827e+00 -3.38491e-01 -2.96913e-01 -3.80069e-01 -7.97529e-02 -5.85500e-02 -1.00956e-01 1.61837e-03 2.43222e-03 8.04522e-04 8.26212e-02 1.01532e-01 6.37104e-02 5.64405e-03 9.32766e-03 1.96045e-03
4.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.07334e+00 -8.21212e-01 -1.32546e+00 -2.53923e-01 -2.02160e-01 -3.05686e-01 -1.22463e-01 -7.36704e-02 -1.71257e-01 1.59828e-03 2.44211e-03 7.54439e-04 5.86823e-02 6.69001e-02 5.04645e-02 3.16136e-02 5.31692e-02 1.00580e-02
4.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.19521e+00 -1.13029e+00 -1.26013e+00 -3.04694e-01 -2.25777e-01 -3.83611e-01 -1.12681e-01 -8.82299e-02 -1.37131e-01 3.70718e-03 5.94194e-03 1.47242e-03 5.27649e-02 7.78349e-02 2.76949e-02 1.37733e-02 2.46384e-02 2.90819e-03
5.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.35255e+00 -1.15725e+00 -1.54785e+00 -3.17814e-01 -2.33314e-01 -4.02314e-01 -1.42127e-01 -7.31401e-02 -2.11114e-01 2.49604e-03 5.06610e-03 -7.40286e-05 7.23046e-02 9.66233e-02 4.79858e-02 7.42577e-03 9.99026e-03 4.86128e-03
5.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.39700e+00 -1.25808e+00 -1.53592e+00 -2.92438e-01 -1.63500e-01 -4.21376e-01 -1.29318e-01 -9.10958e-02 -1.67540e-01 3.88594e-03 5.46321e-03 2.30868e-03 9.77921e-02 1.38536e-01 5.70478e-02 4.39229e-03 6.51466e-03 2.26992e-03
5.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.23012e+00 -1.09245e+00 -1.36779e+00 -3.93064e-01 -3.60644e-01 -4.25484e-01 -1.77766e-01 -1.27959e-01 -2.27573e-01 1.60191e-03 2.21135e-03 9.92479e-04 8.07503e-02 1.01683e-01 5.98171e-02 1.12521e-02 1.63176e-02 6.18657e-03
5.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.37633e+00 -1.18141e+00 -1.57124e+00 -3.30440e-01 -1.99044e-01 -4.61836e-01 -1.35088e-01 -1.04433e-01 -1.65743e-01 2.19102e-03 3.38450e-03 9.97538e-04 7.10309e-02 9.31721e-02 4.88898e-02 5.30142e-03 9.52652e-03 1.07631e-03
5.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.30471e+00 -1.14714e+00 -1.46227e+00 -3.30928e-01 -2.50965e-01 -4.10892e-01 -1.46863e-01 -1.20465e-01 -1.73261e-01 4.58267e-03 7.52092e-03 1.64443e-03 5.85637e-02 9.29748e-02 2.41525e-02 9.62952e-03 1.80018e-02 1.25718e-03
5.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.46810e+00 -1.17825e+00 -1.75795e+00 -2.88062e-01 -1.21843e-01 -4.54281e-01 -1.90120e-01 -1.21449e-01 -2.58790e-01 4.51752e-03 6.93617e-03 2.09886e-03 5.81427e-02 8.88328e-02 2.74526e-02 1.35819e-02 1.82867e-02 8.87701e-03
5.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.39252e+00 -1.16009e+00 -1.62494e+00 -3.56931e-01 -2.37034e-01 -4.76827e-01 -1.36548e-01 -1.25811e-01 -1.47286e-01 3.81279e-03 4.49268e-03 3.13291e-03 1.04739e-01 1.18209e-01 9.12677e-02 1.65004e-02 2.50767e-02 7.92415e-03
5.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.50958e+00 -1.31551e+00 -1.70364e+00 -3.99586e-01 -3.32863e-01 -4.66309e-01 -1.40665e-01 -8.52461e-02 -1.96085e-01 2.43335e-03 4.30862e-03 5.58089e-04 5.80970e-02 7.15321e-02 4.46619e-02 1.15052e-02 2.14018e-02 1.60861e-03
5.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.54311e+00 -1.13251e+00 -1.95370e+00 -2.66547e-01 -2.21473e-01 -3.11621e-01 -2.27987e-01 -1.71075e-01 -2.84898e-01 1.09156e-03 1.34804e-03 8.35070e-04 3.83511e-02 5.49010e-02 2.18011e-02 1.37729e-02 1.51111e-02 1.24347e-02
5.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.80544e+00 -1.43451e+00 -2.17637e+00 -3.47090e-01 -2.38766e-01 -4.55413e-01 -1.49914e-01 -1.20618e-01 -1.79211e-01 3.03109e-03 3.61054e-03 2.45163e-03 6.14680e-02 7.99873e-02 4.29488e-02 6.16546e-03 8.56254e-03 3.76837e-03
6.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.60935e+00 -1.37684e+00 -1.84185e+00 -3.99107e-01 -2.27115e-01 -5.71098e-01 -1.63763e-01 -1.13899e-01 -2.13626e-01 3.34413e-03 3.62847e-03 3.05978e-03 4.69768e-02 6.24945e-02 3.14591e-02 1.24514e-02 2.42678e-02 6.34936e-04
6.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.61912e+00 -1.23486e+00 -2.00339e+00 -4.25124e-01 -3.23226e-01 -5.27022e-01 -2.58985e-01 -1.52882e-01 -3.65088e-01 2.84373e-03 3.67984e-03 2.00762e-03 4.85955e-02 7.08836e-02 2.63074e-02 2.51850e-02 2.75067e-02 2.28632e-02
6.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.76441e+00 -1.20509e+00 -2.32373e+00 -5.46189e-01 -3.53804e-01 -7.38574e-01 -1.75701e-01 -7.97461e-02 -2.71657e-01 2.72561e-03 3.76232e-03 1.68889e-03 9.49301e-02 1.24791e-01 6.50694e-02 3.00894e-02 4.54660e-02 1.47128e-02
6.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.81275e+00 -1.48585e+00 -2.13965e+00 -5.11374e-01 -3.83720e-01 -6.39029e-01 -2.48793e-01 -1.45781e-01 -3.51806e-01 1.47600e-03 2.31147e-03 6.40533e-04 8.96350e-02 1.37639e-01 4.16309e-02 1.17142e-02 1.58490e-02 7.57939e-03
6.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.02268e+00 -1.77497e+00 -2.27038e+00 -4.46954e-01 -2.91780e-01 -6.02128e-01 -1.78747e-01 -1.03984e-01 -2.53509e-01 6.57940e-03 9.10230e-03 4.05651e-03 6.90791e-02 8.99417e-02 4.82165e-02 7.53521e-03 1.31677e-02 1.90270e-03
6.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.86515e+00 -1.68681e+00 -2.04349e+00 -4.06772e-01 -2.45434e-01 -5.68110e-01 -2.56670e-01 -1.32372e-01 -3.80968e-01 1.97429e-03 2.64274e-03 1.30584e-03 5.99733e-02 9.28791e-02 2.70676e-02 1.03022e-02 1.67934e-02 3.81098e-03
6.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.19473e+00 -1.88349e+00 -2.50597e+00 -4.59194e-01 -4.33794e-01 -4.84595e-01 -2.78683e-01 -1.27992e-01 -4.29373e-01 6.19841e-03 8.16730e-03 4.22953e-03 5.02073e-02 7.51650e-02 2.52495e-02 2.48854e-02 3.25644e-02 1.72064e-02
6.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.12269e+00 -1.60422e+00 -2.64117e+00 -4.99849e-01 -3.91802e-01 -6.07897e-01 -2.80811e-01 -1.60892e-01 -4.00731e-01 1.78807e-03 2.46419e-03 1.11194e-03 7.48598e-02 8.03984e-02 6.93212e-02 1.95520e-02 2.54006e-02 1.37034e-02
6.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.04088e+00 -1.92228e+00 -2.15948e+00 -3.66216e-01 -1.72591e-01 -5.59841e-01 -3.14817e-01 -2.72638e-01 -3.56995e-01 3.61333e-03 4.19431e-03 3.03234e-03 3.97935e-02 6.03891e-02 1.91978e-02 2.24519e-02 3.14345e-02 1.34693e-02
6.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -1.99060e+00 -1.47674e+00 -2.50447e+00 -3.97732e-01 -2.33944e-01 -5.61520e-01 -2.64390e-01 -1.70082e-01 -3.58699e-01 5.01344e-03 7.76014e-03 2.26673e-03 3.80849e-02 6.17603e-02 1.44095e-02 2.07766e-02 2.58684e-02 1.56847e-02
7.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.33365e+00 -1.84272e+00 -2.82457e+00 -5.61549e-01 -3.89968e-01 -7.33130e-01 -2.85267e-01 -1.30165e-01 -4.40369e-01 5.60377e-03 8.99432e-03 2.21321e-03 6.85237e-02 8.61836e-02 5.08638e-02 1.92395e-02 2.60789e-02 1.24002e-02
7.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.22389e+00 -1.93653e+00 -2.51125e+00 -7.24631e-01 -5.25785e-01 -9.23476e-01 -1.94320e-01 -1.21874e-01 -2.66766e-01 2.89056e-03 4.29972e-03 1.48140e-03 1.14813e-01 1.21572e-01 1.08055e-01 1.28821e-02 1.77994e-02 7.96469e-03
7.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.18134e+00 -1.72934e+00 -2.63334e+00 -3.96967e-01 -2.24842e-01 -5.69093e-01 -3.16229e-01 -2.03055e-01 -4.29404e-01 2.85901e-03 5.49701e-03 2.21011e-04 5.66723e-02 7.00621e-02 4.32824e-02 2.33177e-02 3.40886e-02 1.25468e-02
7.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.28550e+00 -1.68336e+00 -2.88763e+00 -7.52264e-01 -6.27044e-01 -8.77485e-01 -1.92870e-01 -1.42738e-01 -2.43001e-01 1.15556e-02 1.65761e-02 6.53514e-03 1.10376e-01 1.33657e-01 8.70941e-02 1.62488e-02 2.10481e-02 1.14495e-02
7.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.33502e+00 -1.87235e+00 -2.79770e+00 -6.29257e-01 -5.09892e-01 -7.48622e-01 -2.75616e-01 -1.77821e-01 -3.73410e-01 9.74937e-03 1.50796e-02 4.41917e-03 9.20857e-02 1.16962e-01 6.72097e-02 1.40436e-02 1.54839e-02 1.26034e-02
7.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.21274e+00 -1.60045e+00 -2.82503e+00 -4.50998e-01 -2.97213e-01 -6.04784e-01 -3.24738e-01 -1.98717e-01 -4.50759e-01 1.18127e-02 1.74044e-02 6.22100e-03 4.49739e-02 5.91269e-02 3.08209e-02 2.39662e-02 4.00473e-02 7.88521e-03
7.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.45414e+00 -2.00608e+00 -2.90220e+00 -5.20563e-01 -2.53458e-01 -7.87667e-01 -3.45998e-01 -2.65329e-01 -4.26668e-01 5.89081e-03 6.64137e-03 5.14025e-03 5.31939e-02 6.90569e-02 3.73308e-02 2.47682e-02 3.15971e-02 1.79393e-02
7.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.64789e+00 -2.35538e+00 -2.94040e+00 -5.79213e-01 -4.66331e-01 -6.92094e-01 -3.34194e-01 -2.36377e-01 -4.32011e-01 7.05454e-03 9.40778e-03 4.70130e-03 6.96457e-02 8.12005e-02 5.80910e-02 2.17292e-02 2.24200e-02 2.10383e-02
7.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.45115e+00 -2.04517e+00 -2.85713e+00 -4.53006e-01 -3.74020e-01 -5.31993e-01 -2.73630e-01 -2.12097e-01 -3.35163e-01 1.18583e-02 1.73503e-02 6.36635e-03 6.20149e-02 7.64409e-02 4.75888e-02 2.58065e-02 3.30714e-02 1.85416e-02
7.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.86044e+00 -2.35985e+00 -3.36103e+00 -6.57985e-01 -5.71866e-01 -7.44105e-01 -3.49364e-01 -2.32821e-01 -4.65907e-01 1.22006e-02 1.95122e-02 4.88904e-03 8.72341e-02 1.12338e-01 6.21303e-02 2.31857e-02 2.56851e-02 2.06864e-02
8.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.45691e+00 -1.89685e+00 -3.01696e+00 -6.84844e-01 -3.72668e-01 -9.97019e-01 -2.42133e-01 -2.35440e-01 -2.48827e-01 6.43264e-03 7.85893e-03 5.00635e-03 8.45176e-02 1.32085e-01 3.69501e-02 2.37138e-02 3.67232e-02 1.07044e-02
8.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.58819e+00 -2.47038e+00 -2.70600e+00 -5.94890e-01 -4.08636e-01 -7.81144e-01 -3.63552e-01 -2.60897e-01 -4.66207e-01 8.65699e-03 1.17661e-02 5.54787e-03 4.58923e-02 7.93899e-02 1.23946e-02 2.60717e-02 3.37327e-02 1.84106e-02
8.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.50377e+00 -2.06131e+00 -2.94623e+00 -6.16381e-01 -3.91599e-01 -8.41164e-01 -3.42667e-01 -2.22938e-01 -4.62397e-01 7.70462e-03 1.21733e-02 3.23598e-03 5.76937e-02 8.38488e-02 3.15386e-02 2.47642e-02 3.42811e-02 1.52474e-02
8.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.91253e+00 -2.46022e+00 -3.36484e+00 -6.07592e-01 -4.06421e-01 -8.08764e-01 -3.25251e-01 -1.66280e-01 -4.84222e-01 1.34079e-02 1.56348e-02 1.11811e-02 5.98886e-02 8.61430e-02 3.36342e-02 2.54032e-02 2.98714e-02 2.09350e-02
8.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.00808e+00 -2.45573e+00 -3.56042e+00 -6.54397e-01 -5.93018e-01 -7.15775e-01 -2.77404e-01 -2.59046e-01 -2.95762e-01 2.74344e-02 4.58357e-02 9.03313e-03 7.19668e-02 9.55138e-02 4.84198e-02 1.58293e-02 2.53805e-02 6.27803e-03
8.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.74283e+00 -2.27206e+00 -3.21360e+00 -5.56330e-01 -4.53657e-01 -6.59003e-01 -4.55759e-01 -3.57575e-01 -5.53943e-01 1.97631e-02 3.10000e-02 8.52625e-03 5.15816e-02 5.29361e-02 5.02270e-02 2.95340e-02 3.10973e-02 2.79707e-02
8.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.56348e+00 -2.04090e+00 -3.08606e+00 -5.37687e-01 -2.91339e-01 -7.84035e-01 -2.81347e-01 -2.17245e-01 -3.45450e-01 1.37243e-02 2.07933e-02 6.65521e-03 4.27844e-02 7.55717e-02 9.99706e-03 1.85465e-02 2.41706e-02 1.29223e-02
8.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.72255e+00 -2.24203e+00 -3.20307e+00 -7.39496e-01 -6.17706e-01 -8.61286e-01 -3.52012e-01 -2.82280e-01 -4.21745e-01 1.28251e-02 1.75981e-02 8.05198e-03 7.22230e-02 9.50699e-02 4.93761e-02 1.23716e-02 2.03213e-02 4.42177e-03
8.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.92605e+00 -2.62566e+00 -3.22645e+00 -7.04681e-01 -6.47734e-01 -7.61628e-01 -3.60419e-01 -2.92329e-01 -4.28509e-01 8.29127e-03 1.50948e-02 1.48769e-03 5.85725e-02 9.52731e-02 2.18719e-02 2.66939e-02 3.54470e-02 1.79407e-02
8.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.96962e+00 -2.67332e+00 -3.26593e+00 -9.31036e-01 -5.85728e-01 -1.27634e+00 -3.77918e-01 -2.11213e-01 -5.44623e-01 3.91193e-02 7.92388e-02 -1.00019e-03 7.26305e-02 1.28266e-01 1.69951e-02 1.74733e-02 2.85757e-02 6.37093e-03
9.00000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.15779e+00 -2.42938e+00 -3.88620e+00 -5.26901e-01 -2.49806e-01 -8.03996e-01 -2.82095e-01 -1.96907e-01 -3.67282e-01 6.70929e-02 1.42359e-01 -8.17314e-03 4.66450e-02 9.17205e-02 1.56947e-03 1.73447e-02 2.25283e-02 1.21611e-02
9.10000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.08960e+00 -2.95899e+00 -3.22020e+00 -9.04495e-01 -7.62524e-01 -1.04647e+00 -4.62394e-01 -3.61568e-01 -5.63220e-01 3.97951e-02 7.73205e-02 2.26978e-03 8.28956e-02 1.06139e-01 5.96518e-02 2.66514e-02 2.76692e-02 2.56336e-02
9.20000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.39533e+00 -2.58657e+00 -4.20409e+00 -7.21269e-01 -6.12321e-01 -8.30217e-01 -3.37762e-01 -2.48507e-01 -4.27018e-01 6.31236e-02 1.10611e-01 1.56361e-02 6.26968e-02 9.05624e-02 3.48313e-02 1.58795e-02 1.74532e-02 1.43058e-02
9.30000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.33672e+00 -2.94187e+00 -3.73156e+00 -7.80283e-01 -4.69417e-01 -1.09115e+00 -3.88291e-01 -2.07607e-01 -5.68976e-01 4.84019e-02 6.71802e-02 2.96236e-02 5.39305e-02 7.85154e-02 2.93456e-02 1.17435e-02 1.91985e-02 4.28847e-03
9.40000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.54263e+00 -3.10948e+00 -3.97578e+00 -6.22695e-01 -3.13642e-01 -9.31748e-01 -3.56993e-01 -2.76822e-01 -4.37165e-01 6.78332e-02 1.03666e-01 3.20004e-02 6.99767e-02 8.35432e-02 5.64102e-02 9.91217e-03 1.51419e-02 4.68241e-03
9.50000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.95869e+00 -2.41640e+00 -3.50098e+00 -7.90201e-01 -6.31018e-01 -9.49385e-01 -3.59131e-01 -2.02417e-01 -5.15845e-01 2.70890e-02 5.27243e-02 1.45368e-03 5.83876e-02 8.42828e-02 3.24924e-02 2.79293e-02 3.53895e-02 2.04690e-02
9.60000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -2.93609e+00 -2.38289e+00 -3.48930e+00 -6.30861e-01 -3.41065e-01 -9.20657e-01 -4.57161e-01 -3.41496e-01 -5.72826e-01 3.75462e-02 6.36189e-02 1.14734e-02 8.61075e-02 1.89874e-01 -1.76588e-02 3.13233e-02 4.20328e-02 2.06137e-02
9.70000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.45191e+00 -2.53322e+00 -4.37060e+00 -7.56102e-01 -5.28513e-01 -9.83691e-01 -4.77784e-01 -3.44648e-01 -6.10920e-01 1.03436e-01 2.12924e-01 -6.05109e-03 6.59614e-02 9.25937e-02 3.93291e-02 3.35781e-02 4.33308e-02 2.38255e-02
9.80000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.49336e+00 -2.98815e+00 -3.99857e+00 -8.63152e-01 -6.26977e-01 -1.09933e+00 -3.66088e-01 -3.10873e-01 -4.21304e-01 4.73935e-02 6.11139e-02 3.36732e-02 6.38534e-02 7.96563e-02 4.80504e-02 1.32737e-02 2.21100e-02 4.43746e-03
9.90000e+01 5.26597e-02 6.97754e-02 3.97425e-02 -3.62682e+00 -3.02901e+00 -4.22463e+00 -7.11982e-01 -4.34757e-01 -9.89207e-01 -5.71945e-01 -4.18716e-01 -7.25173e-01 6.58140e-02 9.70317e-02 3.45963e-02 3.65557e-02 7.45684e-02 -1.45701e-03 2.43605e-02 3.35521e-02 1.51689e-02
1.00000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.42385e+00 -2.44714e+00 -4.40057e+00 -6.95626e-01 -4.23086e-01 -9.68165e-01 -4.64216e-01 -2.95940e-01 -6.32492e-01 1.48161e-01 3.26155e-01 -2.98337e-02 6.89030e-02 8.03740e-02 5.74320e-02 2.10221e-02 2.33194e-02 1.87248e-02
1.01000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.32143e+00 -2.73911e+00 -3.90376e+00 -8.50237e-01 -6.96645e-01 -1.00383e+00 -3.54526e-01 -3.26792e-01 -3.82259e-01 1.83728e-02 3.02238e-02 6.52188e-03 5.40389e-02 6.75310e-02 4.05468e-02 1.66539e-02 2.11146e-02 1.21932e-02
1.02000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.24994e+00 -2.89195e+00 -3.60793e+00 -6.50073e-01 -5.07203e-01 -7.92942e-01 -4.44462e-01 -4.01452e-01 -4.87472e-01 1.57579e-02 2.77910e-02 3.72490e-03 4.37349e-02 7.20237e-02 1.54462e-02 2.71707e-02 3.67006e-02 1.76409e-02
1.03000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.33773e+00 -2.62534e+00 -4.05013e+00 -8.06073e-01 -3.42544e-01 -1.26960e+00 -3.91514e-01 -2.90361e-01 -4.92667e-01 6.14050e-02 1.19708e-01 3.10151e-03 6.67078e-02 9.83712e-02 3.50443e-02 2.39821e-02 2.94414e-02 1.85228e-02
1.04000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.82928e+00 -3.03083e+00 -4.62774e+00 -5.51206e-01 -4.18688e-01 -6.83725e-01 -5.03801e-01 -2.93769e-01 -7.13833e-01 2.47036e-01 5.68966e-01 -7.48951e-02 3.08288e-02 3.97535e-02 2.19040e-02 2.34597e-02 3.17371e-02 1.51822e-02
1.05000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.52324e+00 -2.76197e+00 -4.28451e+00 -9.07177e-01 -8.41999e-01 -9.72355e-01 -2.32441e-01 -1.74809e-01 -2.90073e-01 6.37957e-02 9.74587e-02 3.01326e-02 8.61932e-02 1.44181e-01 2.82058e-02 9.48896e-03 1.07145e-02 8.26343e-03
1.06000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.60184e+00 -2.86311e+00 -4.34057e+00 -1.13184e+00 -8.61195e-01 -1.40248e+00 -2.85574e-01 -1.70175e-01 -4.00973e-01 3.94235e-02 6.74125e-02 1.14345e-02 6.48215e-02 9.72617e-02 3.23813e-02 1.74403e-02 2.56740e-02 9.20652e-03
1.07000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.63062e+00 -3.20812e+00 -4.05312e+00 -1.21111e+00 -8.80111e-01 -1.54211e+00 -5.17532e-01 -3.63260e-01 -6.71805e-01 1.78246e-01 3.59684e-01 -3.19286e-03 6.00066e-02 8.98943e-02 3.01189e-02 3.39348e-02 3.89745e-02 2.88951e-02
1.08000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.90153e+00 -3.01711e+00 -4.78596e+00 -9.00975e-01 -5.28558e-01 -1.27339e+00 -4.13365e-01 -2.55226e-01 -5.71504e-01 6.56189e-01 1.55454e+00 -2.42159e-01 4.94551e-02 6.90237e-02 2.98864e-02 2.29385e-02 2.68569e-02 1.90200e-02
1.09000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.10484e+00 -3.33098e+00 -4.87870e+00 -8.41786e-01 -7.04097e-01 -9.79475e-01 -5.49368e-01 -3.39304e-01 -7.59433e-01 1.27578e-01 2.68094e-01 -1.29378e-02 6.65413e-02 1.06433e-01 2.66498e-02 3.74228e-02 4.37881e-02 3.10574e-02
1.10000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.44467e+00 -2.73424e+00 -4.15510e+00 -8.89523e-01 -6.54672e-01 -1.12437e+00 -4.32122e-01 -4.02166e-01 -4.62079e-01 8.66291e-02 1.45286e-01 2.79724e-02 5.11010e-02 7.90835e-02 2.31185e-02 2.42427e-02 3.66999e-02 1.17855e-02
1.11000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.60765e+00 -3.08973e+00 -4.12556e+00 -8.63579e-01 -7.38042e-01 -9.89115e-01 -5.01423e-01 -3.81972e-01 -6.20874e-01 4.01571e-02 5.47504e-02 2.55638e-02 5.49644e-02 7.00662e-02 3.98626e-02 2.66451e-02 3.36707e-02 1.96195e-02
1.12000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -3.93641e+00 -3.09538e+00 -4.77744e+00 -1.09777e+00 -6.98319e-01 -1.49721e+00 -5.90312e-01 -3.30558e-01 -8.50066e-01 1.66853e-02 2.58688e-02 7.50172e-03 8.58966e-02 1.14669e-01 5.71245e-02 2.98989e-02 3.35926e-02 2.62052e-02
1.13000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.13635e+00 -3.20239e+00 -5.07030e+00 -9.75600e-01 -5.76022e-01 -1.37518e+00 -5.54812e-01 -1.64107e-01 -9.45517e-01 3.96132e-01 9.08774e-01 -1.16510e-01 6.43547e-02 1.00861e-01 2.78482e-02 2.32638e-02 2.88987e-02 1.76289e-02
1.14000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.08346e+00 -3.56810e+00 -4.59882e+00 -8.73787e-01 -6.81411e-01 -1.06616e+00 -2.81952e-01 -1.84540e-01 -3.79363e-01 1.49994e-01 3.28979e-01 -2.89915e-02 4.34536e-02 4.89866e-02 3.79206e-02 1.43024e-02 1.84437e-02 1.01611e-02
1.15000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.08898e+00 -3.48044e+00 -4.69753e+00 -6.74544e-01 -4.81912e-01 -8.67177e-01 -5.55911e-01 -3.33649e-01 -7.78173e-01 2.09654e+00 4.96450e+00 -7.71406e-01 3.05391e-02 4.36029e-02 1.74753e-02 2.63472e-02 3.58082e-02 1.68863e-02
1.16000e+02 5.26597e-02 6.97754e-02 3.97425e-02 -4.09867e+00 -2.72594e+00 -5.47140e+00 -8.86259e-01 -7.94857e-01 -9.77660e-01 -6.22813e-01 -2.66637e-01 -9.78989e-01 1.05949e-01 1.59569e-01 5.23290e-02 5.22151e-02 7.68829e-02 2.75473e-02 2.86136e-02 3.84697e-02 1.87575e-02
1.17000e+02 5.25677e-02 6.97609e-02 3.96119e-02 -4.65545e+00 -4.02964e+00 -5.28126e+00 -1.04627e+00 -7.03395e-01 -1.38914e+00 -5.45461e-01 -2.79570e-01 -8.11351e-01 3.27047e-01 7.16714e-01 -6.26188e-02 9.93733e-02 1.51930e-01 4.68170e-02 3.53273e-02 5.98707e-02 1.07840e-02
1.18000e+02 5.25524e-02 6.97585e-02 3.95902e-02 -4.57669e+00 -3.59368e+00 -5.55970e+00 -1.09574e+00 -9.03725e-01 -1.28775e+00 -5.97846e-01 -4.95252e-01 -7.00439e-01 1.38760e+00 3.21543e+00 -4.40232e-01 6.58975e-02 1.06712e-01 2.50827e-02 2.09365e-02 2.94619e-02 1.24110e-02
1.19000e+02 5.25524e-02 6.97585e-02 3.95902e-02 -4.45982e+00 -4.06454e+00 -4.85511e+00 -1.06830e+00 -8.07136e-01 -1.32946e+00 -5.86300e-01 -3.38388e-01 -8.34212e-01 5.76638e-01 1.28716e+00 -1.33883e-01 7.03325e-02 9.40026e-02 4.66624e-02 2.51110e-02 3.37984e-02 1.64235e-02
1.20000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.49229e+00 -3.61111e+00 -5.37346e+00 -1.08060e+00 -9.27464e-01 -1.23373e+00 -7.15607e-01 -5.38611e-01 -8.92602e-01 2.76768e+00 6.52810e+00 -9.92749e-01 4.60123e-02 6.99240e-02 2.21006e-02 3.13269e-02 4.57512e-02 1.69026e-02
1.21000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.43930e+00 -3.12132e+00 -5.75728e+00 -9.84639e-01 -6.11706e-01 -1.35757e+00 -4.37279e-01 -3.32400e-01 -5.42158e-01 6.73951e-01 1.44215e+00 -9.42459e-02 9.23201e-02 1.15472e-01 6.91679e-02 3.52880e-02 4.90300e-02 2.15460e-02
1.22000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.63133e+00 -3.74377e+00 -5.51889e+00 -1.05202e+00 -8.95776e-01 -1.20827e+00 -3.43463e-01 -2.64097e-01 -4.22828e-01 6.05952e-01 1.34748e+00 -1.35572e-01 1.34283e-01 1.93051e-01 7.55154e-02 2.36918e-02 3.32987e-02 1.40850e-02
1.23000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.21884e+00 -3.65149e+00 -4.78618e+00 -1.00403e+00 -8.28009e-01 -1.18005e+00 -5.52952e-01 -4.38797e-01 -6.67107e-01 9.08789e-01 2.08516e+00 -2.67577e-01 5.30793e-02 5.83306e-02 4.78280e-02 3.75491e-02 5.61430e-02 1.89552e-02
1.24000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.03989e+00 -3.23313e+00 -4.84665e+00 -9.24229e-01 -4.40451e-01 -1.40801e+00 -3.58892e-01 -1.60518e-01 -5.57265e-01 4.11642e+00 9.76324e+00 -1.53039e+00 1.20845e-01 1.69841e-01 7.18486e-02 1.53981e-02 2.01697e-02 1.06266e-02
1.25000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.07245e+00 -2.96791e+00 -5.17700e+00 -9.83856e-01 -5.93276e-01 -1.37444e+00 -3.12991e-01 -1.57901e-01 -4.68081e-01 3.26284e-01 6.34481e-01 1.80874e-02 7.68131e-02 1.07008e-01 4.66183e-02 1.84948e-02 2.39007e-02 1.30889e-02
1.26000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.44352e+00 -3.52611e+00 -5.36093e+00 -1.28943e+00 -9.89350e-01 -1.58952e+00 -5.87406e-01 -5.24198e-01 -6.50614e-01 2.57963e-01 5.62339e-01 -4.64127e-02 6.35677e-02 9.65076e-02 3.06279e-02 2.89198e-02 3.81832e-02 1.96564e-02
1.27000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.29696e+00 -3.15626e+00 -5.43766e+00 -7.16550e-01 -4.14715e-01 -1.01839e+00 -3.81080e-01 -3.00986e-01 -4.61174e-01 6.47212e+00 1.55615e+01 -2.61723e+00 5.35833e-02 7.60512e-02 3.11154e-02 2.28812e-02 4.26169e-02 3.14551e-03
1.28000e+02 5.25343e-02 6.97557e-02 3.95645e-02 -4.65863e+00 -3.68847e+00 -5.62878e+00 -1.36155e+00 -4.48988e-01 -2.27412e+00 -6.27263e-01 -5.41241e-01 -7.13285e-01 1.35380e+01 3.26587e+01 -5.58270e+00 7.77706e-02 1.26119e-01 2.94227e-02 2.28336e-02 4.87819e-02 -3.11474e-03
1.29000e+02 5.21945e-02 6.92620e-02 3.93328e-02 -4.54525e+00 -3.29978e+00 -5.79071e+00 -8.66525e-01 -7.92369e-01 -9.40682e-01 -5.18961e-01 -3.75770e-01 -6.62152e-01 1.68079e-01 3.02006e-01 3.41530e-02 1.04890e-01 1.74488e-01 3.52913e-02 3.45652e-02 5.52051e-02 1.39254e-02
1.30000e+02 5.21596e-02 6.92566e-02 3.92832e-02 -4.83992e+00 -3.40986e+00 -6.26997e+00 -1.10527e+00 -8.53215e-01 -1.35733e+00 -6.24565e-01 -4.92416e-01 -7.56714e-01 3.38816e-01 6.90432e-01 -1.28010e-02 3.46152e-02 5.47188e-02 1.45115e-02 3.92321e-02 4.55779e-02 3.28863e-02
1.31000e+02 5.20934e-02 6.91576e-02 3.92396e-02 -4.35756e+00 -3.43911e+00 -5.27600e+00 -7.77055e-01 -7.33780e-01 -8.20331e-01 -5.91345e-01 -3.42143e-01 -8.40548e-01 2.37024e+00 5.48768e+00 -7.47199e-01 4.64103e-02 6.71369e-02 2.56836e-02 3.73391e-02 5.70604e-02 1.76178e-02
1.32000e+02 5.02538e-02 6.64895e-02 3.79825e-02 -4.68537e+00 -3.89995e+00 -5.47080e+00 -1.18018e+00 -9.23461e-01 -1.43690e+00 -3.65389e-01 -1.81557e-01 -5.49221e-01 8.71923e-01 1.95540e+00 -2.11555e-01 9.64100e-02 1.38383e-01 5.44366e-02 1.48161e-02 1.74558e-02 1.21763e-02
1.33000e+02 5.02518e-02 6.64893e-02 3.79798e-02 -4.37036e+00 -3.18671e+00 -5.55401e+00 -1.16291e+00 -4.22617e-01 -1.90320e+00 -4.76397e-01 -3.08521e-01 -6.44272e-01 2.56674e-01 4.65846e-01 4.75021e-02 6.38591e-02 1.02346e-01 2.53724e-02 3.04676e-02 3.29090e-02 2.80261e-02
1.34000e+02 4.77089e-02 6.34098e-02 3.58958e-02 -4.84376e+00 -3.74662e+00 -5.94090e+00 -1.16664e+00 -8.14718e-01 -1.51857e+00 -5.64926e-01 -3.63429e-01 -7.66423e-01 6.92964e-01 1.47377e+00 -8.78464e-02 2.66098e-02 3.21877e-02 2.10318e-02 1.92861e-02 3.41436e-02 4.42862e-03
1.35000e+02 4.77089e-02 6.34098e-02 3.58958e-02 -4.35469e+00 -3.75528e+00 -4.95410e+00 -1.42192e+00 -8.89360e-01 -1.95448e+00 -4.60598e-01 -3.80038e-01 -5.41158e-01 3.70885e-01 6.14669e-01 1.27100e-01 5.88247e-02 7.88800e-02 3.87694e-02 1.61532e-02 2.75714e-02 4.73509e-03
1.36000e+02 4.77036e-02 6.34089e-02 3.58882e-02 -4.80292e+00 -3.45503e+00 -6.15081e+00 -1.23394e+00 -7.87625e-01 -1.68026e+00 -7.34188e-01 -3.26888e-01 -1.14149e+00 1.82924e+01 4.38377e+01 -7.25298e+00 8.27882e-02 1.07004e-01 5.85726e-02 2.26824e-02 2.99966e-02 1.53682e-02
1.37000e+02 4.75352e-02 6.32000e-02 3.57531e-02 -4.69340e+00 -3.41702e+00 -5.96978e+00 -1.35516e+00 -1.27595e+00 -1.43438e+00 -3.51549e-01 -1.62886e-01 -5.40213e-01 5.88570e-01 1.20996e+00 -3.28226e-02 1.38727e-01 1.83616e-01 9.38381e-02 1.15799e-02 1.24828e-02 1.06771e-02
1.38000e+02 4.50869e-02 5.99225e-02 3.39244e-02 -5.14187e+00 -3.93125e+00 -6.35249e+00 -1.32783e+00 -1.02633e+00 -1.62933e+00 -4.13794e-01 -2.46280e-01 -5.81309e-01 2.90885e-01 4.61936e-01 1.19833e-01 7.00875e-02 9.62183e-02 4.39567e-02 1.73741e-02 2.54661e-02 9.28201e-03
1.39000e+02 4.48649e-02 5.95976e-02 3.37742e-02 -4.82941e+00 -3.80375e+00 -5.85507e+00 -1.13007e+00 -8.84077e-01 -1.37607e+00 -3.92430e-01 -1.90127e-01 -5.94734e-01 6.10735e-01 1.27410e+00 -5.26263e-02 7.06091e-02 9.93923e-02 4.18259e-02 2.22809e-02 4.01817e-02 4.38003e-03
1.40000e+02 4.42286e-02 5.86850e-02 3.33334e-02 -5.26125e+00 -4.19592e+00 -6.32658e+00 -1.10930e+00 -1.01816e+00 -1.20044e+00 -8.72995e-01 -5.70962e-01 -1.17503e+00 3.59064e+00 7.25892e+00 -7.76327e-02 9.82638e-02 1.37670e-01 5.88580e-02 3.82437e-02 5.48431e-02 2.16443e-02
1.41000e+02 4.33369e-02 5.73442e-02 3.27511e-02 -4.64460e+00 -3.30058e+00 -5.98861e+00 -7.55875e-01 -3.17750e-01 -1.19400e+00 -7.32565e-01 -3.27396e-01 -1.13773e+00 7.80793e+01 1.88101e+02 -3.19427e+01 7.82235e-02 1.30699e-01 2.57478e-02 2.45951e-02 3.66042e-02 1.25860e-02
1.42000e+02 4.22141e-02 5.59538e-02 3.18482e-02 -5.09885e+00 -3.73296e+00 -6.46475e+00 -1.32986e+00 -1.00222e+00 -1.65750e+00 -7.01968e-01 -5.33714e-01 -8.70223e-01 6.74058e+00 1.62023e+01 -2.72118e+00 1.11726e-01 1.76571e-01 4.68816e-02 2.40628e-02 3.92884e-02 8.83730e-03
1.43000e+02 4.16919e-02 5.53551e-02 3.14012e-02 -4.91487e+00 -3.86326e+00 -5.96649e+00 -7.82820e-01 -3.39451e-01 -1.22619e+00 -5.59615e-01 -2.51426e-01 -8.67805e-01 8.29561e-01 1.76120e+00 -1.02082e-01 3.66146e-02 4.45307e-02 2.86985e-02 2.58083e-02 3.65059e-02 1.51107e-02
1.44000e+02 4.08346e-02 5.40865e-02 3.08296e-02 -5.27352e+00 -4.39302e+00 -6.15402e+00 -1.12068e+00 -7.06591e-01 -1.53477e+00 -5.29706e-01 -7.56398e-02 -9.83772e-01 1.79376e+01 4.18297e+01 -5.95462e+00 5.22317e-02 8.52711e-02 1.91922e-02 1.70455e-02 2.69500e-02 7.14110e-03
1.45000e+02 3.94510e-02 5.23649e-02 2.97218e-02 -5.04094e+00 -4.00055e+00 -6.08133e+00 -1.06619e+00 -7.76212e-01 -1.35617e+00 -7.81410e-01 -7.26873e-01 -8.35946e-01 3.76091e+00 8.79681e+00 -1.27498e+00 1.31573e-01 2.29404e-01 3.37420e-02 4.15174e-02 5.65539e-02 2.64809e-02
1.46000e+02 3.87883e-02 5.13621e-02 2.92926e-02 -4.79443e+00 -3.51419e+00 -6.07467e+00 -1.08023e+00 -5.12642e-01 -1.64782e+00 -8.46403e-01 -4.83859e-01 -1.20895e+00 5.05281e-01 8.20388e-01 1.90173e-01 4.30036e-02 5.32875e-02 3.27196e-02 3.44817e-02 3.50993e-02 3.38641e-02
1.47000e+02 3.76642e-02 4.97755e-02 2.84998e-02 -4.72834e+00 -3.58759e+00 -5.86910e+00 -6.34066e-01 -3.14117e-01 -9.54015e-01 -4.72918e-01 -2.11246e-01 -7.34589e-01 5.85226e-01 1.12056e+00 4.98917e-02 7.14994e-02 1.17913e-01 2.50855e-02 2.01939e-02 3.96184e-02 7.69367e-04
1.48000e+02 3.71787e-02 4.90777e-02 2.81647e-02 -4.80497e+00 -3.37975e+00 -6.23019e+00 -1.12235e+00 -8.88161e-01 -1.35654e+00 -4.34797e-01 -3.14830e-01 -5.54763e-01 3.14812e-01 5.47390e-01 8.22349e-02 7.55893e-02 1.10089e-01 4.10898e-02 2.11654e-02 3.00912e-02 1.22395e-02
1.49000e+02 3.61196e-02 4.75316e-02 2.74476e-02 -4.84336e+00 -3.64603e+00 -6.04069e+00 -1.47140e+00 -1.25956e+00 -1.68324e+00 -3.51752e-01 -3.09315e-01 -3.94189e-01 3.42823e-01 4.57030e-01 2.28615e-01 7.96586e-02 1.00737e-01 5.85799e-02 1.49585e-02 2.01822e-02 9.73492e-03
1.50000e+02 3.51047e-02 4.61054e-02 2.67287e-02 -4.64564e+00 -3.32684e+00 -5.96444e+00 -1.43052e+00 -1.16894e+00 -1.69210e+00 -5.32824e-01 -4.13896e-01 -6.51753e-01 1.77799e-01 2.49449e-01 1.06149e-01 1.33060e-01 1.93585e-01 7.25337e-02 3.09505e-02 4.20516e-02 1.98494e-02


==> data/rosenbrock2d_pbo_arch_2.dat <==
1.00000e+00 2.02110e+01 2.71533e+01 1.50436e+01 1.56545e-01 2.40382e-01 7.27077e-02 2.84561e-01 4.81387e-01 8.77354e-02 2.80361e-01 4.75857e-01 8.48662e-02 1.14116e-03 2.51769e-03 -2.35372e-04 2.18868e-01 2.76942e-01 1.60795e-01 1.51755e-01 3.36567e-01 -3.30567e-02
2.00000e+00 6.25864e+00 9.44076e+00 4.14909e+00 1.60036e-01 2.70710e-01 4.93620e-02 1.50944e-01 1.91616e-01 1.10272e-01 1.49212e-01 1.90438e-01 1.07986e-01 5.15084e-04 6.21837e-04 4.08331e-04 1.43350e-01 2.03562e-01 8.31379e-02 4.03851e-02 6.22007e-02 1.85695e-02
3.00000e+00 5.41716e+00 9.06731e+00 3.23642e+00 1.06181e-01 1.27205e-01 8.51570e-02 1.02529e-01 1.48642e-01 5.64157e-02 1.01183e-01 1.47694e-01 5.46719e-02 4.76598e-04 7.80868e-04 1.72328e-04 1.14687e-01 1.54533e-01 7.48418e-02 3.31083e-02 3.85792e-02 2.76374e-02
4.00000e+00 2.11785e+00 3.03987e+00 1.47549e+00 1.13249e-01 1.97894e-01 2.86036e-02 8.41303e-02 1.14182e-01 5.40792e-02 8.32030e-02 1.13410e-01 5.29964e-02 4.60904e-04 8.08915e-04 1.12893e-04 9.39377e-02 1.16984e-01 7.08916e-02 3.49018e-02 6.47798e-02 5.02390e-03
5.00000e+00 1.73236e+00 2.35079e+00 1.27662e+00 2.80362e-01 5.12906e-01 4.78176e-02 1.80305e-01 3.89919e-01 -2.93084e-02 1.18703e-01 1.77404e-01 6.00026e-02 1.01411e-03 1.50421e-03 5.24014e-04 1.68960e-01 2.76951e-01 6.09691e-02 8.12664e-02 1.36547e-01 2.59857e-02
6.00000e+00 7.18348e-01 8.18702e-01 6.30295e-01 1.86249e-02 5.88291e-02 -2.15793e-02 2.41136e-02 5.59027e-02 -7.67553e-03 6.39021e-02 7.67233e-02 5.10809e-02 3.69142e-04 4.17620e-04 3.20664e-04 7.85997e-02 1.08618e-01 4.85818e-02 4.91415e-02 7.26371e-02 2.56458e-02
7.00000e+00 7.18348e-01 8.18702e-01 6.30295e-01 3.76263e-02 2.14035e-01 -1.38782e-01 5.56168e-02 8.86175e-02 2.26161e-02 4.72343e-02 7.29363e-02 2.15323e-02 2.24777e-03 4.64054e-03 -1.45001e-04 3.89433e-02 6.19797e-02 1.59069e-02 1.97605e-02 3.24072e-02 7.11382e-03
8.00000e+00 5.73731e-01 6.80756e-01 4.83532e-01 -7.69492e-03 9.87214e-02 -1.14111e-01 4.91469e-03 1.52292e-02 -5.39980e-03 2.38794e-02 3.60392e-02 1.17197e-02 4.87601e-03 1.08286e-02 -1.07657e-03 4.23270e-02 5.87454e-02 2.59087e-02 2.70593e-02 4.45220e-02 9.59669e-03
9.00000e+00 5.73731e-01 6.80756e-01 4.83532e-01 1.26414e-02 1.31632e-01 -1.06350e-01 5.10966e-02 9.62355e-02 5.95779e-03 -2.71778e-02 -8.66366e-03 -4.56919e-02 4.94756e-03 1.09459e-02 -1.05079e-03 3.77693e-02 5.26021e-02 2.29365e-02 4.41761e-02 8.98724e-02 -1.52030e-03
1.00000e+01 5.73731e-01 6.80756e-01 4.83532e-01 -2.43293e-02 5.02966e-03 -5.36883e-02 6.36934e-03 3.06216e-02 -1.78829e-02 5.83896e-02 9.92929e-02 1.74864e-02 6.01132e-03 1.29129e-02 -8.90225e-04 6.88511e-02 1.00775e-01 3.69270e-02 5.02498e-02 8.92795e-02 1.12201e-02
1.10000e+01 4.00743e-01 5.85451e-01 2.74309e-01 -1.20733e-01 -3.08973e-02 -2.10569e-01 1.02546e-02 3.50412e-02 -1.45321e-02 1.87091e-04 6.34299e-04 -2.60118e-04 3.69718e-03 8.29952e-03 -9.05173e-04 5.60524e-02 7.15835e-02 4.05212e-02 2.67319e-02 4.45178e-02 8.94606e-03
1.20000e+01 4.00743e-01 5.85451e-01 2.74309e-01 -1.44298e-01 4.97485e-03 -2.93571e-01 -2.10456e-02 1.09509e-02 -5.30422e-02 -2.40808e-02 -2.04679e-02 -2.76937e-02 4.21771e-03 8.83257e-03 -3.97142e-04 6.92170e-02 9.66740e-02 4.17600e-02 1.69741e-02 2.96267e-02 4.32148e-03
1.30000e+01 4.00743e-01 5.85451e-01 2.74309e-01 -3.03188e-01 -1.94558e-01 -4.11818e-01 -2.83579e-02 -5.98631e-03 -5.07294e-02 -2.06202e-02 1.80212e-02 -5.92617e-02 1.08750e-03 1.73855e-03 4.36461e-04 3.92354e-02 6.68499e-02 1.16209e-02 2.19858e-02 2.60457e-02 1.79259e-02
1.40000e+01 2.52275e-01 3.22306e-01 1.97460e-01 -3.63450e-01 -2.99170e-01 -4.27730e-01 -6.83894e-02 -4.11366e-02 -9.56423e-02 -3.60437e-02 -1.27692e-02 -5.93182e-02 7.49718e-04 1.19993e-03 2.99509e-04 9.92018e-02 1.24959e-01 7.34441e-02 3.48332e-02 6.59331e-02 3.73337e-03
1.50000e+01 2.52275e-01 3.22306e-01 1.97460e-01 -5.03401e-01 -4.32584e-01 -5.74218e-01 -7.57938e-02 -2.85719e-02 -1.23016e-01 -6.72154e-02 -3.97763e-02 -9.46546e-02 5.54585e-04 9.20819e-04 1.88351e-04 5.18465e-02 7.13383e-02 3.23547e-02 1.30771e-02 2.49070e-02 1.24728e-03
1.60000e+01 2.52275e-01 3.22306e-01 1.97460e-01 -5.79110e-01 -4.54705e-01 -7.03515e-01 -1.35724e-01 -1.11796e-01 -1.59652e-01 -7.73869e-02 -5.12011e-02 -1.03573e-01 8.36763e-04 1.28112e-03 3.92411e-04 9.13725e-02 1.16521e-01 6.62239e-02 1.93739e-02 2.46994e-02 1.40483e-02
1.70000e+01 2.35040e-01 3.15920e-01 1.74866e-01 -8.34814e-01 -7.43275e-01 -9.26352e-01 -1.63906e-01 -1.04279e-01 -2.23534e-01 -8.43702e-02 -6.83630e-02 -1.00377e-01 1.17783e-03 2.12255e-03 2.33117e-04 8.29123e-02 1.32172e-01 3.36522e-02 2.11013e-02 2.53922e-02 1.68104e-02
1.80000e+01 2.27649e-01 3.03225e-01 1.70909e-01 -7.77690e-01 -6.65101e-01 -8.90280e-01 -1.61499e-01 -1.02906e-01 -2.20092e-01 -9.63308e-02 -4.71317e-02 -1.45530e-01 1.58183e-03 2.27274e-03 8.90920e-04 7.49177e-02 1.02144e-01 4.76910e-02 1.66226e-02 2.30232e-02 1.02221e-02
1.90000e+01 2.27649e-01 3.03225e-01 1.70909e-01 -7.88476e-01 -4.84704e-01 -1.09225e+00 -1.77960e-01 -1.21264e-01 -2.34655e-01 -9.09971e-02 -4.86430e-02 -1.33351e-01 7.48641e-04 1.18851e-03 3.08771e-04 6.63751e-02 7.74580e-02 5.52922e-02 2.67640e-02 3.82002e-02 1.53278e-02
2.00000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.10493e+00 -8.39426e-01 -1.37044e+00 -2.43370e-01 -1.86926e-01 -2.99815e-01 -8.89538e-02 -5.20215e-02 -1.25886e-01 1.70447e-03 2.70845e-03 7.00482e-04 5.74062e-02 8.60559e-02 2.87566e-02 3.18733e-02 4.86073e-02 1.51392e-02
2.10000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.11043e+00 -1.01353e+00 -1.20734e+00 -2.46179e-01 -1.59799e-01 -3.32559e-01 -7.44734e-02 -1.78151e-02 -1.31132e-01 3.39925e-03 4.18263e-03 2.61587e-03 9.83761e-02 1.51856e-01 4.48961e-02 2.25879e-02 3.27133e-02 1.24625e-02
2.20000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.12218e+00 -9.48958e-01 -1.29540e+00 -3.18417e-01 -2.46177e-01 -3.90657e-01 -9.15539e-02 -3.90088e-02 -1.44099e-01 1.28622e-03 2.17005e-03 4.02396e-04 7.48911e-02 9.00956e-02 5.96865e-02 1.44283e-02 1.89514e-02 9.90530e-03
2.30000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.23063e+00 -9.97812e-01 -1.46346e+00 -3.10126e-01 -2.76358e-01 -3.43894e-01 -1.18753e-01 -1.07934e-01 -1.29572e-01 2.15142e-03 2.38353e-03 1.91932e-03 1.09515e-01 1.70428e-01 4.86028e-02 1.88397e-02 2.26887e-02 1.49907e-02
2.40000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.11175e+00 -6.96935e-01 -1.52656e+00 -2.46965e-01 -1.07874e-01 -3.86057e-01 -1.30874e-01 -3.87911e-02 -2.22957e-01 4.40217e-03 7.00439e-03 1.79996e-03 1.08621e-01 1.81199e-01 3.60432e-02 3.95669e-02 6.69044e-02 1.22294e-02
2.50000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.23723e+00 -8.89987e-01 -1.58447e+00 -2.68113e-01 -1.47732e-01 -3.88495e-01 -6.75316e-02 -4.05823e-02 -9.44810e-02 5.70614e-03 7.37254e-03 4.03974e-03 6.42759e-02 1.04259e-01 2.42926e-02 1.16639e-02 1.56491e-02 7.67879e-03
2.60000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.50471e+00 -1.13754e+00 -1.87189e+00 -3.06883e-01 -3.20342e-02 -5.81732e-01 -1.61353e-01 -8.34691e-02 -2.39237e-01 4.44349e-03 7.71741e-03 1.16957e-03 9.61491e-02 1.40151e-01 5.21469e-02 4.83156e-03 7.20352e-03 2.45961e-03
2.70000e+01 1.77284e-01 2.19803e-01 1.42990e-01 -1.33850e+00 -9.73238e-01 -1.70376e+00 -2.48124e-01 -1.68654e-01 -3.27594e-01 -1.47962e-01 -1.10281e-01 -1.85642e-01 4.10911e-03 5.47377e-03 2.74445e-03 4.31829e-02 4.91676e-02 3.71982e-02 1.00837e-02 1.15180e-02 8.64933e-03
2.80000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.40805e+00 -7.78016e-01 -2.03808e+00 -2.67596e-01 -1.18791e-01 -4.16400e-01 -1.66480e-01 -1.02253e-01 -2.30706e-01 5.26432e-03 9.14046e-03 1.38817e-03 7.94959e-02 1.08480e-01 5.05120e-02 1.94620e-02 2.84803e-02 1.04436e-02
2.90000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.50360e+00 -1.00195e+00 -2.00525e+00 -3.16560e-01 -2.27757e-01 -4.05364e-01 -1.84783e-01 -7.32647e-02 -2.96301e-01 2.86108e-03 4.79885e-03 9.23311e-04 9.06083e-02 1.08968e-01 7.22482e-02 1.67077e-02 2.86423e-02 4.77319e-03
3.00000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.66919e+00 -9.42806e-01 -2.39558e+00 -2.16546e-01 -6.26695e-02 -3.70423e-01 -2.15175e-01 -1.34788e-01 -2.95561e-01 7.61048e-04 1.41213e-03 1.09969e-04 2.51086e-02 3.72070e-02 1.30102e-02 2.19711e-02 3.99087e-02 4.03356e-03
3.10000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.56629e+00 -1.09416e+00 -2.03841e+00 -3.27512e-01 -1.20185e-01 -5.34839e-01 -1.42423e-01 -7.56892e-02 -2.09156e-01 4.08403e-03 6.78309e-03 1.38497e-03 1.19101e-01 1.59602e-01 7.85997e-02 1.87112e-02 2.97814e-02 7.64102e-03
3.20000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -2.15402e+00 -1.55385e+00 -2.75419e+00 -3.40889e-01 -2.12663e-01 -4.69115e-01 -1.59308e-01 -8.92512e-02 -2.29364e-01 1.28083e-02 2.32534e-02 2.36316e-03 5.59422e-02 7.80491e-02 3.38353e-02 2.43596e-02 3.97203e-02 8.99885e-03
3.30000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.98723e+00 -1.36646e+00 -2.60799e+00 -4.62594e-01 -3.50459e-01 -5.74728e-01 -2.49969e-01 -2.03470e-01 -2.96469e-01 1.50249e-02 2.45755e-02 5.47431e-03 1.10514e-01 1.51235e-01 6.97926e-02 2.90281e-02 5.79320e-02 1.24154e-04
3.40000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.96053e+00 -1.34587e+00 -2.57520e+00 -6.12140e-01 -4.30624e-01 -7.93657e-01 -2.17255e-01 -1.29017e-01 -3.05492e-01 8.27941e-03 1.24534e-02 4.10538e-03 9.44605e-02 1.62801e-01 2.61197e-02 2.00539e-02 2.77218e-02 1.23860e-02
3.50000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.96450e+00 -1.39454e+00 -2.53447e+00 -4.50912e-01 -2.42708e-01 -6.59116e-01 -1.80304e-01 -1.08794e-01 -2.51815e-01 8.67083e-03 1.30579e-02 4.28376e-03 7.18304e-02 9.29660e-02 5.06948e-02 1.55359e-02 2.31445e-02 7.92728e-03
3.60000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -1.97010e+00 -1.52334e+00 -2.41687e+00 -4.99337e-01 -4.16447e-01 -5.82227e-01 -3.20075e-01 -2.60459e-01 -3.79692e-01 7.35840e-03 1.34795e-02 1.23734e-03 6.52906e-02 8.55995e-02 4.49818e-02 3.14393e-02 3.38220e-02 2.90566e-02
3.70000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -2.32864e+00 -1.75361e+00 -2.90367e+00 -3.98918e-01 -2.67450e-01 -5.30386e-01 -2.57623e-01 -1.37068e-01 -3.78177e-01 5.57253e-03 1.08033e-02 3.41741e-04 3.38993e-02 5.41065e-02 1.36921e-02 1.69859e-02 2.01647e-02 1.38071e-02
3.80000e+01 1.11654e-01 1.40625e-01 8.86526e-02 -2.37042e+00 -1.70175e+00 -3.03908e+00 -6.33830e-01 -3.53914e-01 -9.13746e-01 -3.23569e-01 -2.35963e-01 -4.11176e-01 2.42546e-02 3.70312e-02 1.14779e-02 5.61468e-02 6.96893e-02 4.26044e-02 3.28608e-02 3.73965e-02 2.83251e-02
3.90000e+01 1.10841e-01 1.40214e-01 8.76211e-02 -2.62003e+00 -1.97849e+00 -3.26157e+00 -6.02516e-01 -5.51964e-01 -6.53068e-01 -2.79089e-01 -2.15223e-01 -3.42954e-01 1.48984e-02 2.69381e-02 2.85864e-03 5.82999e-02 6.67524e-02 4.98474e-02 2.67664e-02 3.91191e-02 1.44138e-02
4.00000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.46600e+00 -1.93012e+00 -3.00189e+00 -3.55560e-01 -1.20915e-01 -5.90205e-01 -2.57008e-01 -1.49439e-01 -3.64578e-01 4.11047e-02 8.71665e-02 -4.95705e-03 7.39723e-02 9.85300e-02 4.94145e-02 3.36054e-02 4.43586e-02 2.28521e-02
4.10000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.54619e+00 -2.16269e+00 -2.92969e+00 -4.98693e-01 -4.63347e-01 -5.34040e-01 -3.37889e-01 -1.97106e-01 -4.78672e-01 1.38985e-02 2.32879e-02 4.50909e-03 3.80842e-02 5.03521e-02 2.58164e-02 2.99827e-02 4.31992e-02 1.67662e-02
4.20000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.68836e+00 -2.51864e+00 -2.85808e+00 -4.67533e-01 -1.55970e-01 -7.79097e-01 -4.14789e-01 -3.59015e-01 -4.70563e-01 9.11021e-03 1.28629e-02 5.35750e-03 9.75071e-02 1.13965e-01 8.10489e-02 4.11586e-02 5.53924e-02 2.69247e-02
4.30000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.77434e+00 -2.22097e+00 -3.32771e+00 -4.75797e-01 -3.84001e-01 -5.67592e-01 -1.85985e-01 -1.08399e-01 -2.63571e-01 4.47619e-02 9.27080e-02 -3.18406e-03 3.09482e-02 4.58595e-02 1.60369e-02 2.31634e-02 3.34693e-02 1.28575e-02
4.40000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.95218e+00 -2.35971e+00 -3.54465e+00 -7.50306e-01 -4.17681e-01 -1.08293e+00 -2.60899e-01 -1.14341e-01 -4.07457e-01 4.86808e-02 8.32197e-02 1.41419e-02 9.94357e-02 1.15258e-01 8.36134e-02 2.19914e-02 3.48109e-02 9.17197e-03
4.50000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.01953e+00 -2.36905e+00 -3.67002e+00 -5.77713e-01 -4.57362e-01 -6.98063e-01 -2.19532e-01 -1.67682e-01 -2.71383e-01 3.52604e-02 6.22103e-02 8.31054e-03 8.69806e-02 1.23150e-01 5.08115e-02 4.85074e-02 7.94857e-02 1.75292e-02
4.60000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.15188e+00 -2.67110e+00 -3.63266e+00 -7.62913e-01 -5.71462e-01 -9.54365e-01 -3.35152e-01 -3.01305e-01 -3.68999e-01 3.95616e-02 5.88001e-02 2.03231e-02 7.27796e-02 1.03569e-01 4.19901e-02 5.62411e-02 7.67414e-02 3.57408e-02
4.70000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.40334e+00 -2.80151e+00 -4.00518e+00 -6.79975e-01 -4.78651e-01 -8.81298e-01 -4.12733e-01 -3.19739e-01 -5.05727e-01 1.25998e-02 2.06704e-02 4.52919e-03 5.29629e-02 7.62612e-02 2.96647e-02 5.04464e-02 5.82668e-02 4.26261e-02
4.80000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -2.93273e+00 -2.46385e+00 -3.40161e+00 -9.18276e-01 -8.16355e-01 -1.02020e+00 -2.93310e-01 -2.63170e-01 -3.23449e-01 5.49877e-02 1.12928e-01 -2.95288e-03 1.35844e-01 1.47216e-01 1.24471e-01 2.84498e-02 3.86316e-02 1.82680e-02
4.90000e+01 1.08171e-01 1.38940e-01 8.42167e-02 -3.14751e+00 -2.99226e+00 -3.30277e+00 -7.47692e-01 -6.55716e-01 -8.39669e-01 -2.92920e-01 -2.62504e-01 -3.23335e-01 1.51430e-02 1.98784e-02 1.04076e-02 6.46505e-02 7.29152e-02 5.63857e-02 2.85629e-02 4.06317e-02 1.64940e-02
5.00000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.18107e+00 -2.82815e+00 -3.53398e+00 -4.87771e-01 -4.62800e-01 -5.12742e-01 -3.04352e-01 -2.64140e-01 -3.44564e-01 4.84362e-02 6.89098e-02 2.79625e-02 6.23778e-02 8.33124e-02 4.14433e-02 3.84990e-02 7.09823e-02 6.01579e-03
5.10000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.70708e+00 -3.23857e+00 -4.17559e+00 -8.79444e-01 -6.32581e-01 -1.12631e+00 -3.54832e-01 -2.50085e-01 -4.59579e-01 5.24191e-02 1.08962e-01 -4.12372e-03 9.48375e-02 1.21197e-01 6.84778e-02 3.45600e-02 3.93791e-02 2.97408e-02
5.20000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.35871e+00 -2.77515e+00 -3.94226e+00 -8.48427e-01 -6.08468e-01 -1.08839e+00 -2.60018e-01 -2.06209e-01 -3.13827e-01 5.53687e-02 7.67898e-02 3.39476e-02 1.18542e-01 1.74575e-01 6.25103e-02 3.11965e-02 3.97072e-02 2.26859e-02
5.30000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.47768e+00 -3.10674e+00 -3.84861e+00 -6.58324e-01 -5.69832e-01 -7.46816e-01 -4.37986e-01 -3.03260e-01 -5.72713e-01 2.03022e-02 3.62537e-02 4.35065e-03 8.11537e-02 1.14633e-01 4.76749e-02 5.84571e-02 8.24402e-02 3.44740e-02
5.40000e+01 1.08030e-01 1.38842e-01 8.40556e-02 -3.69523e+00 -3.00790e+00 -4.38256e+00 -7.04474e-01 -5.95231e-01 -8.13716e-01 -3.82504e-01 -2.19444e-01 -5.45565e-01 1.76373e-01 3.26071e-01 2.66750e-02 9.66172e-02 1.19225e-01 7.40095e-02 3.54927e-02 5.28284e-02 1.81570e-02
5.50000e+01 1.07041e-01 1.38334e-01 8.28267e-02 -3.55459e+00 -2.93162e+00 -4.17756e+00 -8.03992e-01 -6.84434e-01 -9.23549e-01 -4.66682e-01 -3.45558e-01 -5.87806e-01 4.12927e-02 6.90743e-02 1.35112e-02 9.22705e-02 1.01269e-01 8.32720e-02 4.81501e-02 7.09534e-02 2.53468e-02
5.60000e+01 1.06208e-01 1.37764e-01 8.18806e-02 -3.73913e+00 -3.32888e+00 -4.14937e+00 -7.08303e-01 -5.89114e-01 -8.27492e-01 -3.89916e-01 -3.04964e-01 -4.74868e-01 1.36585e-01 1.97475e-01 7.56947e-02 6.32935e-02 1.03899e-01 2.26880e-02 3.16719e-02 4.03819e-02 2.29619e-02
5.70000e+01 1.05444e-01 1.37382e-01 8.09307e-02 -3.71655e+00 -3.42460e+00 -4.00850e+00 -9.12002e-01 -8.07081e-01 -1.01692e+00 -4.07011e-01 -2.68444e-01 -5.45578e-01 2.97595e-02 4.27977e-02 1.67212e-02 1.09613e-01 1.38032e-01 8.11931e-02 4.59495e-02 6.91501e-02 2.27489e-02
5.80000e+01 1.02161e-01 1.35248e-01 7.71677e-02 -3.66199e+00 -2.91005e+00 -4.41394e+00 -8.25392e-01 -4.30912e-01 -1.21987e+00 -2.52138e-01 -1.76338e-01 -3.27938e-01 8.98314e-02 1.25716e-01 5.39464e-02 1.27308e-01 2.25019e-01 2.95976e-02 1.67299e-02 3.34638e-02 -3.92399e-06
5.90000e+01 1.01343e-01 1.34748e-01 7.62197e-02 -3.40721e+00 -2.89216e+00 -3.92227e+00 -6.95639e-01 -4.50788e-01 -9.40490e-01 -3.66013e-01 -1.55095e-01 -5.76932e-01 2.18576e-01 4.62264e-01 -2.51124e-02 8.72946e-02 1.24345e-01 5.02437e-02 2.23117e-02 3.87796e-02 5.84389e-03
6.00000e+01 1.01252e-01 1.34704e-01 7.61080e-02 -4.04397e+00 -3.73592e+00 -4.35201e+00 -8.90684e-01 -6.03049e-01 -1.17832e+00 -4.99113e-01 -4.15131e-01 -5.83094e-01 8.42884e-01 1.87380e+00 -1.88030e-01 7.80920e-02 1.29037e-01 2.71469e-02 3.54484e-02 5.68213e-02 1.40755e-02
6.10000e+01 1.00963e-01 1.34565e-01 7.57521e-02 -4.20648e+00 -3.84133e+00 -4.57163e+00 -5.79585e-01 -3.95223e-01 -7.63948e-01 -6.53205e-01 -5.18747e-01 -7.87662e-01 2.87838e-01 5.49218e-01 2.64573e-02 1.23815e-01 1.83307e-01 6.43221e-02 6.79139e-02 8.17345e-02 5.40932e-02
6.20000e+01 1.00188e-01 1.34150e-01 7.48236e-02 -4.00229e+00 -3.48792e+00 -4.51665e+00 -1.07719e+00 -9.71914e-01 -1.18247e+00 -5.33749e-01 -3.85486e-01 -6.82013e-01 1.28858e-01 1.82774e-01 7.49426e-02 1.22308e-01 1.37436e-01 1.07181e-01 6.00061e-02 8.05573e-02 3.94549e-02
6.30000e+01 9.96186e-02 1.33884e-01 7.41232e-02 -3.98026e+00 -3.35237e+00 -4.60816e+00 -9.66001e-01 -7.74923e-01 -1.15708e+00 -5.84191e-01 -5.36655e-01 -6.31727e-01 2.45224e-01 4.17759e-01 7.26892e-02 3.29628e-02 4.47817e-02 2.11438e-02 3.65770e-02 5.29573e-02 2.01967e-02
6.40000e+01 9.88954e-02 1.33447e-01 7.32895e-02 -4.12483e+00 -3.93899e+00 -4.31068e+00 -6.35811e-01 -4.74922e-01 -7.96700e-01 -4.88331e-01 -3.05119e-01 -6.71542e-01 7.07503e-02 1.08552e-01 3.29487e-02 6.53593e-02 7.23652e-02 5.83534e-02 2.70649e-02 3.73170e-02 1.68128e-02
6.50000e+01 9.83264e-02 1.33111e-01 7.26317e-02 -4.04778e+00 -3.83458e+00 -4.26098e+00 -5.40032e-01 -4.52480e-01 -6.27583e-01 -3.56845e-01 -2.49906e-01 -4.63785e-01 1.40068e-01 1.91505e-01 8.86311e-02 6.02132e-02 6.51448e-02 5.52817e-02 3.44436e-02 5.04921e-02 1.83951e-02
6.60000e+01 9.58127e-02 1.31748e-01 6.96790e-02 -4.26290e+00 -4.21964e+00 -4.30616e+00 -9.08175e-01 -7.05283e-01 -1.11107e+00 -5.53305e-01 -3.16925e-01 -7.89685e-01 1.03961e-01 1.28884e-01 7.90375e-02 6.03235e-02 9.59009e-02 2.47460e-02 3.09918e-02 6.05652e-02 1.41841e-03
6.70000e+01 9.52137e-02 1.31427e-01 6.89787e-02 -4.23920e+00 -4.16278e+00 -4.31562e+00 -1.15713e+00 -9.79957e-01 -1.33431e+00 -3.17122e-01 -1.88966e-01 -4.45277e-01 4.19190e-01 8.73450e-01 -3.50696e-02 1.30714e-01 1.50532e-01 1.10896e-01 1.50572e-02 2.07114e-02 9.40297e-03
6.80000e+01 9.45132e-02 1.31066e-01 6.81547e-02 -4.01916e+00 -3.92262e+00 -4.11570e+00 -8.29706e-01 -5.15756e-01 -1.14366e+00 -5.84763e-01 -2.88719e-01 -8.80807e-01 3.89943e-01 6.57978e-01 1.21908e-01 9.11376e-02 1.20107e-01 6.21684e-02 2.74353e-02 4.72169e-02 7.65371e-03
6.90000e+01 9.34457e-02 1.30531e-01 6.68966e-02 -4.24156e+00 -3.91566e+00 -4.56747e+00 -7.18754e-01 -3.10444e-01 -1.12707e+00 -5.11156e-01 -3.40307e-01 -6.82005e-01 1.42465e-01 2.41520e-01 4.34097e-02 1.44978e-01 1.61613e-01 1.28343e-01 2.13939e-02 3.63966e-02 6.39115e-03
7.00000e+01 9.27471e-02 1.30158e-01 6.60893e-02 -4.12872e+00 -3.89922e+00 -4.35822e+00 -1.16866e+00 -1.02711e+00 -1.31021e+00 -6.32534e-01 -5.09912e-01 -7.55156e-01 3.91299e-01 6.30286e-01 1.52313e-01 1.24723e-01 1.45164e-01 1.04281e-01 3.16075e-02 4.07043e-02 2.25108e-02
7.10000e+01 9.22762e-02 1.29931e-01 6.55340e-02 -4.43913e+00 -3.90966e+00 -4.96860e+00 -9.75992e-01 -4.44680e-01 -1.50730e+00 -5.00879e-01 -3.22835e-01 -6.78923e-01 4.98047e-01 1.02571e+00 -2.96181e-02 1.31550e-01 1.81617e-01 8.14823e-02 2.64406e-02 3.88969e-02 1.39843e-02
7.20000e+01 9.14992e-02 1.29528e-01 6.46356e-02 -4.04662e+00 -3.94974e+00 -4.14350e+00 -9.73286e-01 -5.16780e-01 -1.42979e+00 -3.34869e-01 -1.60997e-01 -5.08741e-01 1.82565e+00 4.27911e+00 -6.27803e-01 1.84811e-01 2.81904e-01 8.77192e-02 1.78499e-02 3.69168e-02 -1.21693e-03
7.30000e+01 9.08992e-02 1.29230e-01 6.39376e-02 -4.70203e+00 -3.98351e+00 -5.42055e+00 -9.78443e-01 -9.66428e-01 -9.90459e-01 -5.05853e-01 -3.80940e-01 -6.30766e-01 3.18857e+00 5.90862e+00 4.68523e-01 1.75719e-01 2.58179e-01 9.32595e-02 3.04463e-02 4.89017e-02 1.19910e-02
7.40000e+01 8.96686e-02 1.28630e-01 6.25085e-02 -4.87937e+00 -4.62997e+00 -5.12877e+00 -1.48192e+00 -1.24671e+00 -1.71712e+00 -5.51356e-01 -2.78073e-01 -8.24639e-01 6.87493e-01 1.47798e+00 -1.02997e-01 8.51132e-02 1.37416e-01 3.28107e-02 3.37129e-02 6.13748e-02 6.05105e-03
7.50000e+01 8.92319e-02 1.28423e-01 6.20007e-02 -4.84532e+00 -4.54636e+00 -5.14428e+00 -1.39878e+00 -1.24965e+00 -1.54791e+00 -6.66127e-01 -4.85759e-01 -8.46495e-01 2.84341e-01 3.64331e-01 2.04350e-01 1.91953e-01 2.87909e-01 9.59958e-02 5.77351e-02 8.06991e-02 3.47712e-02
7.60000e+01 8.78666e-02 1.27781e-01 6.04203e-02 -4.31760e+00 -4.03182e+00 -4.60339e+00 -1.61447e+00 -1.53518e+00 -1.69376e+00 -5.29068e-01 -3.36148e-01 -7.21987e-01 3.01920e-01 4.88021e-01 1.15818e-01 1.97578e-01 2.43386e-01 1.51770e-01 5.30620e-02 7.26688e-02 3.34553e-02
7.70000e+01 8.43453e-02 1.22174e-01 5.82295e-02 -4.44839e+00 -4.20331e+00 -4.69348e+00 -9.60508e-01 -8.33666e-01 -1.08735e+00 -6.85309e-01 -4.82387e-01 -8.88231e-01 2.65016e+00 6.11650e+00 -8.16172e-01 1.09297e-01 1.14603e-01 1.03990e-01 6.82780e-02 8.11083e-02 5.54477e-02
7.80000e+01 8.34933e-02 1.21774e-01 5.72467e-02 -4.55884e+00 -4.17506e+00 -4.94261e+00 -1.06036e+00 -9.34468e-01 -1.18626e+00 -4.57439e-01 -4.00145e-01 -5.14733e-01 3.59158e-01 6.58504e-01 5.98116e-02 1.51138e-01 2.60425e-01 4.18509e-02 4.89033e-02 5.78444e-02 3.99621e-02
7.90000e+01 8.20707e-02 1.21128e-01 5.56072e-02 -4.22351e+00 -3.91965e+00 -4.52737e+00 -1.10941e+00 -7.82952e-01 -1.43587e+00 -4.67800e-01 -2.06800e-01 -7.28799e-01 2.18912e-01 3.23126e-01 1.14698e-01 3.95429e-01 6.92778e-01 9.80803e-02 2.92251e-02 3.98650e-02 1.85851e-02
8.00000e+01 7.94226e-02 1.17574e-01 5.36509e-02 -4.83753e+00 -4.25313e+00 -5.42193e+00 -1.10432e+00 -8.86934e-01 -1.32171e+00 -6.86269e-01 -5.08783e-01 -8.63755e-01 2.83588e-01 4.77071e-01 9.01049e-02 2.86219e-01 5.30866e-01 4.15728e-02 8.18821e-02 9.85370e-02 6.52272e-02
8.10000e+01 7.81295e-02 1.17007e-01 5.21696e-02 -4.09574e+00 -3.99808e+00 -4.19339e+00 -1.10371e+00 -8.36117e-01 -1.37131e+00 -4.82485e-01 -2.58438e-01 -7.06532e-01 2.58607e-01 5.43204e-01 -2.59911e-02 3.60765e-01 6.70155e-01 5.13754e-02 6.17813e-02 8.41115e-02 3.94512e-02
8.20000e+01 7.53095e-02 1.13496e-01 4.99709e-02 -4.28493e+00 -3.93993e+00 -4.62994e+00 -1.06857e+00 -5.69426e-01 -1.56771e+00 -3.85899e-01 -2.24988e-01 -5.46810e-01 2.90186e-01 5.66885e-01 1.34871e-02 2.04501e-01 2.65334e-01 1.43668e-01 1.82423e-02 2.29634e-02 1.35211e-02
8.30000e+01 7.46974e-02 1.12757e-01 4.94845e-02 -4.77865e+00 -4.55464e+00 -5.00266e+00 -5.98588e-01 -2.90222e-01 -9.06955e-01 -4.36990e-01 -2.61556e-01 -6.12424e-01 1.51503e+00 2.74172e+00 2.88345e-01 1.35538e-01 2.16700e-01 5.43747e-02 2.70319e-02 3.55724e-02 1.84914e-02
8.40000e+01 7.21765e-02 1.10777e-01 4.70265e-02 -4.75684e+00 -4.32120e+00 -5.19248e+00 -9.87784e-01 -7.46109e-01 -1.22946e+00 -7.56502e-01 -6.38624e-01 -8.74381e-01 4.11617e-01 5.85629e-01 2.37604e-01 1.48400e-01 2.45757e-01 5.10430e-02 6.66576e-02 8.59492e-02 4.73660e-02
8.50000e+01 7.07009e-02 1.08847e-01 4.59235e-02 -4.63500e+00 -4.42196e+00 -4.84803e+00 -7.69375e-01 -5.63877e-01 -9.74874e-01 -5.29439e-01 -4.38588e-01 -6.20290e-01 1.85575e-01 2.41167e-01 1.29984e-01 2.05064e-01 2.89123e-01 1.21006e-01 4.64753e-02 6.32428e-02 2.97078e-02
8.60000e+01 6.95353e-02 1.07467e-01 4.49920e-02 -4.68792e+00 -4.26498e+00 -5.11086e+00 -1.24698e+00 -8.29413e-01 -1.66455e+00 -4.86077e-01 -3.40658e-01 -6.31496e-01 1.16662e+00 2.10129e+00 2.31944e-01 1.50363e-01 2.17336e-01 8.33909e-02 3.41783e-02 6.73237e-02 1.03290e-03
8.70000e+01 6.77670e-02 1.04840e-01 4.38036e-02 -4.95927e+00 -4.69272e+00 -5.22582e+00 -1.42776e+00 -1.30117e+00 -1.55435e+00 -3.69629e-01 -3.08529e-01 -4.30729e-01 3.28309e+00 6.77465e+00 -2.08469e-01 3.36687e-01 5.63185e-01 1.10190e-01 2.09516e-02 3.66124e-02 5.29077e-03
8.80000e+01 6.59847e-02 1.02147e-01 4.26246e-02 -4.55421e+00 -4.31427e+00 -4.79415e+00 -1.32113e+00 -1.07744e+00 -1.56483e+00 -6.78231e-01 -6.14115e-01 -7.42347e-01 3.29384e+00 7.76550e+00 -1.17781e+00 1.61206e-01 2.06247e-01 1.16164e-01 4.00543e-02 4.50069e-02 3.51018e-02
8.90000e+01 6.54732e-02 1.01578e-01 4.22016e-02 -5.13331e+00 -4.84113e+00 -5.42549e+00 -1.66308e+00 -1.41657e+00 -1.90959e+00 -6.77563e-01 -5.84217e-01 -7.70909e-01 1.97982e+00 4.26438e+00 -3.04749e-01 1.24506e-01 1.68969e-01 8.00434e-02 2.87193e-02 4.50405e-02 1.23982e-02
9.00000e+01 6.36652e-02 9.89089e-02 4.09797e-02 -4.72989e+00 -4.37030e+00 -5.08947e+00 -1.50808e+00 -1.23490e+00 -1.78126e+00 -6.06826e-01 -4.17588e-01 -7.96063e-01 8.41420e+01 1.92921e+02 -2.46374e+01 1.70692e-01 2.14409e-01 1.26974e-01 4.49557e-02 5.52161e-02 3.46952e-02
9.10000e+01 6.30004e-02 9.86722e-02 4.02246e-02 -4.78180e+00 -4.21820e+00 -5.34540e+00 -8.69137e-01 -7.06816e-01 -1.03146e+00 -7.12442e-01 -5.31596e-01 -8.93287e-01 1.08827e+01 1.85471e+01 3.21834e+00 2.14043e-01 3.54533e-01 7.35524e-02 3.52618e-02 4.49056e-02 2.56181e-02
9.20000e+01 6.19776e-02 9.71335e-02 3.95457e-02 -4.54319e+00 -3.95994e+00 -5.12643e+00 -1.56119e+00 -9.79740e-01 -2.14264e+00 -4.65753e-01 -3.99067e-01 -5.32439e-01 4.04901e-01 6.40655e-01 1.69147e-01 1.91032e-01 2.95573e-01 8.64915e-02 3.51187e-02 5.26779e-02 1.75595e-02
9.30000e+01 6.06381e-02 9.50069e-02 3.87022e-02 -5.01881e+00 -4.76318e+00 -5.27444e+00 -1.20810e+00 -9.20519e-01 -1.49568e+00 -5.68763e-01 -4.69651e-01 -6.67875e-01 1.64555e+00 3.06358e+00 2.27516e-01 2.22762e-01 2.99765e-01 1.45760e-01 5.52214e-02 7.91524e-02 3.12904e-02
9.40000e+01 6.02511e-02 9.47992e-02 3.82936e-02 -5.21220e+00 -4.89524e+00 -5.52917e+00 -1.64811e+00 -1.42507e+00 -1.87115e+00 -6.55598e-01 -5.26856e-01 -7.84340e-01 1.56261e+00 3.25697e+00 -1.31738e-01 2.73361e-01 4.42807e-01 1.03916e-01 3.39900e-02 5.91513e-02 8.82869e-03
9.50000e+01 5.78265e-02 9.10383e-02 3.67308e-02 -4.23467e+00 -3.71386e+00 -4.75549e+00 -1.24415e+00 -1.06833e+00 -1.41998e+00 -6.19268e-01 -4.00428e-01 -8.38107e-01 1.41100e+03 3.40275e+03 -5.80738e+02 4.67317e-01 8.17495e-01 1.17139e-01 1.59026e-02 2.28993e-02 8.90595e-03
9.60000e+01 5.70731e-02 9.01171e-02 3.61456e-02 -5.14129e+00 -4.86791e+00 -5.41467e+00 -1.78910e+00 -1.65013e+00 -1.92808e+00 -7.68462e-01 -6.03872e-01 -9.33052e-01 1.85840e+00 3.05792e+00 6.58886e-01 5.93461e-01 9.69575e-01 2.17347e-01 4.66537e-02 7.50240e-02 1.82835e-02
9.70000e+01 5.56309e-02 8.77573e-02 3.52654e-02 -4.96884e+00 -4.74252e+00 -5.19517e+00 -1.16718e+00 -9.42487e-01 -1.39187e+00 -6.35401e-01 -4.33100e-01 -8.37703e-01 1.22675e+01 2.88648e+01 -4.32977e+00 2.08241e-01 2.47304e-01 1.69177e-01 4.48377e-02 5.59204e-02 3.37550e-02
9.80000e+01 5.39149e-02 8.51165e-02 3.41511e-02 -4.96621e+00 -4.33161e+00 -5.60082e+00 -1.22008e+00 -8.79626e-01 -1.56054e+00 -5.50870e-01 -3.32950e-01 -7.68789e-01 1.25848e+01 2.94305e+01 -4.26101e+00 2.19962e-01 3.05306e-01 1.34617e-01 4.71561e-02 6.04186e-02 3.38937e-02
9.90000e+01 5.22091e-02 8.26918e-02 3.29632e-02 -5.15768e+00 -4.70729e+00 -5.60808e+00 -1.41516e+00 -1.07925e+00 -1.75107e+00 -5.15867e-01 -2.13917e-01 -8.17817e-01 4.39431e-01 7.64489e-01 1.14374e-01 1.42121e-01 1.88774e-01 9.54672e-02 2.12260e-02 4.09057e-02 1.54633e-03
1.00000e+02 5.03466e-02 8.05935e-02 3.14515e-02 -4.66332e+00 -3.96128e+00 -5.36536e+00 -1.05832e+00 -6.81340e-01 -1.43531e+00 -6.18818e-01 -5.59628e-01 -6.78008e-01 2.89094e-01 6.02984e-01 -2.47958e-02 6.27493e-01 1.14121e+00 1.13773e-01 4.21531e-02 4.94373e-02 3.48689e-02
1.01000e+02 4.99498e-02 8.04649e-02 3.10070e-02 -5.17293e+00 -4.77725e+00 -5.56862e+00 -9.13661e-01 -7.22104e-01 -1.10522e+00 -5.43257e-01 -3.22562e-01 -7.63951e-01 8.13793e-01 1.45269e+00 1.74901e-01 3.53150e-01 4.73426e-01 2.32874e-01 2.55507e-02 4.54114e-02 5.69006e-03
1.02000e+02 4.93693e-02 8.02344e-02 3.03775e-02 -5.45065e+00 -5.12984e+00 -5.77146e+00 -1.08727e+00 -9.44584e-01 -1.22996e+00 -4.67567e-01 -1.63500e-01 -7.71634e-01 1.41143e+00 2.26084e+00 5.62020e-01 1.03031e-01 1.33712e-01 7.23492e-02 2.19970e-02 5.08133e-02 -6.81931e-03
1.03000e+02 4.81984e-02 7.85608e-02 2.95705e-02 -4.75761e+00 -4.15149e+00 -5.36374e+00 -1.42690e+00 -1.06004e+00 -1.79376e+00 -6.23567e-01 -4.32889e-01 -8.14244e-01 8.65593e-01 1.71944e+00 1.17442e-02 5.10420e-01 9.50832e-01 7.00079e-02 4.78543e-02 9.00597e-02 5.64891e-03
1.04000e+02 4.66224e-02 7.64652e-02 2.84266e-02 -4.75523e+00 -4.55258e+00 -4.95788e+00 -1.03322e+00 -8.01717e-01 -1.26473e+00 -2.30053e-01 -3.43161e-02 -4.25790e-01 2.60596e+00 4.54374e+00 6.68194e-01 2.80268e-01 4.22962e-01 1.37575e-01 1.22604e-02 2.55217e-02 -1.00087e-03
1.05000e+02 4.61451e-02 7.60733e-02 2.79910e-02 -4.86335e+00 -4.25832e+00 -5.46838e+00 -1.50807e+00 -1.17353e+00 -1.84261e+00 -5.21706e-01 -1.18523e-01 -9.24890e-01 3.29966e+01 7.92731e+01 -1.32798e+01 2.29568e-01 4.38929e-01 2.02069e-02 3.73972e-02 7.81240e-02 -3.32965e-03
1.06000e+02 4.56463e-02 7.57164e-02 2.75183e-02 -5.40921e+00 -4.73868e+00 -6.07974e+00 -8.42772e-01 -6.43485e-01 -1.04206e+00 -3.38670e-01 -1.42179e-01 -5.35161e-01 6.67423e-01 1.05249e+00 2.82354e-01 1.54979e-01 3.04044e-01 5.91377e-03 2.80334e-02 4.24935e-02 1.35733e-02
1.07000e+02 4.45648e-02 7.41192e-02 2.67950e-02 -5.37226e+00 -5.10766e+00 -5.63687e+00 -6.66557e-01 -5.40709e-01 -7.92406e-01 -6.80285e-01 -5.13978e-01 -8.46593e-01 5.90145e+00 1.21293e+01 -3.26343e-01 7.31944e-01 1.47892e+00 -1.50306e-02 4.71566e-02 7.82146e-02 1.60986e-02
1.08000e+02 4.38686e-02 7.30919e-02 2.63292e-02 -5.04473e+00 -4.81555e+00 -5.27391e+00 -1.24701e+00 -9.25316e-01 -1.56870e+00 -8.71770e-01 -6.48937e-01 -1.09460e+00 5.66485e+00 1.19697e+01 -6.39988e-01 6.35192e-01 1.34940e+00 -7.90152e-02 5.61519e-02 8.63804e-02 2.59235e-02
1.09000e+02 4.29045e-02 7.15514e-02 2.57269e-02 -5.54412e+00 -5.13845e+00 -5.94979e+00 -9.54010e-01 -6.59372e-01 -1.24865e+00 -6.88140e-01 -3.50545e-01 -1.02574e+00 7.40509e+00 1.69655e+01 -2.15528e+00 3.96997e-01 7.66560e-01 2.74339e-02 3.48134e-02 6.19599e-02 7.66690e-03
1.10000e+02 4.14115e-02 6.91071e-02 2.48153e-02 -5.07262e+00 -4.61173e+00 -5.53350e+00 -1.04736e+00 -4.42909e-01 -1.65180e+00 -5.70113e-01 -2.71697e-01 -8.68530e-01 4.81083e-01 6.74526e-01 2.87640e-01 3.31609e-01 5.10306e-01 1.52911e-01 2.62971e-02 5.13244e-02 1.26977e-03
1.11000e+02 4.09897e-02 6.89724e-02 2.43598e-02 -5.10770e+00 -4.43520e+00 -5.78020e+00 -1.40174e+00 -1.05001e+00 -1.75347e+00 -4.53436e-01 -1.99453e-01 -7.07419e-01 1.30501e+00 1.63771e+00 9.72302e-01 5.02355e-01 7.36048e-01 2.68662e-01 1.30890e-02 1.88037e-02 7.37427e-03
1.12000e+02 4.07487e-02 6.89105e-02 2.40958e-02 -4.88378e+00 -4.62678e+00 -5.14077e+00 -1.69267e+00 -1.40938e+00 -1.97597e+00 -5.05387e-01 -4.40641e-01 -5.70133e-01 2.87323e-01 4.84468e-01 9.01770e-02 3.71984e-01 6.17022e-01 1.26947e-01 3.75563e-02 5.76092e-02 1.75034e-02
1.13000e+02 4.03652e-02 6.83979e-02 2.38217e-02 -4.92231e+00 -4.56151e+00 -5.28312e+00 -1.04801e+00 -9.96494e-01 -1.09953e+00 -5.99251e-01 -4.09472e-01 -7.89030e-01 2.26786e+01 4.79517e+01 -2.59446e+00 6.21372e-01 1.05435e+00 1.88392e-01 2.61831e-02 3.56517e-02 1.67145e-02
1.14000e+02 3.90459e-02 6.66529e-02 2.28735e-02 -5.13731e+00 -4.85482e+00 -5.41980e+00 -1.86911e+00 -1.65811e+00 -2.08011e+00 -5.09989e-01 -4.33219e-01 -5.86758e-01 3.73018e+01 8.21770e+01 -7.57346e+00 1.31189e+00 2.11621e+00 5.07571e-01 5.17460e-02 6.93861e-02 3.41058e-02
1.15000e+02 3.80133e-02 6.51851e-02 2.21678e-02 -4.96012e+00 -4.56788e+00 -5.35236e+00 -1.36559e+00 -1.06562e+00 -1.66557e+00 -7.03522e-01 -3.72630e-01 -1.03441e+00 1.25348e+00 2.22346e+00 2.83493e-01 1.24201e+00 2.70782e+00 -2.23796e-01 3.99546e-02 5.15709e-02 2.83384e-02
1.16000e+02 3.68032e-02 6.32670e-02 2.14089e-02 -4.73293e+00 -4.67421e+00 -4.79165e+00 -1.16911e+00 -7.40225e-01 -1.59799e+00 -4.78911e-01 -2.46281e-01 -7.11542e-01 2.39582e+00 4.95636e+00 -1.64726e-01 1.66110e+00 3.23658e+00 8.56068e-02 5.48389e-02 9.70163e-02 1.26615e-02
1.17000e+02 3.57342e-02 6.16289e-02 2.07197e-02 -4.48919e+00 -4.18969e+00 -4.78869e+00 -1.18789e+00 -7.43101e-01 -1.63267e+00 -6.09157e-01 -4.36541e-01 -7.81773e-01 5.97849e-01 9.70658e-01 2.25040e-01 3.34991e-01 3.82579e-01 2.87404e-01 4.63165e-02 6.50291e-02 2.76039e-02
1.18000e+02 3.43706e-02 5.98691e-02 1.97321e-02 -4.98072e+00 -4.66195e+00 -5.29950e+00 -1.37592e+00 -1.06131e+00 -1.69053e+00 -6.06023e-01 -1.77626e-01 -1.03442e+00 5.85647e+01 1.39302e+02 -2.21730e+01 1.04588e+00 1.99967e+00 9.20898e-02 4.86435e-02 8.76181e-02 9.66888e-03
1.19000e+02 3.36377e-02 5.90345e-02 1.91667e-02 -4.99961e+00 -4.45967e+00 -5.53954e+00 -8.56766e-01 -6.92304e-01 -1.02123e+00 -6.14584e-01 -4.57287e-01 -7.71881e-01 1.64188e+01 3.94552e+01 -6.61751e+00 2.23427e-01 2.60061e-01 1.86793e-01 5.48170e-02 6.78564e-02 4.17775e-02
1.20000e+02 3.21543e-02 5.69507e-02 1.81543e-02 -4.87799e+00 -4.44842e+00 -5.30757e+00 -8.45521e-01 -5.85374e-01 -1.10567e+00 -4.12680e-01 -1.70044e-01 -6.55315e-01 3.92751e-01 6.08482e-01 1.77021e-01 5.55049e-01 1.07885e+00 3.12449e-02 1.69082e-02 2.24725e-02 1.13440e-02
1.21000e+02 3.20868e-02 5.69341e-02 1.80834e-02 -4.89252e+00 -4.68666e+00 -5.09838e+00 -1.12332e+00 -5.04329e-01 -1.74231e+00 -6.62544e-01 -5.59924e-01 -7.65164e-01 3.09978e+00 6.25986e+00 -6.02929e-02 3.77322e-01 6.76395e-01 7.82496e-02 5.43490e-02 5.86606e-02 5.00375e-02
1.22000e+02 3.13560e-02 5.62547e-02 1.74776e-02 -4.64782e+00 -4.31175e+00 -4.98389e+00 -1.16506e+00 -8.37836e-01 -1.49228e+00 -5.06580e-01 -3.83960e-01 -6.29200e-01 1.08209e+00 2.44042e+00 -2.76246e-01 3.90768e-01 6.03825e-01 1.77712e-01 1.55219e-02 2.10205e-02 1.00234e-02
1.23000e+02 3.08234e-02 5.54900e-02 1.71217e-02 -5.54620e+00 -5.11193e+00 -5.98047e+00 -1.38387e+00 -9.72925e-01 -1.79481e+00 -6.59758e-01 -4.56421e-01 -8.63095e-01 3.36111e+01 7.94681e+01 -1.22458e+01 5.15400e-01 9.53933e-01 7.68664e-02 4.50537e-02 6.67296e-02 2.33778e-02
1.24000e+02 3.01602e-02 5.46016e-02 1.66596e-02 -5.24389e+00 -4.62539e+00 -5.86239e+00 -1.43906e+00 -9.12993e-01 -1.96512e+00 -6.40776e-01 -5.37664e-01 -7.43887e-01 2.13845e+01 4.94625e+01 -6.69358e+00 2.95601e-01 4.41636e-01 1.49566e-01 3.98363e-02 5.88923e-02 2.07803e-02
1.25000e+02 2.83239e-02 5.14229e-02 1.56010e-02 -4.97465e+00 -4.43092e+00 -5.51837e+00 -1.04933e+00 -7.73052e-01 -1.32561e+00 -6.72359e-01 -4.96928e-01 -8.47790e-01 3.45313e+00 6.89383e+00 1.24315e-02 3.91211e-01 6.17713e-01 1.64710e-01 2.83451e-02 4.78532e-02 8.83705e-03
1.26000e+02 2.75583e-02 5.01565e-02 1.51418e-02 -4.67110e+00 -3.97386e+00 -5.36834e+00 -9.19268e-01 -6.83670e-01 -1.15487e+00 -3.79173e-01 -2.12500e-01 -5.45846e-01 4.20170e+00 7.16680e+00 1.23660e+00 2.15578e-01 2.97726e-01 1.33430e-01 1.30412e-02 1.98108e-02 6.27159e-03
1.27000e+02 2.55581e-02 4.68070e-02 1.39556e-02 -4.56165e+00 -4.26794e+00 -4.85536e+00 -8.50118e-01 -7.17572e-01 -9.82664e-01 -4.12904e-01 -1.87947e-01 -6.37862e-01 5.40342e-01 9.72722e-01 1.07962e-01 1.61921e-01 1.96990e-01 1.26852e-01 2.76965e-02 3.96209e-02 1.57720e-02
1.28000e+02 2.43245e-02 4.47532e-02 1.32210e-02 -4.47943e+00 -4.18424e+00 -4.77462e+00 -1.26414e+00 -1.07213e+00 -1.45616e+00 -5.42240e-01 -3.38706e-01 -7.45775e-01 2.49419e+03 6.02096e+03 -1.03259e+03 6.01763e-01 9.24539e-01 2.78987e-01 5.03765e-02 8.60612e-02 1.46917e-02
1.29000e+02 2.33465e-02 4.30668e-02 1.26561e-02 -4.93986e+00 -4.31790e+00 -5.56183e+00 -8.58850e-01 -6.02479e-01 -1.11522e+00 -5.41320e-01 -3.22231e-01 -7.60409e-01 3.68251e+00 8.65264e+00 -1.28762e+00 2.78962e-01 5.43221e-01 1.47023e-02 9.36976e-02 1.64077e-01 2.33187e-02
1.30000e+02 2.30386e-02 4.24980e-02 1.24895e-02 -4.95162e+00 -4.85823e+00 -5.04501e+00 -1.17730e+00 -9.65872e-01 -1.38873e+00 -7.02361e-01 -6.00490e-01 -8.04231e-01 9.34178e-01 1.91388e+00 -4.55271e-02 2.27340e-01 3.41660e-01 1.13020e-01 6.58061e-02 7.76843e-02 5.39278e-02
1.31000e+02 2.26834e-02 4.18782e-02 1.22865e-02 -4.71593e+00 -4.37340e+00 -5.05846e+00 -1.26992e+00 -7.54792e-01 -1.78505e+00 -7.47850e-01 -6.47530e-01 -8.48169e-01 5.05488e+00 1.04200e+01 -3.10251e-01 1.43455e-01 2.13455e-01 7.34550e-02 5.40091e-02 9.01904e-02 1.78278e-02
1.32000e+02 2.19153e-02 4.04591e-02 1.18707e-02 -5.07905e+00 -5.01440e+00 -5.14371e+00 -7.04337e-01 -3.92451e-01 -1.01622e+00 -3.72371e-01 -2.99087e-01 -4.45655e-01 8.15949e+02 1.96585e+03 -3.33956e+02 7.68472e-01 1.18098e+00 3.55962e-01 1.78646e-02 2.16087e-02 1.41205e-02
1.33000e+02 2.13280e-02 3.93792e-02 1.15514e-02 -5.45103e+00 -5.36247e+00 -5.53959e+00 -1.14492e+00 -6.63109e-01 -1.62673e+00 -6.17947e-01 -5.59674e-01 -6.76220e-01 5.97238e+01 1.37196e+02 -1.77483e+01 7.88226e-01 1.04994e+00 5.26508e-01 1.98283e-02 3.43186e-02 5.33794e-03
1.34000e+02 2.06631e-02 3.81622e-02 1.11881e-02 -5.28068e+00 -4.77814e+00 -5.78321e+00 -9.29447e-01 -6.85127e-01 -1.17377e+00 -7.43337e-01 -6.46992e-01 -8.39683e-01 1.87430e+00 4.26854e+00 -5.19935e-01 2.95359e-01 4.75631e-01 1.15086e-01 4.97583e-02 7.62420e-02 2.32746e-02
1.35000e+02 1.99777e-02 3.68971e-02 1.08168e-02 -4.85687e+00 -4.33680e+00 -5.37694e+00 -1.70018e+00 -1.37962e+00 -2.02074e+00 -6.73908e-01 -5.06836e-01 -8.40981e-01 5.29449e+00 1.12776e+01 -6.88614e-01 2.28930e-01 3.51751e-01 1.06109e-01 5.33656e-02 7.29886e-02 3.37427e-02
1.36000e+02 1.91831e-02 3.54293e-02 1.03867e-02 -5.01856e+00 -4.53534e+00 -5.50178e+00 -1.34004e+00 -1.09563e+00 -1.58444e+00 -5.16207e-01 -4.88500e-01 -5.43914e-01 1.38635e+01 3.27767e+01 -5.04978e+00 4.04825e-01 7.41035e-01 6.86141e-02 3.02929e-02 4.07591e-02 1.98267e-02
1.37000e+02 1.77659e-02 3.28119e-02 9.61929e-03 -4.88681e+00 -4.27364e+00 -5.49998e+00 -1.15072e+00 -8.02302e-01 -1.49915e+00 -6.52370e-01 -4.67750e-01 -8.36991e-01 5.80774e+01 1.39321e+02 -2.31663e+01 5.00012e-01 6.72752e-01 3.27273e-01 4.63238e-02 5.76233e-02 3.50242e-02
1.38000e+02 1.63190e-02 3.01448e-02 8.83431e-03 -5.63892e+00 -4.98553e+00 -6.29231e+00 -1.31641e+00 -8.32050e-01 -1.80077e+00 -4.83673e-01 -4.11369e-01 -5.55978e-01 7.96147e+01 1.41668e+02 1.75616e+01 7.59840e-01 9.27453e-01 5.92227e-01 4.15039e-02 5.57071e-02 2.73007e-02
1.39000e+02 1.61989e-02 2.99230e-02 8.76934e-03 -5.30913e+00 -4.89915e+00 -5.71911e+00 -1.16137e+00 -8.80770e-01 -1.44198e+00 -6.16724e-01 -3.41313e-01 -8.92134e-01 2.64877e+01 6.31928e+01 -1.02174e+01 6.83751e-01 1.12955e+00 2.37954e-01 5.37905e-02 8.51568e-02 2.24243e-02
1.40000e+02 1.53811e-02 2.84137e-02 8.32616e-03 -5.01993e+00 -4.22118e+00 -5.81868e+00 -9.40733e-01 -3.12621e-01 -1.56885e+00 -4.26663e-01 -4.21160e-01 -4.32167e-01 4.18675e+01 8.32427e+01 4.92248e-01 7.45283e-01 1.24813e+00 2.42441e-01 2.49226e-02 3.59924e-02 1.38529e-02
1.41000e+02 1.41738e-02 2.61837e-02 7.67258e-03 -5.48157e+00 -5.03164e+00 -5.93150e+00 -9.84420e-01 -5.66152e-01 -1.40269e+00 -7.41660e-01 -5.40508e-01 -9.42812e-01 9.04603e+01 2.13794e+02 -3.28730e+01 5.41375e-01 1.00804e+00 7.47062e-02 6.73963e-02 8.94508e-02 4.53417e-02
1.42000e+02 1.39622e-02 2.57927e-02 7.55802e-03 -4.92858e+00 -4.69343e+00 -5.16374e+00 -8.37167e-01 -6.86238e-01 -9.88095e-01 -5.95180e-01 -4.61397e-01 -7.28963e-01 2.75627e+00 5.17443e+00 3.38105e-01 3.17066e+00 7.45916e+00 -1.11783e+00 1.26759e-01 2.53509e-01 8.92821e-06
1.43000e+02 1.36518e-02 2.52193e-02 7.39002e-03 -5.52497e+00 -5.05854e+00 -5.99141e+00 -1.40829e+00 -1.03667e+00 -1.77990e+00 -5.11851e-01 -1.78985e-01 -8.44716e-01 7.34071e-01 1.24547e+00 2.22670e-01 2.73302e-01 3.06173e-01 2.40431e-01 2.31410e-02 3.11596e-02 1.51225e-02
1.44000e+02 1.24432e-02 2.29868e-02 6.73577e-03 -5.25819e+00 -4.42843e+00 -6.08795e+00 -9.75272e-01 -6.07044e-01 -1.34350e+00 -5.56670e-01 -4.22196e-01 -6.91143e-01 4.33297e+00 8.58066e+00 8.52914e-02 7.39667e-01 1.15555e+00 3.23784e-01 3.19290e-02 4.34045e-02 2.04534e-02
1.45000e+02 1.20282e-02 2.22200e-02 6.51111e-03 -5.70665e+00 -4.78886e+00 -6.62444e+00 -1.19097e+00 -9.43613e-01 -1.43832e+00 -6.94261e-01 -3.78448e-01 -1.01007e+00 5.83904e+02 1.28657e+03 -1.18758e+02 3.64750e-01 5.46298e-01 1.83203e-01 5.20643e-02 8.49057e-02 1.92228e-02
1.46000e+02 1.05592e-02 1.95063e-02 5.71595e-03 -4.93560e+00 -4.35322e+00 -5.51799e+00 -1.17266e+00 -9.73373e-01 -1.37194e+00 -5.40772e-01 -4.35181e-01 -6.46362e-01 1.11780e+02 2.68080e+02 -4.45190e+01 5.46778e-01 8.77051e-01 2.16505e-01 3.41303e-02 5.58752e-02 1.23853e-02
1.47000e+02 9.61864e-03 1.77687e-02 5.20681e-03 -5.48480e+00 -5.08247e+00 -5.88713e+00 -1.60628e+00 -1.34334e+00 -1.86922e+00 -8.16305e-01 -7.27645e-01 -9.04966e-01 1.69064e+02 4.02301e+02 -6.41738e+01 1.71327e+00 2.13222e+00 1.29431e+00 4.72514e-02 6.69351e-02 2.75678e-02
1.48000e+02 9.20731e-03 1.70088e-02 4.98415e-03 -5.39149e+00 -4.83613e+00 -5.94686e+00 -1.50757e+00 -1.26749e+00 -1.74765e+00 -6.46255e-01 -1.74778e-01 -1.11773e+00 1.74298e+00 2.78231e+00 7.03648e-01 2.33873e-01 2.62576e-01 2.05171e-01 5.49955e-02 8.91879e-02 2.08030e-02
1.49000e+02 8.90964e-03 1.64589e-02 4.82302e-03 -5.80354e+00 -4.42583e+00 -7.18125e+00 -9.64161e-01 -4.66522e-01 -1.46180e+00 -5.24252e-01 -3.63369e-01 -6.85134e-01 8.89011e+02 2.14520e+03 -3.67178e+02 4.34333e-01 8.45816e-01 2.28500e-02 3.79948e-02 6.13251e-02 1.46645e-02
1.50000e+02 7.65553e-03 1.41421e-02 4.14416e-03 -5.13721e+00 -4.63604e+00 -5.63838e+00 -1.27755e+00 -6.25295e-01 -1.92981e+00 -7.13157e-01 -5.50300e-01 -8.76014e-01 9.03367e-01 1.66926e+00 1.37476e-01 8.08693e-01 1.39668e+00 2.20703e-01 1.83882e-02 3.13444e-02 5.43203e-03


==> data/rosenbrock2d_pbo_arch_2_2.dat <==
1.00000e+00 1.31123e+01 1.62480e+01 1.05818e+01 2.75509e-01 4.53710e-01 9.73093e-02 6.96501e-01 1.07893e+00 3.14073e-01 6.87868e-01 1.06672e+00 3.09015e-01 2.76664e-03 3.95783e-03 1.57544e-03 3.95221e-01 5.42944e-01 2.47498e-01 4.47056e-01 6.89814e-01 2.04298e-01
2.00000e+00 5.07633e+00 5.93030e+00 4.34534e+00 2.54712e-01 4.15362e-01 9.40622e-02 2.19649e-01 3.10882e-01 1.28416e-01 2.18387e-01 3.10788e-01 1.25985e-01 7.16970e-04 1.41658e-03 1.73613e-05 1.29795e-01 1.58316e-01 1.01275e-01 6.79397e-02 1.08989e-01 2.68902e-02
3.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.88833e-01 2.39475e-01 1.38190e-01 1.79173e-01 2.35644e-01 1.22702e-01 1.78341e-01 2.34938e-01 1.21743e-01 8.97951e-04 1.26607e-03 5.29836e-04 1.21427e-01 1.39389e-01 1.03465e-01 3.11345e-02 5.48514e-02 7.41760e-03
4.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 4.64403e-01 5.78284e-01 3.50522e-01 2.11863e-01 2.79793e-01 1.43932e-01 2.11043e-01 2.78394e-01 1.43692e-01 1.12830e-03 1.75947e-03 4.97124e-04 8.14871e-02 1.07879e-01 5.50952e-02 9.96178e-02 1.28361e-01 7.08746e-02
5.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.99590e-01 3.05088e-01 9.40920e-02 1.38152e-01 1.75434e-01 1.00869e-01 1.22913e-01 1.61432e-01 8.43932e-02 2.73164e-04 4.52617e-04 9.37111e-05 1.71191e-01 2.22020e-01 1.20362e-01 5.59046e-02 7.04422e-02 4.13670e-02
6.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 2.05617e-01 3.07339e-01 1.03895e-01 1.17045e-01 1.30562e-01 1.03528e-01 1.15517e-01 1.44581e-01 8.64524e-02 1.13345e-03 2.15038e-03 1.16519e-04 1.01784e-01 1.05509e-01 9.80594e-02 2.01322e-02 4.43644e-02 -4.10006e-03
7.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.91160e-01 2.57703e-01 1.24618e-01 9.54818e-02 1.17799e-01 7.31646e-02 8.56923e-02 1.02218e-01 6.91665e-02 6.00186e-03 1.40274e-02 -2.02363e-03 5.70564e-02 6.13537e-02 5.27591e-02 1.82051e-02 2.15837e-02 1.48265e-02
8.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.92326e-01 3.54146e-01 3.05063e-02 6.76519e-02 9.18366e-02 4.34672e-02 6.35951e-02 8.67626e-02 4.04275e-02 5.94412e-03 1.37515e-02 -1.86332e-03 3.94093e-02 5.25864e-02 2.62323e-02 1.89485e-02 3.14295e-02 6.46751e-03
9.00000e+00 2.90058e+00 3.95501e+00 2.12726e+00 1.02194e-01 1.92293e-01 1.20953e-02 7.62442e-02 1.25036e-01 2.74525e-02 3.48969e-02 5.66712e-02 1.31226e-02 1.28234e-02 3.03340e-02 -4.68716e-03 6.29458e-02 7.43116e-02 5.15800e-02 1.31345e-03 2.05070e-03 5.76195e-04
1.00000e+01 2.90058e+00 3.95501e+00 2.12726e+00 2.71184e-01 3.95274e-01 1.47094e-01 6.93985e-02 1.17214e-01 2.15830e-02 5.32139e-02 7.83003e-02 2.81275e-02 3.63504e-04 3.98778e-04 3.28230e-04 3.10501e-02 5.03802e-02 1.17200e-02 3.30076e-02 6.14850e-02 4.53019e-03
1.10000e+01 2.57052e+00 3.40281e+00 1.94179e+00 -2.19817e-02 1.52860e-01 -1.96823e-01 3.47572e-02 7.45754e-02 -5.06097e-03 3.80930e-02 8.23164e-02 -6.13039e-03 3.11696e-04 4.63212e-04 1.60179e-04 5.85273e-02 7.89183e-02 3.81363e-02 1.51720e-02 2.97915e-02 5.52448e-04
1.20000e+01 2.57052e+00 3.40281e+00 1.94179e+00 -2.06322e-02 1.40600e-01 -1.81865e-01 1.94663e-02 4.29032e-02 -3.97064e-03 1.65133e-03 4.82486e-02 -4.49460e-02 3.91806e-04 5.73437e-04 2.10175e-04 3.25068e-02 3.93187e-02 2.56949e-02 8.19146e-03 1.37789e-02 2.60398e-03
1.30000e+01 2.57052e+00 3.40281e+00 1.94179e+00 -7.74320e-02 1.69685e-01 -3.24549e-01 1.05455e-02 7.62921e-02 -5.52011e-02 -1.15696e-02 3.13442e-02 -5.44834e-02 7.02178e-04 1.11642e-03 2.87939e-04 7.14033e-02 8.85608e-02 5.42458e-02 1.52515e-02 2.59915e-02 4.51153e-03
1.40000e+01 1.11895e+00 1.70630e+00 7.33781e-01 -7.99607e-02 1.41633e-01 -3.01555e-01 -1.25580e-03 7.60875e-02 -7.85991e-02 -5.21517e-03 2.33687e-02 -3.37990e-02 7.83979e-04 1.48800e-03 7.99621e-05 8.99716e-02 1.15711e-01 6.42321e-02 6.08033e-03 6.62469e-03 5.53597e-03
1.50000e+01 1.11895e+00 1.70630e+00 7.33781e-01 -3.97580e-02 3.60309e-01 -4.39825e-01 3.58026e-02 1.39980e-01 -6.83745e-02 8.28304e-03 3.03698e-02 -1.38037e-02 5.17799e-04 7.45710e-04 2.89887e-04 3.20607e-02 4.97006e-02 1.44208e-02 1.51752e-02 2.28702e-02 7.48026e-03
1.60000e+01 1.11895e+00 1.70630e+00 7.33781e-01 -2.79028e-01 1.04781e-01 -6.62838e-01 3.60163e-02 1.32902e-01 -6.08697e-02 9.60380e-03 6.70434e-02 -4.78358e-02 6.84083e-04 1.09844e-03 2.69725e-04 3.51371e-02 5.54243e-02 1.48498e-02 3.52577e-02 5.43642e-02 1.61512e-02
1.70000e+01 9.13603e-01 1.39673e+00 5.97589e-01 -1.01478e-01 2.14024e-01 -4.16979e-01 -1.45126e-02 3.66344e-02 -6.56595e-02 -1.38979e-02 2.32080e-02 -5.10038e-02 5.62634e-04 9.42313e-04 1.82954e-04 3.40079e-02 4.81905e-02 1.98253e-02 2.00581e-02 2.86588e-02 1.14574e-02
1.80000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -2.87854e-01 8.75295e-02 -6.63237e-01 -3.55647e-02 3.26947e-02 -1.03824e-01 -3.25856e-02 5.54665e-03 -7.07179e-02 1.53706e-03 2.91385e-03 1.60260e-04 5.54757e-02 7.47527e-02 3.61987e-02 1.56871e-02 2.92126e-02 2.16157e-03
1.90000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -2.81744e-01 9.49932e-02 -6.58481e-01 -4.19399e-02 6.61403e-02 -1.50020e-01 -2.76988e-02 3.85693e-02 -9.39669e-02 3.63151e-04 7.02166e-04 2.41365e-05 7.22113e-02 1.07393e-01 3.70301e-02 1.11211e-02 2.57683e-02 -3.52620e-03
2.00000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -2.56738e-01 -2.57641e-02 -4.87713e-01 -4.35260e-02 1.52462e-02 -1.02298e-01 -3.72728e-02 3.37238e-03 -7.79179e-02 9.31075e-04 1.41952e-03 4.42629e-04 5.42939e-02 6.99033e-02 3.86845e-02 1.09868e-02 1.61777e-02 5.79593e-03
2.10000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -3.47387e-01 7.37320e-02 -7.68507e-01 -5.24708e-02 6.64907e-03 -1.11591e-01 -5.48753e-02 1.13350e-02 -1.21086e-01 1.24632e-03 2.00153e-03 4.91119e-04 8.68387e-02 9.65926e-02 7.70848e-02 1.12066e-02 1.78101e-02 4.60306e-03
2.20000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -5.28870e-01 -8.57102e-02 -9.72030e-01 -8.22140e-02 -5.26496e-03 -1.59163e-01 -2.96363e-02 1.69430e-02 -7.62156e-02 2.23301e-03 4.00340e-03 4.62620e-04 4.86206e-02 7.02974e-02 2.69438e-02 1.27608e-02 1.68747e-02 8.64686e-03
2.30000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -6.65936e-01 -5.73174e-02 -1.27455e+00 -9.67937e-02 2.03900e-02 -2.13977e-01 -5.46366e-02 8.12294e-03 -1.17396e-01 4.45475e-03 7.42207e-03 1.48743e-03 5.85079e-02 1.09447e-01 7.56864e-03 1.40120e-02 2.36713e-02 4.35268e-03
2.40000e+01 2.87612e-01 3.14717e-01 2.62841e-01 -7.74780e-01 -2.20874e-01 -1.32869e+00 -2.10457e-01 -4.66102e-02 -3.74304e-01 -3.25009e-02 1.36823e-02 -7.86840e-02 3.68485e-03 8.19245e-03 -8.22753e-04 8.58225e-02 1.31754e-01 3.98910e-02 1.47808e-02 2.20590e-02 7.50260e-03
2.50000e+01 2.83937e-01 3.13342e-01 2.57291e-01 -8.48472e-01 -2.79236e-01 -1.41771e+00 -2.07824e-01 -2.26388e-02 -3.93009e-01 -6.27202e-02 -2.16751e-02 -1.03765e-01 1.96864e-02 4.33302e-02 -3.95743e-03 7.92459e-02 1.39227e-01 1.92651e-02 1.96785e-02 2.74467e-02 1.19103e-02
2.60000e+01 2.83937e-01 3.13342e-01 2.57291e-01 -6.34457e-01 -1.01384e-01 -1.16753e+00 -2.10773e-01 -3.96892e-02 -3.81856e-01 -6.37720e-02 2.06408e-02 -1.48185e-01 2.39896e-03 3.26026e-03 1.53766e-03 6.85699e-02 1.11193e-01 2.59470e-02 4.27592e-02 6.00254e-02 2.54930e-02
2.70000e+01 2.83937e-01 3.13342e-01 2.57291e-01 -7.39459e-01 -2.35705e-02 -1.45535e+00 -1.77334e-01 -1.89409e-02 -3.35728e-01 -9.54734e-02 -3.57400e-03 -1.87373e-01 1.38499e-03 2.09266e-03 6.77320e-04 6.86139e-02 1.33031e-01 4.19645e-03 1.61345e-02 3.00831e-02 2.18593e-03
2.80000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -8.38248e-01 -1.97762e-01 -1.47873e+00 -1.79195e-01 -3.29831e-02 -3.25408e-01 -1.09447e-01 1.87127e-02 -2.37608e-01 2.53936e-03 5.62579e-03 -5.47068e-04 6.42627e-02 7.54379e-02 5.30875e-02 1.64404e-02 2.83116e-02 4.56918e-03
2.90000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.16644e+00 -3.61824e-01 -1.97105e+00 -2.42818e-01 -3.86677e-02 -4.46968e-01 -1.13874e-01 -1.88779e-02 -2.08871e-01 3.01639e-03 5.11441e-03 9.18366e-04 4.26377e-02 5.41378e-02 3.11375e-02 8.42849e-03 1.54744e-02 1.38262e-03
3.00000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.06464e+00 -3.21955e-01 -1.80732e+00 -2.74696e-01 -4.10683e-02 -5.08324e-01 -1.37093e-01 -2.95994e-02 -2.44587e-01 5.60354e-03 1.17066e-02 -4.99569e-04 7.66021e-02 1.31007e-01 2.21973e-02 1.12274e-02 1.76755e-02 4.77942e-03
3.10000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.03014e+00 -4.51753e-01 -1.60852e+00 -2.58728e-01 -9.79188e-02 -4.19538e-01 -1.34714e-01 -2.56459e-02 -2.43782e-01 2.57194e-03 5.21916e-03 -7.52834e-05 9.24863e-02 1.29074e-01 5.58982e-02 2.52341e-02 3.97130e-02 1.07552e-02
3.20000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.30627e+00 -7.48823e-01 -1.86371e+00 -3.37551e-01 -1.25175e-01 -5.49928e-01 -2.12410e-01 -1.02476e-01 -3.22344e-01 4.30764e-03 8.62265e-03 -7.37125e-06 1.22188e-01 1.67179e-01 7.71958e-02 2.13051e-02 3.43620e-02 8.24820e-03
3.30000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.54591e+00 -5.76982e-01 -2.51483e+00 -1.96627e-01 -1.15202e-01 -2.78052e-01 -1.58587e-01 -4.43678e-02 -2.72806e-01 3.92377e-03 5.58910e-03 2.25844e-03 3.14076e-02 3.87812e-02 2.40341e-02 2.46837e-02 3.30688e-02 1.62986e-02
3.40000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.70180e+00 -1.00252e+00 -2.40108e+00 -4.23184e-01 -2.30147e-01 -6.16221e-01 -1.49049e-01 -4.88035e-02 -2.49295e-01 1.16719e-02 2.33172e-02 2.66824e-05 5.95783e-02 1.00193e-01 1.89633e-02 2.58942e-02 3.60140e-02 1.57743e-02
3.50000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.68942e+00 -6.69602e-01 -2.70924e+00 -4.29981e-01 -2.31803e-01 -6.28159e-01 -1.24168e-01 1.39596e-02 -2.62295e-01 9.89378e-03 1.94001e-02 3.87447e-04 9.96466e-02 1.40304e-01 5.89892e-02 2.84336e-02 5.28932e-02 3.97414e-03
3.60000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.95318e+00 -1.01478e+00 -2.89158e+00 -6.17798e-01 -2.93286e-01 -9.42311e-01 -2.52319e-01 -9.18906e-02 -4.12746e-01 1.05051e-02 1.78019e-02 3.20833e-03 1.56692e-01 2.15210e-01 9.81729e-02 3.26489e-02 5.75798e-02 7.71798e-03
3.70000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.82915e+00 -1.11817e+00 -2.54013e+00 -2.42972e-01 -8.69887e-02 -3.98955e-01 -1.56160e-01 -3.45989e-02 -2.77722e-01 1.50343e-02 2.60855e-02 3.98321e-03 7.01688e-02 1.10206e-01 3.01316e-02 2.86735e-02 5.03768e-02 6.97020e-03
3.80000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -1.89773e+00 -1.05108e+00 -2.74438e+00 -5.29904e-01 -2.81416e-01 -7.78391e-01 -3.22569e-01 -1.38802e-01 -5.06336e-01 6.13825e-03 1.17388e-02 5.37736e-04 1.04823e-01 1.19543e-01 9.01016e-02 1.99683e-02 2.63364e-02 1.36003e-02
3.90000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.11123e+00 -1.02235e+00 -3.20011e+00 -5.08923e-01 -1.58404e-01 -8.59441e-01 -2.34575e-01 -9.00266e-02 -3.79123e-01 1.40302e-02 2.48877e-02 3.17274e-03 1.27111e-01 1.82986e-01 7.12351e-02 1.41419e-02 1.79162e-02 1.03675e-02
4.00000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.01930e+00 -1.22155e+00 -2.81705e+00 -4.08391e-01 -2.34725e-01 -5.82058e-01 -1.40567e-01 -7.32681e-02 -2.07866e-01 2.59494e-02 4.81647e-02 3.73398e-03 8.29506e-02 9.74308e-02 6.84705e-02 1.97635e-02 3.82454e-02 1.28167e-03
4.10000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.02781e+00 -1.27047e+00 -2.78514e+00 -4.53514e-01 -2.37705e-01 -6.69322e-01 -2.75795e-01 -1.53976e-01 -3.97613e-01 1.67968e-02 2.71425e-02 6.45120e-03 9.65590e-02 9.92368e-02 9.38812e-02 2.88300e-02 4.24459e-02 1.52142e-02
4.20000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.54543e+00 -1.56948e+00 -3.52138e+00 -5.31166e-01 -1.96383e-01 -8.65948e-01 -3.05650e-01 -1.70725e-01 -4.40575e-01 2.22386e-02 3.90047e-02 5.47244e-03 5.27775e-02 7.86192e-02 2.69357e-02 3.79388e-02 6.05224e-02 1.53551e-02
4.30000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.26816e+00 -1.68473e+00 -2.85160e+00 -4.44893e-01 -3.93489e-01 -4.96297e-01 -3.44495e-01 -2.26252e-01 -4.62738e-01 6.74436e-03 1.44625e-02 -9.73744e-04 1.04933e-01 1.34501e-01 7.53643e-02 4.54129e-02 6.94568e-02 2.13690e-02
4.40000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.40429e+00 -1.87041e+00 -2.93817e+00 -6.40940e-01 -4.76103e-01 -8.05777e-01 -1.87738e-01 -1.14649e-01 -2.60827e-01 8.43477e-03 1.25238e-02 4.34575e-03 6.01118e-02 1.01083e-01 1.91406e-02 3.03990e-02 4.07065e-02 2.00915e-02
4.50000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.54588e+00 -1.77433e+00 -3.31743e+00 -6.41824e-01 -2.98411e-01 -9.85237e-01 -2.31998e-01 -1.19169e-01 -3.44828e-01 3.23983e-02 5.68779e-02 7.91869e-03 1.34931e-01 2.30580e-01 3.92815e-02 2.28062e-02 3.28935e-02 1.27189e-02
4.60000e+01 2.21646e-01 2.97210e-01 1.65294e-01 -2.65622e+00 -1.75968e+00 -3.55276e+00 -4.35308e-01 -2.28857e-01 -6.41760e-01 -3.85700e-01 -2.05549e-01 -5.65850e-01 2.48396e-02 5.88303e-02 -9.15115e-03 5.44530e-02 7.12101e-02 3.76958e-02 2.76127e-02 5.01299e-02 5.09560e-03
4.70000e+01 2.19957e-01 2.94736e-01 1.64151e-01 -2.79284e+00 -1.87719e+00 -3.70850e+00 -3.59873e-01 -1.62890e-01 -5.56857e-01 -3.80941e-01 -2.44695e-01 -5.17186e-01 5.80884e-02 1.12833e-01 3.34411e-03 8.35607e-02 1.27358e-01 3.97636e-02 3.91132e-02 6.46870e-02 1.35395e-02
4.80000e+01 2.19755e-01 2.94441e-01 1.64013e-01 -3.04893e+00 -2.01592e+00 -4.08194e+00 -7.91644e-01 -3.12647e-01 -1.27064e+00 -4.81798e-01 -2.98010e-01 -6.65587e-01 5.55981e-02 1.09621e-01 1.57474e-03 1.05504e-01 1.62934e-01 4.80748e-02 3.90764e-02 5.64405e-02 2.17124e-02
4.90000e+01 2.16434e-01 2.89621e-01 1.61741e-01 -3.02950e+00 -2.13096e+00 -3.92804e+00 -8.15355e-01 -5.72760e-01 -1.05795e+00 -3.59101e-01 -1.75335e-01 -5.42867e-01 6.22361e-02 1.05601e-01 1.88711e-02 1.12324e-01 1.55275e-01 6.93738e-02 3.88454e-02 6.18364e-02 1.58545e-02
5.00000e+01 2.11973e-01 2.83235e-01 1.58640e-01 -3.41019e+00 -2.51581e+00 -4.30457e+00 -5.91879e-01 -4.12559e-01 -7.71199e-01 -3.99069e-01 -2.36602e-01 -5.61536e-01 2.18456e-01 3.68355e-01 6.85578e-02 5.74666e-02 1.31350e-01 -1.64170e-02 3.33466e-02 3.58274e-02 3.08659e-02
5.10000e+01 2.10322e-01 2.80899e-01 1.57477e-01 -3.40994e+00 -2.60792e+00 -4.21197e+00 -8.68004e-01 -4.71935e-01 -1.26407e+00 -2.09930e-01 -7.19065e-02 -3.47953e-01 8.09598e-02 1.18975e-01 4.29447e-02 1.18372e-01 1.92005e-01 4.47384e-02 2.10045e-02 3.57122e-02 6.29671e-03
5.20000e+01 2.07743e-01 2.77281e-01 1.55643e-01 -3.00827e+00 -2.03331e+00 -3.98322e+00 -6.93728e-01 -3.91876e-01 -9.95581e-01 -4.68199e-01 -3.17216e-01 -6.19181e-01 3.98534e-02 7.06595e-02 9.04736e-03 8.09457e-02 1.14306e-01 4.75857e-02 3.90367e-02 4.08289e-02 3.72445e-02
5.30000e+01 2.07743e-01 2.77281e-01 1.55643e-01 -3.35455e+00 -2.32919e+00 -4.37992e+00 -8.34840e-01 -5.00612e-01 -1.16907e+00 -5.05649e-01 -2.55574e-01 -7.55725e-01 5.20275e-02 9.95677e-02 4.48737e-03 8.42715e-02 1.36311e-01 3.22324e-02 3.79666e-02 5.58630e-02 2.00701e-02
5.40000e+01 2.07743e-01 2.77281e-01 1.55643e-01 -3.18267e+00 -2.06302e+00 -4.30231e+00 -8.17005e-01 -5.75636e-01 -1.05837e+00 -4.73340e-01 -2.71926e-01 -6.74753e-01 7.01636e-01 1.63949e+00 -2.36216e-01 9.61858e-02 1.57274e-01 3.50979e-02 4.27294e-02 5.90409e-02 2.64180e-02
5.50000e+01 2.05359e-01 2.73972e-01 1.53928e-01 -3.11903e+00 -2.15276e+00 -4.08531e+00 -7.32363e-01 -4.24391e-01 -1.04033e+00 -2.98813e-01 -2.59579e-01 -3.38048e-01 1.08438e-01 2.28654e-01 -1.17781e-02 7.34446e-02 1.21112e-01 2.57772e-02 2.53175e-02 3.27252e-02 1.79097e-02
5.60000e+01 2.02457e-01 2.69992e-01 1.51815e-01 -3.43972e+00 -2.63112e+00 -4.24832e+00 -4.77820e-01 -2.69560e-01 -6.86081e-01 -5.17755e-01 -2.78438e-01 -7.57072e-01 7.89314e-02 1.48299e-01 9.56421e-03 6.69174e-02 9.63106e-02 3.75242e-02 4.98448e-02 7.17653e-02 2.79244e-02
5.70000e+01 2.02457e-01 2.69992e-01 1.51815e-01 -3.24083e+00 -2.22734e+00 -4.25433e+00 -5.74953e-01 -4.91925e-01 -6.57981e-01 -1.54893e-01 -1.06314e-01 -2.03472e-01 3.46399e-02 5.53157e-02 1.39641e-02 7.73996e-02 9.31315e-02 6.16676e-02 1.19361e-02 1.82655e-02 5.60659e-03
5.80000e+01 1.99243e-01 2.65646e-01 1.49438e-01 -3.28064e+00 -2.48617e+00 -4.07511e+00 -3.58979e-01 -2.33178e-01 -4.84779e-01 -4.26159e-01 -3.42799e-01 -5.09519e-01 9.48617e-02 1.68850e-01 2.08731e-02 6.98063e-02 1.06317e-01 3.32957e-02 3.85728e-02 4.03247e-02 3.68209e-02
5.90000e+01 1.97055e-01 2.62727e-01 1.47798e-01 -3.65889e+00 -2.81582e+00 -4.50197e+00 -9.29380e-01 -5.16590e-01 -1.34217e+00 -3.33924e-01 -2.13729e-01 -4.54118e-01 1.75027e-01 3.53832e-01 -3.77845e-03 1.17204e-01 1.76967e-01 5.74417e-02 2.59341e-02 3.19626e-02 1.99056e-02
6.00000e+01 1.95137e-01 2.60197e-01 1.46345e-01 -3.49958e+00 -2.83382e+00 -4.16534e+00 -1.09852e+00 -8.67280e-01 -1.32977e+00 -3.38501e-01 -2.62022e-01 -4.14980e-01 4.44464e-02 6.88362e-02 2.00566e-02 1.07607e-01 1.35962e-01 7.92528e-02 2.68568e-02 3.73603e-02 1.63533e-02
6.10000e+01 1.93849e-01 2.58512e-01 1.45360e-01 -4.03973e+00 -3.26202e+00 -4.81745e+00 -1.02725e+00 -5.01110e-01 -1.55339e+00 -5.10420e-01 -3.48098e-01 -6.72743e-01 1.74736e-01 3.00730e-01 4.87431e-02 1.64851e-01 2.21030e-01 1.08671e-01 3.67255e-02 4.66439e-02 2.68071e-02
6.20000e+01 1.91385e-01 2.55323e-01 1.43458e-01 -3.84908e+00 -2.79877e+00 -4.89939e+00 -6.10529e-01 -4.35586e-01 -7.85472e-01 -5.53273e-01 -3.54963e-01 -7.51583e-01 3.36055e-01 6.84320e-01 -1.22098e-02 1.15073e-01 1.67184e-01 6.29609e-02 4.54490e-02 6.53650e-02 2.55330e-02
6.30000e+01 1.87996e-01 2.50759e-01 1.40942e-01 -3.66919e+00 -2.66170e+00 -4.67668e+00 -7.27068e-01 -3.50955e-01 -1.10318e+00 -2.68317e-01 -1.64400e-01 -3.72234e-01 1.38453e-01 2.43759e-01 3.31472e-02 1.14102e-01 1.41667e-01 8.65362e-02 2.92643e-02 5.33409e-02 5.18770e-03
6.40000e+01 1.85430e-01 2.47213e-01 1.39088e-01 -4.18170e+00 -3.32557e+00 -5.03784e+00 -1.12659e+00 -8.02108e-01 -1.45107e+00 -6.29058e-01 -4.78741e-01 -7.79375e-01 8.18461e-01 1.88265e+00 -2.45725e-01 1.76955e-01 1.78923e-01 1.74988e-01 5.88887e-02 7.47331e-02 4.30444e-02
6.50000e+01 1.84061e-01 2.45264e-01 1.38131e-01 -3.88466e+00 -3.09601e+00 -4.67332e+00 -6.58527e-01 -4.48001e-01 -8.69053e-01 -2.92210e-01 -1.41285e-02 -5.70292e-01 4.84223e-02 8.73926e-02 9.45207e-03 5.67774e-02 7.11492e-02 4.24056e-02 3.79438e-02 5.37272e-02 2.21604e-02
6.60000e+01 1.77265e-01 2.36152e-01 1.33062e-01 -3.86065e+00 -3.48340e+00 -4.23791e+00 -9.07342e-01 -6.41932e-01 -1.17275e+00 -4.16453e-01 -2.44987e-01 -5.87919e-01 1.45304e-01 2.58122e-01 3.24859e-02 2.14719e-01 3.85787e-01 4.36512e-02 3.09325e-02 4.32596e-02 1.86054e-02
6.70000e+01 1.73654e-01 2.31344e-01 1.30350e-01 -4.09078e+00 -3.60248e+00 -4.57907e+00 -1.32009e+00 -1.18919e+00 -1.45099e+00 -3.88078e-01 -3.32838e-01 -4.43318e-01 2.31721e-01 4.71644e-01 -8.20149e-03 1.14991e-01 1.31763e-01 9.82200e-02 2.40104e-02 3.96678e-02 8.35295e-03
6.80000e+01 1.71449e-01 2.28446e-01 1.28673e-01 -4.11103e+00 -3.43114e+00 -4.79092e+00 -1.02501e+00 -7.96503e-01 -1.25353e+00 -2.12382e-01 -1.83808e-01 -2.40955e-01 1.67288e-01 3.14188e-01 2.03884e-02 1.10191e-01 1.29786e-01 9.05962e-02 1.44140e-02 1.94503e-02 9.37764e-03
6.90000e+01 1.67770e-01 2.23641e-01 1.25856e-01 -4.16617e+00 -3.93933e+00 -4.39301e+00 -1.17485e+00 -9.11431e-01 -1.43826e+00 -4.17621e-01 -1.18959e-01 -7.16284e-01 3.82111e-01 7.76642e-01 -1.24200e-02 9.05207e-02 1.27257e-01 5.37840e-02 4.39131e-02 7.58392e-02 1.19869e-02
7.00000e+01 1.64758e-01 2.19938e-01 1.23422e-01 -4.22953e+00 -3.98118e+00 -4.47788e+00 -8.99302e-01 -4.53948e-01 -1.34466e+00 -6.53961e-01 -6.12030e-01 -6.95893e-01 2.04955e-01 3.64816e-01 4.50946e-02 1.14888e-01 1.56595e-01 7.31811e-02 1.62054e-02 3.15557e-02 8.55114e-04
7.10000e+01 1.61062e-01 2.14559e-01 1.20903e-01 -4.08333e+00 -3.65500e+00 -4.51166e+00 -7.67822e-01 -3.93827e-01 -1.14182e+00 -4.19360e-01 -3.02624e-01 -5.36096e-01 1.74060e-01 3.06903e-01 4.12165e-02 3.82323e-02 6.74023e-02 9.06236e-03 2.82524e-02 4.52518e-02 1.12531e-02
7.20000e+01 1.58909e-01 2.11691e-01 1.19288e-01 -4.66818e+00 -4.47093e+00 -4.86543e+00 -8.51716e-01 -5.42213e-01 -1.16122e+00 -5.40503e-01 -3.21072e-01 -7.59935e-01 5.45699e-02 7.64430e-02 3.26967e-02 1.38789e-01 1.87282e-01 9.02962e-02 2.83822e-02 5.59691e-02 7.95332e-04
7.30000e+01 1.56937e-01 2.09239e-01 1.17709e-01 -4.24264e+00 -3.92523e+00 -4.56005e+00 -6.23757e-01 -5.60513e-01 -6.87001e-01 -5.63105e-01 -4.62224e-01 -6.63985e-01 1.47645e-01 1.52409e-01 1.42880e-01 1.68528e-01 2.01887e-01 1.35169e-01 5.84415e-02 7.35730e-02 4.33100e-02
7.40000e+01 1.51825e-01 2.02705e-01 1.13717e-01 -4.22241e+00 -4.13762e+00 -4.30719e+00 -6.87469e-01 -5.04597e-01 -8.70341e-01 -4.72560e-01 -2.71919e-01 -6.73201e-01 2.16781e-01 3.77351e-01 5.62114e-02 2.47585e-01 4.22909e-01 7.22603e-02 2.45440e-02 3.16626e-02 1.74254e-02
7.50000e+01 1.48342e-01 1.98068e-01 1.11100e-01 -4.14100e+00 -3.76119e+00 -4.52081e+00 -9.70673e-01 -6.01130e-01 -1.34022e+00 -5.00236e-01 -4.55547e-01 -5.44925e-01 3.39576e-01 4.92354e-01 1.86799e-01 1.24497e-01 1.79547e-01 6.94466e-02 3.00502e-02 3.49244e-02 2.51760e-02
7.60000e+01 1.45032e-01 1.93387e-01 1.08768e-01 -4.28179e+00 -3.80869e+00 -4.75489e+00 -8.28320e-01 -6.14132e-01 -1.04251e+00 -6.45929e-01 -4.68800e-01 -8.23059e-01 1.72941e-01 2.49012e-01 9.68693e-02 7.66428e-02 1.11357e-01 4.19288e-02 5.43374e-02 7.60926e-02 3.25822e-02
7.70000e+01 1.39946e-01 1.86765e-01 1.04864e-01 -4.54605e+00 -4.35926e+00 -4.73284e+00 -4.04400e-01 -1.51337e-01 -6.57463e-01 -5.97129e-01 -5.66122e-01 -6.28136e-01 1.00904e+00 2.18440e+00 -1.66313e-01 1.73959e-01 2.86744e-01 6.11732e-02 2.90110e-02 4.46741e-02 1.33478e-02
7.80000e+01 1.35232e-01 1.81255e-01 1.00895e-01 -4.39867e+00 -4.13204e+00 -4.66529e+00 -1.26264e+00 -8.03693e-01 -1.72158e+00 -5.14667e-01 -2.79803e-01 -7.49531e-01 4.32646e-01 8.72476e-01 -7.18467e-03 2.23538e-01 3.83332e-01 6.37431e-02 5.12819e-02 7.56544e-02 2.69095e-02
7.90000e+01 1.31188e-01 1.76713e-01 9.73909e-02 -4.67604e+00 -4.33973e+00 -5.01235e+00 -8.99625e-01 -5.65811e-01 -1.23344e+00 -5.00211e-01 -4.90600e-01 -5.09822e-01 1.22410e+00 2.65097e+00 -2.02770e-01 2.04641e-01 3.50097e-01 5.91847e-02 2.69872e-02 3.85286e-02 1.54458e-02
8.00000e+01 1.30992e-01 1.76402e-01 9.72719e-02 -4.27387e+00 -4.16164e+00 -4.38609e+00 -1.11334e+00 -7.23281e-01 -1.50340e+00 -5.49732e-01 -3.75668e-01 -7.23796e-01 4.41117e-01 5.99760e-01 2.82475e-01 1.03279e-01 1.41774e-01 6.47829e-02 2.23966e-02 3.16110e-02 1.31822e-02
8.10000e+01 1.26107e-01 1.69841e-01 9.36349e-02 -4.77891e+00 -4.36257e+00 -5.19525e+00 -6.76926e-01 -5.15964e-01 -8.37888e-01 -5.77596e-01 -2.66427e-01 -8.88766e-01 3.03620e-01 3.80027e-01 2.27214e-01 1.01037e-01 1.24319e-01 7.77563e-02 5.62719e-02 9.73290e-02 1.52147e-02
8.20000e+01 1.21564e-01 1.64668e-01 8.97423e-02 -4.35300e+00 -4.00655e+00 -4.69945e+00 -1.24510e+00 -7.81231e-01 -1.70898e+00 -6.00490e-01 -2.23856e-01 -9.77124e-01 9.66647e-01 1.68933e+00 2.43959e-01 1.35235e-01 2.03519e-01 6.69517e-02 3.90169e-02 6.59744e-02 1.20595e-02
8.30000e+01 1.20515e-01 1.63255e-01 8.89649e-02 -4.85009e+00 -4.71461e+00 -4.98557e+00 -1.02602e+00 -6.63059e-01 -1.38899e+00 -2.74882e-01 -8.29393e-02 -4.66825e-01 1.09195e+00 1.77392e+00 4.09983e-01 1.68298e-01 3.47592e-01 -1.09964e-02 2.57978e-02 3.59854e-02 1.56102e-02
8.40000e+01 1.18163e-01 1.60208e-01 8.71524e-02 -4.88687e+00 -4.48427e+00 -5.28947e+00 -1.01719e+00 -7.64713e-01 -1.26966e+00 -5.73277e-01 -4.43557e-01 -7.02996e-01 2.00868e-01 3.60640e-01 4.10971e-02 1.10576e-01 1.34278e-01 8.68738e-02 4.72281e-02 6.46897e-02 2.97664e-02
8.50000e+01 1.15484e-01 1.56456e-01 8.52417e-02 -4.44366e+00 -3.87011e+00 -5.01722e+00 -9.96197e-01 -6.27789e-01 -1.36461e+00 -5.95338e-01 -5.02826e-01 -6.87849e-01 2.04738e-01 3.05278e-01 1.04199e-01 1.14873e-01 2.05538e-01 2.42079e-02 4.58283e-02 5.43797e-02 3.72768e-02
8.60000e+01 1.12669e-01 1.53206e-01 8.28578e-02 -4.58014e+00 -4.07833e+00 -5.08194e+00 -1.14989e+00 -5.50688e-01 -1.74910e+00 -4.25758e-01 -3.54402e-01 -4.97113e-01 7.80520e-01 1.22775e+00 3.33290e-01 1.37784e-01 1.88836e-01 8.67312e-02 2.77273e-02 4.44811e-02 1.09735e-02
8.70000e+01 1.11765e-01 1.52327e-01 8.20037e-02 -4.70805e+00 -4.53567e+00 -4.88043e+00 -1.05933e+00 -5.85834e-01 -1.53283e+00 -6.26160e-01 -5.63475e-01 -6.88844e-01 6.29067e-01 1.35103e+00 -9.28966e-02 1.39307e-01 1.77806e-01 1.00807e-01 5.67238e-02 7.59425e-02 3.75051e-02
8.80000e+01 1.10962e-01 1.51034e-01 8.15216e-02 -5.06162e+00 -4.43670e+00 -5.68654e+00 -1.58346e+00 -8.92476e-01 -2.27444e+00 -6.96974e-01 -6.58690e-01 -7.35258e-01 2.82686e-01 5.58023e-01 7.34890e-03 2.99270e-01 4.19678e-01 1.78863e-01 5.35918e-02 6.32740e-02 4.39096e-02
8.90000e+01 1.08112e-01 1.47475e-01 7.92550e-02 -4.44201e+00 -3.91089e+00 -4.97314e+00 -1.29998e+00 -9.75788e-01 -1.62418e+00 -5.27087e-01 -4.00883e-01 -6.53291e-01 2.22194e+00 5.26131e+00 -8.17420e-01 1.52911e-01 2.56213e-01 4.96098e-02 3.40022e-02 3.54744e-02 3.25300e-02
9.00000e+01 1.03495e-01 1.41782e-01 7.55470e-02 -4.41624e+00 -3.86189e+00 -4.97060e+00 -8.69637e-01 -4.41979e-01 -1.29729e+00 -4.42994e-01 -2.94794e-01 -5.91194e-01 1.82915e-01 2.52962e-01 1.12868e-01 1.34032e-01 1.61304e-01 1.06761e-01 3.85265e-02 5.88080e-02 1.82450e-02
9.10000e+01 1.01398e-01 1.39884e-01 7.35009e-02 -4.12128e+00 -3.40804e+00 -4.83452e+00 -1.21297e+00 -9.84600e-01 -1.44134e+00 -4.38637e-01 -2.38506e-01 -6.38768e-01 3.22019e-01 3.59954e-01 2.84085e-01 2.15322e-01 3.45738e-01 8.49068e-02 4.90973e-02 7.05835e-02 2.76112e-02
9.20000e+01 1.00956e-01 1.39268e-01 7.31838e-02 -4.42000e+00 -3.84901e+00 -4.99099e+00 -9.28993e-01 -6.65651e-01 -1.19234e+00 -5.08663e-01 -3.47027e-01 -6.70299e-01 3.38245e+01 8.14499e+01 -1.38009e+01 9.80948e-02 1.62807e-01 3.33828e-02 3.61404e-02 7.90352e-02 -6.75449e-03
9.30000e+01 9.73624e-02 1.34281e-01 7.05942e-02 -4.42287e+00 -3.94260e+00 -4.90314e+00 -9.15287e-01 -5.14618e-01 -1.31596e+00 -5.46862e-01 -3.81556e-01 -7.12168e-01 1.37455e+00 2.83802e+00 -8.89301e-02 1.20375e-01 1.41581e-01 9.91691e-02 6.22762e-02 9.36115e-02 3.09410e-02
9.40000e+01 9.53215e-02 1.31447e-01 6.91245e-02 -4.32936e+00 -3.46571e+00 -5.19301e+00 -9.66113e-01 -9.61713e-01 -9.70513e-01 -4.48232e-01 -3.75440e-01 -5.21024e-01 5.04203e-01 1.02607e+00 -1.76599e-02 2.93931e-01 5.94818e-01 -6.95534e-03 1.04767e-02 2.06235e-02 3.29911e-04
9.50000e+01 9.20498e-02 1.26693e-01 6.68793e-02 -4.41215e+00 -4.19533e+00 -4.62896e+00 -1.11155e+00 -1.01804e+00 -1.20506e+00 -5.33933e-01 -3.84316e-01 -6.83550e-01 5.46435e-01 1.09627e+00 -3.40156e-03 2.56026e-01 4.56168e-01 5.58839e-02 2.74585e-02 4.90889e-02 5.82809e-03
9.60000e+01 8.95961e-02 1.22546e-01 6.55056e-02 -4.57481e+00 -4.45772e+00 -4.69189e+00 -1.29402e+00 -9.38243e-01 -1.64979e+00 -5.19894e-01 -2.34823e-01 -8.04966e-01 1.74493e-01 2.43895e-01 1.05091e-01 1.57011e-01 2.04238e-01 1.09784e-01 6.26138e-02 7.74359e-02 4.77918e-02
9.70000e+01 8.61067e-02 1.16850e-01 6.34518e-02 -4.91753e+00 -4.76321e+00 -5.07185e+00 -9.95552e-01 -7.10022e-01 -1.28108e+00 -5.31673e-01 -3.81790e-01 -6.81556e-01 1.39123e-01 2.60814e-01 1.74323e-02 2.77807e-01 3.89269e-01 1.66344e-01 4.88523e-02 5.89258e-02 3.87788e-02
9.80000e+01 8.29638e-02 1.12698e-01 6.10747e-02 -4.29544e+00 -3.99891e+00 -4.59197e+00 -5.76895e-01 -2.11640e-01 -9.42149e-01 -7.36464e-01 -5.85498e-01 -8.87429e-01 2.80415e+00 6.65410e+00 -1.04580e+00 9.14700e-02 1.81500e-01 1.44004e-03 9.29674e-02 1.23076e-01 6.28587e-02
9.90000e+01 8.14705e-02 1.10200e-01 6.02307e-02 -4.22935e+00 -3.76227e+00 -4.69644e+00 -1.10145e+00 -9.75345e-01 -1.22756e+00 -4.35134e-01 -3.04675e-01 -5.65592e-01 4.78308e-01 5.99727e-01 3.56890e-01 2.67291e-01 4.49724e-01 8.48571e-02 3.61584e-02 3.78895e-02 3.44273e-02
1.00000e+02 7.95206e-02 1.07417e-01 5.88688e-02 -4.17787e+00 -3.85738e+00 -4.49837e+00 -7.18758e-01 -4.82278e-01 -9.55238e-01 -5.56702e-01 -3.95319e-01 -7.18085e-01 2.26726e-01 3.82976e-01 7.04757e-02 1.72641e-01 2.62636e-01 8.26453e-02 5.47383e-02 7.40112e-02 3.54654e-02
1.01000e+02 7.82064e-02 1.05904e-01 5.77527e-02 -4.42743e+00 -4.21692e+00 -4.63794e+00 -1.10482e+00 -7.27231e-01 -1.48242e+00 -5.09395e-01 -3.68904e-01 -6.49886e-01 1.42014e-01 2.08672e-01 7.53560e-02 1.32962e-01 1.50875e-01 1.15050e-01 4.52962e-02 7.30159e-02 1.75765e-02
1.02000e+02 7.58468e-02 1.02875e-01 5.59197e-02 -4.02576e+00 -3.68301e+00 -4.36852e+00 -7.40625e-01 -3.64500e-01 -1.11675e+00 -6.39347e-01 -3.14683e-01 -9.64012e-01 3.52964e-01 6.01555e-01 1.04373e-01 9.12824e-02 1.12706e-01 6.98592e-02 1.65415e-02 2.07419e-02 1.23411e-02
1.03000e+02 7.37587e-02 9.97201e-02 5.45562e-02 -4.10437e+00 -3.57818e+00 -4.63056e+00 -8.69815e-01 -6.51175e-01 -1.08846e+00 -5.49304e-01 -4.77448e-01 -6.21160e-01 7.81008e-01 1.68544e+00 -1.23427e-01 1.30541e-01 1.94238e-01 6.68436e-02 4.35110e-02 7.31621e-02 1.38599e-02
1.04000e+02 7.12026e-02 9.56906e-02 5.29813e-02 -4.37419e+00 -4.11014e+00 -4.63823e+00 -7.80159e-01 -5.19959e-01 -1.04036e+00 -4.66009e-01 -4.50444e-01 -4.81574e-01 2.89031e-01 5.05914e-01 7.21483e-02 3.01921e-01 5.36109e-01 6.77331e-02 3.32056e-02 6.67921e-02 -3.80952e-04
1.05000e+02 6.96109e-02 9.40217e-02 5.15378e-02 -3.94213e+00 -3.55995e+00 -4.32431e+00 -1.09010e+00 -8.25103e-01 -1.35510e+00 -3.10845e-01 -2.31837e-01 -3.89852e-01 3.60372e-01 8.12290e-01 -9.15461e-02 3.06047e-01 4.87843e-01 1.24251e-01 2.42650e-02 3.98061e-02 8.72399e-03
1.06000e+02 6.57102e-02 8.93639e-02 4.83173e-02 -4.00103e+00 -3.83770e+00 -4.16436e+00 -1.07900e+00 -1.00746e+00 -1.15053e+00 -2.82822e-01 -2.27431e-01 -3.38214e-01 1.86077e-01 3.30742e-01 4.14121e-02 1.86704e-01 2.73858e-01 9.95510e-02 1.03880e-02 2.38563e-02 -3.08036e-03
1.07000e+02 6.09812e-02 8.24766e-02 4.50881e-02 -4.33280e+00 -4.09852e+00 -4.56707e+00 -7.92828e-01 -4.09218e-01 -1.17644e+00 -3.99605e-01 -1.96708e-01 -6.02502e-01 6.54623e-01 9.48723e-01 3.60523e-01 4.65664e-01 7.31588e-01 1.99740e-01 4.02811e-02 6.80391e-02 1.25231e-02
1.08000e+02 5.64506e-02 7.67411e-02 4.15249e-02 -4.04980e+00 -3.74026e+00 -4.35934e+00 -1.32831e+00 -1.11523e+00 -1.54140e+00 -5.63662e-01 -3.94201e-01 -7.33124e-01 2.64041e-01 3.68777e-01 1.59305e-01 4.03488e-01 7.98048e-01 8.92879e-03 4.61596e-02 8.37460e-02 8.57326e-03
1.09000e+02 5.60372e-02 7.60303e-02 4.13016e-02 -4.25242e+00 -3.53934e+00 -4.96549e+00 -9.45471e-01 -6.09729e-01 -1.28121e+00 -5.24564e-01 -2.93797e-01 -7.55331e-01 6.77319e-01 1.27795e+00 7.66914e-02 9.88276e-02 1.91675e-01 5.98041e-03 3.90601e-02 8.34543e-02 -5.33409e-03
1.10000e+02 5.36356e-02 7.19201e-02 3.99996e-02 -4.37308e+00 -4.05942e+00 -4.68674e+00 -8.12014e-01 -2.49931e-01 -1.37410e+00 -3.52662e-01 -2.82375e-01 -4.22949e-01 4.43054e-01 5.74542e-01 3.11565e-01 2.94107e-01 4.77518e-01 1.10695e-01 6.54748e-02 1.11826e-01 1.91241e-02
1.11000e+02 5.18001e-02 6.88053e-02 3.89978e-02 -4.15978e+00 -3.81503e+00 -4.50452e+00 -6.86425e-01 -4.89804e-01 -8.83046e-01 -5.00373e-01 -3.55966e-01 -6.44780e-01 4.60339e+00 1.08351e+01 -1.62828e+00 4.66915e-01 7.93027e-01 1.40803e-01 3.22879e-02 5.20686e-02 1.25072e-02
1.12000e+02 4.70299e-02 6.25233e-02 3.53758e-02 -4.04757e+00 -3.70823e+00 -4.38691e+00 -9.14537e-01 -7.82241e-01 -1.04683e+00 -4.14815e-01 -3.60968e-01 -4.68663e-01 1.11153e-01 1.70960e-01 5.13454e-02 3.47912e-01 6.46877e-01 4.89473e-02 1.23468e-02 2.13763e-02 3.31738e-03
1.13000e+02 4.70299e-02 6.25233e-02 3.53758e-02 -3.95329e+00 -3.25386e+00 -4.65272e+00 -8.05616e-01 -3.49991e-01 -1.26124e+00 -5.38770e-01 -4.34555e-01 -6.42985e-01 1.46941e-01 3.47659e-01 -5.37776e-02 3.80219e-01 6.38354e-01 1.22084e-01 6.96142e-02 7.45107e-02 6.47176e-02
1.14000e+02 4.48208e-02 5.93602e-02 3.38426e-02 -4.04735e+00 -3.47198e+00 -4.62272e+00 -8.00298e-01 -6.84783e-01 -9.15813e-01 -7.05209e-01 -5.78423e-01 -8.31994e-01 7.48014e-01 1.26430e+00 2.31732e-01 2.82529e-01 4.59626e-01 1.05432e-01 9.44552e-02 1.11938e-01 7.69727e-02
1.15000e+02 4.26723e-02 5.63133e-02 3.23356e-02 -4.33651e+00 -3.79639e+00 -4.87663e+00 -8.98140e-01 -6.07781e-01 -1.18850e+00 -6.43596e-01 -5.95721e-01 -6.91470e-01 3.75599e+00 8.66178e+00 -1.14980e+00 3.37647e-01 5.30531e-01 1.44762e-01 5.73680e-02 7.28896e-02 4.18464e-02
1.16000e+02 3.73613e-02 4.87112e-02 2.86559e-02 -4.26247e+00 -3.78321e+00 -4.74172e+00 -9.06589e-01 -5.26462e-01 -1.28672e+00 -5.27957e-01 -3.92426e-01 -6.63488e-01 5.98677e+00 1.39399e+01 -1.96640e+00 4.07403e-01 6.03715e-01 2.11092e-01 3.78059e-02 5.78548e-02 1.77569e-02
1.17000e+02 3.34641e-02 4.39981e-02 2.54522e-02 -3.97177e+00 -3.44317e+00 -4.50037e+00 -7.80808e-01 -5.06337e-01 -1.05528e+00 -4.06584e-01 -1.78445e-01 -6.34723e-01 1.48076e-01 2.21832e-01 7.43191e-02 3.39761e-01 5.98162e-01 8.13602e-02 2.99534e-02 4.96335e-02 1.02732e-02
1.18000e+02 2.76549e-02 3.62044e-02 2.11244e-02 -3.70083e+00 -3.58866e+00 -3.81301e+00 -9.18100e-01 -7.99776e-01 -1.03642e+00 -4.47348e-01 -3.19181e-01 -5.75515e-01 3.61500e-01 7.22335e-01 6.64833e-04 7.98089e-01 1.63433e+00 -3.81496e-02 6.42034e-02 9.23563e-02 3.60506e-02
1.19000e+02 2.50140e-02 3.38230e-02 1.84992e-02 -4.10030e+00 -3.45297e+00 -4.74762e+00 -1.04634e+00 -5.48722e-01 -1.54395e+00 -2.89923e-01 -5.34857e-02 -5.26361e-01 6.94778e-01 1.16713e+00 2.22425e-01 1.84531e-01 2.93108e-01 7.59531e-02 4.15368e-02 8.98925e-02 -6.81884e-03
1.20000e+02 2.35244e-02 3.18733e-02 1.73624e-02 -4.10754e+00 -3.86945e+00 -4.34564e+00 -7.38862e-01 -4.43533e-01 -1.03419e+00 -3.74136e-01 -2.44786e-01 -5.03486e-01 4.35587e-01 7.46955e-01 1.24220e-01 4.64614e-01 7.15264e-01 2.13964e-01 4.80185e-02 6.00560e-02 3.59810e-02
1.21000e+02 2.04829e-02 2.84572e-02 1.47432e-02 -4.03194e+00 -3.42601e+00 -4.63787e+00 -1.19293e+00 -9.07118e-01 -1.47873e+00 -4.02252e-01 -2.46978e-01 -5.57526e-01 6.64709e-01 1.50298e+00 -1.73561e-01 1.67226e-01 1.92197e-01 1.42255e-01 3.94203e-02 5.76255e-02 2.12151e-02
1.22000e+02 1.60401e-02 2.21719e-02 1.16042e-02 -4.17929e+00 -3.92205e+00 -4.43652e+00 -1.21459e+00 -1.07920e+00 -1.34998e+00 -5.31213e-01 -3.48074e-01 -7.14351e-01 8.63671e-01 1.61083e+00 1.16507e-01 9.65948e-01 1.49834e+00 4.33560e-01 4.65981e-02 7.81646e-02 1.50315e-02
1.23000e+02 1.39522e-02 1.93038e-02 1.00843e-02 -4.08946e+00 -3.81726e+00 -4.36165e+00 -8.19578e-01 -7.70229e-01 -8.68927e-01 -4.29123e-01 -2.92929e-01 -5.65317e-01 1.76759e+00 3.75914e+00 -2.23962e-01 3.01366e-01 5.41480e-01 6.12527e-02 4.33198e-02 7.42553e-02 1.23843e-02
1.24000e+02 1.24125e-02 1.78834e-02 8.61522e-03 -4.17685e+00 -3.86976e+00 -4.48394e+00 -1.04764e+00 -8.57662e-01 -1.23762e+00 -4.81335e-01 -2.49543e-01 -7.13127e-01 6.88501e-01 9.16970e-01 4.60031e-01 4.07575e-01 6.08068e-01 2.07081e-01 4.49874e-02 7.76530e-02 1.23218e-02
1.25000e+02 1.08531e-02 1.57484e-02 7.47953e-03 -3.98388e+00 -3.83711e+00 -4.13065e+00 -6.83952e-01 -4.99824e-01 -8.68080e-01 -4.70034e-01 -3.49295e-01 -5.90774e-01 2.82899e-01 3.79598e-01 1.86200e-01 5.25886e-01 7.65183e-01 2.86589e-01 3.44493e-02 4.18755e-02 2.70231e-02
1.26000e+02 9.15307e-03 1.42393e-02 5.88361e-03 -4.30947e+00 -4.12202e+00 -4.49692e+00 -1.02859e+00 -7.58667e-01 -1.29852e+00 -5.94288e-01 -4.17873e-01 -7.70704e-01 1.54521e-01 3.39328e-01 -3.02855e-02 9.11982e-01 1.96715e+00 -1.43186e-01 4.22465e-02 7.15881e-02 1.29050e-02
1.27000e+02 7.59104e-03 1.17638e-02 4.89841e-03 -4.47334e+00 -4.29691e+00 -4.64977e+00 -7.91124e-01 -6.73326e-01 -9.08922e-01 -5.89420e-01 -3.44059e-01 -8.34781e-01 3.80174e-01 5.96736e-01 1.63613e-01 3.80870e-01 4.33193e-01 3.28548e-01 4.23355e-02 7.79903e-02 6.68078e-03
1.28000e+02 7.28379e-03 1.14414e-02 4.63697e-03 -4.29587e+00 -3.94345e+00 -4.64828e+00 -7.46297e-01 -5.82389e-01 -9.10206e-01 -3.54353e-01 -2.56338e-01 -4.52367e-01 5.16135e+00 1.18238e+01 -1.50112e+00 1.92499e-01 3.01206e-01 8.37932e-02 2.31770e-02 3.89784e-02 7.37565e-03
1.29000e+02 6.23209e-03 9.92906e-03 3.91165e-03 -4.42911e+00 -4.26781e+00 -4.59041e+00 -8.53168e-01 -7.51023e-01 -9.55314e-01 -3.77617e-01 -1.80652e-01 -5.74582e-01 1.18626e+01 2.73102e+01 -3.58501e+00 4.65729e-01 6.05904e-01 3.25553e-01 2.04086e-02 4.57508e-02 -4.93368e-03
1.30000e+02 6.08163e-03 9.86102e-03 3.75075e-03 -4.26912e+00 -3.94486e+00 -4.59337e+00 -7.52451e-01 -6.05291e-01 -8.99611e-01 -4.30793e-01 -3.53115e-01 -5.08472e-01 3.45941e-01 7.33489e-01 -4.16071e-02 4.69175e-01 5.19121e-01 4.19230e-01 4.49395e-02 6.22133e-02 2.76657e-02
1.31000e+02 4.72641e-03 8.08720e-03 2.76226e-03 -4.48960e+00 -4.33771e+00 -4.64150e+00 -7.21347e-01 -5.45932e-01 -8.96763e-01 -5.61738e-01 -3.42266e-01 -7.81211e-01 1.02109e+00 1.66421e+00 3.77966e-01 4.30465e-01 7.72560e-01 8.83702e-02 1.93947e-02 2.64401e-02 1.23494e-02
1.32000e+02 4.30213e-03 7.53290e-03 2.45701e-03 -4.75778e+00 -4.52363e+00 -4.99193e+00 -1.27412e+00 -1.06857e+00 -1.47966e+00 -6.44594e-01 -5.95361e-01 -6.93827e-01 4.41340e+00 7.76108e+00 1.06572e+00 8.05215e-01 1.20993e+00 4.00498e-01 3.78789e-02 4.94531e-02 2.63047e-02
1.33000e+02 4.12707e-03 7.49643e-03 2.27211e-03 -4.74518e+00 -4.61032e+00 -4.88004e+00 -5.35716e-01 -4.19352e-01 -6.52080e-01 -4.59280e-01 -3.59627e-01 -5.58934e-01 6.65653e-01 9.88683e-01 3.42624e-01 4.46425e-01 8.04793e-01 8.80571e-02 1.70024e-02 2.90481e-02 4.95676e-03
1.34000e+02 3.19272e-03 5.88421e-03 1.73235e-03 -4.42136e+00 -4.20339e+00 -4.63933e+00 -1.19923e+00 -5.69391e-01 -1.82907e+00 -5.73359e-01 -4.67037e-01 -6.79680e-01 3.03076e-01 6.03434e-01 2.71905e-03 6.51745e-01 1.24162e+00 6.18693e-02 3.82799e-02 5.43169e-02 2.22429e-02
1.35000e+02 2.21938e-03 4.09093e-03 1.20404e-03 -4.33963e+00 -3.70400e+00 -4.97527e+00 -1.02585e+00 -7.65813e-01 -1.28589e+00 -5.76487e-01 -3.34507e-01 -8.18467e-01 9.72017e-01 1.73604e+00 2.07998e-01 4.41090e-01 6.11695e-01 2.70485e-01 7.73072e-02 9.51938e-02 5.94205e-02
1.36000e+02 2.21938e-03 4.09093e-03 1.20404e-03 -4.61794e+00 -3.84864e+00 -5.38723e+00 -1.04119e+00 -6.35898e-01 -1.44647e+00 -5.24920e-01 -3.97878e-01 -6.51962e-01 1.03880e+01 2.43143e+01 -3.53829e+00 5.08396e-01 9.53988e-01 6.28031e-02 3.68115e-02 5.28986e-02 2.07243e-02
1.37000e+02 1.76344e-03 3.24863e-03 9.57240e-04 -4.97524e+00 -4.63985e+00 -5.31062e+00 -1.34743e+00 -5.86861e-01 -2.10799e+00 -6.26179e-01 -4.68543e-01 -7.83816e-01 8.78230e-01 2.04760e+00 -2.91136e-01 2.44858e-01 2.62052e-01 2.27664e-01 4.84289e-02 6.56242e-02 3.12337e-02
1.38000e+02 1.25594e-03 2.31392e-03 6.81699e-04 -4.50032e+00 -4.06944e+00 -4.93120e+00 -8.90431e-01 -8.24148e-01 -9.56714e-01 -4.90945e-01 -3.18012e-01 -6.63877e-01 1.58835e+00 2.36467e+00 8.12027e-01 2.56265e-01 3.16236e-01 1.96294e-01 3.63485e-02 5.61096e-02 1.65873e-02
1.39000e+02 5.94537e-04 1.09471e-03 3.22893e-04 -5.06476e+00 -4.80829e+00 -5.32123e+00 -1.07651e+00 -9.84329e-01 -1.16868e+00 -5.03504e-01 -3.40988e-01 -6.66021e-01 5.27692e+01 8.92182e+01 1.63201e+01 5.39621e-01 7.30205e-01 3.49037e-01 4.39648e-02 8.17675e-02 6.16211e-03
1.40000e+02 5.94537e-04 1.09471e-03 3.22893e-04 -4.48452e+00 -3.66273e+00 -5.30631e+00 -7.14480e-01 -4.86785e-01 -9.42175e-01 -4.70761e-01 -2.34680e-01 -7.06843e-01 5.89744e-01 7.78203e-01 4.01285e-01 4.76578e-01 9.93236e-01 -4.00802e-02 2.57223e-02 4.57302e-02 5.71442e-03
1.41000e+02 2.04303e-04 3.76223e-04 1.10944e-04 -4.58407e+00 -4.32202e+00 -4.84612e+00 -1.34235e+00 -9.34098e-01 -1.75061e+00 -4.77148e-01 -4.28070e-01 -5.26227e-01 8.81197e+01 2.11859e+02 -3.56194e+01 4.96331e-01 8.30786e-01 1.61875e-01 2.97730e-02 5.00251e-02 9.52101e-03
1.42000e+02 4.06859e-05 7.39723e-05 2.23778e-05 -4.64446e+00 -4.11641e+00 -5.17252e+00 -7.79894e-01 -5.28968e-01 -1.03082e+00 -6.42976e-01 -5.71284e-01 -7.14668e-01 9.94153e+01 1.81137e+02 1.76940e+01 1.93724e-01 2.69331e-01 1.18117e-01 5.88027e-02 8.55569e-02 3.20486e-02
1.43000e+02 4.06859e-05 7.39723e-05 2.23778e-05 -4.87775e+00 -4.45149e+00 -5.30401e+00 -1.28639e+00 -9.08377e-01 -1.66441e+00 -5.25047e-01 -4.54970e-01 -5.95123e-01 1.11167e+00 1.64135e+00 5.81980e-01 7.88694e-01 9.39014e-01 6.38374e-01 1.66070e-02 2.69599e-02 6.25414e-03
1.44000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.49685e+00 -3.71622e+00 -5.27748e+00 -1.47079e+00 -1.12375e+00 -1.81784e+00 -5.59792e-01 -3.99738e-01 -7.19846e-01 2.31720e+00 4.74173e+00 -1.07342e-01 7.19306e-01 1.10151e+00 3.37105e-01 3.22976e-02 4.49942e-02 1.96010e-02
1.45000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.68288e+00 -4.58973e+00 -4.77604e+00 -1.04664e+00 -5.14555e-01 -1.57873e+00 -4.49350e-01 -3.16446e-01 -5.82255e-01 3.54100e+01 7.56079e+01 -4.78802e+00 7.69629e-01 1.73144e+00 -1.92184e-01 2.45655e-02 5.25600e-02 -3.42895e-03
1.46000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.68473e+00 -3.92576e+00 -5.44370e+00 -1.16155e+00 -6.13471e-01 -1.70962e+00 -5.66438e-01 -5.16181e-01 -6.16696e-01 3.18290e+00 7.51659e+00 -1.15080e+00 5.18299e-01 8.62665e-01 1.73933e-01 3.57333e-02 5.29479e-02 1.85187e-02
1.47000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -5.48613e+00 -4.96886e+00 -6.00341e+00 -1.28485e+00 -1.00962e+00 -1.56008e+00 -8.14744e-01 -4.93697e-01 -1.13579e+00 2.71060e+01 6.51855e+01 -1.09735e+01 6.15622e-01 9.92057e-01 2.39187e-01 7.98458e-02 1.26566e-01 3.31258e-02
1.48000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.89575e+00 -4.62132e+00 -5.17018e+00 -1.19739e+00 -6.78856e-01 -1.71593e+00 -4.53133e-01 -3.99849e-01 -5.06417e-01 4.25219e+01 1.02594e+02 -1.75497e+01 8.87886e-01 1.69509e+00 8.06835e-02 3.51786e-02 4.97910e-02 2.05662e-02
1.49000e+02 8.56389e-06 1.46857e-05 4.99400e-06 -4.65023e+00 -4.38557e+00 -4.91489e+00 -1.22307e+00 -7.79945e-01 -1.66620e+00 -6.36991e-01 -5.91301e-01 -6.82681e-01 4.62700e+00 9.34122e+00 -8.72250e-02 7.65589e-01 1.24594e+00 2.85235e-01 4.59666e-02 7.30415e-02 1.88917e-02
1.50000e+02 7.88784e-06 1.45173e-05 4.28578e-06 -4.93069e+00 -4.38414e+00 -5.47724e+00 -1.72455e+00 -1.49207e+00 -1.95703e+00 -5.05558e-01 -2.42969e-01 -7.68147e-01 2.33880e+02 5.39829e+02 -7.20691e+01 7.93440e-01 1.08833e+00 4.98553e-01 2.97284e-02 5.19921e-02 7.46457e-03


==> data/rosenbrock2d_pbo_arch_2_2_2_2.dat <==
1.00000e+00 2.90536e+01 3.57667e+01 2.36005e+01 1.58127e-01 2.43103e-01 7.31508e-02 2.53169e-01 3.78600e-01 1.27738e-01 2.50209e-01 3.76791e-01 1.23628e-01 4.31076e-04 5.75898e-04 2.86254e-04 2.18194e-01 3.20995e-01 1.15392e-01 5.83585e-02 1.06014e-01 1.07034e-02
2.00000e+00 7.59157e+00 1.10428e+01 5.21898e+00 1.85534e-01 2.32263e-01 1.38805e-01 1.41823e-01 1.65164e-01 1.18482e-01 1.39390e-01 1.63459e-01 1.15320e-01 4.45630e-04 5.64629e-04 3.26631e-04 1.62738e-01 2.08253e-01 1.17223e-01 6.58170e-02 8.46059e-02 4.70281e-02
3.00000e+00 6.53235e+00 1.03624e+01 4.11795e+00 1.97458e-01 3.61954e-01 3.29628e-02 1.30187e-01 1.82255e-01 7.81198e-02 1.28587e-01 1.81205e-01 7.59689e-02 4.00202e-04 5.22112e-04 2.78293e-04 1.05337e-01 1.47209e-01 6.34647e-02 4.84067e-02 6.32300e-02 3.35834e-02
4.00000e+00 5.49595e+00 8.48614e+00 3.55939e+00 6.47835e-02 2.37053e-01 -1.07486e-01 8.07935e-02 1.50787e-01 1.07998e-02 7.93823e-02 1.50163e-01 8.60122e-03 4.45892e-04 8.14711e-04 7.70725e-05 1.22882e-01 1.60425e-01 8.53391e-02 4.20899e-02 5.40750e-02 3.01047e-02
5.00000e+00 1.24294e+00 1.59190e+00 9.70471e-01 8.32923e-02 2.72564e-01 -1.05979e-01 9.41583e-03 5.40775e-02 -3.52458e-02 7.35647e-02 1.35912e-01 1.12170e-02 7.24490e-04 1.17403e-03 2.74949e-04 2.00136e-01 3.03122e-01 9.71511e-02 5.90217e-02 9.18352e-02 2.62082e-02
6.00000e+00 9.54947e-01 1.38328e+00 6.59247e-01 4.68192e-02 1.26778e-01 -3.31401e-02 1.48117e-02 4.78862e-02 -1.82628e-02 3.90842e-02 6.19457e-02 1.62227e-02 5.83226e-04 8.15521e-04 3.50931e-04 1.11886e-01 1.32760e-01 9.10117e-02 3.00575e-02 3.94014e-02 2.07136e-02
7.00000e+00 6.51514e-01 8.42689e-01 5.03710e-01 -7.90314e-02 2.74690e-02 -1.85532e-01 1.49031e-02 3.18475e-02 -2.04134e-03 2.73741e-02 6.85280e-02 -1.37798e-02 7.99181e-04 1.18892e-03 4.09442e-04 5.53504e-02 9.45659e-02 1.61348e-02 2.24267e-02 2.75105e-02 1.73428e-02
8.00000e+00 6.51514e-01 8.42689e-01 5.03710e-01 -7.41175e-02 8.70018e-02 -2.35237e-01 4.91684e-02 1.07527e-01 -9.19011e-03 3.52699e-02 7.12248e-02 -6.84923e-04 1.04024e-03 1.70148e-03 3.78994e-04 4.10577e-02 6.80795e-02 1.40360e-02 2.53869e-02 4.03646e-02 1.04091e-02
9.00000e+00 3.86941e-01 3.92669e-01 3.81297e-01 -1.37233e-01 -5.36831e-02 -2.20783e-01 2.02918e-02 3.34366e-02 7.14690e-03 1.85986e-02 2.87348e-02 8.46243e-03 1.07348e-03 1.81900e-03 3.27954e-04 3.91734e-02 5.52510e-02 2.30959e-02 4.23759e-02 9.54572e-02 -1.07054e-02
1.00000e+01 3.86941e-01 3.92669e-01 3.81297e-01 -2.12314e-01 -6.54311e-02 -3.59196e-01 -1.63385e-02 -5.52915e-03 -2.71478e-02 -1.15094e-02 -8.50670e-03 -1.45122e-02 6.42954e-04 1.19817e-03 8.77431e-05 6.47365e-02 8.27306e-02 4.67424e-02 3.34971e-02 6.45554e-02 2.43878e-03
1.10000e+01 3.86941e-01 3.92669e-01 3.81297e-01 -3.54717e-01 -2.18852e-01 -4.90582e-01 -5.30059e-02 -8.87889e-03 -9.71329e-02 -1.21069e-02 2.19640e-03 -2.64102e-02 6.50538e-04 8.30207e-04 4.70869e-04 9.04068e-02 1.17795e-01 6.30191e-02 1.31921e-02 3.00615e-02 -3.67727e-03
1.20000e+01 3.70020e-01 3.82662e-01 3.57795e-01 -3.53600e-01 -2.80323e-01 -4.26877e-01 -3.94354e-02 -1.36432e-02 -6.52276e-02 -1.92609e-02 2.33999e-02 -6.19218e-02 8.90489e-04 1.35146e-03 4.29523e-04 4.92989e-02 8.03608e-02 1.82369e-02 1.95458e-02 3.41206e-02 4.97109e-03
1.30000e+01 3.41848e-01 3.72030e-01 3.14114e-01 -4.67190e-01 -3.49057e-01 -5.85323e-01 -8.71938e-02 -4.38483e-02 -1.30539e-01 -4.94995e-02 -9.36134e-03 -8.96377e-02 1.12486e-03 1.68306e-03 5.66663e-04 6.47756e-02 8.34132e-02 4.61381e-02 2.13318e-02 4.67780e-02 -4.11438e-03
1.40000e+01 3.41848e-01 3.72030e-01 3.14114e-01 -5.67569e-01 -5.07160e-01 -6.27977e-01 -1.07136e-01 -1.03962e-01 -1.10310e-01 -5.11296e-02 -4.46294e-02 -5.76298e-02 1.52104e-03 2.10399e-03 9.38078e-04 8.53632e-02 9.66375e-02 7.40890e-02 1.28711e-02 2.22085e-02 3.53381e-03
1.50000e+01 3.41848e-01 3.72030e-01 3.14114e-01 -6.99727e-01 -6.32880e-01 -7.66575e-01 -1.10164e-01 -7.61737e-02 -1.44155e-01 -3.82797e-02 -1.26315e-02 -6.39279e-02 2.01688e-03 2.31506e-03 1.71870e-03 8.06713e-02 1.05771e-01 5.55720e-02 1.40545e-02 1.86059e-02 9.50310e-03
1.60000e+01 1.92603e-01 2.69819e-01 1.37485e-01 -5.36661e-01 -4.61897e-01 -6.11425e-01 -1.71391e-01 -1.57399e-01 -1.85384e-01 -5.12160e-02 -3.90678e-02 -6.33642e-02 5.66746e-04 8.96720e-04 2.36772e-04 9.65025e-02 1.14592e-01 7.84134e-02 1.65981e-02 3.16770e-02 1.51922e-03
1.70000e+01 1.92603e-01 2.69819e-01 1.37485e-01 -6.89349e-01 -3.43828e-01 -1.03487e+00 -9.19266e-02 -3.87466e-03 -1.79978e-01 -6.76980e-02 -4.09465e-02 -9.44495e-02 1.23754e-03 1.42099e-03 1.05410e-03 8.97831e-02 1.47585e-01 3.19815e-02 1.44384e-02 2.24727e-02 6.40411e-03
1.80000e+01 1.92603e-01 2.69819e-01 1.37485e-01 -1.11360e+00 -9.01331e-01 -1.32586e+00 -2.43120e-01 -1.73398e-01 -3.12842e-01 -9.42379e-02 -4.63272e-02 -1.42149e-01 6.60780e-04 1.23921e-03 8.23534e-05 9.63471e-02 1.14425e-01 7.82687e-02 2.03306e-02 3.10884e-02 9.57272e-03
1.90000e+01 1.50730e-01 1.95587e-01 1.16161e-01 -1.07560e+00 -8.49501e-01 -1.30169e+00 -1.56825e-01 -1.14022e-01 -1.99629e-01 -1.08184e-01 -6.06256e-02 -1.55741e-01 8.48133e-04 1.28592e-03 4.10347e-04 4.14118e-02 6.98330e-02 1.29905e-02 1.96610e-02 2.39041e-02 1.54179e-02
2.00000e+01 1.19865e-01 1.82707e-01 7.86373e-02 -1.04930e+00 -8.08949e-01 -1.28965e+00 -3.39422e-01 -1.74651e-01 -5.04193e-01 -1.12610e-01 -1.01607e-01 -1.23614e-01 1.94573e-03 2.80352e-03 1.08794e-03 1.11704e-01 1.81009e-01 4.23991e-02 3.04114e-02 4.11014e-02 1.97215e-02
2.10000e+01 1.19865e-01 1.82707e-01 7.86373e-02 -1.16507e+00 -9.70466e-01 -1.35967e+00 -2.69469e-01 -1.81709e-01 -3.57229e-01 -1.02586e-01 -4.51709e-02 -1.60002e-01 2.69885e-03 4.70696e-03 6.90748e-04 6.97749e-02 1.10141e-01 2.94084e-02 1.92133e-02 2.36287e-02 1.47979e-02
2.20000e+01 1.19865e-01 1.82707e-01 7.86373e-02 -1.34998e+00 -9.33694e-01 -1.76627e+00 -2.84819e-01 -2.48438e-01 -3.21201e-01 -9.92424e-02 -7.80154e-02 -1.20469e-01 3.55646e-03 6.65558e-03 4.57346e-04 7.74817e-02 1.21848e-01 3.31156e-02 1.66008e-02 2.71955e-02 6.00606e-03
2.30000e+01 1.19865e-01 1.82707e-01 7.86373e-02 -1.45009e+00 -1.16219e+00 -1.73798e+00 -2.75016e-01 -1.94869e-01 -3.55163e-01 -1.41412e-01 -5.71173e-02 -2.25706e-01 1.42560e-03 1.88728e-03 9.63932e-04 6.94384e-02 8.99635e-02 4.89134e-02 1.89836e-02 3.26261e-02 5.34123e-03
2.40000e+01 1.19865e-01 1.82707e-01 7.86373e-02 -1.26996e+00 -1.10106e+00 -1.43886e+00 -2.64736e-01 -1.95737e-01 -3.33735e-01 -1.04041e-01 -5.88527e-02 -1.49229e-01 3.33125e-03 6.76091e-03 -9.84127e-05 6.65396e-02 1.05825e-01 2.72541e-02 2.19172e-02 4.07564e-02 3.07799e-03
2.50000e+01 1.19865e-01 1.82707e-01 7.86373e-02 -1.56141e+00 -1.36012e+00 -1.76270e+00 -2.70182e-01 -1.70490e-01 -3.69874e-01 -1.86241e-01 -1.23541e-01 -2.48941e-01 6.16944e-03 1.00389e-02 2.29996e-03 6.67198e-02 9.68134e-02 3.66261e-02 1.77472e-02 2.62028e-02 9.29160e-03
2.60000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -1.62560e+00 -1.59938e+00 -1.65181e+00 -3.16388e-01 -1.61162e-01 -4.71614e-01 -2.25834e-01 -1.83025e-01 -2.68642e-01 7.99829e-03 1.30487e-02 2.94793e-03 5.41847e-02 8.18702e-02 2.64993e-02 3.05683e-02 4.82814e-02 1.28552e-02
2.70000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.03601e+00 -1.91916e+00 -2.15286e+00 -5.10394e-01 -4.11467e-01 -6.09321e-01 -2.15425e-01 -1.00893e-01 -3.29957e-01 6.11153e-03 6.77543e-03 5.44764e-03 9.78490e-02 1.23310e-01 7.23877e-02 1.30401e-02 2.04033e-02 5.67685e-03
2.80000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -1.99795e+00 -1.76826e+00 -2.22764e+00 -5.24083e-01 -4.83520e-01 -5.64646e-01 -2.98763e-01 -2.42894e-01 -3.54631e-01 1.08699e-02 1.46829e-02 7.05686e-03 5.97471e-02 1.04119e-01 1.53748e-02 3.77623e-02 4.42015e-02 3.13231e-02
2.90000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.30574e+00 -2.15044e+00 -2.46104e+00 -5.00317e-01 -3.93201e-01 -6.07433e-01 -1.63865e-01 -1.53989e-01 -1.73741e-01 1.15649e-02 1.59421e-02 7.18772e-03 4.73347e-02 6.31283e-02 3.15412e-02 1.68502e-02 2.17477e-02 1.19528e-02
3.00000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.16474e+00 -2.03365e+00 -2.29582e+00 -4.39397e-01 -2.59504e-01 -6.19289e-01 -2.18708e-01 -1.97827e-01 -2.39588e-01 9.96221e-03 1.70546e-02 2.86984e-03 8.79342e-02 1.35829e-01 4.00397e-02 3.20620e-02 4.53938e-02 1.87302e-02
3.10000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.33796e+00 -2.05502e+00 -2.62090e+00 -3.71503e-01 -3.39863e-01 -4.03143e-01 -2.33370e-01 -1.44931e-01 -3.21809e-01 7.06763e-03 1.29619e-02 1.17341e-03 4.79979e-02 7.22694e-02 2.37264e-02 2.88250e-02 4.89431e-02 8.70692e-03
3.20000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.29936e+00 -2.06569e+00 -2.53304e+00 -6.01239e-01 -4.34307e-01 -7.68172e-01 -3.03459e-01 -1.76795e-01 -4.30122e-01 2.07442e-02 3.31817e-02 8.30679e-03 2.05547e-01 2.23331e-01 1.87762e-01 3.38187e-02 5.44320e-02 1.32055e-02
3.30000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.45982e+00 -2.31772e+00 -2.60192e+00 -6.39815e-01 -5.51033e-01 -7.28596e-01 -2.31831e-01 -1.14542e-01 -3.49121e-01 9.11271e-03 9.95852e-03 8.26689e-03 9.24739e-02 1.40786e-01 4.41614e-02 1.62423e-02 2.09977e-02 1.14869e-02
3.40000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.62930e+00 -2.34699e+00 -2.91162e+00 -5.26629e-01 -3.84641e-01 -6.68617e-01 -4.46795e-01 -3.32733e-01 -5.60858e-01 2.52762e-02 3.73163e-02 1.32360e-02 7.19548e-02 1.08800e-01 3.51094e-02 2.70212e-02 3.94938e-02 1.45487e-02
3.50000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.84826e+00 -2.70041e+00 -2.99610e+00 -8.35250e-01 -6.48811e-01 -1.02169e+00 -3.60925e-01 -1.88274e-01 -5.33577e-01 1.37391e-02 1.76934e-02 9.78481e-03 1.11157e-01 1.74464e-01 4.78500e-02 3.49871e-02 6.12865e-02 8.68767e-03
3.60000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.72876e+00 -2.42725e+00 -3.03028e+00 -7.97086e-01 -6.73176e-01 -9.20996e-01 -3.71052e-01 -2.83501e-01 -4.58602e-01 3.79921e-02 7.55944e-02 3.89844e-04 4.93796e-02 9.87616e-02 -2.49829e-06 3.06466e-02 4.60052e-02 1.52880e-02
3.70000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.86723e+00 -2.57064e+00 -3.16381e+00 -6.68550e-01 -3.33381e-01 -1.00372e+00 -4.28781e-01 -3.93403e-01 -4.64160e-01 2.48828e-02 3.97519e-02 1.00136e-02 8.82894e-02 1.42766e-01 3.38129e-02 2.44299e-02 4.49310e-02 3.92884e-03
3.80000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -2.93048e+00 -2.58700e+00 -3.27397e+00 -7.17165e-01 -5.28765e-01 -9.05565e-01 -5.13629e-01 -3.97378e-01 -6.29880e-01 4.30205e-02 7.88215e-02 7.21941e-03 3.45304e-02 5.34888e-02 1.55719e-02 3.06030e-02 5.40401e-02 7.16586e-03
3.90000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.25124e+00 -2.89301e+00 -3.60946e+00 -5.53091e-01 -2.39432e-01 -8.66751e-01 -3.04994e-01 -1.87176e-01 -4.22811e-01 6.58025e-02 8.61977e-02 4.54073e-02 6.53465e-02 1.02457e-01 2.82362e-02 2.05408e-02 3.35720e-02 7.50954e-03
4.00000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.23033e+00 -2.86995e+00 -3.59071e+00 -7.49191e-01 -5.59476e-01 -9.38907e-01 -2.33757e-01 -1.56521e-01 -3.10994e-01 8.00750e-02 1.29755e-01 3.03947e-02 8.99081e-02 1.34113e-01 4.57033e-02 1.68174e-02 2.39500e-02 9.68476e-03
4.10000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.68481e+00 -3.42708e+00 -3.94254e+00 -6.46808e-01 -1.94311e-01 -1.09930e+00 -3.51162e-01 -2.27694e-01 -4.74630e-01 6.68417e-02 1.20681e-01 1.30022e-02 1.03764e-01 1.49885e-01 5.76433e-02 2.32769e-02 3.52850e-02 1.12689e-02
4.20000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.32107e+00 -3.03416e+00 -3.60798e+00 -1.03122e+00 -8.50467e-01 -1.21197e+00 -5.20103e-01 -4.13378e-01 -6.26828e-01 1.09100e-01 1.88062e-01 3.01372e-02 1.31633e-01 2.21468e-01 4.17971e-02 3.94529e-02 5.67602e-02 2.21456e-02
4.30000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.46408e+00 -3.16797e+00 -3.76018e+00 -1.10794e+00 -8.48631e-01 -1.36725e+00 -5.50750e-01 -3.54156e-01 -7.47345e-01 5.78721e-02 8.26240e-02 3.31201e-02 1.56376e-01 1.64890e-01 1.47863e-01 4.06598e-02 4.64425e-02 3.48771e-02
4.40000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.54680e+00 -3.41719e+00 -3.67642e+00 -9.30643e-01 -5.97705e-01 -1.26358e+00 -3.71586e-01 -1.71623e-01 -5.71549e-01 6.59380e-02 9.58530e-02 3.60230e-02 7.70801e-02 1.19883e-01 3.42773e-02 2.78146e-02 3.29603e-02 2.26689e-02
4.50000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.64889e+00 -3.46474e+00 -3.83303e+00 -8.93555e-01 -7.54055e-01 -1.03305e+00 -6.26241e-01 -5.34207e-01 -7.18274e-01 3.60661e-02 5.93440e-02 1.27883e-02 1.10013e-01 1.55408e-01 6.46181e-02 4.16577e-02 6.29814e-02 2.03340e-02
4.60000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.49392e+00 -3.22155e+00 -3.76629e+00 -8.18237e-01 -6.65694e-01 -9.70780e-01 -4.86393e-01 -4.11434e-01 -5.61353e-01 8.46746e-02 1.04310e-01 6.50388e-02 9.66006e-02 1.23619e-01 6.95818e-02 4.33770e-02 5.72943e-02 2.94596e-02
4.70000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.37143e+00 -3.19516e+00 -3.54770e+00 -8.42582e-01 -6.67662e-01 -1.01750e+00 -4.30689e-01 -3.38984e-01 -5.22394e-01 7.77496e-02 8.76387e-02 6.78605e-02 9.68426e-02 1.21132e-01 7.25532e-02 1.12037e-02 1.93720e-02 3.03550e-03
4.80000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.97317e+00 -3.82437e+00 -4.12196e+00 -7.09620e-01 -5.66365e-01 -8.52874e-01 -5.63460e-01 -4.46936e-01 -6.79984e-01 1.49549e-01 1.95912e-01 1.03187e-01 7.43412e-02 9.57374e-02 5.29450e-02 3.69413e-02 6.26738e-02 1.12089e-02
4.90000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.53522e+00 -3.43211e+00 -3.63833e+00 -6.21017e-01 -3.36480e-01 -9.05554e-01 -4.11210e-01 -3.64711e-01 -4.57709e-01 1.05146e-01 1.85744e-01 2.45484e-02 1.05453e-01 1.56649e-01 5.42565e-02 2.68871e-02 3.97350e-02 1.40393e-02
5.00000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.84930e+00 -3.48599e+00 -4.21262e+00 -1.33811e+00 -1.24193e+00 -1.43429e+00 -4.16334e-01 -2.11472e-01 -6.21196e-01 4.50256e-02 6.03065e-02 2.97447e-02 9.73419e-02 1.44735e-01 4.99490e-02 1.39635e-02 2.74468e-02 4.80199e-04
5.10000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.91880e+00 -3.37731e+00 -4.46029e+00 -8.50489e-01 -4.37935e-01 -1.26304e+00 -4.63312e-01 -3.30971e-01 -5.95653e-01 1.08333e-01 2.13380e-01 3.28564e-03 1.28439e-01 1.66042e-01 9.08366e-02 3.74836e-02 7.18825e-02 3.08475e-03
5.20000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -4.01844e+00 -3.16103e+00 -4.87585e+00 -9.56862e-01 -7.14176e-01 -1.19955e+00 -3.80586e-01 -2.79033e-01 -4.82139e-01 2.29380e-01 4.87256e-01 -2.84960e-02 1.00697e-01 1.32631e-01 6.87627e-02 3.99546e-02 7.07003e-02 9.20888e-03
5.30000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.84725e+00 -3.14921e+00 -4.54528e+00 -9.28466e-01 -7.95778e-01 -1.06115e+00 -5.09420e-01 -2.86635e-01 -7.32205e-01 2.88807e-01 5.56681e-01 2.09336e-02 1.41439e-01 1.83061e-01 9.98161e-02 4.83001e-02 5.25189e-02 4.40813e-02
5.40000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.99396e+00 -3.75947e+00 -4.22845e+00 -9.03342e-01 -6.14881e-01 -1.19180e+00 -4.63145e-01 -3.61276e-01 -5.65014e-01 1.23131e-01 2.18617e-01 2.76444e-02 1.00844e-01 1.28675e-01 7.30131e-02 4.43834e-02 6.08229e-02 2.79439e-02
5.50000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -3.74709e+00 -3.28612e+00 -4.20807e+00 -8.39312e-01 -7.37748e-01 -9.40876e-01 -2.84973e-01 -1.25281e-01 -4.44665e-01 3.20706e-01 4.88586e-01 1.52825e-01 1.02278e-01 1.66903e-01 3.76525e-02 3.19870e-02 3.64083e-02 2.75658e-02
5.60000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -4.26617e+00 -3.61624e+00 -4.91611e+00 -1.07020e+00 -7.13577e-01 -1.42683e+00 -2.72375e-01 -1.54169e-01 -3.90581e-01 2.33402e+00 5.47122e+00 -8.03192e-01 9.30545e-02 1.37598e-01 4.85109e-02 1.91017e-02 3.24512e-02 5.75225e-03
5.70000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -4.18579e+00 -3.97999e+00 -4.39158e+00 -8.43752e-01 -7.26374e-01 -9.61130e-01 -5.66314e-01 -4.76319e-01 -6.56309e-01 3.23640e-01 5.36345e-01 1.10935e-01 1.30940e-01 1.49227e-01 1.12653e-01 4.54341e-02 7.70518e-02 1.38165e-02
5.80000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -4.40401e+00 -4.04148e+00 -4.76653e+00 -1.06748e+00 -7.24635e-01 -1.41033e+00 -6.05469e-01 -4.93789e-01 -7.17150e-01 3.13746e-01 5.50949e-01 7.65419e-02 7.07314e-02 9.34824e-02 4.79803e-02 4.15053e-02 6.49292e-02 1.80814e-02
5.90000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -4.06760e+00 -3.59759e+00 -4.53762e+00 -9.71418e-01 -5.64975e-01 -1.37786e+00 -5.64389e-01 -4.17761e-01 -7.11017e-01 2.27512e+02 5.49094e+02 -9.40688e+01 9.14242e-02 1.40631e-01 4.22177e-02 4.73084e-02 8.69335e-02 7.68328e-03
6.00000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -4.03220e+00 -3.77648e+00 -4.28793e+00 -1.15048e+00 -1.05551e+00 -1.24545e+00 -6.03508e-01 -5.20937e-01 -6.86079e-01 1.29402e-01 1.67557e-01 9.12473e-02 1.28025e-01 2.31802e-01 2.42486e-02 4.83040e-02 7.63481e-02 2.02600e-02
6.10000e+01 1.19561e-01 1.82643e-01 7.82662e-02 -4.45564e+00 -3.79396e+00 -5.11732e+00 -9.71597e-01 -7.67219e-01 -1.17597e+00 -3.08664e-01 -1.51939e-01 -4.65389e-01 6.24687e+00 1.48063e+01 -2.31261e+00 1.56516e-01 2.25906e-01 8.71261e-02 2.86226e-02 5.91188e-02 -1.87357e-03
6.20000e+01 1.16482e-01 1.77162e-01 7.65860e-02 -4.09198e+00 -3.38496e+00 -4.79901e+00 -7.22125e-01 -5.74668e-01 -8.69582e-01 -4.14737e-01 -1.68358e-01 -6.61116e-01 3.88906e-01 6.94903e-01 8.29091e-02 1.02309e-01 1.22533e-01 8.20848e-02 3.43351e-02 6.86628e-02 7.32765e-06
6.30000e+01 1.12796e-01 1.70615e-01 7.45709e-02 -4.28015e+00 -3.56681e+00 -4.99348e+00 -1.24933e+00 -9.74300e-01 -1.52435e+00 -4.66128e-01 -4.32259e-01 -4.99997e-01 4.52604e-01 8.86473e-01 1.87341e-02 2.91165e-01 4.82108e-01 1.00221e-01 6.52638e-02 9.17858e-02 3.87418e-02
6.40000e+01 1.10954e-01 1.67350e-01 7.35624e-02 -3.86998e+00 -2.94608e+00 -4.79389e+00 -8.62748e-01 -6.26346e-01 -1.09915e+00 -5.57108e-01 -5.22271e-01 -5.91945e-01 1.03257e-01 1.64412e-01 4.21008e-02 1.08946e-01 1.46544e-01 7.13484e-02 7.09543e-02 8.60756e-02 5.58330e-02
6.50000e+01 9.75719e-02 1.43819e-01 6.61963e-02 -3.85725e+00 -2.64983e+00 -5.06466e+00 -9.17482e-01 -7.62663e-01 -1.07230e+00 -3.03382e-01 -2.05005e-01 -4.01760e-01 4.95389e-01 1.16117e+00 -1.70392e-01 1.31828e-01 1.65812e-01 9.78446e-02 3.44328e-02 6.66325e-02 2.23308e-03
6.60000e+01 9.18949e-02 1.33959e-01 6.30392e-02 -4.20569e+00 -3.34553e+00 -5.06584e+00 -8.66562e-01 -7.05574e-01 -1.02755e+00 -5.80452e-01 -1.98546e-01 -9.62358e-01 2.93499e-01 6.03227e-01 -1.62291e-02 9.15739e-02 1.20112e-01 6.30361e-02 7.11772e-02 1.01838e-01 4.05166e-02
6.70000e+01 8.76706e-02 1.26685e-01 6.06710e-02 -4.17565e+00 -3.51004e+00 -4.84127e+00 -9.16447e-01 -6.08210e-01 -1.22468e+00 -4.58264e-01 -2.93330e-01 -6.23198e-01 5.03426e-01 8.64550e-01 1.42303e-01 1.50981e-01 2.89099e-01 1.28632e-02 4.27263e-02 6.56297e-02 1.98229e-02
6.80000e+01 8.64649e-02 1.24621e-01 5.99913e-02 -3.92946e+00 -3.57765e+00 -4.28128e+00 -1.09870e+00 -6.11163e-01 -1.58625e+00 -3.99678e-01 -2.96180e-01 -5.03176e-01 2.22344e-01 3.31463e-01 1.13226e-01 3.47721e-01 7.30813e-01 -3.53706e-02 2.29386e-02 3.49942e-02 1.08829e-02
6.90000e+01 8.49222e-02 1.21988e-01 5.91189e-02 -4.08839e+00 -3.31170e+00 -4.86508e+00 -1.19688e+00 -7.11335e-01 -1.68243e+00 -4.46372e-01 -3.63783e-01 -5.28961e-01 5.58951e-02 7.00441e-02 4.17461e-02 1.42856e-01 2.15233e-01 7.04781e-02 3.12331e-02 3.75418e-02 2.49245e-02
7.00000e+01 7.72208e-02 1.09994e-01 5.42127e-02 -4.21353e+00 -3.27409e+00 -5.15297e+00 -8.83660e-01 -6.52924e-01 -1.11440e+00 -1.66972e-01 -8.67634e-02 -2.47181e-01 1.12830e+02 2.72287e+02 -4.66268e+01 2.10078e-01 3.65045e-01 5.51109e-02 1.29207e-02 2.16467e-02 4.19477e-03
7.10000e+01 7.40740e-02 1.06145e-01 5.16929e-02 -4.01432e+00 -3.10159e+00 -4.92706e+00 -6.91425e-01 -5.43595e-01 -8.39254e-01 -3.32762e-01 -1.33787e-01 -5.31737e-01 6.95609e-01 1.65055e+00 -2.59332e-01 3.41326e-01 5.77546e-01 1.05106e-01 2.44621e-02 3.89349e-02 9.98927e-03
7.20000e+01 6.96219e-02 1.02492e-01 4.72933e-02 -4.50372e+00 -3.73535e+00 -5.27209e+00 -1.16723e+00 -3.52453e-01 -1.98200e+00 -4.46927e-01 -3.39928e-01 -5.53926e-01 2.60236e-01 4.86233e-01 3.42388e-02 1.46168e-01 2.12043e-01 8.02932e-02 5.74277e-02 8.28897e-02 3.19657e-02
7.30000e+01 6.96219e-02 1.02492e-01 4.72933e-02 -4.49103e+00 -3.49390e+00 -5.48817e+00 -1.17142e+00 -9.70077e-01 -1.37276e+00 -5.10271e-01 -4.09046e-01 -6.11495e-01 7.45054e+00 1.78189e+01 -2.91781e+00 3.12682e-01 5.08866e-01 1.16497e-01 5.96490e-02 8.16920e-02 3.76059e-02
7.40000e+01 6.23887e-02 9.33370e-02 4.17021e-02 -4.05755e+00 -3.22072e+00 -4.89438e+00 -1.06443e+00 -5.54438e-01 -1.57443e+00 -4.49665e-01 -2.26273e-01 -6.73058e-01 1.25001e+00 2.83500e+00 -3.34984e-01 2.10144e-01 3.29040e-01 9.12480e-02 5.76308e-02 1.00781e-01 1.44803e-02
7.50000e+01 5.98750e-02 9.09181e-02 3.94312e-02 -4.32209e+00 -3.45953e+00 -5.18466e+00 -1.08843e+00 -6.50118e-01 -1.52675e+00 -2.86320e-01 -1.01224e-01 -4.71417e-01 3.23947e-01 6.15538e-01 3.23550e-02 1.06140e-01 1.70148e-01 4.21323e-02 3.43477e-02 6.45283e-02 4.16709e-03
7.60000e+01 5.43171e-02 8.28023e-02 3.56313e-02 -4.29333e+00 -3.99930e+00 -4.58736e+00 -1.07060e+00 -9.05790e-01 -1.23541e+00 -4.93011e-01 -2.56515e-01 -7.29506e-01 4.30116e-01 9.03331e-01 -4.30986e-02 2.48366e-01 4.45091e-01 5.16419e-02 6.93609e-02 1.06076e-01 3.26457e-02
7.70000e+01 5.35338e-02 8.23060e-02 3.48197e-02 -4.50139e+00 -3.96712e+00 -5.03566e+00 -7.26300e-01 -3.11830e-01 -1.14077e+00 -4.75190e-01 -2.95340e-01 -6.55041e-01 3.15146e-01 5.07249e-01 1.23044e-01 1.03224e-01 1.56311e-01 5.01368e-02 6.11588e-02 9.08705e-02 3.14470e-02
7.80000e+01 5.22251e-02 8.15231e-02 3.34563e-02 -4.20090e+00 -3.80721e+00 -4.59458e+00 -9.92504e-01 -5.76125e-01 -1.40888e+00 -4.77827e-01 -3.33953e-01 -6.21701e-01 7.06081e+02 1.70381e+03 -2.91654e+02 2.52971e-01 3.43805e-01 1.62138e-01 4.27216e-02 5.42023e-02 3.12408e-02
7.90000e+01 4.91614e-02 7.64387e-02 3.16180e-02 -4.08351e+00 -3.50799e+00 -4.65902e+00 -9.33370e-01 -5.51158e-01 -1.31558e+00 -3.13983e-01 -8.71393e-02 -5.40827e-01 1.23129e+00 2.07507e+00 3.87518e-01 3.49422e-01 4.99646e-01 1.99199e-01 2.93541e-02 4.33111e-02 1.53971e-02
8.00000e+01 4.21134e-02 6.72225e-02 2.63831e-02 -4.18664e+00 -4.01763e+00 -4.35565e+00 -1.10014e+00 -6.69122e-01 -1.53115e+00 -3.34482e-01 -2.29156e-01 -4.39808e-01 3.84319e-01 6.38216e-01 1.30422e-01 6.08058e-01 1.06886e+00 1.47254e-01 5.80988e-02 9.20041e-02 2.41935e-02
8.10000e+01 4.00211e-02 6.34274e-02 2.52523e-02 -4.60255e+00 -4.12990e+00 -5.07521e+00 -8.94357e-01 -5.40467e-01 -1.24825e+00 -3.96058e-01 -1.67606e-01 -6.24509e-01 4.13477e+00 9.88280e+00 -1.61325e+00 2.73470e-01 3.41595e-01 2.05344e-01 3.41058e-02 5.42745e-02 1.39370e-02
8.20000e+01 3.62367e-02 5.68796e-02 2.30856e-02 -4.17355e+00 -3.27537e+00 -5.07173e+00 -9.75126e-01 -7.56059e-01 -1.19419e+00 -5.27582e-01 -4.01805e-01 -6.53359e-01 8.63686e+00 2.03543e+01 -3.08059e+00 1.90028e-01 2.90565e-01 8.94918e-02 1.67873e-02 2.52616e-02 8.31297e-03
8.30000e+01 3.62367e-02 5.68796e-02 2.30856e-02 -4.20296e+00 -3.35899e+00 -5.04694e+00 -1.12841e+00 -6.13615e-01 -1.64321e+00 -6.49589e-01 -3.38273e-01 -9.60905e-01 1.32988e+03 3.21019e+03 -5.50429e+02 1.64376e-01 2.20558e-01 1.08194e-01 5.22394e-02 6.56885e-02 3.87904e-02
8.40000e+01 2.96527e-02 4.81170e-02 1.82738e-02 -4.20751e+00 -3.26728e+00 -5.14774e+00 -1.03083e+00 -6.37184e-01 -1.42447e+00 -6.54920e-01 -3.13093e-01 -9.96747e-01 4.48945e+00 7.82138e+00 1.15751e+00 2.50057e-01 3.88142e-01 1.11973e-01 7.44365e-02 1.32238e-01 1.66349e-02
8.50000e+01 2.63111e-02 4.31782e-02 1.60329e-02 -4.61807e+00 -4.07386e+00 -5.16229e+00 -8.10401e-01 -6.11539e-01 -1.00926e+00 -6.21458e-01 -3.39682e-01 -9.03233e-01 9.59881e-01 2.06951e+00 -1.49743e-01 3.19110e-01 4.66847e-01 1.71373e-01 3.10581e-02 3.80326e-02 2.40836e-02
8.60000e+01 2.48981e-02 4.26564e-02 1.45328e-02 -4.45088e+00 -3.63667e+00 -5.26510e+00 -1.09712e+00 -8.66673e-01 -1.32757e+00 -5.17011e-01 -4.51808e-01 -5.82215e-01 1.22627e+00 2.30617e+00 1.46376e-01 5.39009e-01 1.19355e+00 -1.15529e-01 2.32413e-02 3.61272e-02 1.03553e-02
8.70000e+01 2.18460e-02 3.73671e-02 1.27718e-02 -4.30286e+00 -3.63382e+00 -4.97190e+00 -1.24126e+00 -1.07842e+00 -1.40410e+00 -6.70622e-01 -4.77463e-01 -8.63781e-01 6.06921e-01 1.11001e+00 1.03827e-01 6.94392e-01 7.18929e-01 6.69855e-01 4.81969e-02 6.39498e-02 3.24440e-02
8.80000e+01 1.87906e-02 3.29618e-02 1.07120e-02 -4.50484e+00 -3.88261e+00 -5.12707e+00 -1.03300e+00 -9.12995e-01 -1.15300e+00 -5.84076e-01 -4.03065e-01 -7.65088e-01 8.68730e-01 1.55918e+00 1.78277e-01 1.06402e+00 1.61702e+00 5.11019e-01 5.03762e-02 8.21480e-02 1.86043e-02
8.90000e+01 1.79837e-02 3.16110e-02 1.02310e-02 -4.56722e+00 -4.10748e+00 -5.02697e+00 -7.77359e-01 -5.71155e-01 -9.83562e-01 -6.05778e-01 -5.70460e-01 -6.41096e-01 3.88228e-01 5.87276e-01 1.89179e-01 2.86488e-01 3.67544e-01 2.05433e-01 3.77731e-02 6.82716e-02 7.27456e-03
9.00000e+01 1.70063e-02 2.99202e-02 9.66622e-03 -4.07106e+00 -3.46235e+00 -4.67977e+00 -1.15604e+00 -6.57043e-01 -1.65503e+00 -6.32430e-01 -3.91414e-01 -8.73445e-01 1.02842e+00 2.01545e+00 4.13795e-02 5.39891e-01 8.17860e-01 2.61922e-01 5.92842e-02 6.73315e-02 5.12369e-02
9.10000e+01 1.38064e-02 2.47704e-02 7.69540e-03 -4.46342e+00 -3.95904e+00 -4.96780e+00 -9.92543e-01 -7.06262e-01 -1.27882e+00 -6.93237e-01 -3.95940e-01 -9.90535e-01 1.26040e+00 2.61834e+00 -9.75464e-02 3.39863e-01 6.02012e-01 7.77137e-02 4.14837e-02 8.93005e-02 -6.33306e-03
9.20000e+01 1.31517e-02 2.36364e-02 7.31780e-03 -4.39118e+00 -3.90896e+00 -4.87340e+00 -9.12934e-01 -6.62166e-01 -1.16370e+00 -5.78474e-01 -4.66283e-01 -6.90666e-01 1.20699e+01 2.89430e+01 -4.80319e+00 2.64437e-01 3.49478e-01 1.79397e-01 5.32473e-02 7.58413e-02 3.06533e-02
9.30000e+01 1.05888e-02 1.89074e-02 5.93015e-03 -4.45530e+00 -4.18376e+00 -4.72684e+00 -1.35599e+00 -9.44272e-01 -1.76771e+00 -6.33831e-01 -4.67314e-01 -8.00348e-01 2.37642e+00 3.97713e+00 7.75708e-01 1.66822e-01 2.08473e-01 1.25171e-01 5.55124e-02 7.48381e-02 3.61868e-02
9.40000e+01 1.01435e-02 1.82490e-02 5.63809e-03 -4.56208e+00 -4.07609e+00 -5.04806e+00 -1.00331e+00 -9.48962e-01 -1.05765e+00 -5.20259e-01 -3.85963e-01 -6.54556e-01 2.42067e+00 5.80756e+00 -9.66225e-01 5.30361e-01 6.73486e-01 3.87235e-01 2.21502e-02 3.76622e-02 6.63816e-03
9.50000e+01 8.48365e-03 1.51843e-02 4.73993e-03 -4.79819e+00 -4.15452e+00 -5.44185e+00 -1.03577e+00 -5.24821e-01 -1.54672e+00 -6.46479e-01 -2.44740e-01 -1.04822e+00 1.72757e+01 3.43991e+01 1.52279e-01 4.12252e-01 5.60317e-01 2.64188e-01 5.68926e-02 8.68078e-02 2.69775e-02
9.60000e+01 8.48079e-03 1.51836e-02 4.73693e-03 -4.90671e+00 -4.46424e+00 -5.34918e+00 -1.15737e+00 -6.89564e-01 -1.62518e+00 -5.33868e-01 -3.80168e-01 -6.87568e-01 1.41301e+00 2.24218e+00 5.83844e-01 3.79651e-01 5.69970e-01 1.89332e-01 5.12901e-02 5.67538e-02 4.58265e-02
9.70000e+01 7.88039e-03 1.42223e-02 4.36642e-03 -4.72409e+00 -4.33987e+00 -5.10832e+00 -9.19948e-01 -7.22258e-01 -1.11764e+00 -5.70638e-01 -4.75187e-01 -6.66089e-01 2.58554e+00 4.36202e+00 8.09049e-01 6.44172e-01 9.30266e-01 3.58078e-01 1.48703e-02 2.64855e-02 3.25512e-03
9.80000e+01 7.04963e-03 1.27976e-02 3.88332e-03 -4.81408e+00 -3.85782e+00 -5.77033e+00 -7.52892e-01 -5.00971e-01 -1.00481e+00 -3.77190e-01 -3.10889e-01 -4.43491e-01 1.57268e+01 3.59580e+01 -4.50450e+00 2.31758e-01 4.18464e-01 4.50525e-02 2.80442e-02 3.12841e-02 2.48043e-02
9.90000e+01 6.75870e-03 1.23446e-02 3.70042e-03 -4.55996e+00 -3.97598e+00 -5.14393e+00 -1.06151e+00 -8.93582e-01 -1.22943e+00 -7.41087e-01 -4.51710e-01 -1.03046e+00 2.95482e+00 4.80796e+00 1.10168e+00 1.06254e+00 1.44902e+00 6.76050e-01 4.66444e-02 7.39002e-02 1.93886e-02
1.00000e+02 6.75231e-03 1.23435e-02 3.69376e-03 -4.96560e+00 -4.21372e+00 -5.71749e+00 -1.14561e+00 -6.59490e-01 -1.63173e+00 -4.08555e-01 -2.44819e-01 -5.72291e-01 2.63935e+01 4.41321e+01 8.65483e+00 7.10213e-01 1.04976e+00 3.70664e-01 4.48951e-02 7.03180e-02 1.94722e-02
1.01000e+02 5.47433e-03 9.99983e-03 2.99688e-03 -5.23090e+00 -4.63956e+00 -5.82223e+00 -1.05743e+00 -8.24070e-01 -1.29078e+00 -6.50449e-01 -5.73043e-01 -7.27855e-01 1.16679e+00 1.44039e+00 8.93188e-01 4.52751e-01 6.00517e-01 3.04986e-01 3.03550e-02 4.52552e-02 1.54549e-02
1.02000e+02 4.49960e-03 8.25739e-03 2.45191e-03 -4.45587e+00 -3.97368e+00 -4.93806e+00 -9.45265e-01 -6.64449e-01 -1.22608e+00 -6.47788e-01 -5.36736e-01 -7.58839e-01 7.12109e-01 1.23626e+00 1.87955e-01 1.17549e+00 2.19346e+00 1.57524e-01 2.70822e-02 5.14308e-02 2.73352e-03
1.03000e+02 3.67311e-03 6.74850e-03 1.99922e-03 -5.02545e+00 -4.32370e+00 -5.72720e+00 -1.10148e+00 -4.09290e-01 -1.79366e+00 -5.66167e-01 -3.82788e-01 -7.49546e-01 4.83193e+01 1.11788e+02 -1.51497e+01 3.09205e-01 5.17534e-01 1.00875e-01 2.23385e-02 3.38459e-02 1.08312e-02
1.04000e+02 3.31731e-03 6.11960e-03 1.79825e-03 -4.91790e+00 -4.48572e+00 -5.35009e+00 -1.37590e+00 -1.28355e+00 -1.46825e+00 -6.47936e-01 -3.29647e-01 -9.66226e-01 1.42499e+00 2.40977e+00 4.40205e-01 5.48246e-01 1.00952e+00 8.69708e-02 5.95504e-02 9.68155e-02 2.22852e-02
1.05000e+02 2.08010e-03 3.83713e-03 1.12761e-03 -4.79048e+00 -4.08928e+00 -5.49167e+00 -1.24993e+00 -6.90817e-01 -1.80904e+00 -4.02434e-01 -1.35073e-01 -6.69795e-01 5.06190e+01 1.21847e+02 -2.06086e+01 4.31619e-01 5.98992e-01 2.64246e-01 3.49365e-02 6.25174e-02 7.35565e-03
1.06000e+02 1.64284e-03 3.03175e-03 8.90221e-04 -5.06281e+00 -4.17349e+00 -5.95214e+00 -1.43146e+00 -1.04214e+00 -1.82078e+00 -4.10833e-01 -3.30510e-01 -4.91156e-01 3.00670e+01 7.17805e+01 -1.16464e+01 1.47273e-01 1.93339e-01 1.01206e-01 3.12790e-02 3.94409e-02 2.31172e-02
1.07000e+02 1.64284e-03 3.03175e-03 8.90221e-04 -4.76565e+00 -3.94513e+00 -5.58616e+00 -7.43810e-01 -4.82779e-01 -1.00484e+00 -5.60087e-01 -5.36743e-01 -5.83431e-01 1.29928e+00 2.86263e+00 -2.64072e-01 5.17704e-01 7.92422e-01 2.42987e-01 3.87729e-02 4.80506e-02 2.94952e-02
1.08000e+02 1.02522e-03 1.89193e-03 5.55554e-04 -4.75596e+00 -4.65871e+00 -4.85320e+00 -1.08208e+00 -9.75048e-01 -1.18911e+00 -6.02657e-01 -4.34927e-01 -7.70387e-01 1.97806e+00 3.88750e+00 6.86107e-02 3.70602e-01 6.27479e-01 1.13725e-01 5.65053e-02 8.48539e-02 2.81566e-02
1.09000e+02 7.68937e-04 1.41848e-03 4.16828e-04 -4.68989e+00 -4.16634e+00 -5.21343e+00 -1.08505e+00 -7.08672e-01 -1.46143e+00 -4.97009e-01 -2.89546e-01 -7.04471e-01 6.52985e-01 1.10493e+00 2.01042e-01 2.68496e-01 3.82366e-01 1.54627e-01 5.41073e-02 8.86836e-02 1.95311e-02
1.10000e+02 7.28377e-04 1.34356e-03 3.94872e-04 -4.76408e+00 -3.91312e+00 -5.61504e+00 -1.59367e+00 -1.11696e+00 -2.07038e+00 -6.17879e-01 -4.73189e-01 -7.62569e-01 2.83094e+03 6.70457e+03 -1.04270e+03 1.03833e+00 1.76722e+00 3.09446e-01 5.76338e-02 6.17345e-02 5.35332e-02
1.11000e+02 4.61398e-04 8.51440e-04 2.50032e-04 -4.59241e+00 -4.31324e+00 -4.87157e+00 -1.29159e+00 -1.09949e+00 -1.48368e+00 -5.90214e-01 -4.66652e-01 -7.13775e-01 5.10002e+00 9.02003e+00 1.18000e+00 1.06989e+00 1.59279e+00 5.46988e-01 1.21491e-01 2.27046e-01 1.59364e-02
1.12000e+02 2.25237e-04 4.15162e-04 1.22197e-04 -4.75570e+00 -4.41712e+00 -5.09429e+00 -1.63503e+00 -1.46173e+00 -1.80833e+00 -5.37071e-01 -4.82615e-01 -5.91527e-01 1.74420e+00 3.33484e+00 1.53559e-01 1.87011e+00 3.55179e+00 1.88433e-01 2.64213e-02 4.32836e-02 9.55903e-03
1.13000e+02 2.25195e-04 4.15155e-04 1.22154e-04 -4.73152e+00 -4.02011e+00 -5.44292e+00 -1.32346e+00 -8.29174e-01 -1.81775e+00 -8.75094e-01 -4.92166e-01 -1.25802e+00 3.67003e+03 8.85975e+03 -1.51969e+03 4.90434e-01 7.31815e-01 2.49052e-01 7.39108e-02 1.02636e-01 4.51852e-02
1.14000e+02 1.75183e-04 3.22764e-04 9.50816e-05 -5.30539e+00 -4.63310e+00 -5.97767e+00 -1.29037e+00 -7.17254e-01 -1.86349e+00 -7.16463e-01 -5.49237e-01 -8.83690e-01 1.53336e+01 2.26673e+01 7.99988e+00 4.39095e-01 4.89999e-01 3.88191e-01 5.36110e-02 5.83042e-02 4.89178e-02
1.15000e+02 4.74342e-05 8.67672e-05 2.59315e-05 -5.32940e+00 -4.45611e+00 -6.20268e+00 -1.02328e+00 -7.83976e-01 -1.26258e+00 -6.33063e-01 -4.57322e-01 -8.08804e-01 4.29205e+00 7.72931e+00 8.54793e-01 1.00277e+00 1.67819e+00 3.27351e-01 3.65229e-02 5.33675e-02 1.96784e-02
1.16000e+02 4.74342e-05 8.67672e-05 2.59315e-05 -4.99182e+00 -4.54114e+00 -5.44250e+00 -8.22267e-01 -5.08756e-01 -1.13578e+00 -7.08362e-01 -6.00434e-01 -8.16291e-01 2.23549e+00 4.74196e+00 -2.70984e-01 1.31757e-01 2.11960e-01 5.15533e-02 5.20534e-02 6.38937e-02 4.02131e-02
1.17000e+02 1.67492e-05 3.00882e-05 9.32380e-06 -5.19119e+00 -4.67301e+00 -5.70937e+00 -1.14036e+00 -9.25223e-01 -1.35549e+00 -6.94595e-01 -5.20206e-01 -8.68984e-01 1.80445e+02 4.35434e+02 -7.45439e+01 2.98929e-01 4.31541e-01 1.66317e-01 2.56262e-02 4.26119e-02 8.64050e-03
1.18000e+02 1.67492e-05 3.00882e-05 9.32380e-06 -5.58034e+00 -4.96040e+00 -6.20028e+00 -1.39738e+00 -1.06798e+00 -1.72678e+00 -8.01615e-01 -6.32154e-01 -9.71077e-01 8.23470e+01 1.52911e+02 1.17829e+01 7.35180e-01 1.13639e+00 3.33966e-01 5.26344e-02 7.37775e-02 3.14914e-02
1.19000e+02 1.48956e-05 2.66654e-05 8.32090e-06 -5.33111e+00 -4.82730e+00 -5.83492e+00 -1.45495e+00 -1.24884e+00 -1.66107e+00 -6.75471e-01 -5.92037e-01 -7.58905e-01 7.46878e+01 1.72880e+02 -2.35042e+01 2.41499e-01 2.86127e-01 1.96871e-01 6.73872e-02 7.72231e-02 5.75513e-02
1.20000e+02 3.83403e-06 6.52530e-06 2.25274e-06 -5.58116e+00 -4.76564e+00 -6.39668e+00 -1.44345e+00 -8.13954e-01 -2.07294e+00 -8.69830e-01 -7.03610e-01 -1.03605e+00 2.93084e+01 6.94377e+01 -1.08208e+01 3.90988e-01 5.25462e-01 2.56515e-01 8.33339e-02 9.99448e-02 6.67230e-02
1.21000e+02 2.53754e-06 4.14404e-06 1.55383e-06 -5.77169e+00 -5.15077e+00 -6.39260e+00 -2.05077e+00 -1.55242e+00 -2.54912e+00 -7.97141e-01 -6.71025e-01 -9.23258e-01 1.64776e+01 3.86982e+01 -5.74297e+00 3.90109e-01 5.04269e-01 2.75948e-01 7.43254e-02 8.86044e-02 6.00464e-02
1.22000e+02 2.32967e-06 4.07837e-06 1.33077e-06 -5.54669e+00 -5.24928e+00 -5.84411e+00 -1.20849e+00 -8.62865e-01 -1.55411e+00 -7.65607e-01 -5.07136e-01 -1.02408e+00 2.69455e+02 6.49809e+02 -1.10898e+02 5.46720e-01 9.04213e-01 1.89227e-01 7.77352e-02 1.09365e-01 4.61058e-02
1.23000e+02 2.32967e-06 4.07837e-06 1.33077e-06 -5.67344e+00 -5.18912e+00 -6.15776e+00 -1.57368e+00 -1.42326e+00 -1.72409e+00 -7.70868e-01 -6.51680e-01 -8.90056e-01 2.17343e+02 5.24275e+02 -8.95880e+01 4.19513e-01 5.20125e-01 3.18900e-01 4.59098e-02 5.34620e-02 3.83576e-02
1.24000e+02 2.29217e-06 4.07062e-06 1.29072e-06 -5.56241e+00 -4.81163e+00 -6.31320e+00 -1.90681e+00 -1.65246e+00 -2.16115e+00 -6.50992e-01 -4.33106e-01 -8.68878e-01 2.01355e+00 2.95009e+00 1.07701e+00 5.09376e-01 7.34725e-01 2.84026e-01 4.36889e-02 5.66688e-02 3.07090e-02
1.25000e+02 2.29217e-06 4.07062e-06 1.29072e-06 -5.36621e+00 -4.38393e+00 -6.34850e+00 -1.39649e+00 -1.18751e+00 -1.60548e+00 -9.47339e-01 -7.93277e-01 -1.10140e+00 2.08589e+01 4.48206e+01 -3.10287e+00 8.38629e-01 1.35824e+00 3.19013e-01 7.55953e-02 8.39651e-02 6.72255e-02
1.26000e+02 2.29217e-06 4.07062e-06 1.29072e-06 -5.58434e+00 -5.29535e+00 -5.87333e+00 -1.24482e+00 -1.00565e+00 -1.48399e+00 -7.27231e-01 -5.36078e-01 -9.18383e-01 5.06090e+02 1.10796e+03 -9.57813e+01 7.28414e-01 1.06265e+00 3.94180e-01 4.85848e-02 7.38037e-02 2.33659e-02
1.27000e+02 1.68728e-06 3.01752e-06 9.43456e-07 -5.48337e+00 -4.49982e+00 -6.46693e+00 -1.59866e+00 -1.16138e+00 -2.03595e+00 -4.43433e-01 -3.78558e-01 -5.08307e-01 4.98476e+01 1.16041e+02 -1.63454e+01 6.03989e-01 8.12118e-01 3.95861e-01 2.63122e-02 4.31275e-02 9.49694e-03
1.28000e+02 7.47026e-07 1.28267e-06 4.35067e-07 -5.60964e+00 -4.89652e+00 -6.32276e+00 -1.34430e+00 -9.45211e-01 -1.74339e+00 -7.46778e-01 -6.03017e-01 -8.90539e-01 2.97482e+00 4.68534e+00 1.26431e+00 3.47654e-01 4.64535e-01 2.30773e-01 4.96429e-02 5.40513e-02 4.52345e-02
1.29000e+02 7.47026e-07 1.28267e-06 4.35067e-07 -6.04497e+00 -5.67300e+00 -6.41694e+00 -1.33759e+00 -1.19919e+00 -1.47599e+00 -6.59256e-01 -5.84200e-01 -7.34311e-01 1.29648e+03 2.29143e+03 3.01534e+02 5.45986e-01 7.55865e-01 3.36107e-01 4.35450e-02 5.71433e-02 2.99466e-02
1.30000e+02 7.47026e-07 1.28267e-06 4.35067e-07 -6.05815e+00 -5.65677e+00 -6.45952e+00 -1.42488e+00 -9.77732e-01 -1.87204e+00 -5.96519e-01 -4.66839e-01 -7.26198e-01 1.06199e+03 1.57882e+03 5.45153e+02 2.20453e-01 3.08916e-01 1.31990e-01 3.51881e-02 4.55566e-02 2.48196e-02
1.31000e+02 7.47026e-07 1.28267e-06 4.35067e-07 -5.92736e+00 -5.15677e+00 -6.69795e+00 -1.48170e+00 -1.01690e+00 -1.94650e+00 -6.50714e-01 -3.49189e-01 -9.52239e-01 1.70506e+01 2.90528e+01 5.04846e+00 8.53834e-01 1.24892e+00 4.58746e-01 2.76598e-02 4.96133e-02 5.70637e-03
1.32000e+02 7.00495e-07 1.27222e-06 3.85697e-07 -5.66330e+00 -5.40459e+00 -5.92200e+00 -1.73557e+00 -1.56392e+00 -1.90721e+00 -7.73709e-01 -4.97757e-01 -1.04966e+00 9.34224e+02 2.23861e+03 -3.70163e+02 1.50553e+00 2.66146e+00 3.49592e-01 2.91273e-02 4.70462e-02 1.12083e-02
1.33000e+02 7.00495e-07 1.27222e-06 3.85697e-07 -5.93957e+00 -5.70642e+00 -6.17272e+00 -1.78403e+00 -1.27972e+00 -2.28834e+00 -4.87171e-01 -3.11037e-01 -6.63306e-01 6.16890e+02 1.44788e+03 -2.14103e+02 1.57220e+00 2.70199e+00 4.42400e-01 1.32323e-02 1.92059e-02 7.25878e-03
1.34000e+02 7.00495e-07 1.27222e-06 3.85697e-07 -6.15474e+00 -5.85000e+00 -6.45947e+00 -9.80606e-01 -6.90320e-01 -1.27089e+00 -7.60823e-01 -4.14268e-01 -1.10738e+00 2.98220e+02 7.16484e+02 -1.20044e+02 1.35015e+00 2.47765e+00 2.22647e-01 4.34752e-02 6.34167e-02 2.35338e-02
1.35000e+02 7.00495e-07 1.27222e-06 3.85697e-07 -5.74854e+00 -5.41756e+00 -6.07952e+00 -1.22665e+00 -7.88490e-01 -1.66481e+00 -6.61841e-01 -3.97810e-01 -9.25871e-01 1.01056e+03 2.41551e+03 -3.94395e+02 1.19721e+00 1.87033e+00 5.24095e-01 7.41196e-02 1.04732e-01 4.35068e-02
1.36000e+02 5.43725e-07 9.82687e-07 3.00846e-07 1.30450e+00 8.76420e+00 -6.15520e+00 -1.17550e+00 -9.89054e-01 -1.36195e+00 -8.40826e-01 -7.39925e-01 -9.41727e-01 7.98491e+04 1.44427e+05 1.52713e+04 1.39745e-01 1.91981e-01 8.75093e-02 3.51063e-02 5.55229e-02 1.46896e-02
1.37000e+02 5.17889e-07 9.34974e-07 2.86862e-07 -6.72358e+00 -6.18234e+00 -7.26483e+00 -1.08390e+00 -7.80585e-01 -1.38722e+00 -7.43014e-01 -5.23014e-01 -9.63013e-01 3.97984e+02 5.83379e+02 2.12590e+02 3.10244e+01 5.43216e+01 7.72723e+00 1.61502e-01 2.49113e-01 7.38916e-02
1.38000e+02 5.17889e-07 9.34974e-07 2.86862e-07 -5.60723e+00 -5.07463e+00 -6.13983e+00 -7.30013e-01 -5.90909e-01 -8.69116e-01 -5.51085e-01 -4.80158e-01 -6.22011e-01 1.46980e+01 2.85055e+01 8.90454e-01 1.67714e+00 3.40693e+00 -5.26592e-02 1.00511e-01 1.72726e-01 2.82950e-02
1.39000e+02 5.14694e-07 9.34347e-07 2.83524e-07 -5.84222e+00 -5.17927e+00 -6.50517e+00 -1.33770e+00 -1.03304e+00 -1.64235e+00 -8.79403e-01 -6.28123e-01 -1.13068e+00 3.31953e+00 5.42718e+00 1.21188e+00 2.12482e+00 2.60215e+00 1.64750e+00 3.87380e-02 6.52413e-02 1.22346e-02
1.40000e+02 2.39058e-07 4.25369e-07 1.34351e-07 -5.97457e+00 -5.44099e+00 -6.50814e+00 -1.82358e+00 -1.27609e+00 -2.37108e+00 -8.17655e-01 -6.23514e-01 -1.01180e+00 5.86011e+00 9.97212e+00 1.74809e+00 1.09955e+00 1.79169e+00 4.07413e-01 3.38164e-02 4.74026e-02 2.02302e-02
1.41000e+02 2.01025e-07 3.55188e-07 1.13774e-07 -6.38307e+00 -5.89790e+00 -6.86823e+00 -1.77314e+00 -1.71147e+00 -1.83481e+00 -9.64591e-01 -6.19826e-01 -1.30936e+00 1.23351e+02 2.94878e+02 -4.81765e+01 5.63661e-01 9.70140e-01 1.57182e-01 6.26247e-02 8.99140e-02 3.53354e-02
1.42000e+02 1.53945e-07 2.68366e-07 8.83083e-08 -6.09421e+00 -5.45182e+00 -6.73661e+00 -1.33378e+00 -1.00065e+00 -1.66691e+00 -6.87890e-01 -5.99347e-01 -7.76433e-01 2.38290e+02 5.51247e+02 -7.46667e+01 3.85074e-01 6.07187e-01 1.62960e-01 3.83633e-02 4.50752e-02 3.16514e-02
1.43000e+02 1.53945e-07 2.68366e-07 8.83083e-08 -5.47980e+00 -5.21739e+00 -5.74221e+00 -1.44350e+00 -1.29013e+00 -1.59687e+00 -6.76981e-01 -5.32291e-01 -8.21671e-01 5.53043e+00 9.77800e+00 1.28285e+00 8.21130e-01 1.06883e+00 5.73434e-01 5.66212e-02 7.29868e-02 4.02556e-02
1.44000e+02 1.42865e-07 2.47949e-07 8.23172e-08 -5.58502e+00 -5.42723e+00 -5.74282e+00 -1.05561e+00 -6.58181e-01 -1.45304e+00 -7.83385e-01 -6.63733e-01 -9.03037e-01 8.66691e+00 1.42656e+01 3.06826e+00 7.39386e-01 9.64933e-01 5.13839e-01 5.59262e-02 6.72315e-02 4.46208e-02
1.45000e+02 1.42865e-07 2.47949e-07 8.23172e-08 -6.10797e+00 -5.43656e+00 -6.77937e+00 -1.22137e+00 -6.87644e-01 -1.75509e+00 -7.04100e-01 -5.31351e-01 -8.76849e-01 2.52580e+02 5.98928e+02 -9.37691e+01 1.05177e+00 1.76315e+00 3.40385e-01 2.29783e-02 3.24157e-02 1.35410e-02
1.46000e+02 1.42865e-07 2.47949e-07 8.23172e-08 -5.61985e+00 -4.81669e+00 -6.42300e+00 -1.13180e+00 -1.03483e+00 -1.22876e+00 -8.04556e-01 -6.54800e-01 -9.54312e-01 5.94112e+03 1.43373e+04 -2.45505e+03 8.61703e-01 1.38162e+00 3.41783e-01 3.56262e-02 5.53473e-02 1.59051e-02
1.47000e+02 1.42865e-07 2.47949e-07 8.23172e-08 -5.99020e+00 -5.61537e+00 -6.36502e+00 -1.39484e+00 -1.09183e+00 -1.69786e+00 -7.90727e-01 -5.05473e-01 -1.07598e+00 2.54851e+03 5.74103e+03 -6.43999e+02 1.56923e+00 2.84724e+00 2.91212e-01 7.01713e-02 1.11402e-01 2.89408e-02
1.48000e+02 1.42865e-07 2.47949e-07 8.23172e-08 -6.31817e+00 -5.85515e+00 -6.78119e+00 -1.15252e+00 -5.55842e-01 -1.74920e+00 -6.34001e-01 -5.79761e-01 -6.88240e-01 1.91907e+01 4.46131e+01 -6.23166e+00 5.99838e+00 1.42738e+01 -2.27705e+00 6.11248e-02 1.06342e-01 1.59075e-02
1.49000e+02 1.42865e-07 2.47949e-07 8.23172e-08 -6.13354e+00 -5.27859e+00 -6.98849e+00 -1.32193e+00 -1.02462e+00 -1.61923e+00 -1.03901e+00 -9.52573e-01 -1.12544e+00 6.99781e+02 1.67947e+03 -2.79910e+02 1.22731e+00 1.93046e+00 5.24156e-01 7.38836e-02 9.49262e-02 5.28411e-02
1.50000e+02 1.22260e-07 2.10002e-07 7.11777e-08 -6.20079e+00 -5.45826e+00 -6.94332e+00 -2.00540e+00 -1.61764e+00 -2.39316e+00 -7.50914e-01 -5.08862e-01 -9.92966e-01 5.90295e+00 8.35272e+00 3.45318e+00 1.31249e+00 2.61552e+00 9.46158e-03 4.88448e-02 6.45041e-02 3.31855e-02


==> data/rosenbrock2d_pbo_arch_4_4.dat <==
1.00000e+00 2.81496e+01 3.87293e+01 2.04599e+01 1.30888e-01 2.00320e-01 6.14558e-02 1.86021e-01 2.87039e-01 8.50035e-02 1.81904e-01 2.84705e-01 7.91035e-02 4.12479e-04 9.33756e-04 -1.08799e-04 2.45896e-01 3.82042e-01 1.09750e-01 2.99588e-02 5.99818e-02 -6.42447e-05
2.00000e+00 1.49312e+01 2.51664e+01 8.85866e+00 1.49161e-01 3.20442e-01 -2.21197e-02 1.93570e-01 3.35093e-01 5.20456e-02 1.89364e-01 3.30612e-01 4.81149e-02 1.14639e-03 1.53974e-03 7.53047e-04 1.95891e-01 2.32298e-01 1.59484e-01 1.38569e-01 2.68457e-01 8.68106e-03
3.00000e+00 1.44852e+01 2.50094e+01 8.38968e+00 1.36397e-01 3.20214e-01 -4.74194e-02 1.08321e-01 2.11106e-01 5.53698e-03 1.06291e-01 2.10540e-01 2.04137e-03 5.36614e-04 7.63196e-04 3.10032e-04 1.36128e-01 2.07197e-01 6.50586e-02 1.02041e-02 1.73378e-02 3.07042e-03
4.00000e+00 1.44852e+01 2.50094e+01 8.38968e+00 2.70315e-02 1.99587e-01 -1.45524e-01 7.65852e-02 1.51398e-01 1.77280e-03 7.47073e-02 1.50868e-01 -1.45361e-03 5.13948e-04 9.48982e-04 7.89139e-05 1.05002e-01 1.53327e-01 5.66776e-02 4.26297e-02 8.61210e-02 -8.61613e-04
5.00000e+00 1.90193e+00 2.60582e+00 1.38818e+00 -1.37867e-01 6.70879e-03 -2.82442e-01 1.00076e-01 2.76234e-01 -7.60808e-02 4.65822e-02 1.37704e-01 -4.45395e-02 1.26125e-03 1.66294e-03 8.59557e-04 1.59425e-01 2.47104e-01 7.17471e-02 4.72277e-02 8.15264e-02 1.29290e-02
6.00000e+00 1.68549e+00 2.27936e+00 1.24636e+00 -1.74276e-01 1.03536e-01 -4.52088e-01 -2.92969e-02 1.02540e-01 -1.61134e-01 6.92307e-03 1.02155e-01 -8.83091e-02 9.55832e-04 1.25811e-03 6.53551e-04 1.77108e-01 2.43074e-01 1.11142e-01 4.89814e-02 7.00367e-02 2.79261e-02
7.00000e+00 1.21189e+00 1.80006e+00 8.15907e-01 -2.96747e-01 8.12558e-02 -6.74749e-01 -2.06691e-02 5.31357e-02 -9.44740e-02 -5.11112e-02 3.76681e-02 -1.39891e-01 7.43018e-04 1.56528e-03 -7.92478e-05 6.58678e-02 8.93971e-02 4.23385e-02 1.61082e-02 1.82731e-02 1.39433e-02
8.00000e+00 1.21189e+00 1.80006e+00 8.15907e-01 -3.50568e-01 2.74152e-02 -7.28552e-01 -6.72219e-02 3.04173e-02 -1.64861e-01 -6.96028e-02 1.92670e-02 -1.58473e-01 6.35773e-04 9.28621e-04 3.42925e-04 8.49502e-02 1.35556e-01 3.43449e-02 2.22409e-02 5.22622e-02 -7.78042e-03
9.00000e+00 1.14342e+00 1.75452e+00 7.45166e-01 -4.97422e-01 2.01616e-02 -1.01501e+00 -8.79735e-02 2.55690e-02 -2.01516e-01 -1.09247e-01 1.03257e-01 -3.21751e-01 1.05734e-03 2.05386e-03 6.08263e-05 9.24140e-02 1.20450e-01 6.43777e-02 3.46307e-02 6.73459e-02 1.91545e-03
1.00000e+01 4.93582e-01 6.54044e-01 3.72487e-01 -5.45136e-01 -1.14218e-01 -9.76053e-01 -7.63119e-02 6.66563e-02 -2.19280e-01 -1.02891e-01 8.39726e-03 -2.14179e-01 2.65306e-03 4.29103e-03 1.01510e-03 7.78907e-02 1.25081e-01 3.07003e-02 7.02946e-02 1.06878e-01 3.37111e-02
1.10000e+01 4.93582e-01 6.54044e-01 3.72487e-01 -5.29045e-01 -1.46693e-01 -9.11397e-01 -8.14336e-02 5.90413e-02 -2.21908e-01 -7.61478e-02 -7.19848e-03 -1.45097e-01 1.74563e-03 2.89172e-03 5.99544e-04 7.99595e-02 1.22970e-01 3.69493e-02 4.32373e-02 7.64057e-02 1.00690e-02
1.20000e+01 4.77050e-01 6.32729e-01 3.59675e-01 -6.95496e-01 -1.70931e-01 -1.22006e+00 -1.00952e-01 2.49955e-02 -2.26900e-01 -1.14827e-01 1.42280e-04 -2.29797e-01 1.84345e-03 3.78676e-03 -9.98615e-05 9.38625e-02 1.23890e-01 6.38355e-02 2.83362e-02 4.75949e-02 9.07743e-03
1.30000e+01 4.77050e-01 6.32729e-01 3.59675e-01 -8.25124e-01 -3.65127e-01 -1.28512e+00 -1.51355e-01 -5.78789e-02 -2.44830e-01 -9.07798e-02 4.11780e-03 -1.85677e-01 2.22818e-03 2.92742e-03 1.52894e-03 4.21065e-02 6.93871e-02 1.48259e-02 2.07032e-02 3.75557e-02 3.85067e-03
1.40000e+01 3.49619e-01 5.04770e-01 2.42157e-01 -8.74329e-01 -4.40831e-01 -1.30783e+00 -2.53382e-01 -4.74331e-02 -4.59332e-01 -5.86655e-02 -4.33523e-02 -7.39787e-02 1.55924e-03 2.22854e-03 8.89954e-04 1.42720e-01 2.51377e-01 3.40621e-02 1.72101e-02 2.69790e-02 7.44123e-03
1.50000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -9.16635e-01 -2.42656e-01 -1.59061e+00 -2.14805e-01 -4.68354e-02 -3.82774e-01 -8.46775e-02 9.53291e-03 -1.78888e-01 3.57323e-03 7.49011e-03 -3.43644e-04 9.74758e-02 1.19217e-01 7.57348e-02 2.53856e-02 5.25422e-02 -1.77100e-03
1.60000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -1.15041e+00 -4.68737e-01 -1.83208e+00 -2.06346e-01 -9.48612e-02 -3.17832e-01 -1.30795e-01 -2.02770e-02 -2.41312e-01 1.23323e-03 1.37027e-03 1.09619e-03 7.22840e-02 7.90198e-02 6.55482e-02 3.53818e-02 4.70485e-02 2.37151e-02
1.70000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -1.32970e+00 -6.19796e-01 -2.03960e+00 -3.42083e-01 -1.52988e-01 -5.31178e-01 -1.15744e-01 -5.28837e-02 -1.78604e-01 4.58791e-03 7.32250e-03 1.85333e-03 8.68358e-02 1.09906e-01 6.37661e-02 2.05203e-02 3.47131e-02 6.32747e-03
1.80000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -1.36040e+00 -8.28779e-01 -1.89202e+00 -4.02566e-01 -8.85936e-02 -7.16538e-01 -1.73418e-01 -7.23123e-02 -2.74524e-01 5.69309e-03 1.19515e-02 -5.65302e-04 7.64108e-02 1.11591e-01 4.12303e-02 2.98482e-02 4.77995e-02 1.18970e-02
1.90000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -1.42482e+00 -1.01884e+00 -1.83080e+00 -3.78159e-01 -3.07110e-01 -4.49208e-01 -1.04479e-01 -4.19091e-02 -1.67048e-01 1.71267e-03 1.80547e-03 1.61987e-03 1.18972e-01 1.42063e-01 9.58811e-02 9.01884e-03 1.52139e-02 2.82378e-03
2.00000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -1.84450e+00 -1.17267e+00 -2.51633e+00 -3.46583e-01 -3.06608e-01 -3.86559e-01 -1.83985e-01 -9.18452e-02 -2.76125e-01 4.67106e-03 6.19404e-03 3.14807e-03 5.29659e-02 7.99973e-02 2.59345e-02 2.41034e-02 4.16239e-02 6.58299e-03
2.10000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -1.92048e+00 -1.04786e+00 -2.79309e+00 -4.41209e-01 -1.76923e-01 -7.05495e-01 -1.23183e-01 -9.10467e-02 -1.55319e-01 9.73539e-03 1.82968e-02 1.17393e-03 3.78564e-02 6.71001e-02 8.61276e-03 7.41647e-03 1.14562e-02 3.37677e-03
2.20000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -2.20528e+00 -1.37710e+00 -3.03346e+00 -4.24508e-01 -2.96333e-01 -5.52684e-01 -1.92447e-01 -1.27914e-01 -2.56980e-01 1.36052e-02 2.95071e-02 -2.29678e-03 9.34016e-02 1.23354e-01 6.34489e-02 2.52907e-02 2.67260e-02 2.38554e-02
2.30000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -2.05756e+00 -1.16197e+00 -2.95314e+00 -5.11259e-01 -2.44722e-01 -7.77795e-01 -2.41495e-01 -1.53056e-01 -3.29934e-01 1.66079e-02 3.30760e-02 1.39847e-04 1.09127e-01 1.50966e-01 6.72891e-02 2.50037e-02 4.04388e-02 9.56863e-03
2.40000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -2.16379e+00 -1.21606e+00 -3.11153e+00 -4.19116e-01 -2.38095e-01 -6.00136e-01 -2.62866e-01 -1.26749e-01 -3.98983e-01 1.86433e-02 3.68685e-02 4.18197e-04 1.22331e-01 1.50197e-01 9.44641e-02 2.97358e-02 4.47047e-02 1.47669e-02
2.50000e+01 2.91248e-01 4.71827e-01 1.79780e-01 -2.35316e+00 -1.56980e+00 -3.13652e+00 -3.68033e-01 -2.32248e-01 -5.03818e-01 -2.25819e-01 -1.32002e-01 -3.19636e-01 3.21818e-02 6.01376e-02 4.22600e-03 1.25149e-01 1.30580e-01 1.19719e-01 1.61951e-02 2.41039e-02 8.28630e-03
2.60000e+01 2.91168e-01 4.71809e-01 1.79689e-01 -2.49694e+00 -1.59293e+00 -3.40095e+00 -7.66413e-01 -3.66586e-01 -1.16624e+00 -1.70728e-01 -1.15419e-01 -2.26036e-01 1.50976e-01 3.60267e-01 -5.83160e-02 1.24404e-01 2.01897e-01 4.69102e-02 1.82449e-02 3.13039e-02 5.18597e-03
2.70000e+01 2.42053e-01 3.82603e-01 1.53134e-01 -2.70180e+00 -2.41958e+00 -2.98403e+00 -6.95685e-01 -4.11685e-01 -9.79685e-01 -3.27020e-01 -2.32082e-01 -4.21957e-01 4.02863e-02 6.78847e-02 1.26880e-02 1.68204e-01 2.27439e-01 1.08968e-01 2.87941e-02 4.58117e-02 1.17765e-02
2.80000e+01 2.42053e-01 3.82603e-01 1.53134e-01 -2.37345e+00 -1.64947e+00 -3.09744e+00 -2.75722e-01 -1.77725e-01 -3.73720e-01 -1.81246e-01 -1.25966e-01 -2.36527e-01 2.58025e-02 5.61848e-02 -4.57983e-03 1.48756e-01 2.47663e-01 4.98476e-02 7.49506e-03 9.76371e-03 5.22641e-03
2.90000e+01 2.42053e-01 3.82603e-01 1.53134e-01 -2.40573e+00 -1.65741e+00 -3.15404e+00 -5.71780e-01 -4.79888e-01 -6.63673e-01 -1.79069e-01 -1.16234e-01 -2.41905e-01 3.02789e-02 6.62829e-02 -5.72505e-03 1.34748e-01 1.78242e-01 9.12531e-02 2.82576e-02 4.71791e-02 9.33611e-03
3.00000e+01 2.27660e-01 3.57363e-01 1.45032e-01 -2.73212e+00 -2.27177e+00 -3.19247e+00 -6.63169e-01 -5.24435e-01 -8.01902e-01 -3.53392e-01 -3.22634e-01 -3.84151e-01 6.31971e-02 1.28580e-01 -2.18610e-03 9.24978e-02 1.31271e-01 5.37245e-02 5.74906e-02 6.70544e-02 4.79268e-02
3.10000e+01 2.27660e-01 3.57363e-01 1.45032e-01 -2.91327e+00 -2.42211e+00 -3.40442e+00 -6.80935e-01 -5.33428e-01 -8.28442e-01 -3.22414e-01 -2.74147e-01 -3.70680e-01 6.84954e-01 1.64050e+00 -2.70589e-01 7.14230e-02 1.13386e-01 2.94604e-02 3.89784e-02 6.16573e-02 1.62995e-02
3.20000e+01 2.27660e-01 3.57363e-01 1.45032e-01 -3.24522e+00 -2.16303e+00 -4.32741e+00 -8.76492e-01 -6.23471e-01 -1.12951e+00 -3.16180e-01 -2.41593e-01 -3.90766e-01 1.34014e-01 2.83830e-01 -1.58015e-02 1.39304e-01 2.02639e-01 7.59691e-02 3.68096e-02 4.40332e-02 2.95859e-02
3.30000e+01 2.26167e-01 3.54945e-01 1.44111e-01 -3.31857e+00 -2.18098e+00 -4.45616e+00 -8.86230e-01 -6.39253e-01 -1.13321e+00 -2.92360e-01 -2.62293e-01 -3.22427e-01 1.23155e+00 2.96122e+00 -4.98133e-01 1.27062e-01 1.42829e-01 1.11295e-01 3.81994e-02 4.68440e-02 2.95548e-02
3.40000e+01 2.04629e-01 3.16196e-01 1.32428e-01 -3.32124e+00 -2.46868e+00 -4.17380e+00 -8.80031e-01 -6.72709e-01 -1.08735e+00 -4.93574e-01 -1.75152e-01 -8.11996e-01 1.19670e-01 2.43292e-01 -3.95154e-03 7.48353e-02 9.74196e-02 5.22509e-02 2.90738e-02 4.55370e-02 1.26106e-02
3.50000e+01 1.84731e-01 2.80775e-01 1.21540e-01 -3.51281e+00 -2.57969e+00 -4.44593e+00 -1.04407e+00 -6.14844e-01 -1.47330e+00 -4.63746e-01 -1.12169e-01 -8.15323e-01 1.67773e+00 3.99245e+00 -6.36977e-01 1.66361e-01 2.04795e-01 1.27927e-01 4.88943e-02 7.21128e-02 2.56759e-02
3.60000e+01 1.84561e-01 2.80739e-01 1.21333e-01 -3.39077e+00 -2.71030e+00 -4.07124e+00 -7.51429e-01 -4.70953e-01 -1.03190e+00 -3.31843e-01 -2.40031e-01 -4.23655e-01 9.14579e-02 2.03080e-01 -2.01646e-02 1.72051e-01 2.67073e-01 7.70301e-02 1.84636e-02 2.68814e-02 1.00459e-02
3.70000e+01 1.75284e-01 2.64337e-01 1.16233e-01 -3.63152e+00 -2.75494e+00 -4.50809e+00 -9.29055e-01 -9.16217e-01 -9.41893e-01 -4.64891e-01 -3.78140e-01 -5.51642e-01 9.97757e-02 2.17355e-01 -1.78041e-02 1.29236e-01 1.45177e-01 1.13294e-01 5.79307e-02 7.98115e-02 3.60498e-02
3.80000e+01 1.61651e-01 2.40277e-01 1.08754e-01 -3.73936e+00 -2.84940e+00 -4.62931e+00 -8.19631e-01 -4.49194e-01 -1.19007e+00 -5.13476e-01 -3.26260e-01 -7.00692e-01 2.29686e-01 5.26126e-01 -6.67544e-02 7.93069e-02 1.03203e-01 5.54110e-02 6.06114e-02 9.76040e-02 2.36187e-02
3.90000e+01 1.61479e-01 2.40243e-01 1.08539e-01 -3.59755e+00 -2.64729e+00 -4.54782e+00 -4.50733e-01 -3.14550e-01 -5.86916e-01 -3.01579e-01 -1.60068e-01 -4.43091e-01 2.60693e-01 5.88720e-01 -6.73351e-02 2.32576e-01 3.12378e-01 1.52775e-01 2.46585e-02 4.42403e-02 5.07673e-03
4.00000e+01 1.61458e-01 2.40238e-01 1.08512e-01 -3.46843e+00 -2.43488e+00 -4.50197e+00 -8.97942e-01 -6.36773e-01 -1.15911e+00 -5.00096e-01 -3.32899e-01 -6.67293e-01 8.58585e-02 1.90819e-01 -1.91018e-02 1.44202e-01 2.05447e-01 8.29572e-02 4.32917e-02 5.90412e-02 2.75423e-02
4.10000e+01 1.57248e-01 2.33035e-01 1.06108e-01 -3.43909e+00 -2.55046e+00 -4.32772e+00 -6.24306e-01 -5.14644e-01 -7.33968e-01 -3.27622e-01 -1.97057e-01 -4.58188e-01 7.87275e-01 1.83261e+00 -2.58057e-01 1.62745e-01 1.77729e-01 1.47762e-01 3.71936e-02 6.82030e-02 6.18420e-03
4.20000e+01 1.47954e-01 2.16913e-01 1.00918e-01 -3.93358e+00 -2.61465e+00 -5.25250e+00 -4.73127e-01 -3.55331e-01 -5.90924e-01 -4.29639e-01 -2.41562e-01 -6.17715e-01 1.88983e+01 4.55918e+01 -7.79516e+00 8.34612e-02 1.01004e-01 6.59179e-02 7.07962e-02 8.78867e-02 5.37057e-02
4.30000e+01 1.40771e-01 2.04488e-01 9.69074e-02 -3.52566e+00 -2.77436e+00 -4.27695e+00 -6.06243e-01 -4.00315e-01 -8.12171e-01 -3.22283e-01 -1.44038e-01 -5.00528e-01 6.54461e-02 1.23682e-01 7.21072e-03 1.06147e-01 1.65783e-01 4.65119e-02 3.54452e-02 6.84398e-02 2.45066e-03
4.40000e+01 1.39382e-01 2.02099e-01 9.61287e-02 -4.07642e+00 -2.81849e+00 -5.33435e+00 -8.23250e-01 -6.47904e-01 -9.98596e-01 -5.38822e-01 -2.80397e-01 -7.97247e-01 3.56832e-02 6.46593e-02 6.70707e-03 1.10053e-01 1.77104e-01 4.30020e-02 4.60419e-02 5.66993e-02 3.53846e-02
4.50000e+01 1.36543e-01 1.97363e-01 9.44649e-02 -4.25879e+00 -3.21830e+00 -5.29927e+00 -8.95985e-01 -6.87897e-01 -1.10407e+00 -5.65591e-01 -4.17763e-01 -7.13418e-01 3.13132e-01 6.97332e-01 -7.10691e-02 1.31162e-01 1.94990e-01 6.73338e-02 7.08295e-02 8.37714e-02 5.78876e-02
4.60000e+01 1.30229e-01 1.89342e-01 8.95709e-02 -4.09711e+00 -3.38649e+00 -4.80773e+00 -1.24437e+00 -8.80984e-01 -1.60777e+00 -3.71346e-01 -2.01869e-01 -5.40823e-01 1.25370e+00 2.95016e+00 -4.42750e-01 9.22991e-02 1.13279e-01 7.13197e-02 4.05953e-02 6.32678e-02 1.79228e-02
4.70000e+01 1.30206e-01 1.89337e-01 8.95417e-02 -4.27822e+00 -3.03606e+00 -5.52039e+00 -1.00416e+00 -6.97392e-01 -1.31093e+00 -4.37937e-01 -2.37786e-01 -6.38088e-01 3.91254e+00 9.41267e+00 -1.58760e+00 3.74918e-01 8.09383e-01 -5.95474e-02 3.58547e-02 5.93878e-02 1.23216e-02
4.80000e+01 1.27658e-01 1.84965e-01 8.81061e-02 -4.59838e+00 -3.58021e+00 -5.61655e+00 -9.24958e-01 -4.57838e-01 -1.39208e+00 -6.60654e-01 -3.68764e-01 -9.52544e-01 6.31370e-01 1.36514e+00 -1.02404e-01 1.77657e-01 2.76866e-01 7.84481e-02 3.51648e-02 5.94296e-02 1.09000e-02
4.90000e+01 1.19244e-01 1.70757e-01 8.32714e-02 -4.36294e+00 -3.59075e+00 -5.13513e+00 -7.28385e-01 -6.29318e-01 -8.27451e-01 -4.48917e-01 -2.74881e-01 -6.22953e-01 2.26883e-01 3.49469e-01 1.04297e-01 2.58528e-01 3.57043e-01 1.60014e-01 3.83691e-02 6.83765e-02 8.36172e-03
5.00000e+01 1.12599e-01 1.63689e-01 7.74553e-02 -4.50640e+00 -3.59826e+00 -5.41454e+00 -1.05850e+00 -7.13308e-01 -1.40368e+00 -4.05316e-01 -2.46373e-01 -5.64259e-01 7.52967e-02 1.10496e-01 4.00969e-02 2.43820e-01 4.84273e-01 3.36761e-03 4.52537e-02 7.20957e-02 1.84117e-02
5.10000e+01 1.08715e-01 1.60279e-01 7.37403e-02 -4.09939e+00 -3.53726e+00 -4.66152e+00 -9.43429e-01 -8.25323e-01 -1.06153e+00 -5.46635e-01 -2.87333e-01 -8.05938e-01 2.44171e-01 5.17684e-01 -2.93419e-02 3.03391e-01 5.30866e-01 7.59161e-02 7.57182e-02 1.25721e-01 2.57153e-02
5.20000e+01 1.04988e-01 1.56040e-01 7.06387e-02 -4.46747e+00 -3.20706e+00 -5.72789e+00 -1.29836e+00 -4.64330e-01 -2.13239e+00 -7.40634e-01 -4.11595e-01 -1.06967e+00 3.00150e-01 6.50951e-01 -5.06516e-02 2.39527e-01 3.99906e-01 7.91479e-02 1.01200e-01 1.51750e-01 5.06510e-02
5.30000e+01 1.01950e-01 1.53394e-01 6.77595e-02 -4.55242e+00 -3.61854e+00 -5.48630e+00 -1.11104e+00 -6.09920e-01 -1.61216e+00 -3.77328e-01 -1.83848e-01 -5.70808e-01 6.00311e+00 1.40906e+01 -2.08439e+00 1.30219e-01 2.57133e-01 3.30464e-03 7.39918e-03 8.74343e-03 6.05493e-03
5.40000e+01 9.49231e-02 1.46690e-01 6.14245e-02 -4.33304e+00 -3.28674e+00 -5.37935e+00 -7.03753e-01 -4.36636e-01 -9.70871e-01 -6.97461e-01 -5.17300e-01 -8.77623e-01 9.57427e+01 2.30849e+02 -3.93636e+01 3.84531e-01 5.32721e-01 2.36341e-01 2.86586e-02 4.65863e-02 1.07308e-02
5.50000e+01 9.12538e-02 1.43479e-01 5.80380e-02 -4.53867e+00 -3.45806e+00 -5.61929e+00 -8.40346e-01 -6.76440e-01 -1.00425e+00 -3.27875e-01 -6.87950e-02 -5.86956e-01 7.24686e-01 1.33869e+00 1.10684e-01 9.69757e-01 1.86277e+00 7.67449e-02 1.80418e-02 3.07831e-02 5.30049e-03
5.60000e+01 8.24553e-02 1.34516e-01 5.05433e-02 -4.42713e+00 -3.57877e+00 -5.27550e+00 -1.02105e+00 -6.54529e-01 -1.38757e+00 -6.52569e-01 -5.51183e-01 -7.53955e-01 6.46178e-01 1.43497e+00 -1.42616e-01 7.80022e-01 1.54329e+00 1.67577e-02 8.79019e-02 1.18241e-01 5.75625e-02
5.70000e+01 8.01226e-02 1.33497e-01 4.80882e-02 -4.75076e+00 -3.76176e+00 -5.73976e+00 -9.11846e-01 -5.86783e-01 -1.23691e+00 -5.61328e-01 -1.56144e-01 -9.66513e-01 4.01017e+00 9.53708e+00 -1.51674e+00 4.21372e-01 8.92069e-01 -4.93257e-02 2.77987e-02 3.82434e-02 1.73540e-02
5.80000e+01 8.01147e-02 1.33495e-01 4.80793e-02 -4.26338e+00 -3.31947e+00 -5.20729e+00 -8.28257e-01 -3.04041e-01 -1.35247e+00 -4.65366e-01 -1.98511e-01 -7.32221e-01 4.96788e+00 1.12586e+01 -1.32282e+00 3.75455e-01 6.01250e-01 1.49660e-01 4.33671e-02 7.19838e-02 1.47504e-02
5.90000e+01 7.79443e-02 1.29576e-01 4.68863e-02 -4.36098e+00 -3.34033e+00 -5.38163e+00 -1.17899e+00 -8.85574e-01 -1.47241e+00 -5.82931e-01 -3.89435e-01 -7.76428e-01 6.01221e+01 1.44696e+02 -2.44521e+01 6.43257e-01 8.38124e-01 4.48389e-01 4.89478e-02 7.89935e-02 1.89022e-02
6.00000e+01 7.49167e-02 1.27103e-01 4.41572e-02 -4.84044e+00 -3.94364e+00 -5.73725e+00 -9.49041e-01 -8.31875e-01 -1.06621e+00 -5.79799e-01 -3.66947e-01 -7.92651e-01 1.12148e+00 1.74871e+00 4.94243e-01 5.24786e-01 7.83264e-01 2.66307e-01 2.22801e-02 4.96167e-02 -5.05648e-03
6.10000e+01 7.18291e-02 1.21459e-01 4.24786e-02 -4.88811e+00 -3.69844e+00 -6.07778e+00 -1.00180e+00 -3.77555e-01 -1.62604e+00 -4.07732e-01 -3.51690e-01 -4.63774e-01 3.91280e-01 8.33973e-01 -5.14124e-02 1.81689e-01 2.71581e-01 9.17969e-02 3.27449e-02 4.07432e-02 2.47467e-02
6.20000e+01 6.71747e-02 1.16673e-01 3.86759e-02 -4.41262e+00 -3.90843e+00 -4.91681e+00 -7.39155e-01 -4.92500e-01 -9.85809e-01 -5.76360e-01 -3.76414e-01 -7.76305e-01 2.43213e+00 4.13472e+00 7.29535e-01 6.54120e-01 1.16655e+00 1.41688e-01 5.62603e-02 6.92440e-02 4.32765e-02
6.30000e+01 6.71577e-02 1.16670e-01 3.86574e-02 -4.87312e+00 -4.17693e+00 -5.56932e+00 -1.24662e+00 -9.82294e-01 -1.51095e+00 -7.96941e-01 -5.85562e-01 -1.00832e+00 1.98452e-01 3.27852e-01 6.90509e-02 5.09764e-01 8.16937e-01 2.02591e-01 6.08883e-02 1.13484e-01 8.29254e-03
6.40000e+01 6.71535e-02 1.16669e-01 3.86528e-02 -4.15088e+00 -3.44392e+00 -4.85783e+00 -1.22337e+00 -5.62785e-01 -1.88396e+00 -4.94838e-01 -1.93377e-01 -7.96299e-01 1.96824e-01 3.58498e-01 3.51512e-02 5.81234e-01 1.05544e+00 1.07028e-01 6.10158e-02 1.06284e-01 1.57481e-02
6.50000e+01 6.35096e-02 1.12094e-01 3.59828e-02 -4.39959e+00 -3.76689e+00 -5.03229e+00 -9.34354e-01 -1.86093e-01 -1.68262e+00 -4.94955e-01 -2.34057e-01 -7.55854e-01 1.57894e+01 3.41040e+01 -2.52516e+00 6.05275e-01 8.91525e-01 3.19024e-01 4.33309e-02 6.57788e-02 2.08830e-02
6.60000e+01 6.12444e-02 1.09209e-01 3.43458e-02 -5.28656e+00 -4.58984e+00 -5.98327e+00 -9.64609e-01 -3.18606e-01 -1.61061e+00 -5.40285e-01 -4.59518e-01 -6.21052e-01 5.40155e+02 1.30400e+03 -2.23693e+02 1.15951e+00 1.73999e+00 5.79023e-01 5.07034e-02 9.08083e-02 1.05984e-02
6.70000e+01 5.63385e-02 1.02047e-01 3.11035e-02 -4.88018e+00 -4.18851e+00 -5.57185e+00 -1.17009e+00 -9.67890e-01 -1.37229e+00 -5.61234e-01 -4.17947e-01 -7.04521e-01 4.63891e+00 7.94851e+00 1.32932e+00 2.10862e+00 3.92098e+00 2.96272e-01 5.88252e-02 7.32596e-02 4.43907e-02
6.80000e+01 5.48329e-02 9.98942e-02 3.00983e-02 -4.64375e+00 -4.16847e+00 -5.11904e+00 -1.23051e+00 -1.16164e+00 -1.29937e+00 -4.73340e-01 -3.30235e-01 -6.16444e-01 2.25671e+00 4.89235e+00 -3.78930e-01 9.15411e-01 1.59487e+00 2.35956e-01 4.80683e-02 5.58142e-02 4.03225e-02
6.90000e+01 5.27021e-02 9.62988e-02 2.88426e-02 -4.53667e+00 -3.95483e+00 -5.11851e+00 -1.20857e+00 -7.34071e-01 -1.68307e+00 -6.84951e-01 -3.70621e-01 -9.99282e-01 5.94825e-01 1.24978e+00 -6.01279e-02 7.73796e-01 1.30951e+00 2.38080e-01 9.19202e-02 1.32006e-01 5.18348e-02
7.00000e+01 5.07348e-02 9.33144e-02 2.75843e-02 -5.16841e+00 -4.17976e+00 -6.15706e+00 -8.13882e-01 -7.00179e-01 -9.27584e-01 -4.78217e-01 -2.21924e-01 -7.34509e-01 1.31873e+03 3.17677e+03 -5.39309e+02 7.03473e-01 1.10195e+00 3.04998e-01 5.61336e-02 7.96794e-02 3.25877e-02
7.10000e+01 4.81347e-02 8.87555e-02 2.61049e-02 -4.92034e+00 -3.68869e+00 -6.15198e+00 -1.53477e+00 -1.02258e+00 -2.04696e+00 -6.10257e-01 -3.96133e-01 -8.24382e-01 5.24515e+00 1.23318e+01 -1.84154e+00 9.80729e-01 1.15264e+00 8.08818e-01 3.44349e-02 4.59588e-02 2.29110e-02
7.20000e+01 4.77287e-02 8.80054e-02 2.58851e-02 -4.92368e+00 -3.44200e+00 -6.40536e+00 -1.30620e+00 -7.23528e-01 -1.88887e+00 -5.48083e-01 -5.04126e-01 -5.92040e-01 9.10328e+00 2.17455e+01 -3.53897e+00 1.05546e+00 1.73264e+00 3.78272e-01 5.24971e-02 8.60764e-02 1.89178e-02
7.30000e+01 4.44217e-02 8.18962e-02 2.40949e-02 -3.98939e+00 -3.82579e+00 -4.15298e+00 -1.26464e+00 -1.10861e+00 -1.42066e+00 -8.00015e-01 -3.99762e-01 -1.20027e+00 2.00692e+04 4.84489e+04 -8.31053e+03 8.27024e-01 1.11102e+00 5.43028e-01 4.89206e-02 6.68956e-02 3.09455e-02
7.40000e+01 4.33664e-02 8.00988e-02 2.34791e-02 -5.25328e+00 -4.20257e+00 -6.30399e+00 -1.21490e+00 -1.11368e+00 -1.31612e+00 -6.61331e-01 -4.95311e-01 -8.27350e-01 1.17710e+01 2.34163e+01 1.25732e-01 8.95918e-01 1.94533e+00 -1.53493e-01 1.06165e-01 2.33319e-01 -2.09899e-02
7.50000e+01 4.07324e-02 7.52328e-02 2.20533e-02 -4.65837e+00 -4.05046e+00 -5.26629e+00 -1.54796e+00 -1.02700e+00 -2.06892e+00 -4.41573e-01 -2.84211e-01 -5.98935e-01 2.23827e+00 4.75593e+00 -2.79384e-01 1.09767e+00 1.52101e+00 6.74324e-01 3.61064e-02 5.60430e-02 1.61697e-02
7.60000e+01 3.80288e-02 7.02381e-02 2.05898e-02 -4.40862e+00 -3.72783e+00 -5.08940e+00 -1.11044e+00 -8.44601e-01 -1.37628e+00 -6.11455e-01 -4.27718e-01 -7.95193e-01 7.13430e-01 1.17101e+00 2.55854e-01 2.61077e-01 3.16517e-01 2.05637e-01 6.89329e-02 1.05527e-01 3.23389e-02
7.70000e+01 3.51297e-02 6.48837e-02 1.90201e-02 -4.57505e+00 -3.80289e+00 -5.34721e+00 -1.28319e+00 -6.17828e-01 -1.94856e+00 -5.10803e-01 -3.32447e-01 -6.89160e-01 2.11838e+00 3.80981e+00 4.26951e-01 1.07415e+00 1.77656e+00 3.71746e-01 4.42142e-02 6.49371e-02 2.34913e-02
7.80000e+01 3.49554e-02 6.45616e-02 1.89257e-02 -4.35266e+00 -3.43337e+00 -5.27195e+00 -1.36712e+00 -1.08589e+00 -1.64834e+00 -7.50641e-01 -4.40337e-01 -1.06095e+00 4.24123e+00 9.78952e+00 -1.30707e+00 8.09106e-01 1.34270e+00 2.75508e-01 9.79991e-03 1.23046e-02 7.29521e-03
7.90000e+01 3.26761e-02 6.03510e-02 1.76920e-02 -5.33294e+00 -4.39250e+00 -6.27338e+00 -1.26563e+00 -9.53423e-01 -1.57784e+00 -6.12498e-01 -4.67638e-01 -7.57358e-01 1.21430e+00 2.89455e+00 -4.65960e-01 7.10008e-01 9.97008e-01 4.23009e-01 5.73113e-02 6.71256e-02 4.74970e-02
8.00000e+01 3.05770e-02 5.64731e-02 1.65557e-02 -5.04925e+00 -4.32744e+00 -5.77106e+00 -1.08171e+00 -9.32580e-01 -1.23084e+00 -4.18374e-01 -2.40444e-01 -5.96303e-01 1.80317e+00 4.20769e+00 -6.01355e-01 5.33453e-01 9.97723e-01 6.91825e-02 4.38417e-02 5.48151e-02 3.28682e-02
8.10000e+01 2.84040e-02 5.24626e-02 1.53784e-02 -5.04416e+00 -4.73023e+00 -5.35808e+00 -1.25492e+00 -3.07259e-01 -2.20258e+00 -3.90787e-01 -2.18493e-01 -5.63081e-01 1.70382e+01 2.58180e+01 8.25835e+00 5.93240e-01 1.01207e+00 1.74412e-01 3.89030e-02 7.38114e-02 3.99464e-03
8.20000e+01 2.69992e-02 4.98672e-02 1.46179e-02 -5.28020e+00 -4.38696e+00 -6.17344e+00 -1.22841e+00 -8.19794e-01 -1.63702e+00 -4.90041e-01 -3.96542e-01 -5.83540e-01 1.95372e+03 4.71483e+03 -8.07393e+02 1.60112e+00 2.30229e+00 8.99943e-01 4.66195e-02 6.20804e-02 3.11586e-02
8.30000e+01 2.53689e-02 4.68657e-02 1.37325e-02 -5.04500e+00 -4.61812e+00 -5.47188e+00 -1.23557e+00 -6.42228e-01 -1.82891e+00 -5.61442e-01 -4.28204e-01 -6.94679e-01 3.77333e+00 7.26689e+00 2.79762e-01 9.16237e-01 1.72250e+00 1.09980e-01 3.81163e-02 8.29572e-02 -6.72464e-03
8.40000e+01 2.29961e-02 4.24823e-02 1.24481e-02 -5.26700e+00 -4.24963e+00 -6.28438e+00 -1.23884e+00 -1.13570e+00 -1.34198e+00 -6.15800e-01 -4.11906e-01 -8.19694e-01 1.63560e+01 3.14182e+01 1.29374e+00 1.48263e+00 2.34371e+00 6.21555e-01 3.61508e-02 5.93673e-02 1.29343e-02
8.50000e+01 2.13131e-02 3.93731e-02 1.15370e-02 -5.50541e+00 -4.63405e+00 -6.37677e+00 -1.44262e+00 -1.30235e+00 -1.58288e+00 -5.02478e-01 -2.58640e-01 -7.46316e-01 1.26073e+00 2.65711e+00 -1.35652e-01 7.00956e-01 9.42577e-01 4.59335e-01 2.74310e-02 5.07296e-02 4.13237e-03
8.60000e+01 1.90978e-02 3.52806e-02 1.03379e-02 -5.60976e+00 -4.52374e+00 -6.69578e+00 -1.41984e+00 -1.11421e+00 -1.72547e+00 -3.28307e-01 -2.64699e-01 -3.91915e-01 2.17666e+00 4.49617e+00 -1.42845e-01 7.61485e-01 7.90361e-01 7.32608e-01 2.42245e-02 3.91249e-02 9.32405e-03
8.70000e+01 1.85790e-02 3.43221e-02 1.00570e-02 -5.57583e+00 -4.45072e+00 -6.70093e+00 -1.24049e+00 -8.91502e-01 -1.58947e+00 -7.48681e-01 -6.46740e-01 -8.50622e-01 4.49458e+03 1.04467e+04 -1.45758e+03 1.50964e-01 1.72448e-01 1.29480e-01 7.29037e-02 1.25962e-01 1.98456e-02
8.80000e+01 1.50246e-02 2.77559e-02 8.13303e-03 -5.37836e+00 -4.13039e+00 -6.62633e+00 -1.87584e+00 -1.37017e+00 -2.38152e+00 -6.96374e-01 -4.92931e-01 -8.99818e-01 2.24492e+00 3.54258e+00 9.47259e-01 3.73593e+00 5.66584e+00 1.80602e+00 4.78604e-02 6.55221e-02 3.01987e-02
8.90000e+01 1.29632e-02 2.39477e-02 7.01718e-03 -5.61231e+00 -4.48596e+00 -6.73865e+00 -1.04058e+00 -7.62317e-01 -1.31884e+00 -7.25420e-01 -4.49414e-01 -1.00143e+00 1.25602e+03 2.82798e+03 -3.15945e+02 4.12772e-01 8.23420e-01 2.12371e-03 4.82447e-02 7.89039e-02 1.75856e-02
9.00000e+01 1.29632e-02 2.39477e-02 7.01718e-03 -5.10190e+00 -3.58326e+00 -6.62054e+00 -1.07723e+00 -8.93266e-01 -1.26119e+00 -4.83233e-01 -3.33889e-01 -6.32578e-01 4.06562e+00 8.40706e+00 -2.75832e-01 7.93845e-01 1.17684e+00 4.10853e-01 2.78664e-02 3.31529e-02 2.25799e-02
9.10000e+01 1.15663e-02 2.13670e-02 6.26099e-03 -5.19638e+00 -4.08066e+00 -6.31211e+00 -1.12173e+00 -1.04076e+00 -1.20271e+00 -7.10601e-01 -5.01489e-01 -9.19712e-01 8.08137e+01 1.90714e+02 -2.90870e+01 1.37087e+00 2.25032e+00 4.91418e-01 6.05633e-02 7.40570e-02 4.70695e-02
9.20000e+01 1.04590e-02 1.93215e-02 5.66163e-03 -5.47753e+00 -4.08110e+00 -6.87396e+00 -1.10700e+00 -6.88791e-01 -1.52521e+00 -4.79185e-01 -2.90447e-01 -6.67924e-01 1.66351e+04 4.01585e+04 -6.88831e+03 1.43226e+00 2.33105e+00 5.33469e-01 5.01677e-02 6.86363e-02 3.16991e-02
9.30000e+01 7.61095e-03 1.40600e-02 4.11996e-03 -5.42158e+00 -4.11500e+00 -6.72816e+00 -1.50648e+00 -9.02941e-01 -2.11001e+00 -6.98100e-01 -6.87389e-01 -7.08811e-01 6.48263e+01 1.47890e+02 -1.82375e+01 1.62780e+00 1.94608e+00 1.30952e+00 5.08061e-02 8.19543e-02 1.96579e-02
9.40000e+01 6.45525e-03 1.19250e-02 3.49437e-03 -5.66504e+00 -3.87157e+00 -7.45852e+00 -1.27187e+00 -3.81317e-01 -2.16243e+00 -5.30656e-01 -2.70628e-01 -7.90684e-01 1.19958e+00 2.27917e+00 1.19980e-01 1.94769e+00 3.53779e+00 3.57580e-01 5.61037e-02 9.71961e-02 1.50113e-02
9.50000e+01 2.76166e-03 5.10153e-03 1.49500e-03 -5.21134e+00 -3.86422e+00 -6.55846e+00 -1.30384e+00 -9.34377e-01 -1.67331e+00 -6.45717e-01 -5.35139e-01 -7.56296e-01 4.09002e+00 9.61596e+00 -1.43592e+00 1.43704e+00 2.23248e+00 6.41600e-01 5.01386e-02 8.33317e-02 1.69456e-02
9.60000e+01 2.76166e-03 5.10153e-03 1.49500e-03 -5.28750e+00 -3.45522e+00 -7.11978e+00 -1.82911e+00 -1.11743e+00 -2.54079e+00 -4.42907e-01 -3.13710e-01 -5.72104e-01 5.46249e+00 9.18873e+00 1.73626e+00 4.12923e+00 5.71963e+00 2.53883e+00 3.35455e-02 7.23790e-02 -5.28802e-03
9.70000e+01 1.68215e-03 3.10742e-03 9.10600e-04 -5.38937e+00 -3.49177e+00 -7.28697e+00 -1.19522e+00 -5.58574e-01 -1.83186e+00 -5.66188e-01 -3.01163e-01 -8.31213e-01 1.94830e+02 4.69223e+02 -7.95628e+01 1.19944e+00 2.16741e+00 2.31464e-01 2.35767e-02 4.98517e-02 -2.69835e-03
9.80000e+01 4.43406e-04 8.18993e-04 2.40061e-04 -5.66834e+00 -3.60995e+00 -7.72674e+00 -1.51152e+00 -1.07398e+00 -1.94905e+00 -3.67210e-01 -2.37369e-01 -4.97051e-01 2.02778e+04 4.89505e+04 -8.39488e+03 6.28579e+00 1.37151e+01 -1.14355e+00 2.17906e-02 3.12121e-02 1.23691e-02
9.90000e+01 5.32630e-05 9.82515e-05 2.88743e-05 -5.22583e+00 -3.62400e+00 -6.82765e+00 -6.90458e-01 -3.29401e-01 -1.05151e+00 -7.03748e-01 -3.28638e-01 -1.07886e+00 5.98789e+01 1.30832e+02 -1.10746e+01 9.82224e-01 1.23934e+00 7.25106e-01 1.14360e-02 1.67238e-02 6.14832e-03
1.00000e+02 5.32630e-05 9.82515e-05 2.88743e-05 -4.93614e+00 -3.42621e+00 -6.44606e+00 -7.54870e-01 -4.80600e-01 -1.02914e+00 -7.51872e-01 -4.14808e-01 -1.08894e+00 6.77577e+00 1.20073e+01 1.54422e+00 2.23556e+00 3.67567e+00 7.95454e-01 2.61232e-02 5.36053e-02 -1.35883e-03
1.01000e+02 2.74128e-05 5.04965e-05 1.48814e-05 -5.86379e+00 -4.08969e+00 -7.63789e+00 -1.32541e+00 -3.88531e-01 -2.26229e+00 -7.22776e-01 -6.45593e-01 -7.99959e-01 5.89038e+02 1.41285e+03 -2.34778e+02 1.89219e+00 3.28755e+00 4.96830e-01 5.55355e-02 7.07204e-02 4.03506e-02
1.02000e+02 2.74100e-05 5.04961e-05 1.48786e-05 -5.59693e+00 -3.78030e+00 -7.41355e+00 -1.89849e+00 -1.01643e+00 -2.78056e+00 -6.64937e-01 -3.68448e-01 -9.61426e-01 3.16396e+04 7.63841e+04 -1.31049e+04 1.19482e+00 2.43231e+00 -4.26592e-02 5.56597e-02 9.14556e-02 1.98637e-02
1.03000e+02 2.74100e-05 5.04961e-05 1.48786e-05 -5.39067e+00 -4.01441e+00 -6.76694e+00 -1.40658e+00 -9.73157e-01 -1.84001e+00 -7.47281e-01 -5.66898e-01 -9.27665e-01 7.72043e+01 1.80095e+02 -2.56864e+01 5.89213e+00 1.29594e+01 -1.17518e+00 4.89591e-02 5.31962e-02 4.47220e-02
1.04000e+02 2.74095e-05 5.04960e-05 1.48781e-05 -5.53735e+00 -4.01459e+00 -7.06011e+00 -1.56834e+00 -1.21317e+00 -1.92351e+00 -8.14569e-01 -5.02943e-01 -1.12619e+00 1.71562e+01 3.73432e+01 -3.03083e+00 1.58696e+00 3.53443e+00 -3.60502e-01 1.02343e-01 1.84530e-01 2.01557e-02
1.05000e+02 7.88185e-06 1.44651e-05 4.29472e-06 -5.74426e+00 -4.51038e+00 -6.97814e+00 -1.83236e+00 -1.07556e+00 -2.58916e+00 -7.87822e-01 -6.05128e-01 -9.70516e-01 4.25413e+01 7.22399e+01 1.28428e+01 3.34820e+00 7.39542e+00 -6.99031e-01 3.64591e-02 4.84530e-02 2.44653e-02
1.06000e+02 7.88185e-06 1.44651e-05 4.29472e-06 -5.69357e+00 -4.22281e+00 -7.16433e+00 -1.48964e+00 -6.83547e-01 -2.29574e+00 -7.53521e-01 -4.48814e-01 -1.05823e+00 1.48299e+01 3.11352e+01 -1.47536e+00 1.30637e+00 2.08855e+00 5.24201e-01 5.79072e-02 9.43732e-02 2.14413e-02
1.07000e+02 7.82808e-06 1.44568e-05 4.23877e-06 -5.40068e+00 -4.11167e+00 -6.68968e+00 -8.36482e-01 -5.69946e-01 -1.10302e+00 -8.51162e-01 -5.65897e-01 -1.13643e+00 2.30257e+04 5.55728e+04 -9.52144e+03 1.87932e+00 3.75178e+00 6.85055e-03 4.57310e-02 4.91173e-02 4.23446e-02
1.08000e+02 7.82808e-06 1.44568e-05 4.23877e-06 -6.37535e+00 -4.66861e+00 -8.08210e+00 -2.01712e+00 -1.06912e+00 -2.96512e+00 -7.66690e-01 -5.92183e-01 -9.41196e-01 1.26332e+01 2.88678e+01 -3.60135e+00 3.70384e+00 7.65658e+00 -2.48906e-01 8.85722e-02 1.04993e-01 7.21516e-02
1.09000e+02 7.82808e-06 1.44568e-05 4.23877e-06 -5.69610e+00 -3.96734e+00 -7.42486e+00 -9.96952e-01 -6.44879e-01 -1.34902e+00 -6.91597e-01 -5.05944e-01 -8.77250e-01 4.75405e+01 1.00850e+02 -5.76873e+00 1.09229e+00 1.58905e+00 5.95537e-01 3.54117e-02 5.15166e-02 1.93069e-02
1.10000e+02 7.82808e-06 1.44568e-05 4.23877e-06 -5.80735e+00 -4.33899e+00 -7.27571e+00 -1.09482e+00 -6.33098e-01 -1.55654e+00 -8.35432e-01 -5.22651e-01 -1.14821e+00 1.36124e+01 2.18193e+01 5.40557e+00 1.18780e+00 1.37428e+00 1.00132e+00 4.50565e-02 7.87022e-02 1.14109e-02
1.11000e+02 7.82808e-06 1.44568e-05 4.23877e-06 -6.18375e+00 -4.80606e+00 -7.56143e+00 -1.34560e+00 -1.09568e+00 -1.59552e+00 -7.15597e-01 -5.81838e-01 -8.49356e-01 3.98283e+02 8.73799e+02 -7.72325e+01 8.55263e-01 1.23808e+00 4.72445e-01 6.16860e-02 8.38926e-02 3.94794e-02
1.12000e+02 4.51622e-06 8.33849e-06 2.44603e-06 -5.84222e+00 -4.99462e+00 -6.68982e+00 -9.10010e-01 -5.20877e-01 -1.29914e+00 -7.13575e-01 -4.88255e-01 -9.38895e-01 9.55033e+03 2.30028e+04 -3.90215e+03 4.67426e+00 1.04713e+01 -1.12274e+00 4.31600e-02 6.91329e-02 1.71870e-02
1.13000e+02 4.24128e-06 7.83059e-06 2.29721e-06 -5.94630e+00 -5.15210e+00 -6.74049e+00 -1.78035e+00 -1.28653e+00 -2.27417e+00 -8.70315e-01 -3.66072e-01 -1.37456e+00 7.68675e+04 1.85557e+05 -3.18215e+04 6.10696e+00 1.39194e+01 -1.70547e+00 4.08618e-02 6.35657e-02 1.81578e-02
1.14000e+02 4.24128e-06 7.83059e-06 2.29721e-06 -6.46682e+00 -5.10289e+00 -7.83075e+00 -9.88117e-01 -8.78309e-01 -1.09792e+00 -9.69914e-01 -7.63581e-01 -1.17625e+00 9.47180e+01 2.27254e+02 -3.78178e+01 4.06751e-01 5.32811e-01 2.80692e-01 5.71685e-02 9.95251e-02 1.48119e-02
1.15000e+02 4.24128e-06 7.83059e-06 2.29721e-06 -6.07565e+00 -4.44873e+00 -7.70257e+00 -1.39592e+00 -7.85376e-01 -2.00646e+00 -7.84567e-01 -6.16749e-01 -9.52386e-01 3.54201e+01 8.00672e+01 -9.22702e+00 4.36026e+00 7.11058e+00 1.60995e+00 8.66817e-02 1.11829e-01 6.15341e-02
1.16000e+02 4.24128e-06 7.83059e-06 2.29721e-06 -6.28866e+00 -5.23447e+00 -7.34285e+00 -1.41654e+00 -9.74642e-01 -1.85844e+00 -6.86566e-01 -5.01178e-01 -8.71954e-01 9.19054e+01 2.21335e+02 -3.75240e+01 1.31911e+00 2.14587e+00 4.92350e-01 4.34284e-02 7.35717e-02 1.32852e-02
1.17000e+02 1.86675e-06 3.44392e-06 1.01186e-06 -6.29363e+00 -4.99874e+00 -7.58852e+00 -1.93886e+00 -1.15241e+00 -2.72532e+00 -8.72580e-01 -5.74209e-01 -1.17095e+00 1.07581e+03 2.53560e+03 -3.83977e+02 1.41413e+00 2.13940e+00 6.88854e-01 4.44990e-02 9.18453e-02 -2.84731e-03
1.18000e+02 1.03728e-06 1.91159e-06 5.62861e-07 -6.70553e+00 -5.26555e+00 -8.14550e+00 -2.19638e+00 -1.89159e+00 -2.50118e+00 -9.39503e-01 -5.44406e-01 -1.33460e+00 5.38788e+02 1.29266e+03 -2.15082e+02 2.69847e+00 4.61742e+00 7.79516e-01 6.59096e-02 7.07099e-02 6.11093e-02
1.19000e+02 1.03728e-06 1.91159e-06 5.62861e-07 -6.66821e+00 -5.04050e+00 -8.29591e+00 -1.47693e+00 -7.49325e-01 -2.20454e+00 -6.71587e-01 -4.18534e-01 -9.24640e-01 4.63823e+01 7.69303e+01 1.58342e+01 1.27965e+00 1.77391e+00 7.85396e-01 1.94642e-02 4.48511e-02 -5.92272e-03
1.20000e+02 9.71936e-07 1.79087e-06 5.27488e-07 -6.33269e+00 -5.02876e+00 -7.63661e+00 -1.76815e+00 -7.27978e-01 -2.80833e+00 -7.05804e-01 -2.83366e-01 -1.12824e+00 9.50465e+01 2.21988e+02 -3.18947e+01 1.14022e+00 1.73737e+00 5.43071e-01 1.66906e-02 3.52758e-02 -1.89468e-03
1.21000e+02 9.71936e-07 1.79087e-06 5.27488e-07 -6.59713e+00 -5.37171e+00 -7.82255e+00 -1.08495e+00 -4.89936e-01 -1.67996e+00 -8.48040e-01 -7.34811e-01 -9.61268e-01 1.42937e+03 2.29766e+03 5.61077e+02 2.98398e+00 4.01102e+00 1.95695e+00 6.30970e-02 7.25308e-02 5.36631e-02
1.22000e+02 9.71936e-07 1.79087e-06 5.27488e-07 5.49004e+02 1.33312e+03 -2.35112e+02 -9.11248e-01 -5.34530e-01 -1.28796e+00 -7.28295e-01 -6.40304e-01 -8.16286e-01 3.09527e+06 7.47264e+06 -1.28209e+06 5.87841e+00 1.00845e+01 1.67229e+00 5.00328e-02 9.00079e-02 1.00577e-02
1.23000e+02 2.62887e-07 4.80999e-07 1.43680e-07 9.87980e-01 9.84802e+00 -7.87206e+00 3.53643e+00 1.05436e+01 -3.47070e+00 2.29993e-02 8.20668e-01 -7.74669e-01 3.14098e+03 7.58225e+03 -1.30028e+03 1.99205e+01 4.06669e+01 -8.25835e-01 3.23882e+00 7.78292e+00 -1.30528e+00
1.24000e+02 2.62887e-07 4.80999e-07 1.43680e-07 -5.59907e+00 -5.29562e+00 -5.90252e+00 4.45050e-01 2.36126e+00 -1.47116e+00 -4.73631e-01 8.78882e-02 -1.03515e+00 1.93160e+01 4.57059e+01 -7.07386e+00 1.01414e+02 2.42533e+02 -3.97051e+01 1.39811e+00 3.27150e+00 -4.75287e-01
1.25000e+02 2.62887e-07 4.80999e-07 1.43680e-07 -5.49127e+00 -5.35468e+00 -5.62785e+00 -7.69103e-01 -3.17510e-01 -1.22070e+00 -5.47138e-01 -4.97522e-01 -5.96754e-01 1.15551e+02 2.77568e+02 -4.64665e+01 9.89737e+00 1.87283e+01 1.06646e+00 3.04334e-01 6.85940e-01 -7.72725e-02
1.26000e+02 2.62887e-07 4.80999e-07 1.43680e-07 -5.55340e+00 -5.24563e+00 -5.86117e+00 -1.23654e+00 -7.84054e-01 -1.68902e+00 -6.79964e-01 -5.58810e-01 -8.01118e-01 6.67710e+02 1.25314e+03 8.22839e+01 6.79463e-01 1.07155e+00 2.87374e-01 6.60174e-02 8.14252e-02 5.06096e-02
1.27000e+02 2.62887e-07 4.80999e-07 1.43680e-07 -5.82048e+00 -5.68828e+00 -5.95269e+00 -1.77959e+00 -1.30963e+00 -2.24955e+00 -4.01488e-01 -1.75480e-01 -6.27496e-01 2.34044e+03 4.88560e+03 -2.04711e+02 1.22577e+00 1.41030e+00 1.04125e+00 1.54403e-02 2.19309e-02 8.94967e-03
1.28000e+02 1.84705e-08 2.97611e-08 1.14633e-08 -6.03930e+00 -5.64505e+00 -6.43355e+00 -1.37765e+00 -9.07359e-01 -1.84794e+00 -6.29808e-01 -2.99665e-01 -9.59951e-01 3.74544e+02 7.45564e+02 3.52320e+00 2.30455e+00 3.99617e+00 6.12921e-01 1.46410e-02 1.99168e-02 9.36511e-03
1.29000e+02 1.84705e-08 2.97611e-08 1.14633e-08 -6.18409e+00 -5.82804e+00 -6.54014e+00 -1.72321e+00 -1.10864e+00 -2.33778e+00 -7.88700e-01 -7.62669e-01 -8.14731e-01 1.63611e+03 2.16690e+03 1.10531e+03 2.38524e+00 3.99270e+00 7.77778e-01 5.37398e-02 7.11529e-02 3.63267e-02
1.30000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -6.39520e+00 -5.80561e+00 -6.98479e+00 -1.84784e+00 -1.59580e+00 -2.09988e+00 -6.17983e-01 -5.29160e-01 -7.06806e-01 1.43111e+01 2.73220e+01 1.30016e+00 1.15184e+00 1.88715e+00 4.16528e-01 6.52735e-02 7.41182e-02 5.64287e-02
1.31000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.21598e+00 -4.05341e+00 -6.37856e+00 -1.33891e+00 -6.73291e-01 -2.00452e+00 -7.91932e-01 -5.81825e-01 -1.00204e+00 1.56838e+04 3.52574e+04 -3.88982e+03 2.11875e+00 4.14415e+00 9.33602e-02 3.48484e-02 7.71918e-02 -7.49505e-03
1.32000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.96261e+00 -5.36369e+00 -6.56153e+00 -1.18570e+00 -7.91284e-01 -1.58012e+00 -5.55727e-01 -2.52079e-01 -8.59376e-01 9.66209e+01 2.04427e+02 -1.11848e+01 7.47770e+00 1.53866e+01 -4.31212e-01 1.21701e-01 2.59564e-01 -1.61621e-02
1.33000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.29469e+00 -5.16983e+00 -5.41956e+00 -1.24659e+00 -9.69773e-01 -1.52342e+00 -6.39476e-01 -5.26493e-01 -7.52458e-01 1.79945e+02 4.31511e+02 -7.16221e+01 1.77713e+00 2.34453e+00 1.20973e+00 1.30438e-01 2.24368e-01 3.65092e-02
1.34000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.28566e+00 -5.19816e+00 -5.37316e+00 -9.94606e-01 -6.43455e-01 -1.34576e+00 -5.62428e-01 -3.85240e-01 -7.39615e-01 2.26521e+02 4.13241e+02 3.98011e+01 2.34990e+00 3.55467e+00 1.14513e+00 4.75379e-02 7.30478e-02 2.20280e-02
1.35000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -6.27936e+00 -5.65857e+00 -6.90015e+00 -1.57337e+00 -1.45353e+00 -1.69320e+00 -6.56884e-01 -4.93942e-01 -8.19827e-01 4.47976e+02 8.63838e+02 3.21149e+01 6.75373e-01 8.93262e-01 4.57484e-01 2.66146e-02 4.27812e-02 1.04481e-02
1.36000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.97331e+00 -5.18662e+00 -6.75999e+00 -1.00927e+00 -5.72077e-01 -1.44646e+00 -6.90016e-01 -4.43194e-01 -9.36838e-01 1.59373e+02 3.63725e+02 -4.49782e+01 6.31161e-01 8.12678e-01 4.49644e-01 1.07732e-01 2.19352e-01 -3.88755e-03
1.37000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.75611e+00 -5.06115e+00 -6.45107e+00 -1.37582e+00 -1.05935e+00 -1.69230e+00 -6.08547e-01 -4.05447e-01 -8.11647e-01 1.74196e+02 4.11228e+02 -6.28365e+01 1.50117e+00 2.15151e+00 8.50835e-01 3.71981e-02 6.35481e-02 1.08482e-02
1.38000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.79552e+00 -5.40871e+00 -6.18232e+00 -1.13526e+00 -1.04635e+00 -1.22418e+00 -5.47779e-01 -3.04575e-01 -7.90983e-01 1.46461e+02 3.46030e+02 -5.31073e+01 1.12752e+00 1.57091e+00 6.84123e-01 2.22861e-02 3.25128e-02 1.20593e-02
1.39000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.82212e+00 -5.48685e+00 -6.15740e+00 -1.29622e+00 -1.16646e+00 -1.42599e+00 -7.65908e-01 -7.42059e-01 -7.89758e-01 1.33170e+02 3.20022e+02 -5.36831e+01 1.60644e+00 2.79056e+00 4.22315e-01 2.28708e-02 5.25109e-02 -6.76935e-03
1.40000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.90661e+00 -5.31126e+00 -6.50197e+00 -1.58053e+00 -9.00379e-01 -2.26067e+00 -7.04148e-01 -6.01724e-01 -8.06572e-01 6.50620e+01 1.27499e+02 2.62459e+00 2.23406e+00 3.71349e+00 7.54628e-01 2.60132e-02 4.10461e-02 1.09803e-02
1.41000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -6.28838e+00 -5.98420e+00 -6.59256e+00 -1.28222e+00 -1.12632e+00 -1.43812e+00 -9.51788e-01 -9.26455e-01 -9.77120e-01 6.65658e+01 1.08674e+02 2.44572e+01 1.81016e+00 3.14962e+00 4.70697e-01 8.19588e-02 9.94471e-02 6.44705e-02
1.42000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -6.53088e+00 -5.95585e+00 -7.10590e+00 -1.97493e+00 -1.75014e+00 -2.19973e+00 -7.97641e-01 -5.03392e-01 -1.09189e+00 2.45793e+02 5.45991e+02 -5.44056e+01 6.41626e+00 1.36367e+01 -8.04148e-01 3.93340e-02 5.99918e-02 1.86763e-02
1.43000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.40253e+00 -4.18732e+00 -6.61774e+00 -8.30327e-01 -6.41292e-01 -1.01936e+00 -7.66436e-01 -6.25190e-01 -9.07682e-01 2.77179e+04 6.68459e+04 -1.14101e+04 1.54481e+00 3.22231e+00 -1.32685e-01 3.65633e-02 5.32742e-02 1.98525e-02
1.44000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.24241e+00 -5.07206e+00 -5.41275e+00 -1.01194e+00 -7.10369e-01 -1.31350e+00 -8.18450e-01 -6.79267e-01 -9.57634e-01 6.07452e+01 1.07232e+02 1.42583e+01 4.73733e+00 1.11407e+01 -1.66607e+00 1.62763e-01 3.44316e-01 -1.87906e-02
1.45000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.88356e+00 -5.51971e+00 -6.24742e+00 -1.46804e+00 -1.01692e+00 -1.91915e+00 -7.86825e-01 -6.84851e-01 -8.88800e-01 4.95359e+02 1.13610e+03 -1.45382e+02 2.46416e+00 4.52504e+00 4.03275e-01 3.60721e-02 5.79159e-02 1.42284e-02
1.46000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.35813e+00 -5.11277e+00 -5.60350e+00 -1.49001e+00 -1.29641e+00 -1.68360e+00 -6.99553e-01 -6.32596e-01 -7.66510e-01 4.49534e+01 9.48375e+01 -4.93073e+00 3.52634e+00 7.77520e+00 -7.22507e-01 3.87297e-02 4.83434e-02 2.91161e-02
1.47000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.80542e+00 -5.36197e+00 -6.24887e+00 -1.59790e+00 -1.23354e+00 -1.96227e+00 -7.55166e-01 -4.60005e-01 -1.05033e+00 9.49398e+00 1.64586e+01 2.52936e+00 4.15991e+00 8.99543e+00 -6.75601e-01 6.96755e-02 1.00606e-01 3.87450e-02
1.48000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -6.16719e+00 -5.33545e+00 -6.99892e+00 -1.72021e+00 -1.29322e+00 -2.14720e+00 -7.95519e-01 -6.36360e-01 -9.54678e-01 1.10694e+01 2.40655e+01 -1.92678e+00 3.97828e+00 7.82521e+00 1.31355e-01 4.87846e-02 9.56210e-02 1.94815e-03
1.49000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.26677e+00 -5.07201e+00 -5.46152e+00 -8.27779e-01 -7.15963e-01 -9.39595e-01 -7.49244e-01 -5.70788e-01 -9.27699e-01 3.05270e+01 6.16012e+01 -5.47252e-01 1.97859e+00 4.19602e+00 -2.38829e-01 6.19820e-02 8.15390e-02 4.24249e-02
1.50000e+02 1.57184e-08 2.47297e-08 9.99073e-09 -5.63678e+00 -4.74170e+00 -6.53186e+00 -1.48423e+00 -1.26939e+00 -1.69907e+00 -5.45031e-01 -4.32317e-01 -6.57745e-01 6.04351e+01 1.11557e+02 9.31344e+00 2.60891e+00 4.32008e+00 8.97734e-01 5.89137e-02 7.01550e-02 4.76724e-02


==> data/rosenbrock2d_pbo_arch_4_4_4.dat <==
1.00000e+00 1.38875e+01 1.73406e+01 1.11221e+01 2.89684e-01 3.75971e-01 2.03396e-01 4.72928e-01 7.15772e-01 2.30084e-01 4.66196e-01 7.04304e-01 2.28088e-01 1.11979e-03 2.18220e-03 5.73782e-05 1.93524e-01 2.37298e-01 1.49751e-01 3.10402e-01 6.07459e-01 1.33453e-02
2.00000e+00 6.01114e+00 7.69540e+00 4.69551e+00 1.19543e-01 1.64701e-01 7.43850e-02 1.88535e-01 2.47328e-01 1.29742e-01 1.85837e-01 2.45796e-01 1.25877e-01 7.90323e-04 1.24010e-03 3.40542e-04 1.83073e-01 1.94397e-01 1.71750e-01 6.77926e-02 1.04568e-01 3.10174e-02
3.00000e+00 3.71811e+00 4.38166e+00 3.15504e+00 1.23519e-01 2.59588e-01 -1.25498e-02 1.25519e-01 1.75613e-01 7.54243e-02 1.24031e-01 1.74945e-01 7.31160e-02 7.38872e-04 8.67090e-04 6.10654e-04 1.26540e-01 1.55622e-01 9.74582e-02 1.94087e-02 3.85979e-02 2.19444e-04
4.00000e+00 1.86013e+00 1.91622e+00 1.80568e+00 -3.57921e-02 2.44509e-02 -9.60351e-02 6.30367e-02 1.09557e-01 1.65164e-02 6.11228e-02 1.08563e-01 1.36828e-02 8.55067e-04 1.12228e-03 5.87857e-04 1.20268e-01 1.57527e-01 8.30095e-02 2.62848e-02 4.98718e-02 2.69789e-03
5.00000e+00 1.78863e+00 1.87806e+00 1.70346e+00 1.61209e-02 2.01894e-01 -1.69653e-01 8.22112e-02 1.02043e-01 6.23798e-02 1.82712e-02 5.91687e-02 -2.26263e-02 4.39990e-04 6.81763e-04 1.98217e-04 1.18438e-01 1.62693e-01 7.41827e-02 3.55598e-02 7.82065e-02 -7.08686e-03
6.00000e+00 1.78863e+00 1.87806e+00 1.70346e+00 -6.29847e-02 1.14331e-01 -2.40301e-01 5.10634e-02 1.41583e-01 -3.94559e-02 -1.79621e-03 5.32277e-02 -5.68201e-02 3.18334e-04 5.17280e-04 1.19388e-04 1.24217e-01 1.65830e-01 8.26032e-02 3.18952e-03 4.15656e-03 2.22249e-03
7.00000e+00 1.66502e+00 1.78701e+00 1.55135e+00 -2.01624e-01 -7.65191e-03 -3.95595e-01 -3.34451e-02 4.04776e-02 -1.07368e-01 -9.48627e-03 5.51832e-02 -7.41557e-02 1.09498e-03 1.70782e-03 4.82148e-04 1.12925e-01 1.25490e-01 1.00360e-01 1.54256e-02 2.62725e-02 4.57872e-03
8.00000e+00 1.66502e+00 1.78701e+00 1.55135e+00 -2.66172e-01 -9.46702e-03 -5.22878e-01 -2.99218e-02 -1.63408e-02 -4.35027e-02 -3.59436e-02 9.50167e-03 -8.13889e-02 5.98460e-04 9.51667e-04 2.45254e-04 8.82364e-02 1.35001e-01 4.14716e-02 1.73232e-02 2.36171e-02 1.10293e-02
9.00000e+00 1.58766e+00 1.74905e+00 1.44116e+00 -3.81799e-01 1.14609e-01 -8.78207e-01 -5.41847e-02 8.11235e-02 -1.89493e-01 -4.47209e-02 1.27965e-02 -1.02238e-01 5.84393e-04 9.02886e-04 2.65900e-04 1.09201e-01 1.85951e-01 3.24511e-02 1.12230e-02 2.06896e-02 1.75636e-03
1.00000e+01 5.84308e-01 8.17246e-01 4.17763e-01 -4.13718e-01 -1.21007e-01 -7.06430e-01 -1.14910e-01 4.79475e-02 -2.77767e-01 1.51232e-02 3.50947e-02 -4.84824e-03 1.10399e-03 1.49134e-03 7.16645e-04 1.32817e-01 1.90656e-01 7.49784e-02 6.81245e-02 1.37319e-01 -1.06997e-03
1.10000e+01 5.84308e-01 8.17246e-01 4.17763e-01 -5.89875e-01 -7.01605e-02 -1.10959e+00 -8.33862e-02 3.46003e-02 -2.01373e-01 -1.66076e-02 1.38992e-02 -4.71144e-02 1.39944e-03 2.79447e-03 4.40742e-06 6.35234e-02 1.07762e-01 1.92851e-02 7.49277e-02 1.39896e-01 9.95977e-03
1.20000e+01 5.84308e-01 8.17246e-01 4.17763e-01 -5.25546e-01 -8.03978e-02 -9.70694e-01 -7.61180e-02 -5.65960e-03 -1.46576e-01 -8.08806e-02 1.45613e-02 -1.76323e-01 1.53706e-03 2.74944e-03 3.24681e-04 1.10168e-01 1.85799e-01 3.45361e-02 4.96023e-02 5.88187e-02 4.03858e-02
1.30000e+01 5.84308e-01 8.17246e-01 4.17763e-01 -6.38791e-01 -2.20316e-01 -1.05727e+00 -9.34351e-02 -7.36341e-03 -1.79507e-01 -9.62704e-02 -2.99300e-02 -1.62611e-01 9.32969e-04 1.39986e-03 4.66080e-04 8.27992e-02 1.22826e-01 4.27728e-02 1.84514e-02 2.53899e-02 1.15130e-02
1.40000e+01 5.52939e-01 7.93217e-01 3.85445e-01 -8.97139e-01 -5.06853e-01 -1.28743e+00 -1.84968e-01 -3.92055e-02 -3.30730e-01 -9.86792e-02 -5.94343e-02 -1.37924e-01 1.73166e-03 3.09145e-03 3.71868e-04 8.14851e-02 1.17916e-01 4.50538e-02 1.43802e-02 2.46090e-02 4.15129e-03
1.50000e+01 5.32809e-01 7.79456e-01 3.64210e-01 -7.46894e-01 -3.15669e-01 -1.17812e+00 -1.08704e-01 1.26047e-02 -2.30012e-01 -7.58560e-02 -3.92033e-02 -1.12509e-01 8.72036e-04 1.44745e-03 2.96625e-04 8.87023e-02 1.16558e-01 6.08464e-02 2.37284e-02 3.42055e-02 1.32514e-02
1.60000e+01 5.30575e-01 7.78818e-01 3.61458e-01 -1.09377e+00 -9.16873e-01 -1.27066e+00 -1.50944e-01 -7.09186e-02 -2.30970e-01 -1.10075e-01 -5.52837e-02 -1.64867e-01 3.65963e-03 6.14304e-03 1.17621e-03 3.72574e-02 5.46439e-02 1.98708e-02 3.09988e-02 4.83661e-02 1.36314e-02
1.70000e+01 5.30575e-01 7.78818e-01 3.61458e-01 -1.13357e+00 -9.56640e-01 -1.31050e+00 -2.31089e-01 -1.96801e-01 -2.65378e-01 -9.73227e-02 -7.36452e-02 -1.21000e-01 2.58362e-03 3.24272e-03 1.92452e-03 6.79230e-02 1.10920e-01 2.49260e-02 2.82762e-02 4.80957e-02 8.45679e-03
1.80000e+01 4.90912e-01 7.08468e-01 3.40163e-01 -1.14962e+00 -1.00293e+00 -1.29630e+00 -2.60835e-01 -1.41581e-01 -3.80089e-01 -1.12733e-01 -7.64790e-02 -1.48988e-01 2.07261e-03 3.25667e-03 8.88546e-04 9.59519e-02 1.57495e-01 3.44090e-02 2.58638e-02 4.48043e-02 6.92336e-03
1.90000e+01 4.90912e-01 7.08468e-01 3.40163e-01 -1.32423e+00 -1.26163e+00 -1.38683e+00 -2.87102e-01 -1.52797e-01 -4.21407e-01 -1.60652e-01 -9.25770e-02 -2.28726e-01 2.73739e-03 4.75741e-03 7.17383e-04 1.11874e-01 1.96397e-01 2.73513e-02 2.95522e-02 5.85668e-02 5.37603e-04
2.00000e+01 4.77265e-01 6.84388e-01 3.32826e-01 -1.47952e+00 -1.23841e+00 -1.72063e+00 -3.00571e-01 -1.98631e-01 -4.02511e-01 -1.80089e-01 -1.05290e-01 -2.54889e-01 3.77513e-03 6.19097e-03 1.35928e-03 6.09091e-02 6.84856e-02 5.33326e-02 2.96163e-02 3.72071e-02 2.20254e-02
2.10000e+01 4.77265e-01 6.84388e-01 3.32826e-01 -1.64067e+00 -1.37344e+00 -1.90790e+00 -4.29886e-01 -3.99651e-01 -4.60121e-01 -1.24374e-01 -8.83892e-02 -1.60359e-01 6.58825e-03 1.07453e-02 2.43117e-03 8.43614e-02 1.22765e-01 4.59581e-02 3.33213e-02 5.44261e-02 1.22165e-02
2.20000e+01 3.78610e-01 5.13224e-01 2.79304e-01 -1.70258e+00 -1.40908e+00 -1.99608e+00 -3.95671e-01 -2.07886e-01 -5.83457e-01 -1.65061e-01 -1.61654e-01 -1.68468e-01 6.73776e-03 1.42696e-02 -7.94071e-04 8.18864e-02 1.15450e-01 4.83230e-02 1.74593e-02 2.67931e-02 8.12556e-03
2.30000e+01 3.74092e-01 5.06401e-01 2.76351e-01 -1.85687e+00 -1.52315e+00 -2.19059e+00 -4.03288e-01 -2.20622e-01 -5.85955e-01 -1.76093e-01 -1.67962e-01 -1.84223e-01 5.89125e-03 9.99848e-03 1.78403e-03 5.61975e-02 8.06710e-02 3.17240e-02 3.50383e-02 4.72927e-02 2.27840e-02
2.40000e+01 3.74092e-01 5.06401e-01 2.76351e-01 -1.64045e+00 -1.55278e+00 -1.72812e+00 -5.14705e-01 -4.25126e-01 -6.04284e-01 -2.46479e-01 -2.27530e-01 -2.65428e-01 8.67807e-03 1.44073e-02 2.94886e-03 1.03589e-01 1.59113e-01 4.80644e-02 3.68010e-02 4.69763e-02 2.66257e-02
2.50000e+01 3.60911e-01 4.84125e-01 2.69056e-01 -1.76843e+00 -1.56828e+00 -1.96858e+00 -3.21138e-01 -2.02817e-01 -4.39459e-01 -2.70216e-01 -2.45703e-01 -2.94730e-01 5.18910e-03 7.53478e-03 2.84342e-03 1.19708e-01 1.54815e-01 8.46006e-02 6.48968e-02 8.52804e-02 4.45132e-02
2.60000e+01 3.60911e-01 4.84125e-01 2.69056e-01 -1.94609e+00 -1.70105e+00 -2.19113e+00 -3.24942e-01 -2.33779e-01 -4.16104e-01 -2.13245e-01 -1.41800e-01 -2.84690e-01 3.77368e-03 5.85732e-03 1.69003e-03 5.81969e-02 8.96605e-02 2.67333e-02 1.06896e-02 2.29066e-02 -1.52735e-03
2.70000e+01 3.53706e-01 4.72034e-01 2.65039e-01 -2.21723e+00 -1.91690e+00 -2.51756e+00 -3.63549e-01 -3.23684e-01 -4.03414e-01 -2.85452e-01 -2.21505e-01 -3.49399e-01 1.53191e-02 2.40120e-02 6.62609e-03 3.25162e-02 4.83116e-02 1.67209e-02 3.48567e-02 5.20429e-02 1.76705e-02
2.80000e+01 3.53706e-01 4.72034e-01 2.65039e-01 -2.38700e+00 -2.16866e+00 -2.60534e+00 -5.37847e-01 -4.76254e-01 -5.99440e-01 -2.88068e-01 -2.43203e-01 -3.32934e-01 1.87867e-02 3.35408e-02 4.03254e-03 7.34898e-02 9.18174e-02 5.51622e-02 2.41179e-02 5.15408e-02 -3.30496e-03
2.90000e+01 3.53706e-01 4.72034e-01 2.65039e-01 -2.56988e+00 -2.20824e+00 -2.93152e+00 -4.79653e-01 -2.20780e-01 -7.38526e-01 -2.77705e-01 -1.55623e-01 -3.99788e-01 1.69038e-02 2.88534e-02 4.95410e-03 8.84917e-02 1.11719e-01 6.52642e-02 3.41261e-02 5.64524e-02 1.17999e-02
3.00000e+01 3.43599e-01 4.55193e-01 2.59363e-01 -2.75389e+00 -2.48503e+00 -3.02274e+00 -3.86262e-01 -2.61698e-01 -5.10825e-01 -3.18373e-01 -3.09550e-01 -3.27197e-01 1.94770e-02 3.53632e-02 3.59079e-03 8.55854e-02 1.16757e-01 5.44143e-02 1.52308e-02 3.31198e-02 -2.65807e-03
3.10000e+01 3.34563e-01 4.40265e-01 2.54238e-01 -2.87436e+00 -2.70902e+00 -3.03970e+00 -8.29554e-01 -6.97697e-01 -9.61410e-01 -3.08586e-01 -1.40478e-01 -4.76694e-01 2.56892e-02 3.07871e-02 2.05914e-02 8.27520e-02 1.23110e-01 4.23943e-02 3.97224e-02 5.91545e-02 2.02903e-02
3.20000e+01 3.21807e-01 4.19434e-01 2.46904e-01 -2.80301e+00 -2.58030e+00 -3.02573e+00 -6.28381e-01 -4.61744e-01 -7.95018e-01 -4.03008e-01 -2.78170e-01 -5.27846e-01 3.32209e-02 5.44293e-02 1.20125e-02 5.92663e-02 6.75224e-02 5.10102e-02 2.63709e-02 3.67576e-02 1.59843e-02
3.30000e+01 3.03432e-01 3.90031e-01 2.36061e-01 -2.72581e+00 -2.35017e+00 -3.10146e+00 -6.91565e-01 -4.45306e-01 -9.37823e-01 -2.91691e-01 -1.76085e-01 -4.07297e-01 2.28232e-02 2.86009e-02 1.70454e-02 1.44463e-01 2.11270e-01 7.76562e-02 1.05672e-02 1.81511e-02 2.98340e-03
3.40000e+01 2.90332e-01 3.69617e-01 2.28054e-01 -3.10665e+00 -2.85696e+00 -3.35634e+00 -4.42808e-01 -3.99504e-01 -4.86112e-01 -3.71256e-01 -1.45038e-01 -5.97473e-01 8.86022e-02 1.88049e-01 -1.08449e-02 6.72125e-02 9.10352e-02 4.33898e-02 2.43934e-02 4.85461e-02 2.40640e-04
3.50000e+01 2.75109e-01 3.46632e-01 2.18343e-01 -2.97509e+00 -2.53545e+00 -3.41473e+00 -7.01204e-01 -5.21614e-01 -8.80794e-01 -3.69342e-01 -1.66861e-01 -5.71823e-01 2.12987e-02 2.53037e-02 1.72937e-02 9.70931e-02 1.30044e-01 6.41419e-02 3.26709e-02 5.73711e-02 7.97058e-03
3.60000e+01 2.72306e-01 3.43249e-01 2.16025e-01 -2.61796e+00 -2.17483e+00 -3.06109e+00 -5.68339e-01 -3.55690e-01 -7.80989e-01 -3.60725e-01 -3.21710e-01 -3.99740e-01 5.48508e-02 1.04534e-01 5.16775e-03 1.70734e-01 2.36736e-01 1.04731e-01 3.17217e-02 5.19035e-02 1.15400e-02
3.70000e+01 2.67456e-01 3.37524e-01 2.11934e-01 -2.57499e+00 -2.26153e+00 -2.88845e+00 -4.97898e-01 -4.02472e-01 -5.93324e-01 -3.29871e-01 -2.24281e-01 -4.35461e-01 2.94232e-02 6.00378e-02 -1.19139e-03 9.99273e-02 1.53467e-01 4.63879e-02 4.79555e-02 5.74572e-02 3.84537e-02
3.80000e+01 2.60413e-01 3.29512e-01 2.05803e-01 -3.24968e+00 -2.39865e+00 -4.10072e+00 -7.76295e-01 -3.39048e-01 -1.21354e+00 -4.46132e-01 -2.69517e-01 -6.22747e-01 8.02468e-02 1.42940e-01 1.75534e-02 1.40822e-01 2.07888e-01 7.37563e-02 4.47075e-02 5.87859e-02 3.06291e-02
3.90000e+01 2.43471e-01 3.06263e-01 1.93552e-01 -3.16414e+00 -3.00723e+00 -3.32105e+00 -5.99204e-01 -2.80084e-01 -9.18323e-01 -2.78785e-01 -2.13358e-01 -3.44213e-01 5.16972e-02 7.07942e-02 3.26002e-02 1.36828e-01 1.78784e-01 9.48723e-02 3.88116e-02 6.10602e-02 1.65630e-02
4.00000e+01 2.29435e-01 2.88655e-01 1.82364e-01 -3.03052e+00 -2.67237e+00 -3.38867e+00 -7.27345e-01 -6.16781e-01 -8.37908e-01 -2.99304e-01 -1.92224e-01 -4.06383e-01 7.08475e-02 1.44198e-01 -2.50324e-03 1.86709e-01 2.15405e-01 1.58013e-01 4.70320e-02 5.81353e-02 3.59287e-02
4.10000e+01 2.26252e-01 2.85337e-01 1.79402e-01 -3.68738e+00 -3.51015e+00 -3.86461e+00 -8.91844e-01 -7.26420e-01 -1.05727e+00 -2.68783e-01 -1.65931e-01 -3.71635e-01 2.97196e-01 6.14462e-01 -2.00686e-02 6.21330e-02 7.49847e-02 4.92813e-02 4.66225e-02 5.21730e-02 4.10720e-02
4.20000e+01 2.23582e-01 2.82625e-01 1.76874e-01 -3.61189e+00 -3.50913e+00 -3.71465e+00 -1.34985e+00 -1.12411e+00 -1.57560e+00 -5.65437e-01 -5.10948e-01 -6.19927e-01 1.32207e-01 2.12403e-01 5.20112e-02 1.83082e-01 2.31524e-01 1.34640e-01 5.90207e-02 8.12650e-02 3.67764e-02
4.30000e+01 2.13577e-01 2.73058e-01 1.67053e-01 -3.80390e+00 -3.74801e+00 -3.85979e+00 -7.99027e-01 -6.15975e-01 -9.82078e-01 -5.15889e-01 -4.63317e-01 -5.68461e-01 1.58863e-01 2.15733e-01 1.01992e-01 1.20127e-01 1.85662e-01 5.45920e-02 5.66363e-02 8.91233e-02 2.41492e-02
4.40000e+01 2.10584e-01 2.70382e-01 1.64011e-01 -3.46622e+00 -3.32793e+00 -3.60451e+00 -1.10165e+00 -9.82444e-01 -1.22086e+00 -4.13858e-01 -2.90731e-01 -5.36985e-01 7.34238e-02 1.36382e-01 1.04658e-02 1.44757e-01 2.18376e-01 7.11377e-02 2.64768e-02 4.83812e-02 4.57238e-03
4.50000e+01 2.00043e-01 2.61652e-01 1.52940e-01 -3.83467e+00 -3.68648e+00 -3.98286e+00 -7.38833e-01 -2.84441e-01 -1.19322e+00 -3.23058e-01 -2.76497e-01 -3.69619e-01 4.72762e-02 7.23141e-02 2.22382e-02 1.95069e-01 2.68259e-01 1.21879e-01 5.94949e-02 6.24646e-02 5.65252e-02
4.60000e+01 1.88861e-01 2.52809e-01 1.41088e-01 -3.35251e+00 -2.68419e+00 -4.02084e+00 -7.62709e-01 -5.95144e-01 -9.30274e-01 -4.14559e-01 -2.66557e-01 -5.62562e-01 3.78310e-02 6.63572e-02 9.30474e-03 1.57657e-01 2.03804e-01 1.11510e-01 7.30441e-02 1.29149e-01 1.69392e-02
4.70000e+01 1.70607e-01 2.35068e-01 1.23823e-01 -3.07529e+00 -2.73892e+00 -3.41166e+00 -6.30453e-01 -3.71946e-01 -8.88960e-01 -3.64684e-01 -2.95534e-01 -4.33833e-01 4.19401e-02 8.07152e-02 3.16502e-03 7.11573e-02 1.09940e-01 3.23743e-02 5.27169e-02 1.06800e-01 -1.36577e-03
4.80000e+01 1.63481e-01 2.26581e-01 1.17953e-01 -3.27300e+00 -3.13937e+00 -3.40663e+00 -5.98650e-01 -3.88188e-01 -8.09111e-01 -2.87384e-01 -1.98145e-01 -3.76622e-01 7.86569e-02 1.13077e-01 4.42368e-02 3.24953e-01 5.79442e-01 7.04642e-02 3.73092e-02 4.96574e-02 2.49609e-02
4.90000e+01 1.61223e-01 2.22555e-01 1.16792e-01 -3.23653e+00 -2.83734e+00 -3.63571e+00 -8.94269e-01 -8.59714e-01 -9.28824e-01 -2.61759e-01 -1.80405e-01 -3.43113e-01 3.27387e-01 7.49614e-01 -9.48387e-02 1.69469e-01 3.05991e-01 3.29469e-02 2.65039e-02 4.31125e-02 9.89520e-03
5.00000e+01 1.49929e-01 2.10504e-01 1.06785e-01 -3.37609e+00 -2.87366e+00 -3.87853e+00 -3.62366e-01 -2.32838e-01 -4.91894e-01 -4.13265e-01 -2.45438e-01 -5.81093e-01 1.12894e-01 1.86494e-01 3.92938e-02 2.19827e-01 4.05900e-01 3.37532e-02 3.87377e-02 6.28172e-02 1.46583e-02
5.10000e+01 1.44584e-01 2.00953e-01 1.04026e-01 -3.53813e+00 -3.00669e+00 -4.06958e+00 -8.36250e-01 -7.68568e-01 -9.03931e-01 -3.66621e-01 -3.46481e-01 -3.86761e-01 1.11378e-01 1.51223e-01 7.15334e-02 1.93517e-01 2.72792e-01 1.14242e-01 5.53887e-02 7.13732e-02 3.94043e-02
5.20000e+01 1.44584e-01 2.00953e-01 1.04026e-01 -3.60026e+00 -3.47253e+00 -3.72799e+00 -8.35904e-01 -6.40212e-01 -1.03160e+00 -3.56686e-01 -3.40381e-01 -3.72990e-01 1.58231e-01 2.59343e-01 5.71199e-02 1.58704e-01 1.94599e-01 1.22809e-01 5.39553e-02 6.43581e-02 4.35525e-02
5.30000e+01 1.38886e-01 1.90796e-01 1.01098e-01 -3.91899e+00 -3.77739e+00 -4.06058e+00 -8.72674e-01 -5.81834e-01 -1.16351e+00 -5.08916e-01 -3.75449e-01 -6.42382e-01 3.30122e-01 5.37038e-01 1.23206e-01 2.09700e-01 3.18965e-01 1.00435e-01 6.98425e-02 9.75774e-02 4.21076e-02
5.40000e+01 1.38886e-01 1.90796e-01 1.01098e-01 -3.40380e+00 -3.10260e+00 -3.70499e+00 -1.13961e+00 -1.06578e+00 -1.21344e+00 -5.09991e-01 -4.58207e-01 -5.61775e-01 7.61869e-02 1.35593e-01 1.67804e-02 2.10358e-01 3.23498e-01 9.72172e-02 6.94238e-02 9.93987e-02 3.94490e-02
5.50000e+01 1.28825e-01 1.73817e-01 9.54794e-02 -3.89305e+00 -3.70464e+00 -4.08145e+00 -6.03503e-01 -3.30646e-01 -8.76360e-01 -1.07490e-01 -9.36205e-02 -1.21359e-01 7.08467e-01 1.51946e+00 -1.02521e-01 3.36127e-01 6.72670e-01 -4.15785e-04 9.37199e-03 1.36005e-02 5.14347e-03
5.60000e+01 1.21283e-01 1.66658e-01 8.82625e-02 -3.50048e+00 -3.25257e+00 -3.74840e+00 -7.51475e-01 -6.60256e-01 -8.42695e-01 -4.47314e-01 -3.94180e-01 -5.00448e-01 1.00388e-01 1.57880e-01 4.28965e-02 1.11313e-01 2.24965e-01 -2.33908e-03 4.72700e-02 6.41568e-02 3.03832e-02
5.70000e+01 1.16214e-01 1.58757e-01 8.50714e-02 -3.70398e+00 -3.46694e+00 -3.94103e+00 -9.77168e-01 -9.05315e-01 -1.04902e+00 -5.37462e-01 -4.01449e-01 -6.73474e-01 1.26355e-01 1.77667e-01 7.50423e-02 9.00433e-02 1.41121e-01 3.89654e-02 4.37986e-02 7.60829e-02 1.15143e-02
5.80000e+01 1.10873e-01 1.53243e-01 8.02178e-02 -3.45097e+00 -3.19294e+00 -3.70900e+00 -6.00545e-01 -5.55639e-01 -6.45451e-01 -4.04018e-01 -1.95791e-01 -6.12245e-01 3.03215e-01 4.36686e-01 1.69744e-01 3.18467e-01 5.41945e-01 9.49898e-02 1.80620e-02 3.87377e-02 -2.61382e-03
5.90000e+01 1.09424e-01 1.52703e-01 7.84110e-02 -3.83527e+00 -3.45119e+00 -4.21936e+00 -9.00857e-01 -7.97716e-01 -1.00400e+00 -5.00053e-01 -4.08480e-01 -5.91626e-01 1.30684e-01 1.96781e-01 6.45856e-02 2.45548e-01 4.04615e-01 8.64807e-02 5.76199e-02 7.25201e-02 4.27197e-02
6.00000e+01 1.02720e-01 1.45121e-01 7.27075e-02 -3.97217e+00 -3.56393e+00 -4.38041e+00 -9.74531e-01 -8.74068e-01 -1.07499e+00 -4.26835e-01 -2.67622e-01 -5.86047e-01 2.28017e-01 4.86056e-01 -3.00226e-02 4.04651e-01 6.40815e-01 1.68488e-01 6.66257e-02 1.11711e-01 2.15401e-02
6.10000e+01 9.15033e-02 1.28171e-01 6.53259e-02 -3.90011e+00 -3.68241e+00 -4.11782e+00 -9.20576e-01 -5.34283e-01 -1.30687e+00 -3.65029e-01 -3.28511e-01 -4.01547e-01 2.98627e-01 6.61697e-01 -6.44440e-02 3.50745e-01 4.85049e-01 2.16440e-01 7.46232e-02 7.91180e-02 7.01284e-02
6.20000e+01 8.33609e-02 1.14688e-01 6.05909e-02 -3.81240e+00 -3.59573e+00 -4.02906e+00 -8.61231e-01 -6.56119e-01 -1.06634e+00 -3.95593e-01 -2.77641e-01 -5.13546e-01 2.51533e-01 5.40392e-01 -3.73256e-02 5.34568e-02 8.82268e-02 1.86868e-02 5.60831e-02 7.86531e-02 3.35131e-02
6.30000e+01 7.52445e-02 1.03527e-01 5.46884e-02 -3.76348e+00 -3.62725e+00 -3.89971e+00 -9.28276e-01 -8.16649e-01 -1.03990e+00 -4.10040e-01 -2.54751e-01 -5.65329e-01 4.04488e-01 7.30459e-01 7.85172e-02 4.69432e-01 7.48204e-01 1.90659e-01 7.43720e-02 1.02436e-01 4.63081e-02
6.40000e+01 7.26364e-02 1.01657e-01 5.19003e-02 -3.80175e+00 -3.63716e+00 -3.96634e+00 -1.05463e+00 -1.02521e+00 -1.08405e+00 -4.99988e-01 -4.08224e-01 -5.91752e-01 2.38307e-01 3.63937e-01 1.12676e-01 1.51433e+00 3.55901e+00 -5.30358e-01 7.59151e-02 1.12147e-01 3.96826e-02
6.50000e+01 6.53859e-02 8.97836e-02 4.76181e-02 -3.49538e+00 -3.31620e+00 -3.67455e+00 -4.78742e-01 -4.50410e-01 -5.07073e-01 -3.96709e-01 -2.92650e-01 -5.00767e-01 1.73645e-01 2.95980e-01 5.13090e-02 2.92482e-01 5.71723e-01 1.32419e-02 4.87427e-02 8.53351e-02 1.21503e-02
6.60000e+01 5.98906e-02 8.12457e-02 4.41486e-02 -3.86953e+00 -3.47613e+00 -4.26294e+00 -5.41630e-01 -5.01589e-01 -5.81671e-01 -4.78488e-01 -2.80357e-01 -6.76619e-01 1.35736e+01 3.20845e+01 -4.93726e+00 3.66856e-01 6.86924e-01 4.67873e-02 6.28011e-02 1.03295e-01 2.23073e-02
6.70000e+01 5.69446e-02 7.66969e-02 4.22793e-02 -3.80576e+00 -3.63905e+00 -3.97248e+00 -8.96915e-01 -6.46349e-01 -1.14748e+00 -3.77811e-01 -1.97723e-01 -5.57899e-01 4.84474e-01 8.15906e-01 1.53042e-01 5.66389e-01 9.27599e-01 2.05178e-01 2.58099e-02 4.60917e-02 5.52810e-03
6.80000e+01 5.09243e-02 6.78615e-02 3.82144e-02 -3.76003e+00 -3.56796e+00 -3.95211e+00 -9.96197e-01 -8.96119e-01 -1.09628e+00 -3.15806e-01 -1.49395e-01 -4.82218e-01 3.71923e-01 7.21065e-01 2.27807e-02 6.55799e-01 8.64785e-01 4.46813e-01 8.77674e-03 1.75885e-02 -3.50097e-05
6.90000e+01 4.95390e-02 6.68102e-02 3.67327e-02 -4.08191e+00 -3.90696e+00 -4.25686e+00 -9.04138e-01 -6.62730e-01 -1.14554e+00 -4.10028e-01 -3.45858e-01 -4.74197e-01 3.86018e-01 6.85309e-01 8.67267e-02 2.03556e-01 2.85592e-01 1.21520e-01 5.28656e-02 6.50420e-02 4.06892e-02
7.00000e+01 4.54712e-02 6.15497e-02 3.35929e-02 -3.85501e+00 -3.42779e+00 -4.28222e+00 -8.32216e-01 -5.48846e-01 -1.11559e+00 -5.55813e-01 -3.54977e-01 -7.56650e-01 8.92040e-01 1.41303e+00 3.71053e-01 4.80013e-01 8.31411e-01 1.28615e-01 4.02691e-02 4.24752e-02 3.80631e-02
7.10000e+01 4.47376e-02 6.06714e-02 3.29883e-02 -3.96943e+00 -3.62414e+00 -4.31471e+00 -1.03487e+00 -6.80055e-01 -1.38969e+00 -5.75433e-01 -5.03925e-01 -6.46941e-01 6.28643e+00 1.50188e+01 -2.44592e+00 3.14028e-01 4.95507e-01 1.32550e-01 6.20421e-02 9.79788e-02 2.61054e-02
7.20000e+01 3.97060e-02 5.49059e-02 2.87139e-02 -4.00766e+00 -3.86342e+00 -4.15191e+00 -1.03188e+00 -4.22078e-01 -1.64169e+00 -3.93243e-01 -2.92960e-01 -4.93526e-01 1.36993e+00 2.31918e+00 4.20676e-01 1.02326e+00 1.28947e+00 7.57042e-01 2.21336e-02 3.88903e-02 5.37684e-03
7.30000e+01 3.31736e-02 4.57736e-02 2.40421e-02 -4.29594e+00 -3.69658e+00 -4.89529e+00 -9.10787e-01 -7.54855e-01 -1.06672e+00 -4.84189e-01 -3.05665e-01 -6.62714e-01 9.97864e+00 2.39839e+01 -4.02664e+00 8.38322e-01 1.20600e+00 4.70644e-01 3.43401e-02 6.14082e-02 7.27203e-03
7.40000e+01 2.88540e-02 4.08663e-02 2.03726e-02 -3.74210e+00 -3.65142e+00 -3.83277e+00 -5.07372e-01 -3.04732e-01 -7.10013e-01 -4.23636e-01 -3.61300e-01 -4.85972e-01 5.99756e-01 1.38569e+00 -1.86173e-01 1.25678e+00 2.28420e+00 2.29365e-01 6.43030e-02 7.43491e-02 5.42570e-02
7.50000e+01 2.62705e-02 3.86546e-02 1.78540e-02 -4.08817e+00 -3.23769e+00 -4.93866e+00 -4.73667e-01 -3.99078e-01 -5.48256e-01 -3.72684e-01 -2.41756e-01 -5.03611e-01 1.96304e-01 3.56965e-01 3.56432e-02 3.38733e-01 4.70450e-01 2.07016e-01 4.02452e-02 8.43583e-02 -3.86779e-03
7.60000e+01 2.57102e-02 3.82244e-02 1.72930e-02 -3.81791e+00 -3.60033e+00 -4.03549e+00 -1.04150e+00 -6.08967e-01 -1.47402e+00 -3.40237e-01 -2.19583e-01 -4.60890e-01 7.18174e-01 8.16021e-01 6.20327e-01 5.16630e-01 8.94212e-01 1.39048e-01 3.69682e-02 5.36591e-02 2.02773e-02
7.70000e+01 2.00605e-02 3.24442e-02 1.24036e-02 -3.96611e+00 -3.68106e+00 -4.25116e+00 -7.97282e-01 -5.61014e-01 -1.03355e+00 -6.10715e-01 -5.03146e-01 -7.18284e-01 1.27767e+00 2.45431e+00 1.01041e-01 2.09274e+00 4.03967e+00 1.45806e-01 7.04637e-02 1.08443e-01 3.24843e-02
7.80000e+01 1.78673e-02 2.96716e-02 1.07591e-02 -3.94810e+00 -3.27536e+00 -4.62084e+00 -1.00444e+00 -7.59240e-01 -1.24964e+00 -4.56763e-01 -3.85447e-01 -5.28078e-01 2.64761e+00 6.00260e+00 -7.07369e-01 1.05606e+00 1.48694e+00 6.25175e-01 6.56614e-02 1.12051e-01 1.92717e-02
7.90000e+01 1.65731e-02 2.73056e-02 1.00590e-02 -4.04944e+00 -3.32806e+00 -4.77081e+00 -7.78938e-01 -7.51051e-01 -8.06826e-01 -4.59599e-01 -2.34101e-01 -6.85097e-01 7.08910e-01 1.22965e+00 1.88169e-01 4.30385e-01 6.86626e-01 1.74145e-01 2.04547e-02 3.13626e-02 9.54680e-03
8.00000e+01 1.61027e-02 2.64496e-02 9.80344e-03 -4.40883e+00 -3.64395e+00 -5.17371e+00 -9.83986e-01 -7.48440e-01 -1.21953e+00 -6.49073e-01 -6.10276e-01 -6.87869e-01 1.36722e+00 2.21251e+00 5.21925e-01 1.36187e+00 2.09955e+00 6.24194e-01 5.90636e-02 9.17166e-02 2.64106e-02
8.10000e+01 1.53434e-02 2.50646e-02 9.39258e-03 -4.11461e+00 -3.67325e+00 -4.55598e+00 -1.29765e+00 -9.73362e-01 -1.62195e+00 -4.68942e-01 -2.16555e-01 -7.21328e-01 6.30710e+00 1.18555e+01 7.58664e-01 1.14520e+00 1.80660e+00 4.83801e-01 4.39796e-02 7.06610e-02 1.72982e-02
8.20000e+01 1.37473e-02 2.21595e-02 8.52848e-03 -3.16545e+00 -1.93028e+00 -4.40063e+00 -8.47440e-01 -6.28696e-01 -1.06618e+00 -5.65033e-01 -4.75652e-01 -6.54413e-01 4.02843e+03 9.71341e+03 -1.65656e+03 2.02352e+00 4.39244e+00 -3.45407e-01 5.09344e-02 6.71958e-02 3.46729e-02
8.30000e+01 1.17608e-02 1.96356e-02 7.04420e-03 -4.46564e+00 -4.16680e+00 -4.76447e+00 -9.21770e-01 -5.67200e-01 -1.27634e+00 -3.81340e-01 -1.55477e-01 -6.07204e-01 1.44877e+00 3.05629e+00 -1.58748e-01 1.98959e+00 3.03915e+00 9.40030e-01 1.34166e-01 2.69194e-01 -8.60703e-04
8.40000e+01 1.02891e-02 1.73188e-02 6.11280e-03 -4.04019e+00 -3.54762e+00 -4.53276e+00 -8.00071e-01 -2.70571e-01 -1.32957e+00 -5.52509e-01 -3.97014e-01 -7.08005e-01 3.62069e-01 5.42900e-01 1.81239e-01 6.97647e-01 1.05797e+00 3.37320e-01 4.51755e-02 6.62691e-02 2.40819e-02
8.50000e+01 8.59112e-03 1.48587e-02 4.96728e-03 -4.29439e+00 -3.70456e+00 -4.88421e+00 -1.22006e+00 -9.92133e-01 -1.44798e+00 -2.70059e-01 -1.65070e-01 -3.75047e-01 5.29673e-01 7.56025e-01 3.03322e-01 4.45574e-01 6.78512e-01 2.12636e-01 2.13813e-02 3.27970e-02 9.96549e-03
8.60000e+01 8.15492e-03 1.40559e-02 4.73132e-03 -3.88549e+00 -3.52758e+00 -4.24340e+00 -1.17260e+00 -1.08440e+00 -1.26079e+00 -5.76873e-01 -4.19354e-01 -7.34392e-01 4.09707e-01 6.24636e-01 1.94778e-01 4.24948e-01 5.95382e-01 2.54513e-01 4.15985e-02 7.20497e-02 1.11473e-02
8.70000e+01 7.78098e-03 1.34760e-02 4.49272e-03 -4.29746e+00 -4.00500e+00 -4.58992e+00 -1.33909e+00 -1.19402e+00 -1.48416e+00 -5.63027e-01 -3.15699e-01 -8.10356e-01 5.08733e+00 1.15693e+01 -1.39465e+00 1.25934e+00 1.74997e+00 7.68722e-01 6.52392e-02 1.30107e-01 3.71283e-04
8.80000e+01 6.90220e-03 1.21708e-02 3.91431e-03 -4.37066e+00 -3.92461e+00 -4.81670e+00 -1.31402e+00 -1.01426e+00 -1.61379e+00 -4.19409e-01 -2.56097e-01 -5.82722e-01 2.40537e-01 3.69641e-01 1.11434e-01 1.60967e+00 2.07711e+00 1.14224e+00 2.67088e-02 5.29639e-02 4.53805e-04
8.90000e+01 5.97827e-03 1.07527e-02 3.32380e-03 -4.20771e+00 -3.72429e+00 -4.69113e+00 -1.19200e+00 -7.08681e-01 -1.67532e+00 -5.02762e-01 -2.52878e-01 -7.52646e-01 1.27901e+00 2.03730e+00 5.20730e-01 1.03441e+00 1.64686e+00 4.21967e-01 6.18312e-02 9.24308e-02 3.12317e-02
9.00000e+01 4.62647e-03 8.25720e-03 2.59220e-03 -4.31876e+00 -3.45782e+00 -5.17970e+00 -9.45831e-01 -6.95888e-01 -1.19578e+00 -4.26001e-01 -2.38191e-01 -6.13812e-01 3.08670e+00 5.70120e+00 4.72206e-01 1.48974e+00 2.88106e+00 9.84087e-02 4.02147e-02 5.96385e-02 2.07910e-02
9.10000e+01 3.74001e-03 6.81153e-03 2.05353e-03 -4.71288e+00 -4.51912e+00 -4.90664e+00 -9.92132e-01 -6.24673e-01 -1.35959e+00 -6.69473e-01 -5.42296e-01 -7.96650e-01 1.49449e+02 3.29752e+02 -3.08551e+01 9.72241e-01 1.63822e+00 3.06260e-01 6.76745e-02 7.26644e-02 6.26846e-02
9.20000e+01 3.27689e-03 5.95612e-03 1.80285e-03 -1.95809e+00 9.87894e-01 -4.90407e+00 -9.69060e-01 -8.64780e-01 -1.07334e+00 -7.29955e-01 -5.96245e-01 -8.63665e-01 4.49469e+03 1.08509e+04 -1.86151e+03 1.74400e+00 3.56126e+00 -7.32706e-02 7.39484e-02 1.10253e-01 3.76443e-02
9.30000e+01 2.11510e-03 3.89420e-03 1.14880e-03 -4.64811e+00 -4.30194e+00 -4.99429e+00 -1.07205e+00 -8.37843e-01 -1.30626e+00 -4.67668e-01 -2.15171e-01 -7.20165e-01 5.51623e+00 8.37074e+00 2.66173e+00 1.97308e+00 2.92090e+00 1.02527e+00 2.57986e-01 5.63012e-01 -4.70392e-02
9.40000e+01 1.51899e-03 2.79977e-03 8.24109e-04 -4.23599e+00 -3.75691e+00 -4.71507e+00 -8.30426e-01 -5.82447e-01 -1.07840e+00 -7.29364e-01 -5.33877e-01 -9.24851e-01 2.00819e+01 4.74245e+01 -7.26076e+00 9.61092e-01 1.43270e+00 4.89482e-01 9.29877e-02 1.57387e-01 2.85887e-02
9.50000e+01 9.80339e-04 1.80469e-03 5.32536e-04 -4.53166e+00 -4.12427e+00 -4.93905e+00 -8.17193e-01 -7.68156e-01 -8.66229e-01 -4.88167e-01 -2.94842e-01 -6.81492e-01 4.15273e+00 9.54661e+00 -1.24115e+00 1.22319e+00 2.17090e+00 2.75481e-01 4.37438e-02 5.53048e-02 3.21827e-02
9.60000e+01 8.72172e-04 1.60487e-03 4.73985e-04 -4.50319e+00 -4.13269e+00 -4.87369e+00 -1.26572e+00 -7.58846e-01 -1.77259e+00 -5.87631e-01 -3.88552e-01 -7.86710e-01 4.40455e-01 7.51724e-01 1.29186e-01 4.85163e-01 7.54792e-01 2.15534e-01 7.28795e-02 1.18806e-01 2.69533e-02
9.70000e+01 3.64515e-04 6.67060e-04 1.99190e-04 -4.26463e+00 -3.82947e+00 -4.69979e+00 -6.70455e-01 -3.87899e-01 -9.53011e-01 -4.13240e-01 -2.78631e-01 -5.47849e-01 7.71289e-01 1.00733e+00 5.35245e-01 2.20034e+00 3.24507e+00 1.15560e+00 3.77244e-02 5.24024e-02 2.30464e-02
9.80000e+01 2.79818e-04 5.10606e-04 1.53344e-04 -3.86052e+00 -3.60943e+00 -4.11162e+00 -9.97590e-01 -7.12844e-01 -1.28234e+00 -4.81930e-01 -2.27357e-01 -7.36503e-01 1.51052e+03 3.63698e+03 -6.15933e+02 1.66789e+00 3.14883e+00 1.86942e-01 3.50145e-02 5.13221e-02 1.87070e-02
9.90000e+01 1.70265e-04 3.08256e-04 9.40464e-05 -4.37004e+00 -3.95341e+00 -4.78667e+00 -1.13501e+00 -1.03366e+00 -1.23637e+00 -5.80608e-01 -4.44115e-01 -7.17101e-01 7.19515e+00 1.57081e+01 -1.31782e+00 2.07608e+00 4.65508e+00 -5.02916e-01 1.93170e-01 3.85580e-01 7.60442e-04
1.00000e+02 1.70265e-04 3.08256e-04 9.40464e-05 -3.87741e+00 -3.67764e+00 -4.07719e+00 -9.88244e-01 -8.69535e-01 -1.10695e+00 -5.33520e-01 -4.18629e-01 -6.48411e-01 2.00969e-01 3.84425e-01 1.75142e-02 2.38359e+00 4.87993e+00 -1.12754e-01 3.42946e-02 5.98835e-02 8.70563e-03
1.01000e+02 4.49891e-05 7.70795e-05 2.62589e-05 -4.67901e+00 -4.35134e+00 -5.00668e+00 -9.98277e-01 -6.18334e-01 -1.37822e+00 -4.53533e-01 -3.46232e-01 -5.60834e-01 9.04508e-01 1.16241e+00 6.46611e-01 9.61628e-01 1.48040e+00 4.42861e-01 3.25636e-02 6.63831e-02 -1.25597e-03
1.02000e+02 4.49891e-05 7.70795e-05 2.62589e-05 -3.86775e+00 -3.79928e+00 -3.93622e+00 -1.07375e+00 -8.14430e-01 -1.33306e+00 -4.02544e-01 -3.07760e-01 -4.97328e-01 1.31313e+01 3.16702e+01 -5.40755e+00 5.08268e-01 6.70194e-01 3.46341e-01 2.44781e-02 3.00820e-02 1.88743e-02
1.03000e+02 1.76399e-05 2.71101e-05 1.14778e-05 -4.27697e+00 -3.93471e+00 -4.61922e+00 -1.12337e+00 -9.48114e-01 -1.29862e+00 -5.84565e-01 -5.28818e-01 -6.40311e-01 1.97211e+00 4.34299e+00 -3.98767e-01 7.35092e-01 1.26514e+00 2.05044e-01 4.83823e-02 8.05503e-02 1.62144e-02
1.04000e+02 1.76399e-05 2.71101e-05 1.14778e-05 -4.79976e+00 -4.65407e+00 -4.94544e+00 -1.17111e+00 -1.14108e+00 -1.20113e+00 -3.94953e-01 -1.47402e-01 -6.42505e-01 2.23739e+01 5.31836e+01 -8.43587e+00 7.50053e-01 1.26839e+00 2.31712e-01 2.90600e-02 5.67869e-02 1.33322e-03
1.05000e+02 3.91780e-06 6.61677e-06 2.31974e-06 -4.77481e+00 -4.66662e+00 -4.88299e+00 -9.12354e-01 -5.45855e-01 -1.27885e+00 -5.01732e-01 -4.41846e-01 -5.61619e-01 1.20281e-01 1.92526e-01 4.80357e-02 5.55019e-01 8.45714e-01 2.64323e-01 6.56306e-02 8.52598e-02 4.60014e-02
1.06000e+02 3.91780e-06 6.61677e-06 2.31974e-06 -4.64651e+00 -4.18941e+00 -5.10360e+00 -1.19888e+00 -8.87749e-01 -1.51001e+00 -6.91529e-01 -4.96253e-01 -8.86805e-01 4.01739e+00 9.48433e+00 -1.44954e+00 6.00321e-01 7.02516e-01 4.98127e-01 9.55285e-02 1.31691e-01 5.93663e-02
1.07000e+02 3.16787e-06 5.23789e-06 1.91592e-06 -4.87254e+00 -4.56703e+00 -5.17806e+00 -8.08494e-01 -5.36874e-01 -1.08011e+00 -6.11646e-01 -4.32224e-01 -7.91068e-01 1.02902e+02 2.32602e+02 -2.67975e+01 8.87955e-01 1.13313e+00 6.42784e-01 7.16664e-02 1.06996e-01 3.63371e-02
1.08000e+02 3.16787e-06 5.23789e-06 1.91592e-06 -4.59661e+00 -4.30301e+00 -4.89020e+00 -1.15493e+00 -7.92537e-01 -1.51733e+00 -6.57341e-01 -4.66822e-01 -8.47861e-01 1.20763e+00 2.42070e+00 -5.43270e-03 7.03731e-01 9.38230e-01 4.69231e-01 7.45092e-02 1.08039e-01 4.09792e-02
1.09000e+02 3.16787e-06 5.23789e-06 1.91592e-06 -5.12823e+00 -5.08399e+00 -5.17247e+00 -1.13453e+00 -4.22471e-01 -1.84659e+00 -5.27040e-01 -3.89747e-01 -6.64334e-01 2.95224e+01 6.63816e+01 -7.33681e+00 6.59164e-01 1.09821e+00 2.20114e-01 4.69465e-02 9.42786e-02 -3.85725e-04
1.10000e+02 3.16787e-06 5.23789e-06 1.91592e-06 -4.95149e+00 -4.66939e+00 -5.23360e+00 -9.49940e-01 -8.71802e-01 -1.02808e+00 -7.50212e-01 -3.88903e-01 -1.11152e+00 3.46991e+02 8.34703e+02 -1.40722e+02 3.35615e-01 4.45098e-01 2.26133e-01 8.86643e-02 1.50726e-01 2.66020e-02
1.11000e+02 4.33829e-07 5.33132e-07 3.53022e-07 -4.50495e+00 -4.45376e+00 -4.55614e+00 -1.25246e+00 -8.90560e-01 -1.61435e+00 -6.18010e-01 -5.24788e-01 -7.11232e-01 2.70656e+02 5.82295e+02 -4.09836e+01 2.60384e+00 3.76868e+00 1.43900e+00 4.97427e-02 8.71038e-02 1.23816e-02
1.12000e+02 4.33829e-07 5.33132e-07 3.53022e-07 -4.97126e+00 -4.49115e+00 -5.45137e+00 -1.03921e+00 -8.13503e-01 -1.26491e+00 -4.96166e-01 -3.41918e-01 -6.50414e-01 3.48203e+01 7.35442e+01 -3.90362e+00 6.39558e-01 7.35446e-01 5.43671e-01 5.04273e-02 6.90002e-02 3.18544e-02
1.13000e+02 4.33829e-07 5.33132e-07 3.53022e-07 -4.81827e+00 -4.29508e+00 -5.34146e+00 -8.01012e-01 -6.57768e-01 -9.44256e-01 -6.42186e-01 -4.60719e-01 -8.23653e-01 2.39050e+01 3.61473e+01 1.16628e+01 1.16784e+00 1.53110e+00 8.04578e-01 3.10448e-02 6.89687e-02 -6.87902e-03
1.14000e+02 4.33829e-07 5.33132e-07 3.53022e-07 -5.15908e+00 -4.94793e+00 -5.37022e+00 -8.80902e-01 -7.38389e-01 -1.02342e+00 -6.40500e-01 -4.27478e-01 -8.53522e-01 2.77641e+01 5.67323e+01 -1.20401e+00 5.80804e+00 1.30821e+01 -1.46600e+00 3.40684e-02 7.15976e-02 -3.46078e-03
1.15000e+02 4.33829e-07 5.33132e-07 3.53022e-07 -5.13514e+00 -4.95606e+00 -5.31421e+00 -1.21518e+00 -9.59198e-01 -1.47116e+00 -7.63203e-01 -5.94555e-01 -9.31852e-01 4.95737e+00 1.05363e+01 -6.21514e-01 2.45949e+00 4.72095e+00 1.98035e-01 7.66710e-02 8.92162e-02 6.41258e-02
1.16000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -4.90702e+00 -4.55086e+00 -5.26318e+00 -1.50562e+00 -1.31745e+00 -1.69379e+00 -5.13786e-01 -2.59086e-01 -7.68485e-01 5.02220e+00 7.73700e+00 2.30740e+00 5.72296e-01 8.85992e-01 2.58600e-01 1.79431e-02 3.20495e-02 3.83667e-03
1.17000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -4.86757e+00 -4.48552e+00 -5.24962e+00 -9.09660e-01 -4.73261e-01 -1.34606e+00 -4.31434e-01 -1.71535e-01 -6.91334e-01 2.62695e+00 5.42027e+00 -1.66377e-01 4.62132e-01 5.96412e-01 3.27852e-01 2.45822e-02 3.81800e-02 1.09844e-02
1.18000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.62116e+00 -5.03614e+00 -6.20619e+00 -6.99949e-01 -4.66523e-01 -9.33376e-01 -7.08650e-01 -5.73555e-01 -8.43745e-01 3.27761e+02 4.44833e+02 2.10689e+02 7.27418e-01 1.14191e+00 3.12927e-01 7.63861e-02 9.33339e-02 5.94383e-02
1.19000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.23240e+00 -4.37374e+00 -6.09107e+00 -1.20507e+00 -6.35995e-01 -1.77415e+00 -6.63354e-01 -4.89217e-01 -8.37491e-01 2.44279e+03 5.89539e+03 -1.00982e+03 1.25901e+00 1.76089e+00 7.57132e-01 5.36226e-02 6.23111e-02 4.49341e-02
1.20000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.29933e+00 -4.56428e+00 -6.03438e+00 -7.15429e-01 -6.56962e-01 -7.73895e-01 -6.57293e-01 -4.39394e-01 -8.75192e-01 5.39088e+03 1.28916e+04 -2.10988e+03 4.04933e+00 7.51576e+00 5.82898e-01 5.66058e-02 1.00866e-01 1.23452e-02
1.21000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.27479e+00 -4.79383e+00 -5.75574e+00 -1.24741e+00 -9.31080e-01 -1.56375e+00 -8.17087e-01 -7.65234e-01 -8.68939e-01 9.43796e+01 2.19548e+02 -3.07884e+01 4.57324e+00 5.86403e+00 3.28246e+00 1.41928e-01 2.62866e-01 2.09902e-02
1.22000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.48525e+00 -4.85925e+00 -6.11125e+00 -1.27937e+00 -8.70821e-01 -1.68793e+00 -5.10893e-01 -3.01660e-01 -7.20127e-01 1.01418e+03 2.42713e+03 -3.98775e+02 4.86047e+00 9.75320e+00 -3.22613e-02 4.24826e-02 6.28534e-02 2.21119e-02
1.23000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.77959e+00 -5.56533e+00 -5.99385e+00 -1.57245e+00 -1.35363e+00 -1.79127e+00 -7.12246e-01 -6.06598e-01 -8.17893e-01 4.53255e+02 8.34129e+02 7.23805e+01 9.20820e-01 1.89207e+00 -5.04326e-02 6.50082e-02 7.57258e-02 5.42905e-02
1.24000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.60470e+00 -5.18404e+00 -6.02535e+00 -1.43810e+00 -1.20671e+00 -1.66949e+00 -8.24950e-01 -6.83617e-01 -9.66283e-01 6.15061e+00 9.46752e+00 2.83369e+00 6.96101e-01 1.14955e+00 2.42656e-01 6.53666e-02 1.13446e-01 1.72870e-02
1.25000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.40966e+00 -5.01310e+00 -5.80622e+00 -1.07369e+00 -7.26865e-01 -1.42052e+00 -6.06178e-01 -3.59640e-01 -8.52715e-01 2.17855e+02 5.19010e+02 -8.32988e+01 1.95275e+00 2.16208e+00 1.74342e+00 4.47331e-02 8.25112e-02 6.95505e-03
1.26000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.16092e+00 -4.65964e+00 -5.66221e+00 -1.44012e+00 -1.19544e+00 -1.68480e+00 -7.83334e-01 -6.69941e-01 -8.96727e-01 1.64250e+01 2.83518e+01 4.49823e+00 1.94797e+00 2.71487e+00 1.18107e+00 4.25266e-02 7.40015e-02 1.10516e-02
1.27000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.78187e+00 -5.33818e+00 -6.22556e+00 -1.09141e+00 -9.86429e-01 -1.19639e+00 -8.87279e-01 -7.28423e-01 -1.04614e+00 1.14407e+03 1.66014e+03 6.28004e+02 1.31503e+00 2.03102e+00 5.99039e-01 6.20261e-02 1.06203e-01 1.78490e-02
1.28000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.76595e+00 -5.26570e+00 -6.26619e+00 -1.17040e+00 -8.21043e-01 -1.51976e+00 -5.26885e-01 -4.52450e-01 -6.01321e-01 7.65168e+00 1.24977e+01 2.80570e+00 1.18515e+00 2.35539e+00 1.49140e-02 1.41062e-02 2.08461e-02 7.36635e-03
1.29000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.28395e+00 -4.88575e+00 -5.68216e+00 -1.15820e+00 -9.41313e-01 -1.37509e+00 -5.40625e-01 -4.26309e-01 -6.54941e-01 4.69934e+02 1.12872e+03 -1.88855e+02 6.57964e-01 1.09109e+00 2.24840e-01 3.68944e-02 6.86810e-02 5.10789e-03
1.30000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -1.07541e+00 4.65914e+00 -6.80995e+00 -1.49824e+00 -9.31330e-01 -2.06514e+00 -8.39244e-01 -8.02808e-01 -8.75679e-01 3.14879e+04 7.56263e+04 -1.26505e+04 3.51215e+00 7.48197e+00 -4.57680e-01 3.75860e-02 5.83333e-02 1.68387e-02
1.31000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.53755e+00 -5.18106e+00 -5.89405e+00 -9.03443e-01 -3.83322e-01 -1.42356e+00 -4.54516e-01 -3.87735e-01 -5.21298e-01 3.86641e+01 6.74197e+01 9.90855e+00 3.44378e+00 4.18644e+00 2.70112e+00 1.01432e-01 1.78874e-01 2.39900e-02
1.32000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.74017e+00 -5.04969e+00 -6.43065e+00 -1.64319e+00 -1.12963e+00 -2.15674e+00 -6.48673e-01 -5.11096e-01 -7.86250e-01 1.43142e+01 3.24458e+01 -3.81730e+00 1.38574e+00 2.23009e+00 5.41384e-01 5.31655e-02 7.89070e-02 2.74239e-02
1.33000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.60513e+00 -5.10087e+00 -6.10938e+00 -1.11471e+00 -8.57416e-01 -1.37201e+00 -5.12344e-01 -2.74181e-01 -7.50507e-01 3.22507e+00 5.98295e+00 4.67201e-01 4.85375e-01 7.92552e-01 1.78198e-01 1.27977e-02 2.09592e-02 4.63617e-03
1.34000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.75829e+00 -5.30034e+00 -6.21624e+00 -1.18937e+00 -1.01604e+00 -1.36269e+00 -4.47887e-01 -2.60868e-01 -6.34906e-01 2.72412e+01 5.51383e+01 -6.55823e-01 3.47784e+00 5.47788e+00 1.47781e+00 1.75856e-02 2.35855e-02 1.15857e-02
1.35000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.41006e+00 -4.58334e+00 -6.23677e+00 -1.47966e+00 -1.38141e+00 -1.57791e+00 -5.97991e-01 -5.12382e-01 -6.83600e-01 1.93337e+03 4.65811e+03 -7.91374e+02 6.96888e-01 1.13440e+00 2.59373e-01 4.04150e-02 7.56621e-02 5.16781e-03
1.36000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.23886e+00 -4.92094e+00 -5.55677e+00 -1.06256e+00 -8.09129e-01 -1.31599e+00 -5.93345e-01 -3.44930e-01 -8.41760e-01 1.04345e+01 1.87832e+01 2.08565e+00 1.04929e+01 2.48476e+01 -3.86176e+00 1.08575e-01 2.17649e-01 -4.99577e-04
1.37000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -4.88588e+00 -4.64427e+00 -5.12749e+00 -9.84612e-01 -8.72865e-01 -1.09636e+00 -6.20335e-01 -5.42132e-01 -6.98539e-01 1.03836e+01 1.92303e+01 1.53686e+00 2.46928e+00 4.95771e+00 -1.91396e-02 3.74269e-02 4.87699e-02 2.60839e-02
1.38000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.24034e+00 -4.82764e+00 -5.65304e+00 -1.32556e+00 -9.91336e-01 -1.65978e+00 -6.92723e-01 -5.93180e-01 -7.92266e-01 7.49372e+00 1.28696e+01 2.11786e+00 2.89815e+00 4.36850e+00 1.42781e+00 3.66741e-02 5.69703e-02 1.63780e-02
1.39000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.81060e+00 -5.58821e+00 -6.03299e+00 -1.45102e+00 -1.04477e+00 -1.85727e+00 -6.97593e-01 -4.50136e-01 -9.45050e-01 2.54742e+02 6.14867e+02 -1.05383e+02 9.99862e-01 1.72563e+00 2.74094e-01 6.21271e-02 8.64730e-02 3.77813e-02
1.40000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.49444e+00 -5.05228e+00 -5.93661e+00 -1.57746e+00 -9.80358e-01 -2.17457e+00 -5.78843e-01 -5.20468e-01 -6.37218e-01 1.18658e+01 2.62138e+01 -2.48223e+00 4.18689e+00 8.33011e+00 4.36739e-02 4.62443e-02 6.46428e-02 2.78458e-02
1.41000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -6.05100e+00 -5.77824e+00 -6.32377e+00 -1.47374e+00 -1.12831e+00 -1.81918e+00 -6.52252e-01 -3.16189e-01 -9.88314e-01 1.58301e+03 2.88849e+03 2.77534e+02 2.63841e+00 5.27355e+00 3.27491e-03 3.59576e-02 3.88418e-02 3.30735e-02
1.42000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.36946e+00 -4.85536e+00 -5.88355e+00 -1.30686e+00 -8.58625e-01 -1.75510e+00 -7.07378e-01 -5.64267e-01 -8.50489e-01 8.41793e+03 2.02556e+04 -3.41979e+03 1.15986e+01 2.45809e+01 -1.38363e+00 4.44279e-02 6.82265e-02 2.06292e-02
1.43000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.72272e+00 -5.25192e+00 -6.19351e+00 -9.71564e-01 -5.83449e-01 -1.35968e+00 -7.27933e-01 -6.67148e-01 -7.88718e-01 1.02369e+02 2.26406e+02 -2.16679e+01 4.35078e+00 8.54754e+00 1.54023e-01 5.72464e-02 7.97770e-02 3.47157e-02
1.44000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.51993e+00 -5.15575e+00 -5.88411e+00 -1.37741e+00 -1.06555e+00 -1.68928e+00 -5.37070e-01 -3.59177e-01 -7.14963e-01 7.17892e+01 1.23142e+02 2.04363e+01 2.39713e+01 5.36408e+01 -5.69816e+00 4.46043e-01 1.03455e+00 -1.42468e-01
1.45000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -4.97605e+00 -4.86143e+00 -5.09066e+00 -1.19725e+00 -9.90585e-01 -1.40392e+00 -7.76138e-01 -6.14874e-01 -9.37403e-01 1.48237e+01 3.12188e+01 -1.57139e+00 2.02761e+00 3.08679e+00 9.68425e-01 4.49663e-02 5.67539e-02 3.31786e-02
1.46000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.52639e+00 -5.14184e+00 -5.91095e+00 -1.60692e+00 -1.13310e+00 -2.08074e+00 -4.88773e-01 -3.62594e-01 -6.14951e-01 1.47543e+02 3.28560e+02 -3.34737e+01 1.85575e+00 3.50764e+00 2.03866e-01 2.56659e-02 3.54352e-02 1.58967e-02
1.47000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.08710e+00 -4.86851e+00 -5.30569e+00 -1.22746e+00 -9.69804e-01 -1.48512e+00 -7.90543e-01 -6.75068e-01 -9.06018e-01 7.69885e+00 1.15752e+01 3.82247e+00 2.66422e+00 4.74999e+00 5.78452e-01 4.53335e-02 7.43032e-02 1.63638e-02
1.48000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -6.02519e+00 -5.67438e+00 -6.37600e+00 -1.13741e+00 -1.06413e+00 -1.21068e+00 -5.79649e-01 -4.74901e-01 -6.84396e-01 5.81256e+02 1.40036e+03 -2.37846e+02 7.76125e-01 1.44147e+00 1.10781e-01 4.84586e-02 7.43742e-02 2.25430e-02
1.49000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.66820e+00 -4.87886e+00 -6.45754e+00 -1.22064e+00 -1.06542e+00 -1.37587e+00 -4.99721e-01 -4.50421e-01 -5.49021e-01 4.78131e+02 1.12655e+03 -1.70291e+02 4.70007e+00 7.39613e+00 2.00400e+00 3.05600e-02 4.15570e-02 1.95630e-02
1.50000e+02 2.32573e-07 3.33062e-07 1.62403e-07 -5.74371e+00 -5.49455e+00 -5.99286e+00 -1.61728e+00 -1.13075e+00 -2.10381e+00 -6.40079e-01 -4.38095e-01 -8.42063e-01 4.00215e+00 7.23846e+00 7.65834e-01 1.87213e+00 2.55471e+00 1.18954e+00 3.22616e-02 4.30199e-02 2.15033e-02


==> data/rosenbrock2d_pbo_avg.dat <==
1.00000e+00 3.86972e+01 5.45457e+01 2.74536e+01 1.34500e-01 2.01653e-01 6.73469e-02 3.06146e-01 4.89202e-01 1.23089e-01 3.01713e-01 4.84889e-01 1.18536e-01 1.67890e-03 2.80277e-03 5.55027e-04 1.73202e-01 3.07307e-01 3.90970e-02 2.14894e-01 3.43610e-01 8.61791e-02
2.00000e+00 1.25141e+01 1.64984e+01 9.49202e+00 2.27780e-01 3.74194e-01 8.13659e-02 2.76782e-01 3.91695e-01 1.61869e-01 2.74632e-01 3.89859e-01 1.59405e-01 1.04249e-03 1.10620e-03 9.78768e-04 1.08832e-01 1.82579e-01 3.50858e-02 1.41045e-01 2.34232e-01 4.78577e-02
3.00000e+00 1.19223e+01 1.63083e+01 8.71585e+00 4.96822e-02 8.01482e-02 1.92162e-02 9.13655e-02 1.34904e-01 4.78273e-02 8.96123e-02 1.33481e-01 4.57441e-02 3.35486e-04 5.74043e-04 9.69294e-05 1.39470e-01 1.72481e-01 1.06458e-01 4.07619e-02 7.77063e-02 3.81742e-03
4.00000e+00 3.15212e+00 4.91561e+00 2.02129e+00 8.40015e-02 1.85636e-01 -1.76331e-02 7.52096e-02 9.11274e-02 5.92917e-02 7.38537e-02 9.02011e-02 5.75064e-02 5.54764e-04 9.90600e-04 1.18928e-04 9.99355e-02 1.17344e-01 8.25270e-02 4.68191e-02 7.36196e-02 2.00187e-02
5.00000e+00 2.19929e+00 3.20968e+00 1.50697e+00 5.69255e-02 1.63244e-01 -4.93934e-02 2.69328e-01 4.52223e-01 8.64333e-02 6.62892e-02 1.05990e-01 2.65886e-02 9.51198e-04 1.44555e-03 4.56847e-04 2.43799e-01 4.75139e-01 1.24593e-02 4.42824e-02 7.18521e-02 1.67127e-02
6.00000e+00 9.82669e-01 1.29477e+00 7.45801e-01 -1.42474e-02 1.24005e-01 -1.52499e-01 9.91364e-02 2.18954e-01 -2.06810e-02 4.28333e-02 1.01753e-01 -1.60865e-02 6.61738e-04 9.94531e-04 3.28944e-04 9.06275e-02 1.35788e-01 4.54668e-02 3.05736e-02 3.49542e-02 2.61930e-02
7.00000e+00 9.82669e-01 1.29477e+00 7.45801e-01 -8.35803e-02 -1.61662e-02 -1.50994e-01 2.64023e-02 7.29944e-02 -2.01898e-02 1.62852e-02 5.00427e-02 -1.74724e-02 9.47472e-04 1.04724e-03 8.47707e-04 6.40299e-02 7.05706e-02 5.74891e-02 3.49862e-02 3.81950e-02 3.17774e-02
8.00000e+00 2.06048e-01 2.70696e-01 1.56839e-01 -1.07721e-01 2.42293e-02 -2.39671e-01 -2.71920e-03 1.74877e-02 -2.29261e-02 -1.36149e-02 1.11951e-02 -3.84248e-02 5.54852e-04 7.98747e-04 3.10957e-04 5.65775e-02 6.91602e-02 4.39949e-02 2.32887e-02 3.12383e-02 1.53391e-02
9.00000e+00 2.06048e-01 2.70696e-01 1.56839e-01 -2.51173e-01 -1.57736e-01 -3.44610e-01 -4.83546e-02 -1.29637e-02 -8.37455e-02 1.00297e-02 2.20030e-02 -1.94354e-03 7.67577e-04 1.37515e-03 1.60001e-04 1.02422e-01 1.17773e-01 8.70705e-02 2.25593e-02 4.72678e-02 -2.14929e-03
1.00000e+01 2.06048e-01 2.70696e-01 1.56839e-01 -1.10857e-01 -2.95607e-02 -1.92154e-01 4.52369e-04 4.59109e-02 -4.50062e-02 -2.18876e-02 4.07206e-03 -4.78472e-02 6.00887e-04 8.09890e-04 3.91884e-04 3.74449e-02 4.93237e-02 2.55661e-02 2.27843e-02 4.04161e-02 5.15239e-03
1.10000e+01 2.06048e-01 2.70696e-01 1.56839e-01 -2.49615e-01 -1.33841e-01 -3.65390e-01 -6.64485e-02 -4.86454e-02 -8.42515e-02 -2.32017e-02 -1.01031e-02 -3.63002e-02 1.14137e-03 1.61298e-03 6.69771e-04 8.45086e-02 9.91331e-02 6.98841e-02 9.27311e-03 1.35417e-02 5.00452e-03
1.20000e+01 2.06048e-01 2.70696e-01 1.56839e-01 -4.40436e-01 -3.90971e-01 -4.89902e-01 -2.61584e-02 4.04985e-03 -5.63666e-02 -3.62289e-02 -2.69181e-02 -4.55397e-02 9.88604e-04 1.09224e-03 8.84964e-04 4.46244e-02 5.87885e-02 3.04604e-02 1.31179e-02 2.61027e-02 1.33154e-04
1.30000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -4.28292e-01 -1.59346e-01 -6.97238e-01 -9.77632e-02 -4.17270e-02 -1.53799e-01 -7.47717e-02 -1.00922e-02 -1.39451e-01 1.05953e-03 1.60325e-03 5.15818e-04 5.44225e-02 8.72068e-02 2.16382e-02 2.93096e-02 4.69609e-02 1.16584e-02
1.40000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -5.97594e-01 -4.49722e-01 -7.45467e-01 -1.37472e-01 -8.17012e-02 -1.93243e-01 -9.02783e-02 -5.87037e-02 -1.21853e-01 1.31833e-03 2.14219e-03 4.94466e-04 8.08640e-02 1.07244e-01 5.44843e-02 9.53154e-03 2.03054e-02 -1.24229e-03
1.50000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -6.31335e-01 -5.44666e-01 -7.18003e-01 -1.28155e-01 -7.94002e-02 -1.76910e-01 -6.69240e-02 -2.48417e-02 -1.09006e-01 1.35103e-03 1.40730e-03 1.29476e-03 3.37012e-02 4.45890e-02 2.28134e-02 1.14090e-02 1.44019e-02 8.41597e-03
1.60000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -7.29377e-01 -4.50836e-01 -1.00792e+00 -1.79360e-01 -1.23715e-01 -2.35004e-01 -9.39776e-02 -5.72592e-02 -1.30696e-01 1.04523e-03 1.38554e-03 7.04916e-04 8.99499e-02 1.54321e-01 2.55788e-02 2.46421e-02 3.21454e-02 1.71388e-02
1.70000e+01 1.37105e-01 1.69819e-01 1.10693e-01 -7.37201e-01 -5.66711e-01 -9.07690e-01 -1.20410e-01 -1.02639e-01 -1.38181e-01 -1.07699e-01 -9.15733e-02 -1.23825e-01 1.29025e-03 1.84776e-03 7.32749e-04 4.30722e-02 5.76467e-02 2.84977e-02 2.98199e-02 4.18094e-02 1.78305e-02
1.80000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -9.46961e-01 -7.97097e-01 -1.09682e+00 -1.67601e-01 -1.46317e-01 -1.88885e-01 -8.90003e-02 -8.21205e-02 -9.58801e-02 1.00269e-03 1.75502e-03 2.50356e-04 6.98623e-02 8.33805e-02 5.63440e-02 1.80522e-02 3.38405e-02 2.26390e-03
1.90000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -9.23297e-01 -7.95917e-01 -1.05068e+00 -1.40191e-01 -1.02667e-01 -1.77714e-01 -1.24264e-01 -8.12676e-02 -1.67261e-01 8.84755e-04 1.37960e-03 3.89906e-04 4.71814e-02 9.41877e-02 1.75180e-04 3.43229e-02 5.55177e-02 1.31282e-02
2.00000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -1.11541e+00 -9.59851e-01 -1.27097e+00 -2.96020e-01 -2.04260e-01 -3.87780e-01 -1.70980e-01 -1.44559e-01 -1.97401e-01 2.60614e-03 4.07342e-03 1.13887e-03 1.47589e-01 2.37720e-01 5.74585e-02 3.89904e-02 6.38262e-02 1.41546e-02
2.10000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -1.26162e+00 -1.07858e+00 -1.44467e+00 -1.19112e-01 -2.91139e-02 -2.09111e-01 -1.20968e-01 -8.48627e-02 -1.57072e-01 3.40052e-03 3.84090e-03 2.96014e-03 1.10297e-01 1.21153e-01 9.94399e-02 2.54022e-02 4.12299e-02 9.57453e-03
2.20000e+01 1.31556e-01 1.61401e-01 1.07229e-01 -1.45338e+00 -1.35658e+00 -1.55018e+00 -2.82120e-01 -2.34771e-01 -3.29469e-01 -1.54840e-01 -1.24985e-01 -1.84695e-01 3.92239e-03 5.37636e-03 2.46842e-03 8.87196e-02 9.93818e-02 7.80575e-02 3.46253e-02 5.88297e-02 1.04210e-02
2.30000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.44849e+00 -1.27167e+00 -1.62531e+00 -1.18449e-01 -5.50488e-02 -1.81850e-01 -1.06958e-01 -5.87526e-02 -1.55163e-01 4.46513e-03 5.81193e-03 3.11833e-03 9.16339e-02 1.11654e-01 7.16135e-02 2.76417e-02 5.10111e-02 4.27221e-03
2.40000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.49767e+00 -1.27595e+00 -1.71939e+00 -3.78713e-01 -3.39486e-01 -4.17941e-01 -1.45169e-01 -1.34250e-01 -1.56089e-01 3.34694e-03 4.00889e-03 2.68500e-03 5.65552e-02 6.77570e-02 4.53535e-02 2.10153e-02 4.01896e-02 1.84087e-03
2.50000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.62664e+00 -1.56274e+00 -1.69055e+00 -3.69911e-01 -2.47018e-01 -4.92804e-01 -1.75955e-01 -9.41653e-02 -2.57744e-01 6.65933e-03 1.28911e-02 4.27545e-04 6.88225e-02 1.21363e-01 1.62819e-02 1.89528e-02 2.77846e-02 1.01209e-02
2.60000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.62732e+00 -1.38603e+00 -1.86861e+00 -2.87538e-01 -1.81418e-01 -3.93658e-01 -1.40628e-01 -8.25885e-02 -1.98667e-01 4.17074e-03 5.96593e-03 2.37555e-03 6.56849e-02 1.00791e-01 3.05785e-02 1.31171e-02 2.01996e-02 6.03455e-03
2.70000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.92039e+00 -1.82322e+00 -2.01757e+00 -3.40666e-01 -2.10624e-01 -4.70708e-01 -2.15298e-01 -1.32636e-01 -2.97960e-01 1.04101e-02 1.22455e-02 8.57470e-03 1.04073e-01 1.44521e-01 6.36261e-02 1.54904e-02 2.55709e-02 5.40989e-03
2.80000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -1.93320e+00 -1.65252e+00 -2.21388e+00 -6.07451e-01 -4.21801e-01 -7.93101e-01 -2.33582e-01 -2.11479e-01 -2.55685e-01 9.03927e-03 1.34001e-02 4.67847e-03 1.08832e-01 1.32241e-01 8.54222e-02 1.57166e-02 2.21990e-02 9.23418e-03
2.90000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.01099e+00 -1.73270e+00 -2.28928e+00 -3.96806e-01 -2.50671e-01 -5.42940e-01 -2.68508e-01 -1.88259e-01 -3.48757e-01 8.10701e-03 1.15876e-02 4.62642e-03 8.24017e-02 1.11683e-01 5.31206e-02 1.53591e-02 3.05967e-02 1.21563e-04
3.00000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.19226e+00 -1.98353e+00 -2.40099e+00 -4.48980e-01 -3.10551e-01 -5.87408e-01 -2.42353e-01 -1.37820e-01 -3.46887e-01 1.23041e-02 2.19897e-02 2.61842e-03 6.23058e-02 9.60561e-02 2.85554e-02 2.91804e-02 3.51796e-02 2.31813e-02
3.10000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.32002e+00 -2.15003e+00 -2.49001e+00 -6.12907e-01 -4.14704e-01 -8.11111e-01 -2.16144e-01 -1.25341e-01 -3.06946e-01 1.28372e-02 1.71595e-02 8.51499e-03 1.01146e-01 1.44418e-01 5.78734e-02 2.66985e-02 3.81257e-02 1.52712e-02
3.20000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.10787e+00 -1.91207e+00 -2.30367e+00 -5.57795e-01 -5.23397e-01 -5.92192e-01 -1.85358e-01 -1.24708e-01 -2.46008e-01 8.50184e-03 1.67107e-02 2.92997e-04 9.11346e-02 1.17530e-01 6.47394e-02 3.68630e-02 6.23510e-02 1.13751e-02
3.30000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.43277e+00 -2.06903e+00 -2.79651e+00 -4.90703e-01 -3.58579e-01 -6.22827e-01 -2.69225e-01 -2.03604e-01 -3.34846e-01 7.73888e-03 1.43914e-02 1.08634e-03 7.87771e-02 1.60760e-01 -3.20604e-03 3.73560e-02 4.60036e-02 2.87083e-02
3.40000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.45126e+00 -2.20490e+00 -2.69762e+00 -5.42418e-01 -3.96110e-01 -6.88725e-01 -2.84557e-01 -1.79063e-01 -3.90052e-01 1.86615e-02 2.75825e-02 9.74052e-03 1.10210e-01 1.57773e-01 6.26467e-02 2.41610e-02 4.10397e-02 7.28221e-03
3.50000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.30014e+00 -2.12762e+00 -2.47267e+00 -5.14214e-01 -3.65596e-01 -6.62833e-01 -3.22458e-01 -2.67451e-01 -3.77465e-01 1.13254e-02 1.68751e-02 5.77561e-03 4.25799e-02 6.80550e-02 1.71049e-02 4.31372e-02 6.80189e-02 1.82555e-02
3.60000e+01 1.24780e-01 1.53699e-01 1.01302e-01 -2.42383e+00 -2.10645e+00 -2.74122e+00 -5.72334e-01 -4.08188e-01 -7.36479e-01 -2.82279e-01 -1.78801e-01 -3.85758e-01 7.64422e-03 1.28082e-02 2.48023e-03 4.32221e-02 6.16787e-02 2.47655e-02 2.42294e-02 3.53238e-02 1.31349e-02
3.70000e+01 1.24206e-01 1.53082e-01 1.00776e-01 -2.46890e+00 -2.37660e+00 -2.56121e+00 -5.87807e-01 -4.86697e-01 -6.88916e-01 -2.95651e-01 -1.88281e-01 -4.03020e-01 9.18780e-03 1.59637e-02 2.41188e-03 7.46819e-02 9.08010e-02 5.85628e-02 2.46838e-02 4.15212e-02 7.84650e-03
3.80000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -2.57913e+00 -2.31925e+00 -2.83900e+00 -5.57979e-01 -3.42177e-01 -7.73781e-01 -3.04899e-01 -2.29565e-01 -3.80233e-01 2.37118e-02 4.01233e-02 7.30040e-03 4.34311e-02 6.05891e-02 2.62731e-02 5.74216e-02 6.99450e-02 4.48982e-02
3.90000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.23176e+00 -3.13540e+00 -3.32811e+00 -4.14726e-01 -3.25007e-01 -5.04444e-01 -3.84499e-01 -2.39782e-01 -5.29215e-01 2.02713e-02 2.18474e-02 1.86953e-02 3.62953e-02 4.78673e-02 2.47233e-02 3.41105e-02 6.11703e-02 7.05071e-03
4.00000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -2.54668e+00 -2.51781e+00 -2.57556e+00 -7.67080e-01 -4.95896e-01 -1.03826e+00 -2.35029e-01 -1.42198e-01 -3.27861e-01 1.92593e-02 3.34926e-02 5.02606e-03 5.70952e-02 8.44689e-02 2.97215e-02 1.49028e-02 2.97692e-02 3.64105e-05
4.10000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.05053e+00 -2.78818e+00 -3.31287e+00 -8.78328e-01 -6.08097e-01 -1.14856e+00 -3.37979e-01 -2.78628e-01 -3.97329e-01 1.67286e-02 2.20600e-02 1.13972e-02 1.42708e-01 1.96607e-01 8.88094e-02 1.71387e-02 2.40059e-02 1.02714e-02
4.20000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.14116e+00 -2.99876e+00 -3.28356e+00 -8.59446e-01 -6.70822e-01 -1.04807e+00 -2.68433e-01 -1.22385e-01 -4.14481e-01 2.27458e-02 3.13937e-02 1.40979e-02 1.47007e-01 1.65834e-01 1.28181e-01 2.21973e-02 4.27080e-02 1.68662e-03
4.30000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.14861e+00 -2.85372e+00 -3.44351e+00 -7.83313e-01 -6.37300e-01 -9.29326e-01 -1.61725e-01 -1.18977e-01 -2.04474e-01 4.26400e-02 5.85517e-02 2.67283e-02 7.91931e-02 1.40398e-01 1.79888e-02 1.89163e-02 2.40493e-02 1.37833e-02
4.40000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.47017e+00 -3.07005e+00 -3.87030e+00 -8.67856e-01 -6.91049e-01 -1.04466e+00 -2.92000e-01 -1.75739e-01 -4.08260e-01 6.64033e-02 7.98120e-02 5.29946e-02 1.05294e-01 1.61113e-01 4.94752e-02 2.96154e-02 5.71971e-02 2.03379e-03
4.50000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.15742e+00 -2.77517e+00 -3.53967e+00 -1.00344e+00 -7.68871e-01 -1.23801e+00 -3.77984e-01 -2.88985e-01 -4.66983e-01 4.87823e-02 6.20886e-02 3.54761e-02 1.03254e-01 1.44962e-01 6.15455e-02 5.36132e-02 7.03960e-02 3.68303e-02
4.60000e+01 1.18494e-01 1.47274e-01 9.53386e-02 -3.25431e+00 -2.82218e+00 -3.68643e+00 -7.07570e-01 -6.02274e-01 -8.12866e-01 -2.75121e-01 -8.04370e-02 -4.69805e-01 8.76437e-02 1.64870e-01 1.04174e-02 8.09878e-02 1.28788e-01 3.31879e-02 2.70666e-02 4.14353e-02 1.26978e-02
4.70000e+01 1.12261e-01 1.41630e-01 8.89818e-02 -3.40355e+00 -3.19244e+00 -3.61467e+00 -7.52810e-01 -4.47660e-01 -1.05796e+00 -2.37922e-01 -1.50848e-01 -3.24996e-01 4.77670e-02 7.24940e-02 2.30400e-02 8.77321e-02 1.29152e-01 4.63125e-02 4.49867e-02 7.03673e-02 1.96062e-02
4.80000e+01 1.10180e-01 1.39910e-01 8.67675e-02 -3.15068e+00 -2.86044e+00 -3.44091e+00 -6.50494e-01 -5.05695e-01 -7.95293e-01 -3.17247e-01 -1.87804e-01 -4.46690e-01 1.72814e-02 2.83000e-02 6.26283e-03 9.13904e-02 1.53932e-01 2.88488e-02 4.76399e-02 6.41669e-02 3.11128e-02
4.90000e+01 1.10180e-01 1.39910e-01 8.67675e-02 -3.47492e+00 -3.08285e+00 -3.86699e+00 -9.27332e-01 -8.18037e-01 -1.03663e+00 -3.79949e-01 -3.08707e-01 -4.51191e-01 2.55118e-02 3.65601e-02 1.44635e-02 6.91844e-02 8.35049e-02 5.48638e-02 4.85451e-02 5.62823e-02 4.08079e-02
5.00000e+01 1.07318e-01 1.37678e-01 8.36531e-02 -3.22634e+00 -2.84017e+00 -3.61251e+00 -6.55651e-01 -6.15420e-01 -6.95883e-01 -4.37001e-01 -3.89724e-01 -4.84277e-01 5.76576e-02 1.02802e-01 1.25131e-02 7.21030e-02 1.02566e-01 4.16401e-02 4.99285e-02 6.00664e-02 3.97906e-02
5.10000e+01 1.04010e-01 1.35290e-01 7.99618e-02 -3.29595e+00 -2.84411e+00 -3.74779e+00 -5.10321e-01 -3.50514e-01 -6.70128e-01 -4.88203e-01 -3.83156e-01 -5.93250e-01 6.06425e-02 9.87559e-02 2.25292e-02 1.14359e-01 1.62425e-01 6.62928e-02 4.39627e-02 5.16833e-02 3.62421e-02
5.20000e+01 1.01951e-01 1.33906e-01 7.76207e-02 -3.45248e+00 -3.18448e+00 -3.72047e+00 -1.07517e+00 -1.01363e+00 -1.13671e+00 -2.76818e-01 -1.97790e-01 -3.55846e-01 7.32009e-02 1.05752e-01 4.06502e-02 1.16197e-01 2.11039e-01 2.13557e-02 2.75059e-02 3.72710e-02 1.77408e-02
5.30000e+01 1.00410e-01 1.32923e-01 7.58498e-02 -3.34674e+00 -2.74997e+00 -3.94352e+00 -4.36528e-01 -2.90206e-01 -5.82851e-01 -4.87284e-01 -3.61540e-01 -6.13028e-01 4.33105e-02 7.16805e-02 1.49405e-02 5.90687e-02 8.49144e-02 3.32231e-02 5.29295e-02 6.31542e-02 4.27048e-02
5.40000e+01 9.71827e-02 1.31005e-01 7.20923e-02 -3.57190e+00 -3.06790e+00 -4.07590e+00 -9.38845e-01 -7.58751e-01 -1.11894e+00 -3.98605e-01 -1.92466e-01 -6.04745e-01 1.15458e-01 1.72005e-01 5.89117e-02 1.38487e-01 2.20986e-01 5.59867e-02 5.17436e-02 8.63585e-02 1.71286e-02
5.50000e+01 9.57407e-02 1.30210e-01 7.03959e-02 -3.66628e+00 -3.61406e+00 -3.71849e+00 -9.38256e-01 -7.64998e-01 -1.11151e+00 -3.57782e-01 -2.32033e-01 -4.83531e-01 5.76573e-02 7.88775e-02 3.64372e-02 6.61554e-02 8.87838e-02 4.35269e-02 3.10997e-02 4.33886e-02 1.88107e-02
5.60000e+01 9.54446e-02 1.30052e-01 7.00464e-02 -3.60944e+00 -3.45317e+00 -3.76571e+00 -8.28906e-01 -5.18117e-01 -1.13969e+00 -4.98217e-01 -4.30249e-01 -5.66186e-01 9.09703e-02 1.19338e-01 6.26029e-02 1.67780e-01 2.62379e-01 7.31808e-02 3.83995e-02 4.37605e-02 3.30385e-02
5.70000e+01 9.46843e-02 1.29653e-01 6.91472e-02 -3.66632e+00 -3.05646e+00 -4.27618e+00 -1.07683e+00 -9.20099e-01 -1.23356e+00 -5.27589e-01 -4.87228e-01 -5.67950e-01 1.68881e-01 2.77174e-01 6.05879e-02 1.59496e-01 2.29601e-01 8.93905e-02 4.75136e-02 8.00487e-02 1.49785e-02
5.80000e+01 9.04140e-02 1.27610e-01 6.40597e-02 -3.54650e+00 -3.06450e+00 -4.02851e+00 -7.99077e-01 -7.18216e-01 -8.79937e-01 -3.83793e-01 -3.53960e-01 -4.13625e-01 4.39797e-02 6.30857e-02 2.48738e-02 1.10647e-01 1.63898e-01 5.73956e-02 4.07773e-02 4.45145e-02 3.70402e-02
5.90000e+01 8.92410e-02 1.27110e-01 6.26540e-02 -3.87648e+00 -3.25199e+00 -4.50097e+00 -8.01439e-01 -5.14310e-01 -1.08857e+00 -3.63116e-01 -1.98466e-01 -5.27765e-01 1.20370e-01 2.24146e-01 1.65938e-02 1.09023e-01 1.69579e-01 4.84676e-02 4.64502e-02 6.88821e-02 2.40183e-02
6.00000e+01 8.76716e-02 1.24301e-01 6.18365e-02 -3.88340e+00 -3.57579e+00 -4.19101e+00 -1.08701e+00 -6.94262e-01 -1.47976e+00 -4.57103e-01 -3.85278e-01 -5.28929e-01 5.15888e-02 1.01371e-01 1.80655e-03 1.30661e-01 1.48337e-01 1.12985e-01 4.23978e-02 6.48227e-02 1.99729e-02
6.10000e+01 8.04390e-02 1.12379e-01 5.75767e-02 -3.93593e+00 -3.63253e+00 -4.23933e+00 -8.18353e-01 -5.33531e-01 -1.10318e+00 -3.42009e-01 -2.44744e-01 -4.39274e-01 2.80145e-01 4.68131e-01 9.21600e-02 1.48273e-01 2.16414e-01 8.01309e-02 4.18591e-02 5.85294e-02 2.51888e-02
6.20000e+01 7.89198e-02 1.11776e-01 5.57216e-02 -3.65464e+00 -3.22197e+00 -4.08731e+00 -1.02006e+00 -5.78692e-01 -1.46143e+00 -4.59450e-01 -3.26393e-01 -5.92507e-01 5.14415e-02 6.50915e-02 3.77914e-02 1.61068e-01 2.40640e-01 8.14970e-02 3.17458e-02 4.96733e-02 1.38184e-02
6.30000e+01 7.48935e-02 1.05597e-01 5.31174e-02 -3.99059e+00 -3.66376e+00 -4.31742e+00 -9.06314e-01 -6.81681e-01 -1.13095e+00 -2.87749e-01 -1.22775e-01 -4.52723e-01 2.81224e-01 5.68286e-01 -5.83791e-03 1.14355e-01 1.77727e-01 5.09834e-02 2.62117e-02 4.02526e-02 1.21708e-02
6.40000e+01 7.34408e-02 1.05085e-01 5.13258e-02 -3.98548e+00 -3.73472e+00 -4.23624e+00 -5.07273e-01 -2.52654e-01 -7.61892e-01 -6.51821e-01 -4.85627e-01 -8.18015e-01 1.71327e-01 2.77437e-01 6.52174e-02 1.61429e-01 2.82058e-01 4.07995e-02 4.92313e-02 8.43860e-02 1.40766e-02
6.50000e+01 6.54238e-02 9.16711e-02 4.66917e-02 -3.89245e+00 -3.33613e+00 -4.44876e+00 -1.08055e+00 -5.28197e-01 -1.63290e+00 -5.59190e-01 -4.32910e-01 -6.85469e-01 1.67451e-01 3.34960e-01 -5.84093e-05 2.74268e-01 3.52282e-01 1.96255e-01 4.81882e-02 8.14774e-02 1.48991e-02
6.60000e+01 6.44866e-02 9.13772e-02 4.55094e-02 -4.17994e+00 -3.56310e+00 -4.79678e+00 -9.75146e-01 -8.68585e-01 -1.08171e+00 -4.72152e-01 -1.86072e-01 -7.58232e-01 9.40895e-01 2.08818e+00 -2.06387e-01 2.00327e-01 3.79587e-01 2.10660e-02 2.53746e-02 4.77885e-02 2.96060e-03
6.70000e+01 6.44866e-02 9.13772e-02 4.55094e-02 -3.92267e+00 -3.47473e+00 -4.37061e+00 -9.55211e-01 -5.81448e-01 -1.32897e+00 -4.59195e-01 -3.15279e-01 -6.03111e-01 3.17646e-01 6.23736e-01 1.15562e-02 2.14627e-01 3.98539e-01 3.07148e-02 3.77406e-02 6.52268e-02 1.02544e-02
6.80000e+01 6.22043e-02 8.79181e-02 4.40111e-02 -4.26499e+00 -4.13573e+00 -4.39425e+00 -1.13112e+00 -9.47552e-01 -1.31470e+00 -2.65140e-01 -1.37869e-01 -3.92410e-01 2.30421e-01 4.04318e-01 5.65240e-02 1.27624e-01 1.33880e-01 1.21367e-01 2.03221e-02 4.22004e-02 -1.55627e-03
6.90000e+01 6.05892e-02 8.59598e-02 4.27066e-02 -4.20564e+00 -3.44926e+00 -4.96203e+00 -1.18341e+00 -1.04096e+00 -1.32585e+00 -1.87634e-01 -1.27410e-01 -2.47859e-01 5.26004e-01 1.04408e+00 7.92505e-03 1.95542e-01 3.29965e-01 6.11193e-02 1.13167e-02 1.58839e-02 6.74944e-03
7.00000e+01 6.02792e-02 8.58758e-02 4.23120e-02 -3.97624e+00 -3.34927e+00 -4.60322e+00 -9.83340e-01 -6.47219e-01 -1.31946e+00 -5.65219e-01 -3.62399e-01 -7.68038e-01 8.78954e-01 1.88575e+00 -1.27839e-01 7.46875e-02 1.27644e-01 2.17307e-02 4.18368e-02 5.43927e-02 2.92810e-02
7.10000e+01 5.53706e-02 7.78463e-02 3.93840e-02 -4.08350e+00 -3.38421e+00 -4.78280e+00 -1.30466e+00 -1.10736e+00 -1.50196e+00 -5.77821e-01 -3.52128e-01 -8.03515e-01 7.35109e-01 1.31542e+00 1.54797e-01 1.64768e-01 1.74144e-01 1.55393e-01 5.48163e-02 8.68070e-02 2.28256e-02
7.20000e+01 5.49552e-02 7.77441e-02 3.88464e-02 -4.18434e+00 -3.91482e+00 -4.45386e+00 -8.89091e-01 -1.69177e-01 -1.60901e+00 -3.17285e-01 -1.18736e-01 -5.15834e-01 5.19544e-01 1.12151e+00 -8.24173e-02 2.15897e-01 2.77206e-01 1.54588e-01 3.57889e-02 6.27234e-02 8.85441e-03
7.30000e+01 5.40290e-02 7.63682e-02 3.82245e-02 -4.33225e+00 -3.78358e+00 -4.88093e+00 -7.43546e-01 -6.67508e-01 -8.19584e-01 -6.98014e-01 -5.73046e-01 -8.22983e-01 6.63022e-01 1.36810e+00 -4.20584e-02 1.31661e-01 2.46602e-01 1.67207e-02 6.16342e-02 8.54558e-02 3.78126e-02
7.40000e+01 5.00583e-02 6.96966e-02 3.59534e-02 -4.02759e+00 -3.56380e+00 -4.49139e+00 -8.21591e-01 -4.83524e-01 -1.15966e+00 -5.71558e-01 -3.33608e-01 -8.09508e-01 1.86610e-01 2.55272e-01 1.17948e-01 1.77266e-01 2.63195e-01 9.13373e-02 3.99829e-02 7.00349e-02 9.93092e-03
7.50000e+01 4.57544e-02 6.29001e-02 3.32824e-02 -4.46600e+00 -4.06556e+00 -4.86645e+00 -7.29523e-01 -3.07794e-01 -1.15125e+00 -5.41813e-01 -3.54344e-01 -7.29283e-01 4.82466e+00 1.12650e+01 -1.61571e+00 8.26077e-02 1.13058e-01 5.21578e-02 5.04261e-02 7.45447e-02 2.63075e-02
7.60000e+01 4.43113e-02 6.05435e-02 3.24311e-02 -4.39606e+00 -3.55175e+00 -5.24036e+00 -8.89626e-01 -3.63309e-01 -1.41594e+00 -3.69912e-01 -9.66348e-02 -6.43189e-01 7.24232e-02 1.23651e-01 2.11956e-02 2.11160e-01 2.50237e-01 1.72083e-01 2.80099e-02 4.49185e-02 1.11012e-02
7.70000e+01 4.37087e-02 5.99541e-02 3.18651e-02 -4.19010e+00 -3.59509e+00 -4.78511e+00 -5.60830e-01 -5.13316e-01 -6.08345e-01 -3.62208e-01 -1.95764e-01 -5.28652e-01 1.80998e-01 3.25764e-01 3.62319e-02 1.10875e-01 1.39523e-01 8.22263e-02 3.39052e-02 5.69707e-02 1.08396e-02
7.80000e+01 3.91935e-02 5.29160e-02 2.90295e-02 -4.23176e+00 -3.89989e+00 -4.56364e+00 -1.00191e+00 -6.50856e-01 -1.35296e+00 -5.10664e-01 -3.35103e-01 -6.86226e-01 6.86725e+00 1.63411e+01 -2.60657e+00 2.63912e-01 5.35388e-01 -7.56379e-03 4.53873e-02 6.47426e-02 2.60319e-02
7.90000e+01 3.90581e-02 5.28942e-02 2.88412e-02 -4.27350e+00 -3.51884e+00 -5.02817e+00 -9.64849e-01 -7.14341e-01 -1.21536e+00 -5.11151e-01 -2.16898e-01 -8.05404e-01 3.26386e+00 7.70818e+00 -1.18046e+00 5.33801e-01 1.04052e+00 2.70861e-02 3.76955e-02 5.39402e-02 2.14508e-02
8.00000e+01 3.72025e-02 5.00102e-02 2.76748e-02 -4.20585e+00 -3.59269e+00 -4.81901e+00 -1.19981e+00 -7.72312e-01 -1.62731e+00 -7.19033e-01 -4.89823e-01 -9.48243e-01 2.79840e-01 6.67195e-01 -1.07514e-01 1.32918e+00 2.99679e+00 -3.38443e-01 5.52191e-02 9.37251e-02 1.67132e-02
8.10000e+01 3.70034e-02 4.99808e-02 2.73955e-02 -4.05621e+00 -3.36845e+00 -4.74398e+00 -1.03516e+00 -8.83979e-01 -1.18634e+00 -5.15672e-01 -1.79851e-01 -8.51493e-01 5.88785e-01 1.11823e+00 5.93378e-02 5.57996e-01 1.15445e+00 -3.84591e-02 5.39870e-02 7.79775e-02 2.99965e-02
8.20000e+01 3.41690e-02 4.57396e-02 2.55254e-02 -4.08856e+00 -3.80193e+00 -4.37520e+00 -1.00004e+00 -8.93233e-01 -1.10685e+00 -5.44138e-01 -3.71719e-01 -7.16557e-01 3.98656e-01 9.33970e-01 -1.36659e-01 5.24279e-01 7.67710e-01 2.80848e-01 4.70260e-02 6.15017e-02 3.25503e-02
8.30000e+01 3.21458e-02 4.29061e-02 2.40840e-02 -4.25728e+00 -4.04137e+00 -4.47320e+00 -1.07370e+00 -8.18877e-01 -1.32851e+00 -2.53419e-01 -1.80155e-01 -3.26684e-01 1.06534e+01 2.56506e+01 -4.34388e+00 2.13034e-01 4.05836e-01 2.02314e-02 2.23287e-02 4.16927e-02 2.96466e-03
8.40000e+01 3.20607e-02 4.28951e-02 2.39628e-02 -4.35462e+00 -3.98551e+00 -4.72374e+00 -9.14566e-01 -8.18871e-01 -1.01026e+00 -5.93043e-01 -3.72684e-01 -8.13402e-01 1.44939e-01 3.26346e-01 -3.64681e-02 1.29702e-01 2.49429e-01 9.97548e-03 7.09110e-02 8.66569e-02 5.51652e-02
8.50000e+01 3.11460e-02 4.18472e-02 2.31813e-02 -3.93244e+00 -3.72092e+00 -4.14395e+00 -1.28531e+00 -1.01037e+00 -1.56025e+00 -5.99946e-01 -4.77396e-01 -7.22497e-01 9.41000e-01 2.09045e+00 -2.08452e-01 5.40658e-01 9.24169e-01 1.57148e-01 9.41778e-02 1.12787e-01 7.55689e-02
8.60000e+01 2.74543e-02 3.72560e-02 2.02313e-02 -4.09228e+00 -3.66304e+00 -4.52151e+00 -7.94190e-01 -6.14922e-01 -9.73459e-01 -4.32066e-01 -3.03936e-01 -5.60196e-01 2.36107e-01 5.11525e-01 -3.93107e-02 5.20757e-01 1.02014e+00 2.13795e-02 2.08285e-02 3.79052e-02 3.75192e-03
8.70000e+01 2.60567e-02 3.57149e-02 1.90103e-02 -3.92249e+00 -3.59628e+00 -4.24870e+00 -6.55457e-01 -4.42673e-01 -8.68240e-01 -4.45094e-01 -2.40446e-01 -6.49742e-01 1.08078e+01 2.58197e+01 -4.20409e+00 1.64939e-01 1.75828e-01 1.54050e-01 4.73054e-02 6.54216e-02 2.91893e-02
8.80000e+01 2.58806e-02 3.56905e-02 1.87670e-02 -4.38913e+00 -3.87159e+00 -4.90668e+00 -1.18276e+00 -1.07775e+00 -1.28776e+00 -4.34782e-01 -8.14162e-02 -7.88149e-01 5.01766e-01 1.05182e+00 -4.82929e-02 2.73768e-01 5.05102e-01 4.24348e-02 2.23517e-02 4.73201e-02 -2.61669e-03
8.90000e+01 2.58806e-02 3.56905e-02 1.87670e-02 -4.11472e+00 -3.44239e+00 -4.78705e+00 -8.75210e-01 -6.83007e-01 -1.06741e+00 -4.81768e-01 -3.47193e-01 -6.16344e-01 3.96160e-02 6.61970e-02 1.30349e-02 1.48475e-01 2.50435e-01 4.65152e-02 3.80441e-02 4.87095e-02 2.73788e-02
9.00000e+01 2.15098e-02 3.15687e-02 1.46560e-02 -3.91595e+00 -3.39725e+00 -4.43464e+00 -9.78935e-01 -6.84705e-01 -1.27316e+00 -3.97236e-01 -2.72600e-01 -5.21871e-01 3.17997e-01 6.62260e-01 -2.62672e-02 5.11942e-01 9.31262e-01 9.26212e-02 5.31119e-02 8.10897e-02 2.51341e-02
9.10000e+01 2.15098e-02 3.15687e-02 1.46560e-02 -3.94153e+00 -3.22969e+00 -4.65337e+00 -7.22899e-01 -6.81761e-01 -7.64037e-01 -3.90693e-01 -3.09170e-01 -4.72216e-01 1.74358e+00 3.91351e+00 -4.26360e-01 4.21780e-01 6.61919e-01 1.81640e-01 2.52856e-02 3.59068e-02 1.46644e-02
9.20000e+01 2.07500e-02 3.09909e-02 1.38931e-02 -4.25967e+00 -4.00561e+00 -4.51374e+00 -9.77115e-01 -4.73395e-01 -1.48083e+00 -5.82809e-01 -4.85674e-01 -6.79944e-01 1.72537e+00 3.09728e+00 3.53467e-01 1.93960e-01 2.59654e-01 1.28267e-01 4.25409e-02 6.58672e-02 1.92146e-02
9.30000e+01 1.78012e-02 2.58655e-02 1.22512e-02 -4.24703e+00 -3.41930e+00 -5.07476e+00 -9.34955e-01 -4.17690e-01 -1.45222e+00 -4.20986e-01 -2.28069e-01 -6.13902e-01 1.37125e+01 3.29398e+01 -5.51481e+00 1.93112e-01 3.87393e-01 -1.16893e-03 4.49149e-02 7.79461e-02 1.18836e-02
9.40000e+01 1.28246e-02 1.85109e-02 8.88502e-03 -3.83978e+00 -3.15169e+00 -4.52786e+00 -9.46007e-01 -7.12336e-01 -1.17968e+00 -2.98371e-01 -1.07161e-01 -4.89582e-01 1.66149e-01 2.84074e-01 4.82239e-02 5.51448e-01 8.98029e-01 2.04866e-01 2.66131e-02 3.75744e-02 1.56519e-02
9.50000e+01 1.21840e-02 1.79860e-02 8.25369e-03 -4.75178e+00 -4.31283e+00 -5.19072e+00 -7.51677e-01 -6.86962e-01 -8.16392e-01 -5.60265e-01 -4.78368e-01 -6.42162e-01 5.22470e-01 8.92687e-01 1.52253e-01 2.62573e-01 3.32388e-01 1.92757e-01 5.85468e-02 8.49558e-02 3.21378e-02
9.60000e+01 1.15548e-02 1.75273e-02 7.61752e-03 -4.40459e+00 -3.55952e+00 -5.24965e+00 -1.34584e+00 -7.71877e-01 -1.91981e+00 -3.96040e-01 -3.01568e-01 -4.90512e-01 3.55732e-01 4.25279e-01 2.86184e-01 3.16727e-01 5.28667e-01 1.04787e-01 3.19398e-02 4.53842e-02 1.84954e-02
9.70000e+01 1.08485e-02 1.64618e-02 7.14927e-03 -4.38633e+00 -3.87874e+00 -4.89392e+00 -7.47190e-01 -5.58530e-01 -9.35851e-01 -5.06932e-01 -4.41462e-01 -5.72402e-01 3.34974e-01 6.70211e-01 -2.62284e-04 2.63690e-01 4.12388e-01 1.14992e-01 4.57234e-02 5.22040e-02 3.92429e-02
9.80000e+01 1.05444e-02 1.59232e-02 6.98253e-03 -4.12129e+00 -3.82676e+00 -4.41582e+00 -1.07685e+00 -9.00353e-01 -1.25335e+00 -4.87810e-01 -3.63737e-01 -6.11882e-01 1.36587e+00 2.32191e+00 4.09827e-01 2.89751e-01 3.46991e-01 2.32511e-01 4.53396e-02 7.44698e-02 1.62094e-02
9.90000e+01 8.94110e-03 1.36701e-02 5.84803e-03 -4.16457e+00 -3.74819e+00 -4.58095e+00 -8.82646e-01 -6.04317e-01 -1.16097e+00 -5.60092e-01 -4.34790e-01 -6.85395e-01 1.25318e+01 2.98069e+01 -4.74332e+00 4.50658e-01 7.35632e-01 1.65684e-01 5.52880e-02 6.93348e-02 4.12412e-02
1.00000e+02 7.39977e-03 1.15066e-02 4.75872e-03 -4.35382e+00 -4.01315e+00 -4.69448e+00 -9.19700e-01 -5.50423e-01 -1.28898e+00 -5.55977e-01 -4.68255e-01 -6.43699e-01 1.77631e+00 4.09030e+00 -5.37688e-01 1.76405e-01 2.61712e-01 9.10986e-02 5.54253e-02 8.42470e-02 2.66036e-02
1.01000e+02 6.51374e-03 1.00194e-02 4.23468e-03 -4.46199e+00 -4.33332e+00 -4.59067e+00 -9.58297e-01 -8.49767e-01 -1.06683e+00 -4.75647e-01 -2.13430e-01 -7.37864e-01 3.94813e-01 6.69636e-01 1.19990e-01 7.37765e-01 1.16578e+00 3.09753e-01 3.35237e-02 6.96763e-02 -2.62879e-03
1.02000e+02 5.61024e-03 9.32449e-03 3.37550e-03 -4.86132e+00 -4.19547e+00 -5.52716e+00 -1.08552e+00 -7.59403e-01 -1.41164e+00 -4.50018e-01 -3.02073e-01 -5.97963e-01 4.64363e+01 1.00625e+02 -7.75205e+00 9.07369e-01 1.65052e+00 1.64217e-01 2.35596e-02 3.07787e-02 1.63406e-02
1.03000e+02 5.46205e-03 9.26599e-03 3.21973e-03 -4.70377e+00 -3.92393e+00 -5.48361e+00 -7.68614e-01 -4.25116e-01 -1.11211e+00 -5.39190e-01 -2.38969e-01 -8.39411e-01 5.67195e-01 7.20474e-01 4.13917e-01 1.45235e-01 2.42016e-01 4.84548e-02 5.90586e-02 9.27697e-02 2.53474e-02
1.04000e+02 5.35292e-03 9.22812e-03 3.10505e-03 -4.57362e+00 -3.63534e+00 -5.51189e+00 -1.02466e+00 -5.80353e-01 -1.46897e+00 -5.76630e-01 -3.48114e-01 -8.05147e-01 2.19166e+00 4.98509e+00 -6.01776e-01 2.55876e-01 4.05414e-01 1.06338e-01 4.73974e-02 8.34845e-02 1.13102e-02
1.05000e+02 5.03125e-03 8.83336e-03 2.86567e-03 -4.83728e+00 -4.06938e+00 -5.60518e+00 -8.93013e-01 -3.83380e-01 -1.40265e+00 -4.03377e-01 -3.04838e-01 -5.01915e-01 4.60705e+00 9.12559e+00 8.85027e-02 2.85646e-01 3.97248e-01 1.74045e-01 3.99874e-02 6.05844e-02 1.93904e-02
1.06000e+02 4.06639e-03 7.12475e-03 2.32086e-03 -4.86915e+00 -4.38530e+00 -5.35300e+00 -1.65112e+00 -1.27268e+00 -2.02955e+00 -7.58107e-01 -4.59583e-01 -1.05663e+00 8.83618e+01 2.11506e+02 -3.47825e+01 5.48324e-01 8.60273e-01 2.36376e-01 7.02139e-02 1.20539e-01 1.98892e-02
1.07000e+02 3.36262e-03 5.91307e-03 1.91224e-03 -4.27293e+00 -3.88365e+00 -4.66221e+00 -1.04170e+00 -8.69547e-01 -1.21386e+00 -3.97431e-01 -3.02339e-01 -4.92523e-01 9.93869e-01 1.93360e+00 5.41380e-02 4.69969e-01 7.71337e-01 1.68600e-01 2.87925e-02 4.03489e-02 1.72361e-02
1.08000e+02 3.01117e-03 5.49314e-03 1.65063e-03 -4.93413e+00 -3.84549e+00 -6.02276e+00 -9.73044e-01 -3.65634e-01 -1.58045e+00 -4.42275e-01 -1.68673e-01 -7.15876e-01 1.10522e+02 2.65873e+02 -4.48290e+01 5.69265e-01 1.09081e+00 4.77197e-02 1.35213e-02 3.12818e-02 -4.23914e-03
1.09000e+02 3.01106e-03 5.49312e-03 1.65052e-03 -4.91831e+00 -4.26130e+00 -5.57532e+00 -1.57486e+00 -9.58815e-01 -2.19090e+00 -2.21825e-01 -1.36965e-01 -3.06684e-01 3.59737e+00 6.17847e+00 1.01626e+00 7.60299e-01 1.23461e+00 2.85985e-01 3.80954e-03 5.99319e-03 1.62588e-03
1.10000e+02 2.87746e-03 5.30860e-03 1.55969e-03 -4.84732e+00 -4.35636e+00 -5.33828e+00 -9.34936e-01 -4.33176e-01 -1.43670e+00 -5.53196e-01 -4.57527e-01 -6.48865e-01 1.18014e+01 1.65323e+01 7.07041e+00 2.82338e-01 4.66175e-01 9.85006e-02 4.34258e-02 5.45997e-02 3.22519e-02
1.11000e+02 2.37705e-03 4.38415e-03 1.28881e-03 -4.89621e+00 -4.13602e+00 -5.65639e+00 -1.30260e+00 -5.60285e-01 -2.04492e+00 -4.07427e-01 -2.38869e-01 -5.75985e-01 1.12905e+03 2.72556e+03 -4.67463e+02 6.24595e-01 1.18489e+00 6.43047e-02 2.06425e-02 3.15845e-02 9.70050e-03
1.12000e+02 2.34249e-03 4.32031e-03 1.27011e-03 -4.63578e+00 -4.23545e+00 -5.03612e+00 -7.79837e-01 -6.00276e-01 -9.59399e-01 -6.64755e-01 -5.67490e-01 -7.62019e-01 3.90402e+00 8.73841e+00 -9.30368e-01 5.53827e-01 7.72388e-01 3.35266e-01 5.86232e-02 7.16951e-02 4.55512e-02
1.13000e+02 1.83003e-03 3.37369e-03 9.92685e-04 -5.03346e+00 -4.79627e+00 -5.27064e+00 -1.07820e+00 -6.84112e-01 -1.47230e+00 -6.41873e-01 -4.40787e-01 -8.42959e-01 2.52844e+00 3.80977e+00 1.24710e+00 5.17967e-01 5.75066e-01 4.60868e-01 3.68647e-02 8.00087e-02 -6.27928e-03
1.14000e+02 1.50317e-03 2.76986e-03 8.15754e-04 -5.39520e+00 -4.50965e+00 -6.28074e+00 -5.63097e-01 -5.34944e-01 -5.91251e-01 -5.11826e-01 -4.06427e-01 -6.17224e-01 6.21008e+02 1.49910e+03 -2.57085e+02 6.72291e-01 1.09967e+00 2.44908e-01 3.09506e-02 4.44865e-02 1.74147e-02
1.15000e+02 1.24084e-03 2.28525e-03 6.73755e-04 -5.42397e+00 -4.48031e+00 -6.36763e+00 -1.00334e+00 -4.31672e-01 -1.57500e+00 -7.77175e-01 -4.91154e-01 -1.06320e+00 2.15011e+02 4.84986e+02 -5.49634e+01 4.51005e-01 8.43515e-01 5.84951e-02 6.41031e-02 1.07164e-01 2.10417e-02
1.16000e+02 9.86341e-04 1.81509e-03 5.35991e-04 -5.05556e+00 -4.77882e+00 -5.33230e+00 -1.17213e+00 -6.75887e-01 -1.66838e+00 -4.10900e-01 -1.68053e-01 -6.53747e-01 8.66050e+00 1.41324e+01 3.18861e+00 7.62271e-01 9.14528e-01 6.10014e-01 2.57271e-02 4.38849e-02 7.56933e-03
1.17000e+02 6.43161e-04 1.18111e-03 3.50226e-04 -5.30832e+00 -4.28253e+00 -6.33411e+00 -9.59281e-01 -5.29531e-01 -1.38903e+00 -6.18930e-01 -2.09596e-01 -1.02826e+00 6.41000e+00 1.19644e+01 8.55635e-01 3.57534e-01 6.06759e-01 1.08308e-01 6.09327e-02 9.79861e-02 2.38793e-02
1.18000e+02 5.20648e-04 9.54792e-04 2.83909e-04 -4.59412e+00 -3.83287e+00 -5.35537e+00 -1.22890e+00 -6.87006e-01 -1.77080e+00 -5.93337e-01 -5.09201e-01 -6.77473e-01 9.34557e+00 2.22227e+01 -3.53152e+00 7.74452e-01 1.15862e+00 3.90285e-01 4.46200e-02 6.41600e-02 2.50801e-02
1.19000e+02 3.92095e-04 7.17318e-04 2.14324e-04 -4.94461e+00 -4.42933e+00 -5.45990e+00 -1.17342e+00 -1.01520e+00 -1.33163e+00 -6.46985e-01 -2.55164e-01 -1.03881e+00 3.66047e+03 8.83566e+03 -1.51473e+03 7.84548e-01 1.64376e+00 -7.46653e-02 2.56256e-02 4.55061e-02 5.74507e-03
1.20000e+02 3.88639e-04 7.16760e-04 2.10727e-04 -5.02176e+00 -4.18455e+00 -5.85898e+00 -1.28693e+00 -6.85845e-01 -1.88801e+00 -8.08200e-01 -6.48571e-01 -9.67830e-01 3.06047e+02 7.29195e+02 -1.17101e+02 2.78505e+00 6.23534e+00 -6.65232e-01 5.12921e-02 8.01322e-02 2.24520e-02
1.21000e+02 2.92543e-04 5.39234e-04 1.58709e-04 -4.86821e+00 -4.24205e+00 -5.49437e+00 -1.28035e+00 -9.17261e-01 -1.64344e+00 -5.75257e-01 -3.75305e-01 -7.75210e-01 8.35291e+01 1.46321e+02 2.07376e+01 2.10646e-01 2.37139e-01 1.84153e-01 5.08398e-02 6.12230e-02 4.04567e-02
1.22000e+02 2.92543e-04 5.39234e-04 1.58709e-04 -5.71405e+00 -4.99993e+00 -6.42816e+00 -9.23850e-01 -7.44770e-01 -1.10293e+00 -7.17928e-01 -5.49322e-01 -8.86535e-01 1.90841e+01 4.55165e+01 -7.34840e+00 5.49499e-01 7.55161e-01 3.43837e-01 6.09591e-02 7.51742e-02 4.67441e-02
1.23000e+02 2.42728e-04 4.47239e-04 1.31735e-04 -5.75996e+00 -4.96224e+00 -6.55767e+00 -1.08469e+00 -8.12877e-01 -1.35650e+00 -8.03673e-01 -6.13104e-01 -9.94243e-01 2.21901e+01 3.75534e+01 6.82679e+00 1.97269e-01 2.57916e-01 1.36622e-01 5.92874e-02 7.46024e-02 4.39725e-02
1.24000e+02 2.42728e-04 4.47239e-04 1.31735e-04 -5.03091e+00 -4.25414e+00 -5.80768e+00 -1.18123e+00 -9.32945e-01 -1.42951e+00 -7.07512e-01 -6.57477e-01 -7.57546e-01 3.53403e+01 6.48590e+01 5.82167e+00 3.64173e-01 4.69985e-01 2.58361e-01 3.72571e-02 6.14035e-02 1.31107e-02
1.25000e+02 2.22950e-04 4.10702e-04 1.21029e-04 -5.97823e+00 -5.61670e+00 -6.33975e+00 -1.65677e+00 -1.50126e+00 -1.81229e+00 -5.84564e-01 -3.74469e-01 -7.94659e-01 1.27109e+02 2.98148e+02 -4.39299e+01 5.45541e-01 6.76216e-01 4.14867e-01 2.47555e-02 5.42956e-02 -4.78463e-03
1.26000e+02 1.89437e-04 3.48791e-04 1.02888e-04 -5.03479e+00 -4.56122e+00 -5.50837e+00 -1.45487e+00 -1.20465e+00 -1.70510e+00 -7.52831e-01 -5.39593e-01 -9.66068e-01 2.99684e+01 5.49639e+01 4.97287e+00 2.00072e-01 2.55858e-01 1.44286e-01 2.76896e-02 4.25608e-02 1.28184e-02
1.27000e+02 1.89437e-04 3.48791e-04 1.02888e-04 -5.69590e+00 -5.58018e+00 -5.81162e+00 -1.16739e+00 -7.79151e-01 -1.55563e+00 -9.26391e-01 -8.70574e-01 -9.82207e-01 3.02778e+01 5.39785e+01 6.57701e+00 3.22427e-01 6.45861e-01 -1.00781e-03 4.82024e-02 6.64575e-02 2.99474e-02
1.28000e+02 1.69936e-04 3.13765e-04 9.20376e-05 -5.81038e+00 -4.90858e+00 -6.71219e+00 -1.43873e+00 -1.06035e+00 -1.81711e+00 -7.78899e-01 -6.87287e-01 -8.70511e-01 1.30593e+03 3.15221e+03 -5.40352e+02 5.17784e-01 8.00913e-01 2.34655e-01 6.19986e-02 8.59402e-02 3.80570e-02
1.29000e+02 1.42440e-04 2.63085e-04 7.71203e-05 -5.18363e+00 -4.41599e+00 -5.95128e+00 -1.46935e+00 -1.15675e+00 -1.78194e+00 -6.61816e-01 -6.34241e-01 -6.89391e-01 7.54597e+01 1.56058e+02 -5.13880e+00 3.70916e-01 4.40299e-01 3.01533e-01 4.93669e-02 5.58603e-02 4.28734e-02
1.30000e+02 5.63382e-05 1.04037e-04 3.05084e-05 -6.03699e+00 -5.42196e+00 -6.65202e+00 -1.34241e+00 -9.09616e-01 -1.77521e+00 -7.14730e-01 -6.28466e-01 -8.00994e-01 6.61014e+02 1.42004e+03 -9.80079e+01 5.80356e-01 7.70529e-01 3.90183e-01 3.62579e-02 4.72846e-02 2.52312e-02
1.31000e+02 2.62218e-05 4.84004e-05 1.42061e-05 -5.86486e+00 -4.87230e+00 -6.85743e+00 -1.42247e+00 -9.69386e-01 -1.87554e+00 -6.20040e-01 -2.76606e-01 -9.63474e-01 2.55505e+01 4.47312e+01 6.36983e+00 6.10941e-01 9.19587e-01 3.02296e-01 3.12173e-02 5.98248e-02 2.60982e-03
1.32000e+02 1.46631e-05 2.70471e-05 7.94932e-06 -5.38669e+00 -5.08285e+00 -5.69054e+00 -1.77973e+00 -1.46876e+00 -2.09070e+00 -7.85800e-01 -7.13060e-01 -8.58540e-01 3.68529e+02 8.70149e+02 -1.33090e+02 4.75894e-01 7.66803e-01 1.84984e-01 4.67642e-02 6.43603e-02 2.91682e-02
1.33000e+02 1.08179e-05 1.99436e-05 5.86789e-06 -5.06231e+00 -4.21809e+00 -5.90652e+00 -1.50415e+00 -1.28917e+00 -1.71913e+00 -6.49964e-01 -5.57528e-01 -7.42400e-01 1.94633e+04 4.69631e+04 -8.03656e+03 6.31516e-01 9.23347e-01 3.39685e-01 3.52471e-02 5.11709e-02 1.93233e-02
1.34000e+02 5.95523e-06 1.09640e-05 3.23465e-06 -5.91084e+00 -4.99525e+00 -6.82643e+00 -1.26502e+00 -7.19266e-01 -1.81077e+00 -5.39346e-01 -3.48878e-01 -7.29813e-01 1.28874e+03 3.02626e+03 -4.48784e+02 8.06044e-01 1.23112e+00 3.80970e-01 1.29708e-02 1.62736e-02 9.66798e-03
1.35000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.35622e+00 -5.86735e+00 -6.84510e+00 -1.61746e+00 -1.32463e+00 -1.91030e+00 -7.41236e-01 -5.64892e-01 -9.17579e-01 6.37241e+02 1.49495e+03 -2.20464e+02 6.57514e-01 8.82229e-01 4.32800e-01 4.57969e-02 6.98849e-02 2.17089e-02
1.36000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.45834e+00 -5.98953e+00 -6.92715e+00 -1.89818e+00 -1.69183e+00 -2.10453e+00 -6.86320e-01 -3.43632e-01 -1.02901e+00 6.86069e+01 1.23893e+02 1.33211e+01 5.77091e+00 1.07805e+01 7.61321e-01 4.04531e-02 6.21607e-02 1.87455e-02
1.37000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.50173e+00 -6.20137e+00 -6.80208e+00 -1.45258e+00 -1.25987e+00 -1.64528e+00 -7.62403e-01 -2.82935e-01 -1.24187e+00 6.06317e+02 1.43684e+03 -2.24203e+02 1.22951e+00 2.63018e+00 -1.71167e-01 4.91475e-02 8.58344e-02 1.24606e-02
1.38000e+02 6.38464e-07 1.16521e-06 3.49840e-07 -6.11112e+00 -5.69504e+00 -6.52720e+00 -1.32325e+00 -1.16037e+00 -1.48613e+00 -7.24857e-01 -5.25065e-01 -9.24649e-01 1.05159e+02 2.01086e+02 9.23297e+00 6.02226e-01 7.54228e-01 4.50223e-01 5.90550e-02 7.12582e-02 4.68517e-02
1.39000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.89714e+00 -5.46193e+00 -6.33236e+00 -1.29201e+00 -8.27587e-01 -1.75643e+00 -7.68536e-01 -5.85167e-01 -9.51906e-01 1.00714e+01 1.77065e+01 2.43636e+00 7.00524e-01 1.05164e+00 3.49411e-01 2.49727e-02 4.22491e-02 7.69623e-03
1.40000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.50291e+00 -5.37207e+00 -5.63375e+00 -1.15726e+00 -8.10377e-01 -1.50415e+00 -7.99722e-01 -6.01696e-01 -9.97748e-01 5.57513e+02 1.31586e+03 -2.00835e+02 1.24497e+00 2.10432e+00 3.85627e-01 2.64458e-02 4.86886e-02 4.20302e-03
1.41000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.70504e+00 -5.48520e+00 -5.92488e+00 -1.20978e+00 -1.07314e+00 -1.34641e+00 -8.71035e-01 -6.94967e-01 -1.04710e+00 1.73619e+02 3.78203e+02 -3.09638e+01 1.96945e+00 3.69420e+00 2.44688e-01 4.40801e-02 7.20225e-02 1.61377e-02
1.42000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.34065e+00 -5.90628e+00 -6.77502e+00 -8.22444e-01 -6.72015e-01 -9.72873e-01 -7.19081e-01 -6.46160e-01 -7.92002e-01 2.81150e+03 6.77631e+03 -1.15331e+03 1.36199e+00 2.79733e+00 -7.33629e-02 3.91846e-02 4.84490e-02 2.99202e-02
1.43000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.58487e+00 -5.97637e+00 -7.19338e+00 -1.84085e+00 -1.62519e+00 -2.05652e+00 -8.67988e-01 -6.60969e-01 -1.07501e+00 4.92453e+03 8.49745e+03 1.35160e+03 1.02269e+00 1.27199e+00 7.73398e-01 6.82709e-02 9.08386e-02 4.57032e-02
1.44000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.55710e+00 -5.66444e+00 -7.44976e+00 -1.58424e+00 -1.48447e+00 -1.68401e+00 -9.32608e-01 -7.74614e-01 -1.09060e+00 6.73077e+01 8.82002e+01 4.64152e+01 6.83330e-01 1.18633e+00 1.80330e-01 1.46066e-02 2.21415e-02 7.07179e-03
1.45000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.97941e+00 -5.75269e+00 -6.20613e+00 -1.68283e+00 -1.64609e+00 -1.71957e+00 -9.98087e-01 -7.87439e-01 -1.20873e+00 5.69218e+02 1.31241e+03 -1.73970e+02 2.30648e+00 4.86986e+00 -2.56908e-01 7.21721e-02 1.16003e-01 2.83416e-02
1.46000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.65993e+00 -5.70432e+00 -7.61554e+00 -1.72556e+00 -1.46991e+00 -1.98121e+00 -8.27958e-01 -6.54743e-01 -1.00117e+00 5.30640e+01 1.23487e+02 -1.73591e+01 1.67988e+00 2.45250e+00 9.07256e-01 4.21315e-02 6.24084e-02 2.18545e-02
1.47000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -5.95069e+00 -5.54951e+00 -6.35188e+00 -1.87263e+00 -1.22297e+00 -2.52228e+00 -9.11281e-01 -8.27158e-01 -9.95404e-01 1.16374e+01 2.69224e+01 -3.64762e+00 1.33530e+00 2.50720e+00 1.63399e-01 2.83168e-02 3.67351e-02 1.98984e-02
1.48000e+02 5.73023e-08 9.25959e-08 3.54612e-08 -6.46012e+00 -6.15986e+00 -6.76038e+00 -1.41817e+00 -1.27062e+00 -1.56572e+00 -4.58336e-01 -1.71783e-01 -7.44889e-01 2.57646e+03 6.21045e+03 -1.05753e+03 2.45852e+00 5.61759e+00 -7.00554e-01 1.36338e-02 2.94214e-02 -2.15385e-03
1.49000e+02 1.67468e-08 2.06650e-08 1.35715e-08 -6.65895e+00 -6.46739e+00 -6.85050e+00 -9.79238e-01 -3.43768e-01 -1.61471e+00 -1.00044e+00 -7.97081e-01 -1.20379e+00 1.18487e+03 2.83889e+03 -4.69142e+02 9.48749e-01 1.27939e+00 6.18112e-01 4.58154e-02 6.18159e-02 2.98149e-02
1.50000e+02 1.52214e-08 2.03651e-08 1.13768e-08 -6.79552e+00 -5.87542e+00 -7.71561e+00 -1.83715e+00 -1.79932e+00 -1.87498e+00 -1.08736e+00 -9.17065e-01 -1.25766e+00 5.65802e+03 1.26579e+04 -1.34184e+03 4.25546e+00 8.85915e+00 -3.48226e-01 3.33688e-02 6.13349e-02 5.40268e-03


==> data/rosenbrock2d_pbo_n_12.dat <==
1.00000e+00 2.38561e+01 3.82460e+01 1.48803e+01 2.28261e-01 2.45024e-01 2.11497e-01 3.00075e-01 3.26639e-01 2.73512e-01 2.97604e-01 3.23330e-01 2.71877e-01 3.02816e-04 4.09755e-04 1.95877e-04 8.91202e-02 1.22293e-01 5.59477e-02 1.41159e-01 2.24432e-01 5.78865e-02
2.00000e+00 2.99446e+00 3.98196e+00 2.25185e+00 2.05963e-01 2.18019e-01 1.93907e-01 2.16531e-01 2.65013e-01 1.68050e-01 2.15890e-01 2.64840e-01 1.66941e-01 4.89385e-04 6.86652e-04 2.92118e-04 4.98824e-02 6.79047e-02 3.18602e-02 5.87082e-02 9.00142e-02 2.74022e-02
3.00000e+00 8.18186e-01 1.15046e+00 5.81881e-01 2.08012e-01 2.84495e-01 1.31528e-01 1.41273e-01 1.79712e-01 1.02833e-01 1.40441e-01 1.79438e-01 1.01444e-01 1.54802e-04 1.92190e-04 1.17414e-04 7.28811e-02 1.06128e-01 3.96344e-02 2.67522e-02 4.07770e-02 1.27274e-02
4.00000e+00 8.01739e-01 1.14042e+00 5.63641e-01 2.01147e-01 2.11119e-01 1.91175e-01 1.09658e-01 1.25898e-01 9.34171e-02 1.08867e-01 1.25405e-01 9.23287e-02 3.66521e-04 5.11609e-04 2.21433e-04 5.92958e-02 8.18449e-02 3.67468e-02 3.85466e-02 5.48634e-02 2.22297e-02
5.00000e+00 5.04594e-01 6.21127e-01 4.09925e-01 1.09493e-01 1.95621e-01 2.33645e-02 1.08719e-01 1.31386e-01 8.60514e-02 7.53153e-02 1.03390e-01 4.72407e-02 3.40001e-04 6.12565e-04 6.74370e-05 9.57250e-02 1.34328e-01 5.71224e-02 3.11617e-02 4.19800e-02 2.03435e-02
6.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 7.43769e-02 1.28227e-01 2.05266e-02 3.42281e-02 4.61845e-02 2.22717e-02 5.71942e-02 8.14731e-02 3.29153e-02 5.12280e-04 8.07995e-04 2.16565e-04 4.62024e-02 6.76382e-02 2.47667e-02 4.54948e-02 8.22223e-02 8.76725e-03
7.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 -1.33482e-02 1.15407e-01 -1.42103e-01 2.02426e-02 5.59051e-02 -1.54199e-02 2.08014e-02 4.59929e-02 -4.39011e-03 2.11977e-04 3.31364e-04 9.25894e-05 3.72623e-02 7.43401e-02 1.84558e-04 2.46321e-02 4.47371e-02 4.52707e-03
8.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 -2.53847e-02 9.98554e-02 -1.50625e-01 -1.43726e-03 1.96532e-02 -2.25277e-02 8.00053e-03 2.85448e-02 -1.25437e-02 7.79302e-04 1.12890e-03 4.29701e-04 7.22255e-02 8.72772e-02 5.71737e-02 1.20424e-02 1.77451e-02 6.33969e-03
9.00000e+00 4.89425e-01 6.08528e-01 3.93633e-01 -5.57533e-02 6.84256e-02 -1.79932e-01 8.97500e-04 2.71665e-02 -2.53715e-02 4.20222e-02 1.06486e-01 -2.24417e-02 6.41967e-04 1.02355e-03 2.60382e-04 5.17507e-02 7.82384e-02 2.52629e-02 7.83590e-02 1.62453e-01 -5.73503e-03
1.00000e+01 4.89425e-01 6.08528e-01 3.93633e-01 -6.30110e-02 1.14547e-01 -2.40569e-01 -8.04193e-03 3.27211e-03 -1.93560e-02 -2.48810e-02 -1.09335e-02 -3.88284e-02 8.98780e-04 1.06830e-03 7.29259e-04 1.90568e-02 2.82578e-02 9.85581e-03 1.09861e-02 1.97771e-02 2.19521e-03
1.10000e+01 4.89425e-01 6.08528e-01 3.93633e-01 -1.73698e-01 -1.33927e-01 -2.13470e-01 -2.67177e-02 -1.66959e-02 -3.67395e-02 -1.22276e-02 -1.14177e-02 -1.30375e-02 5.20060e-04 5.59864e-04 4.80256e-04 3.22527e-02 4.11923e-02 2.33132e-02 3.26231e-02 4.71984e-02 1.80478e-02
1.20000e+01 4.89425e-01 6.08528e-01 3.93633e-01 -2.48566e-01 -1.84790e-01 -3.12343e-01 -4.93277e-02 -1.36197e-02 -8.50357e-02 -4.47120e-02 -3.57090e-02 -5.37150e-02 6.10582e-04 9.54287e-04 2.66877e-04 4.65029e-02 6.99151e-02 2.30907e-02 1.19263e-02 1.92806e-02 4.57199e-03
1.30000e+01 3.74334e-01 4.20883e-01 3.32933e-01 -3.85826e-01 -2.41640e-01 -5.30012e-01 -8.98349e-02 -5.72768e-02 -1.22393e-01 -2.72654e-02 -9.24288e-03 -4.52879e-02 2.28849e-04 4.08067e-04 4.96310e-05 5.93042e-02 7.09341e-02 4.76744e-02 9.46939e-03 1.09970e-02 7.94174e-03
1.40000e+01 3.09413e-01 4.04508e-01 2.36674e-01 -4.62613e-01 -2.85071e-01 -6.40154e-01 -9.07194e-02 -6.93655e-02 -1.12073e-01 -5.62477e-02 -3.95441e-02 -7.29513e-02 7.82684e-04 1.05938e-03 5.05984e-04 4.21113e-02 5.15945e-02 3.26281e-02 9.19922e-03 1.09807e-02 7.41777e-03
1.50000e+01 3.09413e-01 4.04508e-01 2.36674e-01 -5.95301e-01 -4.82587e-01 -7.08015e-01 -1.15451e-01 -9.75487e-02 -1.33354e-01 -7.97882e-02 -6.42368e-02 -9.53396e-02 5.36815e-04 8.60638e-04 2.12991e-04 4.94367e-02 6.48565e-02 3.40169e-02 1.05326e-02 1.47567e-02 6.30847e-03
1.60000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -9.35940e-01 -5.90419e-01 -1.28146e+00 -1.79883e-01 -1.00956e-01 -2.58811e-01 -6.75553e-02 -4.85255e-02 -8.65850e-02 6.70426e-04 8.10568e-04 5.30285e-04 5.65863e-02 7.80336e-02 3.51390e-02 7.08152e-03 1.31436e-02 1.01944e-03
1.70000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -8.86224e-01 -7.08603e-01 -1.06384e+00 -1.83964e-01 -1.14815e-01 -2.53112e-01 -1.01186e-01 -6.41747e-02 -1.38197e-01 1.60663e-03 1.98638e-03 1.22687e-03 3.22531e-02 4.77204e-02 1.67858e-02 1.12918e-02 2.07808e-02 1.80275e-03
1.80000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -8.49531e-01 -4.97839e-01 -1.20122e+00 -1.86843e-01 -1.11536e-01 -2.62149e-01 -9.12690e-02 -5.82563e-02 -1.24282e-01 2.21099e-03 3.41505e-03 1.00692e-03 4.08493e-02 7.25941e-02 9.10447e-03 1.92139e-02 3.79789e-02 4.48931e-04
1.90000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -9.24771e-01 -6.41599e-01 -1.20794e+00 -2.10453e-01 -1.49965e-01 -2.70941e-01 -9.60799e-02 -3.22624e-02 -1.59897e-01 2.13886e-03 3.64876e-03 6.28966e-04 5.55931e-02 7.33034e-02 3.78827e-02 2.58979e-02 4.20665e-02 9.72921e-03
2.00000e+01 2.75288e-01 3.65012e-01 2.07619e-01 -8.47169e-01 -7.71831e-01 -9.22506e-01 -1.80821e-01 -1.39398e-01 -2.22244e-01 -1.28913e-01 -9.64645e-02 -1.61361e-01 1.38578e-03 1.96559e-03 8.05966e-04 7.19707e-02 1.17992e-01 2.59490e-02 2.39898e-02 3.45393e-02 1.34403e-02
2.10000e+01 2.74585e-01 3.64273e-01 2.06979e-01 -1.11850e+00 -7.44679e-01 -1.49233e+00 -2.22470e-01 -1.33516e-01 -3.11424e-01 -1.10970e-01 -9.92681e-02 -1.22672e-01 3.66324e-03 6.39235e-03 9.34137e-04 7.03267e-02 1.16980e-01 2.36734e-02 1.79572e-02 2.46530e-02 1.12613e-02
2.20000e+01 2.74585e-01 3.64273e-01 2.06979e-01 -1.19439e+00 -8.21547e-01 -1.56723e+00 -2.07889e-01 -1.76624e-01 -2.39155e-01 -1.04889e-01 -6.43606e-02 -1.45418e-01 3.35762e-03 5.36259e-03 1.35265e-03 6.26920e-02 7.31800e-02 5.22040e-02 2.51617e-02 5.05585e-02 -2.35101e-04
2.30000e+01 2.40152e-01 3.32262e-01 1.73577e-01 -9.03562e-01 -7.51182e-01 -1.05594e+00 -1.85633e-01 -1.46813e-01 -2.24453e-01 -1.21897e-01 -1.03089e-01 -1.40706e-01 1.30105e-03 2.21636e-03 3.85740e-04 5.12307e-02 6.66919e-02 3.57694e-02 1.98166e-02 3.72213e-02 2.41203e-03
2.40000e+01 2.29208e-01 3.13453e-01 1.67605e-01 -1.19756e+00 -9.81143e-01 -1.41397e+00 -2.99507e-01 -2.83334e-01 -3.15680e-01 -1.30931e-01 -9.54220e-02 -1.66440e-01 2.24703e-03 3.43879e-03 1.05527e-03 5.81245e-02 8.81089e-02 2.81400e-02 2.88663e-02 3.71551e-02 2.05776e-02
2.50000e+01 2.29208e-01 3.13453e-01 1.67605e-01 -1.37715e+00 -1.22203e+00 -1.53228e+00 -2.76653e-01 -2.17240e-01 -3.36066e-01 -1.74654e-01 -1.52804e-01 -1.96504e-01 4.28828e-03 5.99226e-03 2.58430e-03 6.43774e-02 8.72236e-02 4.15311e-02 2.46099e-02 3.90225e-02 1.01974e-02
2.60000e+01 2.14777e-01 2.88930e-01 1.59655e-01 -1.49781e+00 -1.20712e+00 -1.78850e+00 -3.75170e-01 -3.13013e-01 -4.37327e-01 -1.75504e-01 -1.63784e-01 -1.87224e-01 2.42360e-03 4.01016e-03 8.37036e-04 3.22649e-02 5.13822e-02 1.31476e-02 1.47107e-02 2.52467e-02 4.17466e-03
2.70000e+01 1.94794e-01 2.55687e-01 1.48404e-01 -1.64858e+00 -1.44279e+00 -1.85438e+00 -4.18559e-01 -3.57846e-01 -4.79272e-01 -1.45060e-01 -1.12231e-01 -1.77889e-01 1.98222e-03 2.73315e-03 1.23128e-03 2.87926e-02 4.26828e-02 1.49024e-02 2.10280e-02 2.34488e-02 1.86073e-02
2.80000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -1.75033e+00 -1.65431e+00 -1.84635e+00 -4.35325e-01 -3.75481e-01 -4.95170e-01 -2.10734e-01 -1.73583e-01 -2.47884e-01 6.02734e-03 8.27042e-03 3.78426e-03 4.22389e-02 5.79114e-02 2.65663e-02 2.10152e-02 3.99891e-02 2.04126e-03
2.90000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -1.77975e+00 -1.56618e+00 -1.99332e+00 -4.39058e-01 -3.61334e-01 -5.16783e-01 -2.41916e-01 -1.92136e-01 -2.91695e-01 5.73703e-03 1.02323e-02 1.24176e-03 2.73584e-02 4.18689e-02 1.28480e-02 3.38696e-02 3.48996e-02 3.28396e-02
3.00000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.03962e+00 -1.92329e+00 -2.15596e+00 -5.17654e-01 -4.58323e-01 -5.76985e-01 -2.13600e-01 -1.39187e-01 -2.88012e-01 3.40744e-03 7.39806e-03 -5.83172e-04 5.87253e-02 7.27911e-02 4.46594e-02 1.94526e-02 3.29469e-02 5.95834e-03
3.10000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.03655e+00 -1.86598e+00 -2.20712e+00 -5.66859e-01 -3.77981e-01 -7.55737e-01 -2.40097e-01 -2.33649e-01 -2.46546e-01 5.33936e-03 8.40462e-03 2.27410e-03 2.61579e-02 4.14508e-02 1.08649e-02 2.04512e-02 2.60858e-02 1.48166e-02
3.20000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -1.95442e+00 -1.64281e+00 -2.26603e+00 -5.21101e-01 -4.52252e-01 -5.89950e-01 -2.28179e-01 -1.99512e-01 -2.56845e-01 7.15730e-03 1.17587e-02 2.55595e-03 4.62074e-02 5.46062e-02 3.78085e-02 3.04572e-02 4.13764e-02 1.95379e-02
3.30000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.27886e+00 -2.09368e+00 -2.46403e+00 -4.88062e-01 -3.26403e-01 -6.49721e-01 -2.28748e-01 -1.70008e-01 -2.87489e-01 3.62518e-03 6.56662e-03 6.83753e-04 2.58299e-02 4.29638e-02 8.69595e-03 2.11147e-02 3.16193e-02 1.06101e-02
3.40000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.05350e+00 -1.78435e+00 -2.32266e+00 -5.09101e-01 -4.87214e-01 -5.30987e-01 -2.11367e-01 -1.73275e-01 -2.49460e-01 7.38410e-03 1.21062e-02 2.66204e-03 7.98827e-02 1.29985e-01 2.97806e-02 2.06449e-02 2.52590e-02 1.60309e-02
3.50000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.48442e+00 -2.25999e+00 -2.70885e+00 -5.13257e-01 -4.72029e-01 -5.54486e-01 -2.63771e-01 -2.48143e-01 -2.79399e-01 1.35833e-02 1.79841e-02 9.18247e-03 5.00998e-02 6.71109e-02 3.30887e-02 3.11313e-02 4.25276e-02 1.97349e-02
3.60000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.16502e+00 -1.98391e+00 -2.34613e+00 -5.56723e-01 -4.24085e-01 -6.89360e-01 -2.56314e-01 -2.03007e-01 -3.09621e-01 1.35626e-02 2.52352e-02 1.89002e-03 2.32701e-02 2.66907e-02 1.98496e-02 3.80745e-02 5.14182e-02 2.47309e-02
3.70000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.40570e+00 -1.79663e+00 -3.01478e+00 -6.83136e-01 -5.48666e-01 -8.17606e-01 -2.37459e-01 -2.02918e-01 -2.72000e-01 1.71901e-02 2.88653e-02 5.51496e-03 4.88080e-02 9.86746e-02 -1.05852e-03 2.45669e-02 3.21055e-02 1.70283e-02
3.80000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.96531e+00 -2.72114e+00 -3.20948e+00 -6.08822e-01 -4.33852e-01 -7.83792e-01 -2.87535e-01 -2.46614e-01 -3.28456e-01 2.07007e-02 2.58539e-02 1.55474e-02 5.59384e-02 1.01504e-01 1.03728e-02 2.17591e-02 2.97781e-02 1.37402e-02
3.90000e+01 1.78635e-01 2.29689e-01 1.38928e-01 -2.80278e+00 -2.66398e+00 -2.94158e+00 -5.93346e-01 -3.59349e-01 -8.27342e-01 -3.50995e-01 -3.19141e-01 -3.82848e-01 1.29205e-02 1.72073e-02 8.63373e-03 5.12721e-02 6.69630e-02 3.55812e-02 3.29666e-02 3.75565e-02 2.83766e-02
4.00000e+01 1.77159e-01 2.27368e-01 1.38037e-01 -3.09025e+00 -2.88008e+00 -3.30043e+00 -7.45489e-01 -5.15428e-01 -9.75549e-01 -3.61422e-01 -2.91377e-01 -4.31467e-01 6.74831e-02 1.02161e-01 3.28050e-02 6.60615e-02 1.04514e-01 2.76089e-02 1.99678e-02 3.27002e-02 7.23540e-03
4.10000e+01 1.77159e-01 2.27368e-01 1.38037e-01 -3.45975e+00 -3.26621e+00 -3.65329e+00 -7.47479e-01 -5.63675e-01 -9.31283e-01 -5.06603e-01 -4.75077e-01 -5.38129e-01 7.14627e-02 8.65737e-02 5.63516e-02 3.45823e-02 5.97628e-02 9.40180e-03 3.57947e-02 5.20197e-02 1.95696e-02
4.20000e+01 1.75138e-01 2.24208e-01 1.36808e-01 -3.11905e+00 -2.50165e+00 -3.73645e+00 -5.74120e-01 -3.39805e-01 -8.08434e-01 -5.08432e-01 -4.57873e-01 -5.58991e-01 3.77312e-02 6.07074e-02 1.47549e-02 9.67277e-02 1.33069e-01 6.03867e-02 4.48848e-02 6.47080e-02 2.50615e-02
4.30000e+01 1.69086e-01 2.14870e-01 1.33058e-01 -3.78022e+00 -3.26891e+00 -4.29152e+00 -8.85965e-01 -6.83697e-01 -1.08823e+00 -4.69472e-01 -4.19983e-01 -5.18962e-01 1.08725e-01 1.82277e-01 3.51731e-02 6.18452e-02 1.11821e-01 1.18693e-02 4.70478e-02 6.08794e-02 3.32162e-02
4.40000e+01 1.67147e-01 2.11924e-01 1.31831e-01 -3.94573e+00 -3.47010e+00 -4.42135e+00 -9.51159e-01 -8.00345e-01 -1.10197e+00 -3.24363e-01 -2.76704e-01 -3.72021e-01 1.11649e-01 1.41272e-01 8.20250e-02 6.57302e-02 8.49751e-02 4.64854e-02 2.98698e-02 3.78722e-02 2.18674e-02
4.50000e+01 1.65616e-01 2.09614e-01 1.30853e-01 -3.06552e+00 -2.76544e+00 -3.36560e+00 -7.79955e-01 -6.48960e-01 -9.10949e-01 -4.17446e-01 -3.42415e-01 -4.92477e-01 7.01556e-02 9.80753e-02 4.22359e-02 1.02314e-01 1.47289e-01 5.73385e-02 3.97665e-02 6.03787e-02 1.91544e-02
4.60000e+01 1.58730e-01 1.99429e-01 1.26336e-01 -3.46045e+00 -3.26184e+00 -3.65906e+00 -6.78184e-01 -6.55123e-01 -7.01245e-01 -4.36113e-01 -3.01893e-01 -5.70332e-01 7.25171e-02 9.36063e-02 5.14279e-02 7.17317e-02 9.28787e-02 5.05847e-02 3.72378e-02 5.90701e-02 1.54056e-02
4.70000e+01 1.55019e-01 1.94097e-01 1.23809e-01 -3.76826e+00 -3.51544e+00 -4.02107e+00 -1.18027e+00 -1.02898e+00 -1.33157e+00 -4.44725e-01 -3.32175e-01 -5.57275e-01 1.17115e-01 2.33026e-01 1.20341e-03 8.07143e-02 9.87572e-02 6.26714e-02 4.76415e-02 6.88091e-02 2.64740e-02
4.80000e+01 1.52850e-01 1.91036e-01 1.22296e-01 -3.58785e+00 -3.45272e+00 -3.72299e+00 -8.24524e-01 -7.78654e-01 -8.70393e-01 -3.74284e-01 -2.94900e-01 -4.53668e-01 1.16637e-01 1.51344e-01 8.19290e-02 6.43962e-02 1.12064e-01 1.67280e-02 3.35745e-02 4.35761e-02 2.35729e-02
4.90000e+01 1.52619e-01 1.90713e-01 1.22134e-01 -3.76946e+00 -3.62046e+00 -3.91846e+00 -8.84929e-01 -7.24675e-01 -1.04518e+00 -5.10563e-01 -3.81559e-01 -6.39567e-01 3.29231e-02 4.64778e-02 1.93685e-02 4.56923e-02 6.05921e-02 3.07926e-02 4.61411e-02 6.45347e-02 2.77476e-02
5.00000e+01 1.45960e-01 1.81629e-01 1.17296e-01 -3.67411e+00 -3.56317e+00 -3.78505e+00 -8.00393e-01 -7.79379e-01 -8.21406e-01 -5.56638e-01 -5.28399e-01 -5.84876e-01 7.74074e-02 9.49878e-02 5.98269e-02 9.16992e-02 1.29253e-01 5.41454e-02 4.46204e-02 6.34487e-02 2.57921e-02
5.10000e+01 1.40322e-01 1.74335e-01 1.12946e-01 -3.71469e+00 -3.42029e+00 -4.00909e+00 -8.20233e-01 -7.10623e-01 -9.29842e-01 -4.96933e-01 -3.96138e-01 -5.97727e-01 3.07267e-01 6.71492e-01 -5.69583e-02 8.38292e-02 1.72180e-01 -4.52167e-03 5.21889e-02 6.17047e-02 4.26731e-02
5.20000e+01 1.38874e-01 1.72526e-01 1.11786e-01 -3.76505e+00 -3.38554e+00 -4.14456e+00 -7.91940e-01 -6.60337e-01 -9.23543e-01 -5.66121e-01 -4.20280e-01 -7.11963e-01 7.93449e-02 1.06395e-01 5.22951e-02 8.46986e-02 1.11631e-01 5.77664e-02 6.48084e-02 8.52090e-02 4.44078e-02
5.30000e+01 1.34333e-01 1.67047e-01 1.08026e-01 -3.83530e+00 -3.35220e+00 -4.31840e+00 -8.82485e-01 -6.73980e-01 -1.09099e+00 -4.06409e-01 -3.16943e-01 -4.95874e-01 9.25190e-02 1.57477e-01 2.75607e-02 1.69136e-01 2.37791e-01 1.00482e-01 4.92313e-02 5.96678e-02 3.87947e-02
5.40000e+01 1.28454e-01 1.58847e-01 1.03877e-01 -3.67979e+00 -3.38564e+00 -3.97395e+00 -1.00354e+00 -8.34383e-01 -1.17270e+00 -5.03020e-01 -3.15373e-01 -6.90667e-01 8.61551e-02 1.50963e-01 2.13470e-02 5.83119e-02 7.74698e-02 3.91539e-02 3.78531e-02 5.91042e-02 1.66020e-02
5.50000e+01 1.20940e-01 1.48669e-01 9.83827e-02 -3.57816e+00 -3.31414e+00 -3.84219e+00 -5.65796e-01 -4.12796e-01 -7.18796e-01 -5.07090e-01 -3.71458e-01 -6.42722e-01 1.92646e-01 2.87208e-01 9.80847e-02 1.27869e-01 1.68407e-01 8.73318e-02 4.71099e-02 7.68206e-02 1.73992e-02
5.60000e+01 1.20497e-01 1.48148e-01 9.80078e-02 -3.92697e+00 -3.60229e+00 -4.25165e+00 -9.44918e-01 -7.53299e-01 -1.13654e+00 -2.36240e-01 -1.98780e-01 -2.73700e-01 3.38228e-01 7.19443e-01 -4.29865e-02 7.59378e-02 8.79237e-02 6.39518e-02 1.82696e-02 3.09309e-02 5.60832e-03
5.70000e+01 1.14217e-01 1.40693e-01 9.27228e-02 -3.53630e+00 -3.13217e+00 -3.94044e+00 -1.02546e+00 -6.60885e-01 -1.39003e+00 -3.83701e-01 -3.24691e-01 -4.42711e-01 9.47721e-02 1.54621e-01 3.49228e-02 8.56413e-02 1.24740e-01 4.65421e-02 3.85910e-02 5.63635e-02 2.08186e-02
5.80000e+01 1.04953e-01 1.27496e-01 8.63968e-02 -3.76388e+00 -3.45773e+00 -4.07003e+00 -1.01059e+00 -8.90495e-01 -1.13069e+00 -3.43401e-01 -3.09293e-01 -3.77509e-01 2.00880e-01 3.41511e-01 6.02489e-02 9.08638e-02 1.36126e-01 4.56020e-02 1.80291e-02 2.76285e-02 8.42984e-03
5.90000e+01 9.94681e-02 1.19896e-01 8.25207e-02 -3.87266e+00 -3.36729e+00 -4.37803e+00 -8.31920e-01 -6.80126e-01 -9.83713e-01 -4.27522e-01 -3.32663e-01 -5.22380e-01 2.06687e-01 4.38287e-01 -2.49124e-02 1.07135e-01 1.24120e-01 9.01495e-02 2.01494e-02 2.47157e-02 1.55830e-02
6.00000e+01 8.27024e-02 9.80930e-02 6.97266e-02 -3.41013e+00 -3.33886e+00 -3.48141e+00 -8.92542e-01 -6.20464e-01 -1.16462e+00 -3.77028e-01 -3.23520e-01 -4.30536e-01 8.54598e-02 1.24161e-01 4.67583e-02 2.24318e-01 4.03711e-01 4.49250e-02 3.57575e-02 4.51729e-02 2.63421e-02
6.10000e+01 7.44960e-02 8.69202e-02 6.38477e-02 -3.70220e+00 -3.20440e+00 -4.20000e+00 -8.83496e-01 -7.62124e-01 -1.00487e+00 -4.26918e-01 -3.57403e-01 -4.96433e-01 1.13157e-01 2.22069e-01 4.24488e-03 1.24787e-01 1.82066e-01 6.75073e-02 5.80778e-02 7.11121e-02 4.50436e-02
6.20000e+01 7.12837e-02 8.18278e-02 6.20982e-02 -3.52985e+00 -2.64291e+00 -4.41679e+00 -7.75003e-01 -5.82762e-01 -9.67243e-01 -4.39312e-01 -2.15582e-01 -6.63043e-01 4.91327e-01 1.16598e+00 -1.83323e-01 6.47654e-02 9.13562e-02 3.81745e-02 5.07601e-02 5.99345e-02 4.15857e-02
6.30000e+01 6.91183e-02 7.96342e-02 5.99911e-02 -3.41922e+00 -2.91294e+00 -3.92550e+00 -7.34171e-01 -5.73776e-01 -8.94565e-01 -4.84594e-01 -3.31373e-01 -6.37815e-01 5.91954e-02 1.25586e-01 -7.19485e-03 1.29075e-01 1.90283e-01 6.78676e-02 5.71984e-02 7.47545e-02 3.96423e-02
6.40000e+01 6.44505e-02 7.46681e-02 5.56311e-02 -3.13907e+00 -2.42257e+00 -3.85557e+00 -6.74518e-01 -5.10213e-01 -8.38824e-01 -3.50795e-01 -3.04222e-01 -3.97367e-01 3.78193e-02 5.17383e-02 2.39003e-02 9.79721e-02 1.58022e-01 3.79224e-02 3.24878e-02 4.89440e-02 1.60315e-02
6.50000e+01 5.51622e-02 6.05912e-02 5.02196e-02 -3.37532e+00 -2.75483e+00 -3.99581e+00 -8.12830e-01 -6.47684e-01 -9.77976e-01 -5.09907e-01 -3.16142e-01 -7.03671e-01 1.65673e-01 3.79468e-01 -4.81222e-02 2.12478e-01 3.54665e-01 7.02910e-02 5.39950e-02 6.49366e-02 4.30534e-02
6.60000e+01 5.06130e-02 5.62664e-02 4.55277e-02 -3.51402e+00 -3.06613e+00 -3.96192e+00 -8.61082e-01 -7.28055e-01 -9.94109e-01 -3.44307e-01 -1.66821e-01 -5.21792e-01 1.97665e-01 3.93627e-01 1.70343e-03 1.16610e-01 1.56208e-01 7.70120e-02 3.09264e-02 5.03930e-02 1.14599e-02
6.70000e+01 4.59273e-02 5.16883e-02 4.08083e-02 -3.77000e+00 -3.11548e+00 -4.42453e+00 -9.09277e-01 -6.08620e-01 -1.20993e+00 -4.05613e-01 -3.72782e-01 -4.38444e-01 1.18123e+00 2.65741e+00 -2.94948e-01 1.88341e-01 2.58983e-01 1.17698e-01 3.69588e-02 5.61509e-02 1.77667e-02
6.80000e+01 4.42786e-02 4.89839e-02 4.00253e-02 -3.42167e+00 -2.38037e+00 -4.46297e+00 -7.53489e-01 -5.05835e-01 -1.00114e+00 -4.47464e-01 -3.20600e-01 -5.74329e-01 1.73409e-01 3.49977e-01 -3.15878e-03 1.19289e-01 1.79636e-01 5.89419e-02 3.50818e-02 3.63306e-02 3.38330e-02
6.90000e+01 4.23269e-02 4.62906e-02 3.87026e-02 -3.93816e+00 -3.65815e+00 -4.21817e+00 -1.04140e+00 -9.26753e-01 -1.15605e+00 -3.90708e-01 -3.76110e-01 -4.05306e-01 7.44280e-01 1.30941e+00 1.79150e-01 2.20789e-01 2.90724e-01 1.50854e-01 4.18191e-02 5.25282e-02 3.11101e-02
7.00000e+01 3.86728e-02 4.20487e-02 3.55680e-02 -3.87621e+00 -3.85988e+00 -3.89253e+00 -8.06841e-01 -6.55919e-01 -9.57764e-01 -4.04692e-01 -3.28159e-01 -4.81225e-01 1.41679e-01 2.93674e-01 -1.03157e-02 1.19903e-01 1.88930e-01 5.08764e-02 4.53781e-02 6.41772e-02 2.65790e-02
7.10000e+01 3.30442e-02 3.77470e-02 2.89273e-02 -3.90323e+00 -3.69783e+00 -4.10863e+00 -9.45416e-01 -6.19768e-01 -1.27106e+00 -4.66892e-01 -3.91656e-01 -5.42128e-01 1.04526e-01 1.50336e-01 5.87158e-02 1.34165e-01 1.75996e-01 9.23347e-02 5.65053e-02 6.95768e-02 4.34339e-02
7.20000e+01 3.20798e-02 3.65908e-02 2.81249e-02 -3.38986e+00 -2.83634e+00 -3.94338e+00 -7.59180e-01 -6.89456e-01 -8.28904e-01 -4.91605e-01 -3.26067e-01 -6.57142e-01 7.40860e-02 1.18103e-01 3.00692e-02 8.28276e-02 1.16731e-01 4.89241e-02 5.32092e-02 6.70304e-02 3.93880e-02
7.30000e+01 2.78068e-02 3.34651e-02 2.31051e-02 -3.72399e+00 -3.37102e+00 -4.07695e+00 -6.79666e-01 -4.14594e-01 -9.44737e-01 -4.35140e-01 -4.13509e-01 -4.56771e-01 1.95778e-01 3.22199e-01 6.93558e-02 1.90040e-01 3.16529e-01 6.35506e-02 3.99054e-02 4.92667e-02 3.05441e-02
7.40000e+01 2.68722e-02 3.31761e-02 2.17661e-02 -3.83384e+00 -3.35497e+00 -4.31272e+00 -9.38231e-01 -8.19556e-01 -1.05691e+00 -4.29781e-01 -2.95920e-01 -5.63642e-01 1.37312e-01 2.86695e-01 -1.20700e-02 2.51538e-01 3.13824e-01 1.89252e-01 3.94963e-02 4.74184e-02 3.15742e-02
7.50000e+01 2.43469e-02 3.18263e-02 1.86252e-02 -3.84710e+00 -3.71846e+00 -3.97574e+00 -1.05027e+00 -8.53375e-01 -1.24717e+00 -4.16454e-01 -4.04143e-01 -4.28764e-01 2.14578e-01 3.26202e-01 1.02954e-01 8.23244e-02 1.23572e-01 4.10768e-02 3.56528e-02 4.11814e-02 3.01242e-02
7.60000e+01 2.40415e-02 3.15224e-02 1.83360e-02 -4.24246e+00 -4.16651e+00 -4.31841e+00 -1.06506e+00 -9.59692e-01 -1.17042e+00 -5.87119e-01 -5.25200e-01 -6.49037e-01 9.25238e-01 1.92594e+00 -7.54623e-02 1.46561e-01 1.94387e-01 9.87349e-02 5.24612e-02 6.69253e-02 3.79972e-02
7.70000e+01 2.21468e-02 3.01586e-02 1.62634e-02 -3.83347e+00 -3.52778e+00 -4.13916e+00 -6.66631e-01 -4.10163e-01 -9.23098e-01 -3.90543e-01 -3.32633e-01 -4.48453e-01 1.06533e-01 1.92416e-01 2.06500e-02 8.98586e-02 1.35099e-01 4.46182e-02 2.63924e-02 4.05426e-02 1.22422e-02
7.80000e+01 1.97674e-02 2.86211e-02 1.36525e-02 -4.00881e+00 -3.43272e+00 -4.58490e+00 -8.64742e-01 -7.44122e-01 -9.85362e-01 -4.96597e-01 -4.49518e-01 -5.43675e-01 1.31719e+00 2.35924e+00 2.75131e-01 1.87068e-01 2.58093e-01 1.16043e-01 5.01406e-02 5.92674e-02 4.10138e-02
7.90000e+01 1.93269e-02 2.83141e-02 1.31923e-02 -3.93629e+00 -3.60737e+00 -4.26520e+00 -8.26499e-01 -6.25460e-01 -1.02754e+00 -4.69661e-01 -3.52521e-01 -5.86801e-01 1.91341e-01 3.71325e-01 1.13559e-02 2.53967e-01 3.00950e-01 2.06984e-01 5.10973e-02 6.03804e-02 4.18141e-02
8.00000e+01 1.78407e-02 2.64324e-02 1.20417e-02 -3.89694e+00 -3.72595e+00 -4.06792e+00 -8.33657e-01 -7.29559e-01 -9.37756e-01 -4.48200e-01 -3.28792e-01 -5.67609e-01 4.34478e-01 8.72319e-01 -3.36211e-03 1.47166e-01 2.59803e-01 3.45299e-02 3.75015e-02 6.20043e-02 1.29987e-02
8.10000e+01 1.66097e-02 2.48845e-02 1.10865e-02 -4.11008e+00 -3.72518e+00 -4.49498e+00 -1.09880e+00 -7.80036e-01 -1.41757e+00 -3.44353e-01 -2.64317e-01 -4.24389e-01 9.53257e-01 1.66537e+00 2.41143e-01 4.72033e-01 7.38422e-01 2.05644e-01 1.21803e-02 2.38208e-02 5.39756e-04
8.20000e+01 1.39911e-02 2.10102e-02 9.31698e-03 -4.03048e+00 -3.84410e+00 -4.21686e+00 -9.66221e-01 -7.23315e-01 -1.20913e+00 -5.72841e-01 -3.52873e-01 -7.92809e-01 6.61436e-02 9.85229e-02 3.37643e-02 2.47183e-01 3.52182e-01 1.42184e-01 4.53270e-02 8.02622e-02 1.03917e-02
8.30000e+01 1.27370e-02 1.92803e-02 8.41436e-03 -3.87998e+00 -3.60586e+00 -4.15410e+00 -1.02619e+00 -8.66075e-01 -1.18631e+00 -3.71531e-01 -2.54690e-01 -4.88371e-01 8.34321e-01 1.78115e+00 -1.12505e-01 4.57914e-01 6.26201e-01 2.89627e-01 2.85618e-02 5.37259e-02 3.39769e-03
8.40000e+01 1.05268e-02 1.58743e-02 6.98068e-03 -3.77525e+00 -3.30147e+00 -4.24902e+00 -1.04160e+00 -9.07402e-01 -1.17580e+00 -3.94656e-01 -3.14606e-01 -4.74705e-01 1.81757e+00 3.92633e+00 -2.91196e-01 3.28627e-01 5.37997e-01 1.19257e-01 3.89867e-02 5.28064e-02 2.51671e-02
8.50000e+01 9.35721e-03 1.49216e-02 5.86784e-03 -4.06507e+00 -3.97846e+00 -4.15168e+00 -8.78817e-01 -8.11858e-01 -9.45775e-01 -3.87551e-01 -2.40461e-01 -5.34641e-01 8.97979e-01 1.88270e+00 -8.67442e-02 2.82979e-01 4.40975e-01 1.24984e-01 4.56324e-02 6.83436e-02 2.29212e-02
8.60000e+01 9.23417e-03 1.48575e-02 5.73919e-03 -3.93609e+00 -3.74863e+00 -4.12355e+00 -7.29958e-01 -4.86618e-01 -9.73298e-01 -5.05582e-01 -3.98773e-01 -6.12391e-01 3.41360e+00 8.05547e+00 -1.22827e+00 5.88154e-01 8.98558e-01 2.77750e-01 3.43764e-02 4.90559e-02 1.96969e-02
8.70000e+01 7.83676e-03 1.26716e-02 4.84666e-03 -4.01896e+00 -3.90666e+00 -4.13127e+00 -9.50994e-01 -7.10114e-01 -1.19187e+00 -3.93658e-01 -2.78053e-01 -5.09264e-01 4.96628e+02 1.19727e+03 -2.04017e+02 3.23353e-01 4.92709e-01 1.53997e-01 2.40529e-02 4.06576e-02 7.44811e-03
8.80000e+01 6.20139e-03 1.03524e-02 3.71482e-03 -3.75866e+00 -3.31302e+00 -4.20431e+00 -9.10178e-01 -8.18174e-01 -1.00218e+00 -3.77209e-01 -2.87505e-01 -4.66913e-01 7.38950e-01 1.24911e+00 2.28786e-01 6.00097e-01 1.22625e+00 -2.60558e-02 2.04175e-02 2.21602e-02 1.86747e-02
8.90000e+01 5.00844e-03 8.58239e-03 2.92278e-03 -4.19426e+00 -3.94674e+00 -4.44177e+00 -8.38519e-01 -6.21755e-01 -1.05528e+00 -5.29111e-01 -4.05835e-01 -6.52387e-01 6.66154e+01 1.57059e+02 -2.38283e+01 6.35656e-01 7.19896e-01 5.51415e-01 4.66607e-02 6.48663e-02 2.84551e-02
9.00000e+01 4.64003e-03 7.96654e-03 2.70254e-03 -4.14138e+00 -3.91148e+00 -4.37128e+00 -9.28655e-01 -7.73402e-01 -1.08391e+00 -5.28970e-01 -4.65416e-01 -5.92524e-01 1.03635e+00 1.86583e+00 2.06883e-01 7.06573e-01 1.09885e+00 3.14299e-01 2.40017e-02 3.12704e-02 1.67330e-02
9.10000e+01 2.74069e-03 4.80851e-03 1.56210e-03 -4.20419e+00 -3.86494e+00 -4.54344e+00 -1.15852e+00 -1.02376e+00 -1.29328e+00 -3.98724e-01 -3.53932e-01 -4.43515e-01 4.44378e-01 8.98822e-01 -1.00658e-02 5.61147e-01 8.22403e-01 2.99892e-01 4.67367e-02 5.21757e-02 4.12978e-02
9.20000e+01 1.70427e-03 3.05781e-03 9.49873e-04 -4.14607e+00 -3.85234e+00 -4.43981e+00 -8.71192e-01 -7.64345e-01 -9.78039e-01 -4.43158e-01 -3.49722e-01 -5.36593e-01 9.48277e+02 2.28308e+03 -3.86520e+02 2.46268e-01 4.91985e-01 5.51379e-04 4.40792e-02 5.16953e-02 3.64631e-02
9.30000e+01 1.19354e-03 2.17615e-03 6.54612e-04 -4.27582e+00 -3.70133e+00 -4.85031e+00 -1.14170e+00 -8.74963e-01 -1.40843e+00 -4.93230e-01 -4.40669e-01 -5.45791e-01 5.60461e+00 9.96886e+00 1.24036e+00 8.44209e-02 1.26178e-01 4.26641e-02 5.17643e-02 6.35508e-02 3.99778e-02
9.40000e+01 9.61106e-04 1.74683e-03 5.28801e-04 -4.39521e+00 -3.68115e+00 -5.10926e+00 -1.32231e+00 -1.13318e+00 -1.51145e+00 -3.73063e-01 -3.35484e-01 -4.10642e-01 1.12558e+01 2.47112e+01 -2.19956e+00 8.45955e-01 1.66768e+00 2.42331e-02 3.61397e-02 5.56598e-02 1.66196e-02
9.50000e+01 7.88598e-04 1.43892e-03 4.32190e-04 -3.70389e+00 -3.39628e+00 -4.01151e+00 -9.99904e-01 -7.48177e-01 -1.25163e+00 -5.48996e-01 -4.42824e-01 -6.55168e-01 4.98326e+00 1.13821e+01 -1.41558e+00 1.71982e-01 2.83841e-01 6.01238e-02 3.74003e-02 5.25690e-02 2.22315e-02
9.60000e+01 6.77761e-04 1.24182e-03 3.69909e-04 -4.18860e+00 -3.65491e+00 -4.72229e+00 -1.04867e+00 -8.80275e-01 -1.21707e+00 -3.82125e-01 -3.61927e-01 -4.02324e-01 1.33296e+01 3.21633e+01 -5.50404e+00 3.39500e-01 4.75812e-01 2.03188e-01 3.50680e-02 4.19136e-02 2.82224e-02
9.70000e+01 2.57826e-04 4.73873e-04 1.40279e-04 -4.68481e+00 -4.25172e+00 -5.11789e+00 -8.38276e-01 -6.08075e-01 -1.06848e+00 -3.55960e-01 -3.43558e-01 -3.68363e-01 6.04615e+01 1.16639e+02 4.28446e+00 3.87431e-01 4.13841e-01 3.61021e-01 1.59881e-02 2.56637e-02 6.31253e-03
9.80000e+01 2.57581e-04 4.73834e-04 1.40023e-04 -4.71622e+00 -4.39523e+00 -5.03721e+00 -1.23654e+00 -7.93979e-01 -1.67909e+00 -5.84536e-01 -4.51509e-01 -7.17562e-01 2.70158e+00 5.11931e+00 2.83853e-01 2.70043e-01 3.77925e-01 1.62161e-01 4.86667e-02 6.08552e-02 3.64782e-02
9.90000e+01 1.39108e-04 2.54974e-04 7.58941e-05 -4.59549e+00 -4.21388e+00 -4.97711e+00 -1.02112e+00 -6.37319e-01 -1.40491e+00 -4.70107e-01 -2.03672e-01 -7.36541e-01 1.30035e+00 2.37455e+00 2.26144e-01 2.15560e-01 2.45435e-01 1.85685e-01 3.76397e-02 6.88597e-02 6.41967e-03
1.00000e+02 1.10598e-04 2.03043e-04 6.02427e-05 -4.67155e+00 -3.91742e+00 -5.42568e+00 -7.50265e-01 -4.27780e-01 -1.07275e+00 -4.45190e-01 -3.28192e-01 -5.62189e-01 5.46710e+01 9.33336e+01 1.60084e+01 1.95510e-01 2.79466e-01 1.11554e-01 3.88357e-02 6.02048e-02 1.74666e-02
1.01000e+02 5.52187e-05 1.00741e-04 3.02668e-05 -4.68767e+00 -4.18055e+00 -5.19480e+00 -1.13253e+00 -1.00313e+00 -1.26193e+00 -5.91307e-01 -4.72935e-01 -7.09679e-01 2.86137e+00 4.70080e+00 1.02195e+00 3.19286e-01 4.00963e-01 2.37609e-01 4.01566e-02 5.62729e-02 2.40404e-02
1.02000e+02 8.46756e-06 1.50174e-05 4.77444e-06 -4.08268e+00 -3.75715e+00 -4.40821e+00 -9.35744e-01 -8.25265e-01 -1.04622e+00 -6.21640e-01 -5.65353e-01 -6.77927e-01 1.82249e+02 4.39280e+02 -7.47824e+01 2.72438e-01 4.55414e-01 8.94617e-02 5.13570e-02 5.95452e-02 4.31687e-02
1.03000e+02 8.46756e-06 1.50174e-05 4.77444e-06 -4.55730e+00 -4.03114e+00 -5.08346e+00 -1.01239e+00 -6.62945e-01 -1.36183e+00 -4.97933e-01 -4.30052e-01 -5.65813e-01 4.59096e+01 8.90273e+01 2.79188e+00 6.46131e-01 1.07919e+00 2.13072e-01 2.32424e-02 3.06926e-02 1.57922e-02
1.04000e+02 8.25366e-06 1.49737e-05 4.54951e-06 -5.26201e+00 -4.27280e+00 -6.25123e+00 -1.06845e+00 -9.32180e-01 -1.20472e+00 -6.48909e-01 -5.63936e-01 -7.33882e-01 1.95744e+02 4.72126e+02 -8.06387e+01 2.69687e-01 3.74424e-01 1.64951e-01 5.70275e-02 5.78106e-02 5.62445e-02
1.05000e+02 8.25366e-06 1.49737e-05 4.54951e-06 -5.03903e+00 -4.17628e+00 -5.90179e+00 -1.11046e+00 -8.51275e-01 -1.36965e+00 -6.43406e-01 -4.91275e-01 -7.95538e-01 1.28467e+00 1.69226e+00 8.77089e-01 2.16257e-01 3.35572e-01 9.69417e-02 3.75069e-02 5.74944e-02 1.75194e-02
1.06000e+02 6.59193e-06 1.19045e-05 3.65019e-06 -5.48418e+00 -4.80265e+00 -6.16571e+00 -1.24938e+00 -9.61891e-01 -1.53687e+00 -7.89027e-01 -6.48973e-01 -9.29081e-01 1.63787e+01 3.34055e+01 -6.48136e-01 8.51355e-01 1.69316e+00 9.54758e-03 3.30417e-02 5.18379e-02 1.42454e-02
1.07000e+02 6.59193e-06 1.19045e-05 3.65019e-06 -5.09211e+00 -4.47992e+00 -5.70430e+00 -1.46514e+00 -1.06055e+00 -1.86972e+00 -5.22758e-01 -4.97150e-01 -5.48366e-01 1.28518e+02 3.09634e+02 -5.25990e+01 6.26582e-01 1.06972e+00 1.83447e-01 2.56020e-02 3.75450e-02 1.36589e-02
1.08000e+02 6.59193e-06 1.19045e-05 3.65019e-06 -5.35154e+00 -4.79746e+00 -5.90563e+00 -1.15218e+00 -1.08401e+00 -1.22035e+00 -6.92004e-01 -4.69527e-01 -9.14480e-01 3.05429e+02 7.15746e+02 -1.04888e+02 4.35060e-01 6.14601e-01 2.55519e-01 3.66001e-02 5.43654e-02 1.88349e-02
1.09000e+02 3.06704e-06 5.39620e-06 1.74321e-06 -5.13476e+00 -5.09601e+00 -5.17351e+00 -1.39131e+00 -1.23322e+00 -1.54939e+00 -5.43036e-01 -5.03278e-01 -5.82795e-01 1.78608e+01 3.82707e+01 -2.54921e+00 4.90664e-01 7.84832e-01 1.96496e-01 3.32223e-02 5.15733e-02 1.48712e-02
1.10000e+02 1.58773e-06 2.66942e-06 9.44364e-07 -5.37752e+00 -4.82226e+00 -5.93279e+00 -1.05261e+00 -8.76934e-01 -1.22828e+00 -6.68258e-01 -5.96082e-01 -7.40434e-01 3.14790e+02 7.59533e+02 -1.29953e+02 5.17634e-01 6.87332e-01 3.47935e-01 4.23369e-02 4.70085e-02 3.76652e-02
1.11000e+02 1.20144e-07 1.78762e-07 8.07468e-08 -4.90804e+00 -4.67458e+00 -5.14150e+00 -1.33913e+00 -1.07619e+00 -1.60207e+00 -6.36719e-01 -5.60678e-01 -7.12761e-01 3.08478e+00 6.19096e+00 -2.13958e-02 3.39865e-01 4.52373e-01 2.27356e-01 3.99088e-02 6.41584e-02 1.56592e-02
1.12000e+02 1.20144e-07 1.78762e-07 8.07468e-08 -5.45662e+00 -5.10905e+00 -5.80418e+00 -1.14521e+00 -1.09927e+00 -1.19114e+00 -7.19916e-01 -6.97439e-01 -7.42392e-01 3.11910e+02 6.03890e+02 1.99301e+01 9.26601e-01 1.24004e+00 6.13159e-01 3.33966e-02 3.78799e-02 2.89133e-02
1.13000e+02 1.16521e-07 1.76981e-07 7.67150e-08 -5.20292e+00 -4.89196e+00 -5.51388e+00 -1.19205e+00 -9.46839e-01 -1.43727e+00 -6.26807e-01 -4.85973e-01 -7.67641e-01 4.10765e+02 9.86808e+02 -1.65278e+02 4.29365e-01 7.60190e-01 9.85411e-02 3.07721e-02 4.84966e-02 1.30476e-02
1.14000e+02 1.16521e-07 1.76981e-07 7.67150e-08 7.36199e+01 1.85670e+02 -3.84300e+01 -1.53635e+00 -1.37369e+00 -1.69901e+00 -6.22549e-01 -5.94656e-01 -6.50443e-01 1.72643e+05 4.15707e+05 -7.04204e+04 6.96630e-01 9.17186e-01 4.76074e-01 2.09070e-02 3.40566e-02 7.75742e-03
1.15000e+02 1.16521e-07 1.76981e-07 7.67150e-08 -1.15046e+00 4.22328e+00 -6.52420e+00 -2.23810e-01 1.34264e+00 -1.79026e+00 -1.61486e-01 4.97391e-01 -8.20362e-01 1.24872e+02 2.89870e+02 -4.01263e+01 3.22735e+00 7.43904e+00 -9.84336e-01 1.93481e+00 4.62978e+00 -7.60164e-01
1.16000e+02 6.56079e-08 8.57800e-08 5.01795e-08 -5.82399e+00 -5.14952e+00 -6.49846e+00 -9.98741e-01 -5.28574e-01 -1.46891e+00 -4.68990e-01 -2.52670e-01 -6.85309e-01 3.86010e+02 6.98209e+02 7.38102e+01 5.32618e+00 1.26466e+01 -1.99420e+00 3.73227e-01 8.58066e-01 -1.11611e-01
1.17000e+02 4.99477e-08 5.88907e-08 4.23627e-08 -5.71338e+00 -5.45549e+00 -5.97126e+00 -1.16196e+00 -8.43040e-01 -1.48089e+00 -6.59203e-01 -5.83970e-01 -7.34436e-01 2.39856e+02 5.37518e+02 -5.78051e+01 3.96777e-01 6.97405e-01 9.61482e-02 9.56769e-02 1.76740e-01 1.46137e-02
1.18000e+02 4.99477e-08 5.88907e-08 4.23627e-08 -5.55689e+00 -4.65197e+00 -6.46180e+00 -1.54427e+00 -1.07534e+00 -2.01320e+00 -5.92828e-01 -4.85577e-01 -7.00080e-01 2.15816e+01 3.57228e+01 7.44030e+00 1.50093e+00 2.44211e+00 5.59744e-01 7.44359e-02 1.47285e-01 1.58673e-03
1.19000e+02 4.99477e-08 5.88907e-08 4.23627e-08 -5.64544e+00 -5.09246e+00 -6.19843e+00 -1.21535e+00 -1.03362e+00 -1.39708e+00 -6.86027e-01 -4.25415e-01 -9.46639e-01 5.09256e+02 1.22498e+03 -2.06471e+02 3.47269e-01 4.71783e-01 2.22755e-01 5.53954e-02 8.58757e-02 2.49151e-02
1.20000e+02 3.33758e-08 3.72055e-08 2.99402e-08 -5.75602e+00 -5.19580e+00 -6.31624e+00 -1.35126e+00 -1.27478e+00 -1.42774e+00 -7.38744e-01 -6.98466e-01 -7.79022e-01 2.63992e+03 5.44899e+03 -1.69148e+02 5.98886e-01 1.02879e+00 1.68978e-01 4.43973e-02 5.03222e-02 3.84724e-02
1.21000e+02 3.33758e-08 3.72055e-08 2.99402e-08 -6.04270e+00 -5.05468e+00 -7.03073e+00 -1.30853e+00 -1.15420e+00 -1.46286e+00 -7.62408e-01 -7.03560e-01 -8.21256e-01 3.16901e+01 7.04589e+01 -7.07878e+00 5.40648e-01 8.59958e-01 2.21338e-01 4.80961e-02 7.20029e-02 2.41894e-02
1.22000e+02 2.58684e-08 3.45944e-08 1.93434e-08 1.34400e-01 6.87074e+00 -6.60194e+00 -1.14722e+00 -9.49366e-01 -1.34506e+00 -6.91556e-01 -5.31870e-01 -8.51242e-01 2.94464e+04 7.10818e+04 -1.21891e+04 9.11335e-01 1.77507e+00 4.76027e-02 2.22002e-02 4.04741e-02 3.92634e-03
1.23000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.14029e+00 -4.86635e+00 -5.41423e+00 -9.48303e-01 -3.62343e-01 -1.53426e+00 -6.54487e-01 -4.36137e-01 -8.72837e-01 3.80903e+03 9.16281e+03 -1.54475e+03 1.63046e+00 2.54404e+00 7.16887e-01 4.92339e-01 1.14170e+00 -1.57018e-01
1.24000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.54296e+00 -4.25066e+00 -6.83527e+00 -1.16292e+00 -9.48461e-01 -1.37738e+00 -6.50276e-01 -5.26906e-01 -7.73647e-01 7.64948e+01 1.81005e+02 -2.80155e+01 8.06629e+00 1.83149e+01 -2.18232e+00 2.27892e-01 4.86658e-01 -3.08742e-02
1.25000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.65420e+00 -5.49742e+00 -5.81098e+00 -1.44533e+00 -1.23640e+00 -1.65426e+00 -6.72851e-01 -4.72689e-01 -8.73013e-01 3.88616e+01 9.13668e+01 -1.36436e+01 8.06405e+00 1.86637e+01 -2.53564e+00 3.51962e-02 5.27410e-02 1.76515e-02
1.26000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.61037e+00 -5.16059e+00 -6.06014e+00 -1.40857e+00 -1.02279e+00 -1.79436e+00 -7.25798e-01 -6.26494e-01 -8.25102e-01 4.09547e+01 9.50210e+01 -1.31117e+01 5.98337e-01 1.03732e+00 1.59354e-01 1.69927e-02 2.23866e-02 1.15988e-02
1.27000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.99236e+00 -5.67846e+00 -6.30625e+00 -1.53535e+00 -1.46591e+00 -1.60479e+00 -8.42191e-01 -6.36118e-01 -1.04826e+00 1.07353e+01 2.48887e+01 -3.41818e+00 3.94810e-01 4.93401e-01 2.96219e-01 3.84855e-02 5.16471e-02 2.53240e-02
1.28000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.01431e+00 -4.77142e+00 -5.25720e+00 -1.16966e+00 -8.97134e-01 -1.44218e+00 -4.84877e-01 -3.63821e-01 -6.05934e-01 1.48857e+01 3.45978e+01 -4.82628e+00 1.74376e-01 2.50181e-01 9.85715e-02 1.83364e-02 2.80967e-02 8.57607e-03
1.29000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.51544e+00 -5.27976e+00 -5.75112e+00 -1.37042e+00 -1.25840e+00 -1.48244e+00 -7.42069e-01 -6.43678e-01 -8.40460e-01 1.48412e+01 3.47881e+01 -5.10572e+00 5.47363e-01 7.85540e-01 3.09185e-01 6.50522e-02 8.31595e-02 4.69448e-02
1.30000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -4.92675e+00 -4.40133e+00 -5.45216e+00 -1.31022e+00 -9.61911e-01 -1.65852e+00 -5.11335e-01 -4.73746e-01 -5.48925e-01 1.04742e+01 2.25841e+01 -1.63577e+00 2.07245e-01 3.62964e-01 5.15272e-02 4.00998e-02 5.07008e-02 2.94989e-02
1.31000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.37744e+00 -4.46728e+00 -6.28760e+00 -1.34602e+00 -9.94779e-01 -1.69726e+00 -7.28596e-01 -6.47925e-01 -8.09267e-01 4.72260e+00 9.17291e+00 2.72292e-01 3.80452e-01 5.40973e-01 2.19931e-01 4.27097e-02 5.72057e-02 2.82137e-02
1.32000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.86523e+00 -4.41302e+00 -7.31744e+00 -1.49404e+00 -1.24559e+00 -1.74249e+00 -6.79521e-01 -5.51686e-01 -8.07356e-01 5.05835e+00 9.74567e+00 3.71026e-01 7.00003e-01 1.28650e+00 1.13506e-01 5.29734e-02 5.64928e-02 4.94541e-02
1.33000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.83238e+00 -5.42826e+00 -6.23649e+00 -1.74085e+00 -1.30089e+00 -2.18081e+00 -6.04313e-01 -4.45141e-01 -7.63484e-01 1.14716e+01 2.52793e+01 -2.33608e+00 4.56915e-01 6.00154e-01 3.13677e-01 3.23257e-02 5.09463e-02 1.37051e-02
1.34000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.62400e+00 -5.13519e+00 -6.11281e+00 -1.64510e+00 -1.25578e+00 -2.03443e+00 -7.79238e-01 -6.70366e-01 -8.88111e-01 2.24866e+00 3.08042e+00 1.41690e+00 3.86527e-01 5.39344e-01 2.33709e-01 3.91707e-02 6.58627e-02 1.24788e-02
1.35000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.68636e+00 -4.92865e+00 -6.44408e+00 -1.44750e+00 -1.22123e+00 -1.67378e+00 -7.66709e-01 -5.46606e-01 -9.86813e-01 4.36782e+00 7.70621e+00 1.02943e+00 4.35123e-01 6.34237e-01 2.36009e-01 4.81688e-02 8.01212e-02 1.62164e-02
1.36000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.92586e+00 -5.25509e+00 -6.59662e+00 -1.54761e+00 -1.26166e+00 -1.83357e+00 -6.86315e-01 -3.85805e-01 -9.86824e-01 3.02334e+00 6.33047e+00 -2.83791e-01 3.65096e-01 5.20991e-01 2.09202e-01 4.27373e-02 8.10449e-02 4.42959e-03
1.37000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.82759e+00 -5.13912e+00 -6.51605e+00 -1.30181e+00 -1.12803e+00 -1.47559e+00 -8.63979e-01 -6.89960e-01 -1.03800e+00 1.79509e+00 3.20908e+00 3.81099e-01 2.63774e-01 4.60812e-01 6.67371e-02 5.24314e-02 8.15978e-02 2.32649e-02
1.38000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.86171e+00 -5.71188e+00 -6.01154e+00 -1.63589e+00 -1.45231e+00 -1.81948e+00 -7.52721e-01 -6.94911e-01 -8.10532e-01 8.74419e+00 1.65487e+01 9.39646e-01 2.00274e-01 2.15779e-01 1.84769e-01 3.68944e-02 6.16330e-02 1.21559e-02
1.39000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.41154e+00 -4.48211e+00 -6.34096e+00 -1.61708e+00 -1.25835e+00 -1.97582e+00 -8.93533e-01 -7.00354e-01 -1.08671e+00 1.68818e+02 4.06177e+02 -6.85409e+01 2.60889e-01 3.28097e-01 1.93681e-01 4.38392e-02 5.50919e-02 3.25865e-02
1.40000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.68538e+00 -5.58672e+00 -5.78404e+00 -1.49449e+00 -1.07709e+00 -1.91189e+00 -6.10364e-01 -5.54111e-01 -6.66617e-01 9.43276e+00 2.03388e+01 -1.47328e+00 5.08367e-01 8.39573e-01 1.77162e-01 3.18463e-02 4.60990e-02 1.75935e-02
1.41000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.26180e+00 -4.29366e+00 -6.22995e+00 -1.43679e+00 -1.31325e+00 -1.56032e+00 -8.15819e-01 -7.02593e-01 -9.29045e-01 4.98574e+02 1.20134e+03 -2.04189e+02 6.22604e-01 8.89037e-01 3.56171e-01 3.60464e-02 5.65689e-02 1.55239e-02
1.42000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.67691e+00 -5.14539e+00 -6.20843e+00 -1.49812e+00 -1.41643e+00 -1.57981e+00 -7.31414e-01 -6.52662e-01 -8.10165e-01 1.03065e+01 1.60564e+01 4.55662e+00 7.79589e-01 1.14921e+00 4.09965e-01 5.70699e-02 8.00330e-02 3.41069e-02
1.43000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.67213e+00 -5.33559e+00 -6.00867e+00 -1.34316e+00 -1.11356e+00 -1.57276e+00 -7.98917e-01 -6.72217e-01 -9.25616e-01 1.87364e+02 3.54768e+02 1.99606e+01 4.85103e-01 6.59607e-01 3.10599e-01 3.26821e-02 3.94118e-02 2.59524e-02
1.44000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.61547e+00 -5.48006e+00 -5.75088e+00 -1.31234e+00 -1.00712e+00 -1.61756e+00 -6.93145e-01 -6.18292e-01 -7.67998e-01 1.08453e+03 2.59935e+03 -4.30297e+02 2.85685e-01 3.20112e-01 2.51259e-01 2.91320e-02 5.56193e-02 2.64466e-03
1.45000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -6.13924e+00 -5.67760e+00 -6.60088e+00 -1.45092e+00 -1.21510e+00 -1.68674e+00 -8.10619e-01 -7.67472e-01 -8.53766e-01 5.20989e+00 6.63888e+00 3.78090e+00 3.83495e-01 4.71984e-01 2.95007e-01 4.90330e-02 7.38390e-02 2.42271e-02
1.46000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.88912e+00 -5.76975e+00 -6.00849e+00 -1.52401e+00 -1.25238e+00 -1.79564e+00 -8.64214e-01 -8.38779e-01 -8.89649e-01 5.80378e+00 8.02992e+00 3.57764e+00 5.47256e-01 1.03045e+00 6.40604e-02 4.77379e-02 7.20015e-02 2.34744e-02
1.47000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.89511e+00 -4.88383e+00 -6.90638e+00 -1.25428e+00 -1.09746e+00 -1.41111e+00 -6.82081e-01 -5.32077e-01 -8.32085e-01 2.68076e+02 6.43981e+02 -1.07828e+02 5.49227e-01 9.99274e-01 9.91789e-02 3.63605e-02 4.11499e-02 3.15711e-02
1.48000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -6.09245e+00 -5.87933e+00 -6.30557e+00 -1.17609e+00 -9.51911e-01 -1.40026e+00 -7.23570e-01 -6.07665e-01 -8.39475e-01 4.54547e+02 8.54085e+02 5.50100e+01 1.27944e+00 2.60642e+00 -4.75436e-02 3.47699e-02 4.87792e-02 2.07607e-02
1.49000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -5.80031e+00 -5.17576e+00 -6.42487e+00 -1.92932e+00 -1.69085e+00 -2.16780e+00 -7.29130e-01 -5.29191e-01 -9.29068e-01 9.49523e+00 2.02824e+01 -1.29197e+00 5.00681e-01 7.31109e-01 2.70253e-01 2.84693e-02 3.28296e-02 2.41090e-02
1.50000e+02 2.58684e-08 3.45944e-08 1.93434e-08 -6.23432e+00 -5.57600e+00 -6.89263e+00 -1.69048e+00 -1.16304e+00 -2.21792e+00 -8.49212e-01 -6.03980e-01 -1.09444e+00 2.59107e+00 4.30889e+00 8.73261e-01 3.65281e-01 3.95297e-01 3.35266e-01 4.68860e-02 7.31800e-02 2.05921e-02


==> data/rosenbrock2d_pbo_n_3.dat <==
1.00000e+00 8.37559e+01 1.13473e+02 6.18213e+01 3.09762e-01 5.11310e-01 1.08215e-01 4.73663e-01 7.12741e-01 2.34585e-01 4.68996e-01 7.07387e-01 2.30604e-01 1.37698e-03 1.97612e-03 7.77833e-04 2.46243e-01 2.64015e-01 2.28471e-01 1.76859e-01 2.66508e-01 8.72091e-02
2.00000e+00 6.99291e+00 9.51032e+00 5.14187e+00 1.71261e-01 2.34682e-01 1.07839e-01 2.06998e-01 2.49785e-01 1.64211e-01 2.05071e-01 2.47907e-01 1.62235e-01 5.56563e-04 8.04611e-04 3.08514e-04 1.68230e-01 1.73529e-01 1.62931e-01 6.38911e-02 9.03001e-02 3.74821e-02
3.00000e+00 6.99291e+00 9.51032e+00 5.14187e+00 1.89010e-01 2.65376e-01 1.12645e-01 1.45277e-01 1.58784e-01 1.31771e-01 1.44120e-01 1.57659e-01 1.30581e-01 7.55236e-04 7.94685e-04 7.15787e-04 1.24715e-01 1.45216e-01 1.04213e-01 3.93417e-02 6.06681e-02 1.80154e-02
4.00000e+00 6.99291e+00 9.51032e+00 5.14187e+00 1.30476e-01 2.55373e-01 5.57870e-03 1.44584e-01 1.78578e-01 1.10590e-01 1.43413e-01 1.76921e-01 1.09905e-01 8.80810e-04 1.87485e-03 -1.13224e-04 9.81296e-02 1.26568e-01 6.96910e-02 7.69162e-02 1.25720e-01 2.81123e-02
5.00000e+00 3.48931e+00 4.59260e+00 2.65107e+00 -1.45671e-02 3.81378e-02 -6.72720e-02 1.25841e-01 1.48706e-01 1.02976e-01 9.05909e-02 1.09812e-01 7.13694e-02 1.01067e-03 1.22365e-03 7.97687e-04 1.34885e-01 1.74511e-01 9.52587e-02 4.27855e-02 6.08963e-02 2.46747e-02
6.00000e+00 3.32477e+00 4.47273e+00 2.47144e+00 2.24609e-01 2.42978e-01 2.06239e-01 1.28430e-01 2.37332e-01 1.95289e-02 1.60026e-01 2.54289e-01 6.57621e-02 1.29640e-03 1.50753e-03 1.08528e-03 1.31388e-01 2.05282e-01 5.74942e-02 1.17975e-01 2.12556e-01 2.33937e-02
7.00000e+00 2.94845e+00 4.25602e+00 2.04260e+00 3.40853e-02 1.25587e-01 -5.74168e-02 6.78734e-02 1.13989e-01 2.17577e-02 1.10206e-01 1.95509e-01 2.49033e-02 1.00717e-03 1.52412e-03 4.90212e-04 6.25650e-02 9.06876e-02 3.44425e-02 8.25131e-02 1.59517e-01 5.50968e-03
8.00000e+00 1.71301e+00 2.06968e+00 1.41780e+00 -9.13160e-02 3.58317e-02 -2.18464e-01 3.55607e-02 7.19173e-02 -7.95785e-04 2.46885e-02 5.21493e-02 -2.77232e-03 7.50888e-04 1.13851e-03 3.63268e-04 3.69179e-02 7.34482e-02 3.87598e-04 2.32204e-02 3.61461e-02 1.02947e-02
9.00000e+00 1.71301e+00 2.06968e+00 1.41780e+00 1.27463e-01 2.90841e-01 -3.59154e-02 2.41437e-03 1.41012e-02 -9.27243e-03 1.83417e-03 1.86465e-02 -1.49782e-02 3.92360e-04 5.99625e-04 1.85095e-04 8.09505e-02 1.07811e-01 5.40899e-02 2.25759e-02 4.79358e-02 -2.78408e-03
1.00000e+01 1.71301e+00 2.06968e+00 1.41780e+00 2.18892e-01 3.53742e-01 8.40421e-02 7.56746e-02 9.57953e-02 5.55539e-02 -1.39911e-03 2.25947e-02 -2.53930e-02 1.07855e-03 1.59387e-03 5.63238e-04 1.04023e-01 1.81310e-01 2.67350e-02 2.74313e-03 4.70560e-03 7.80652e-04
1.10000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -1.83167e-01 -5.36784e-02 -3.12655e-01 1.87937e-02 3.14823e-02 6.10511e-03 -1.49324e-02 1.28533e-02 -4.27181e-02 7.45555e-04 1.03610e-03 4.55007e-04 7.29450e-02 1.06179e-01 3.97107e-02 3.16672e-02 4.32142e-02 2.01201e-02
1.20000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -4.20215e-02 1.28787e-01 -2.12830e-01 3.84547e-02 8.35285e-02 -6.61903e-03 5.58077e-03 1.82259e-02 -7.06439e-03 1.07670e-03 1.27882e-03 8.74580e-04 7.52577e-02 1.10226e-01 4.02895e-02 1.85506e-02 2.89903e-02 8.11096e-03
1.30000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -2.09257e-01 -1.54564e-02 -4.03058e-01 3.00036e-02 8.47515e-02 -2.47442e-02 3.87582e-03 2.71081e-02 -1.93564e-02 1.59565e-03 2.27072e-03 9.20585e-04 7.88250e-02 1.13384e-01 4.42657e-02 5.94237e-03 1.04878e-02 1.39689e-03
1.40000e+01 1.35781e+00 1.76978e+00 1.04175e+00 -2.25462e-01 -1.15346e-01 -3.35577e-01 1.60553e-03 8.08539e-02 -7.76429e-02 -1.73453e-03 3.83351e-02 -4.18041e-02 1.77537e-03 2.49864e-03 1.05210e-03 7.47310e-02 1.17461e-01 3.20012e-02 2.79714e-02 4.48965e-02 1.10464e-02
1.50000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -3.35783e-01 -1.54733e-01 -5.16832e-01 -2.74651e-02 3.58318e-02 -9.07619e-02 -2.38561e-02 -1.38989e-02 -3.38134e-02 1.34243e-03 2.12790e-03 5.56950e-04 1.05802e-01 1.19266e-01 9.23389e-02 6.99283e-03 1.18968e-02 2.08883e-03
1.60000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -2.53079e-01 1.48340e-02 -5.20992e-01 -1.06747e-02 8.29769e-02 -1.04326e-01 1.01851e-02 5.33114e-02 -3.29411e-02 1.66549e-03 2.55351e-03 7.77470e-04 7.75164e-02 1.20068e-01 3.49653e-02 1.91578e-02 2.61464e-02 1.21691e-02
1.70000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -4.30903e-01 -1.32985e-01 -7.28821e-01 -5.32837e-02 2.52526e-02 -1.31820e-01 -7.28139e-03 1.77472e-02 -3.23100e-02 1.38149e-03 1.85533e-03 9.07661e-04 7.23767e-02 9.34202e-02 5.13333e-02 8.63939e-03 1.55031e-02 1.77563e-03
1.80000e+01 1.18784e+00 1.48627e+00 9.49341e-01 -4.69564e-01 -2.63501e-01 -6.75627e-01 -4.86570e-02 1.62492e-02 -1.13563e-01 -3.02352e-02 3.08239e-02 -9.12942e-02 9.07231e-04 1.19741e-03 6.17052e-04 6.98824e-02 9.75484e-02 4.22164e-02 1.61086e-02 2.63200e-02 5.89716e-03
1.90000e+01 1.15262e+00 1.42922e+00 9.29554e-01 -5.63612e-01 -3.54825e-01 -7.72399e-01 -7.20030e-02 -1.97000e-02 -1.24306e-01 -4.00060e-02 -2.53214e-02 -5.46907e-02 7.48966e-04 1.14742e-03 3.50512e-04 9.90811e-02 1.79490e-01 1.86727e-02 1.53393e-02 2.88149e-02 1.86363e-03
2.00000e+01 1.15262e+00 1.42922e+00 9.29554e-01 -6.55867e-01 -4.25737e-01 -8.85996e-01 -1.45561e-01 -1.12602e-01 -1.78520e-01 -7.63265e-02 -4.94222e-02 -1.03231e-01 4.73892e-04 6.91672e-04 2.56112e-04 1.02440e-01 1.26075e-01 7.88060e-02 1.65870e-02 2.17542e-02 1.14198e-02
2.10000e+01 8.79542e-01 1.22429e+00 6.31872e-01 -7.51210e-01 -4.36186e-01 -1.06623e+00 -1.02140e-01 -7.38134e-02 -1.30467e-01 -7.55427e-02 -1.89887e-02 -1.32097e-01 1.14201e-03 1.57977e-03 7.04255e-04 4.61941e-02 5.65933e-02 3.57949e-02 1.13040e-02 1.96194e-02 2.98873e-03
2.20000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -9.66536e-01 -7.13208e-01 -1.21986e+00 -1.28764e-01 -9.99184e-02 -1.57610e-01 -9.35635e-02 -5.06335e-02 -1.36493e-01 3.05818e-03 4.80701e-03 1.30935e-03 6.77330e-02 9.58742e-02 3.95919e-02 2.22436e-02 3.53209e-02 9.16626e-03
2.30000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -1.05358e+00 -6.54895e-01 -1.45226e+00 -2.65689e-01 -1.66558e-01 -3.64820e-01 -1.46705e-01 -8.69757e-02 -2.06434e-01 4.82645e-03 7.96067e-03 1.69222e-03 8.06404e-02 9.31252e-02 6.81556e-02 2.20538e-02 3.27185e-02 1.13891e-02
2.40000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -1.23274e+00 -9.86714e-01 -1.47876e+00 -2.77293e-01 -5.96828e-02 -4.94903e-01 -1.41461e-01 -1.21734e-01 -1.61187e-01 2.83001e-03 3.48629e-03 2.17373e-03 1.15820e-01 1.56108e-01 7.55329e-02 1.87440e-02 2.92671e-02 8.22087e-03
2.50000e+01 7.98335e-01 1.07975e+00 5.90267e-01 -1.14499e+00 -6.88749e-01 -1.60123e+00 -2.77041e-01 -1.64713e-01 -3.89368e-01 -1.03175e-01 -7.94891e-02 -1.26860e-01 5.65479e-03 8.99406e-03 2.31553e-03 1.71334e-01 2.50131e-01 9.25379e-02 1.82626e-02 2.39661e-02 1.25591e-02
2.60000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.41861e+00 -8.71492e-01 -1.96573e+00 -2.44163e-01 -8.98522e-02 -3.98474e-01 -2.10048e-01 -9.81907e-02 -3.21906e-01 7.36672e-03 1.65475e-02 -1.81404e-03 8.95695e-02 1.36266e-01 4.28732e-02 1.37654e-02 1.90071e-02 8.52364e-03
2.70000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.44865e+00 -1.24751e+00 -1.64978e+00 -2.53156e-01 -1.34227e-01 -3.72084e-01 -1.68368e-01 -9.91949e-02 -2.37542e-01 3.27137e-03 5.61656e-03 9.26176e-04 7.66258e-02 1.18200e-01 3.50517e-02 2.38534e-02 3.84273e-02 9.27938e-03
2.80000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.50091e+00 -1.19470e+00 -1.80712e+00 -3.95999e-01 -2.08487e-01 -5.83510e-01 -1.73909e-01 -1.10252e-01 -2.37566e-01 6.77065e-03 8.92861e-03 4.61268e-03 8.79639e-02 1.20346e-01 5.55822e-02 2.38749e-02 3.57176e-02 1.20323e-02
2.90000e+01 6.33335e-01 7.89891e-01 5.07808e-01 -1.54703e+00 -1.16268e+00 -1.93139e+00 -3.11641e-01 -1.68699e-01 -4.54583e-01 -1.42702e-01 -4.38545e-02 -2.41549e-01 3.80579e-03 5.28476e-03 2.32682e-03 8.04178e-02 1.32331e-01 2.85043e-02 2.80817e-02 3.71315e-02 1.90319e-02
3.00000e+01 5.95984e-01 7.25293e-01 4.89729e-01 -1.68031e+00 -1.27713e+00 -2.08349e+00 -3.35414e-01 -1.97667e-01 -4.73161e-01 -1.12607e-01 -4.98854e-02 -1.75329e-01 6.98813e-03 1.37214e-02 2.54867e-04 1.08925e-01 1.73899e-01 4.39504e-02 1.92687e-02 3.13239e-02 7.21340e-03
3.10000e+01 5.95984e-01 7.25293e-01 4.89729e-01 -1.69238e+00 -1.26540e+00 -2.11936e+00 -2.58558e-01 -1.46915e-01 -3.70201e-01 -1.37871e-01 -9.88101e-02 -1.76932e-01 1.08030e-02 1.66029e-02 5.00307e-03 3.20417e-02 5.64527e-02 7.63068e-03 1.65051e-02 2.00261e-02 1.29840e-02
3.20000e+01 5.71357e-01 7.10272e-01 4.59611e-01 -2.01078e+00 -1.50084e+00 -2.52071e+00 -5.72495e-01 -3.58066e-01 -7.86925e-01 -2.25081e-01 -1.86987e-01 -2.63175e-01 6.54689e-03 1.39595e-02 -8.65723e-04 1.34014e-01 2.08202e-01 5.98263e-02 1.49802e-02 2.65207e-02 3.43966e-03
3.30000e+01 5.60493e-01 6.91443e-01 4.54343e-01 -2.19276e+00 -1.67173e+00 -2.71379e+00 -3.89091e-01 -7.57505e-02 -7.02431e-01 -2.14545e-01 -1.70668e-01 -2.58422e-01 1.41012e-02 1.95774e-02 8.62509e-03 1.07389e-01 1.64880e-01 4.98974e-02 3.19600e-02 4.57620e-02 1.81581e-02
3.40000e+01 4.50191e-01 5.03183e-01 4.02781e-01 -2.31595e+00 -1.97537e+00 -2.65653e+00 -6.50028e-01 -5.81477e-01 -7.18578e-01 -3.26281e-01 -2.19484e-01 -4.33077e-01 1.19925e-02 1.77311e-02 6.25388e-03 1.10800e-01 1.48825e-01 7.27745e-02 3.52367e-02 5.26947e-02 1.77788e-02
3.50000e+01 4.50191e-01 5.03183e-01 4.02781e-01 -2.33404e+00 -1.89539e+00 -2.77269e+00 -6.59311e-01 -4.27824e-01 -8.90797e-01 -1.45186e-01 -5.81902e-02 -2.32181e-01 1.02360e-02 1.57894e-02 4.68269e-03 1.78339e-01 2.47879e-01 1.08799e-01 1.27784e-02 1.63484e-02 9.20827e-03
3.60000e+01 4.11387e-01 4.38715e-01 3.85760e-01 -2.27932e+00 -1.94021e+00 -2.61842e+00 -5.25919e-01 -2.84498e-01 -7.67341e-01 -2.07948e-01 -5.79658e-02 -3.57931e-01 1.60712e-02 2.46556e-02 7.48690e-03 7.44684e-02 8.60916e-02 6.28452e-02 2.42825e-02 4.27061e-02 5.85885e-03
3.70000e+01 3.91218e-01 4.05895e-01 3.77072e-01 -2.53153e+00 -2.23309e+00 -2.82996e+00 -6.97071e-01 -5.90034e-01 -8.04108e-01 -2.45560e-01 -8.89755e-02 -4.02144e-01 1.85471e-02 2.99557e-02 7.13858e-03 7.27468e-02 1.31475e-01 1.40189e-02 1.69539e-02 2.05173e-02 1.33904e-02
3.80000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -2.76779e+00 -2.23760e+00 -3.29797e+00 -6.27461e-01 -2.44968e-01 -1.00995e+00 -1.88040e-01 -1.24672e-01 -2.51408e-01 1.11036e-02 1.79225e-02 4.28478e-03 1.16426e-01 1.74389e-01 5.84625e-02 3.47969e-02 4.59851e-02 2.36088e-02
3.90000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -2.64290e+00 -2.03394e+00 -3.25187e+00 -3.39469e-01 -9.85406e-02 -5.80398e-01 -1.82516e-01 -1.18270e-01 -2.46763e-01 3.12629e-02 6.21376e-02 3.88122e-04 7.31988e-02 1.24490e-01 2.19075e-02 3.30533e-02 4.52372e-02 2.08695e-02
4.00000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -2.74682e+00 -2.27006e+00 -3.22357e+00 -4.48243e-01 -1.44847e-01 -7.51638e-01 -4.41315e-01 -3.94685e-01 -4.87945e-01 1.13749e-02 1.86153e-02 4.13445e-03 4.90926e-02 1.00789e-01 -2.60372e-03 3.50072e-02 4.72536e-02 2.27609e-02
4.10000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -3.04012e+00 -2.62758e+00 -3.45266e+00 -6.00803e-01 -1.78038e-01 -1.02357e+00 -4.15151e-01 -2.72663e-01 -5.57639e-01 3.05810e-02 4.48766e-02 1.62854e-02 1.03814e-01 1.87260e-01 2.03680e-02 2.83304e-02 4.11578e-02 1.55030e-02
4.20000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -3.21120e+00 -2.97664e+00 -3.44577e+00 -8.60043e-01 -4.68134e-01 -1.25195e+00 -3.85296e-01 -2.38555e-01 -5.32037e-01 7.90534e-02 1.43738e-01 1.43686e-02 8.94460e-02 1.20854e-01 5.80377e-02 2.78119e-02 4.85606e-02 7.06323e-03
4.30000e+01 3.35224e-01 3.57043e-01 3.14738e-01 -3.10589e+00 -2.69684e+00 -3.51494e+00 -9.01854e-01 -6.05322e-01 -1.19839e+00 -3.98309e-01 -3.50529e-01 -4.46090e-01 4.13615e-02 6.28143e-02 1.99086e-02 1.08089e-01 1.12518e-01 1.03660e-01 5.38495e-02 7.00797e-02 3.76192e-02
4.40000e+01 3.31525e-01 3.52732e-01 3.11592e-01 -3.11542e+00 -2.51214e+00 -3.71870e+00 -5.71243e-01 -2.89007e-01 -8.53479e-01 -3.24733e-01 -2.48316e-01 -4.01150e-01 3.62790e-02 5.60813e-02 1.64766e-02 8.68883e-02 1.45632e-01 2.81445e-02 2.46405e-02 4.56634e-02 3.61751e-03
4.50000e+01 3.30453e-01 3.51530e-01 3.10640e-01 -3.66466e+00 -3.18498e+00 -4.14434e+00 -8.58669e-01 -7.70988e-01 -9.46351e-01 -5.37783e-01 -4.13044e-01 -6.62523e-01 8.54511e-02 1.54515e-01 1.63874e-02 1.17042e-01 1.44097e-01 8.99877e-02 2.87525e-02 5.97941e-02 -2.28900e-03
4.60000e+01 3.28617e-01 3.49522e-01 3.08962e-01 -3.20766e+00 -2.90038e+00 -3.51493e+00 -1.14736e+00 -1.04477e+00 -1.24996e+00 -3.74488e-01 -1.70593e-01 -5.78383e-01 3.28581e-02 5.25499e-02 1.31663e-02 1.70310e-01 2.07233e-01 1.33386e-01 1.58863e-02 2.87169e-02 3.05577e-03
4.70000e+01 3.25688e-01 3.46455e-01 3.06167e-01 -3.54600e+00 -3.11036e+00 -3.98163e+00 -1.22369e+00 -9.10664e-01 -1.53672e+00 -3.06862e-01 -1.81004e-01 -4.32719e-01 3.90702e-02 5.84314e-02 1.97090e-02 1.67001e-01 2.46048e-01 8.79533e-02 3.24786e-02 6.25781e-02 2.37907e-03
4.80000e+01 3.25688e-01 3.46455e-01 3.06167e-01 -3.80798e+00 -3.36143e+00 -4.25453e+00 -1.11943e+00 -6.81806e-01 -1.55705e+00 -4.16707e-01 -2.89446e-01 -5.43968e-01 1.60491e-01 2.61219e-01 5.97636e-02 1.40651e-01 1.82980e-01 9.83220e-02 2.75117e-02 3.63711e-02 1.86523e-02
4.90000e+01 3.21612e-01 3.42470e-01 3.02025e-01 -3.80502e+00 -3.38165e+00 -4.22839e+00 -5.86267e-01 2.51561e-02 -1.19769e+00 -3.38129e-01 -1.45906e-01 -5.30352e-01 2.64852e-01 5.68504e-01 -3.87995e-02 9.19443e-02 1.59097e-01 2.47910e-02 1.41488e-02 2.50364e-02 3.26111e-03
5.00000e+01 3.16488e-01 3.37922e-01 2.96414e-01 -4.09254e+00 -3.45722e+00 -4.72787e+00 -7.47775e-01 -3.89231e-01 -1.10632e+00 -2.97085e-01 -1.68406e-01 -4.25765e-01 2.29551e-01 4.65264e-01 -6.16169e-03 1.17167e-01 1.50098e-01 8.42366e-02 1.52190e-02 3.02362e-02 2.01857e-04
5.10000e+01 3.09293e-01 3.32336e-01 2.87847e-01 -3.73115e+00 -2.98813e+00 -4.47417e+00 -4.30477e-01 -3.16083e-01 -5.44870e-01 -5.86197e-01 -4.93265e-01 -6.79128e-01 1.55613e-01 3.20311e-01 -9.08454e-03 8.45851e-02 1.60922e-01 8.24831e-03 6.99726e-02 8.70089e-02 5.29362e-02
5.20000e+01 3.06173e-01 3.30171e-01 2.83920e-01 -3.53111e+00 -3.18875e+00 -3.87348e+00 -8.85121e-01 -4.23729e-01 -1.34651e+00 -4.55646e-01 -1.41260e-01 -7.70033e-01 1.28147e-01 2.52625e-01 3.66965e-03 1.63844e-01 2.63548e-01 6.41409e-02 6.36853e-02 1.06521e-01 2.08497e-02
5.30000e+01 2.90531e-01 3.21084e-01 2.62885e-01 -3.55281e+00 -3.31762e+00 -3.78801e+00 -8.07160e-01 -5.51329e-01 -1.06299e+00 -4.32255e-01 -3.01971e-01 -5.62539e-01 6.31039e-02 9.73152e-02 2.88926e-02 9.73897e-02 1.65604e-01 2.91752e-02 5.40391e-02 6.86231e-02 3.94551e-02
5.40000e+01 2.90531e-01 3.21084e-01 2.62885e-01 -3.56790e+00 -3.33404e+00 -3.80176e+00 -7.28659e-01 -3.00162e-01 -1.15716e+00 -2.25025e-01 -1.88731e-01 -2.61319e-01 1.87411e-02 3.16934e-02 5.78885e-03 1.57002e-01 1.87212e-01 1.26792e-01 2.41283e-02 2.89090e-02 1.93477e-02
5.50000e+01 2.90531e-01 3.21084e-01 2.62885e-01 -3.67699e+00 -3.56072e+00 -3.79327e+00 -1.07031e+00 -6.35639e-01 -1.50497e+00 -2.64201e-01 -1.98545e-01 -3.29858e-01 3.50076e-02 4.58748e-02 2.41404e-02 1.48275e-01 1.89546e-01 1.07004e-01 2.17413e-02 2.98087e-02 1.36739e-02
5.60000e+01 2.87036e-01 3.19365e-01 2.57980e-01 -3.68444e+00 -3.44828e+00 -3.92059e+00 -9.48049e-01 -4.56834e-01 -1.43926e+00 -3.87352e-01 -3.29338e-01 -4.45366e-01 6.57566e-02 9.58457e-02 3.56676e-02 1.57039e-01 2.23472e-01 9.06064e-02 2.26461e-02 3.78304e-02 7.46183e-03
5.70000e+01 2.86294e-01 3.19011e-01 2.56932e-01 -3.96825e+00 -3.71381e+00 -4.22270e+00 -1.12578e+00 -8.84795e-01 -1.36676e+00 -6.16399e-01 -4.73107e-01 -7.59691e-01 5.61607e-02 1.03287e-01 9.03441e-03 1.93742e-01 2.50248e-01 1.37235e-01 8.17302e-02 1.31195e-01 3.22653e-02
5.80000e+01 2.85126e-01 3.18463e-01 2.55280e-01 -3.82208e+00 -3.27940e+00 -4.36477e+00 -1.08045e+00 -8.09425e-01 -1.35148e+00 -4.64417e-01 -3.47895e-01 -5.80939e-01 1.13218e-01 1.80937e-01 4.54985e-02 1.58758e-01 1.94393e-01 1.23122e-01 3.07798e-02 5.17326e-02 9.82697e-03
5.90000e+01 2.79007e-01 3.14557e-01 2.47476e-01 -3.85256e+00 -3.53894e+00 -4.16619e+00 -1.21825e+00 -8.82359e-01 -1.55414e+00 -5.79379e-01 -4.69762e-01 -6.88996e-01 2.21405e-01 3.86817e-01 5.59916e-02 2.75297e-01 4.66189e-01 8.44045e-02 3.61403e-02 5.96879e-02 1.25928e-02
6.00000e+01 2.78629e-01 3.13942e-01 2.47288e-01 -3.85413e+00 -3.67967e+00 -4.02859e+00 -6.31281e-01 -2.73569e-01 -9.88992e-01 -3.80984e-01 -2.05994e-01 -5.55974e-01 5.31067e-02 8.59192e-02 2.02941e-02 1.99315e-01 2.83539e-01 1.15090e-01 4.18320e-02 5.81354e-02 2.55285e-02
6.10000e+01 2.76294e-01 3.10162e-01 2.46124e-01 -4.18872e+00 -3.93559e+00 -4.44185e+00 -1.15657e+00 -7.84169e-01 -1.52897e+00 -4.18606e-01 -1.79930e-01 -6.57283e-01 1.61940e-01 2.70053e-01 5.38274e-02 1.24425e-01 1.91620e-01 5.72311e-02 2.94220e-02 4.64106e-02 1.24334e-02
6.20000e+01 2.72145e-01 3.04653e-01 2.43105e-01 -4.01145e+00 -3.64930e+00 -4.37361e+00 -7.88516e-01 -4.16163e-01 -1.16087e+00 -6.33701e-01 -5.62109e-01 -7.05293e-01 1.42908e-01 2.30875e-01 5.49414e-02 9.01715e-02 1.57781e-01 2.25621e-02 5.59987e-02 9.28299e-02 1.91675e-02
6.30000e+01 2.63896e-01 2.96721e-01 2.34702e-01 -3.97890e+00 -3.75807e+00 -4.19972e+00 -1.50645e+00 -1.44289e+00 -1.57000e+00 -6.91048e-01 -5.35412e-01 -8.46685e-01 7.20701e-01 1.53539e+00 -9.39909e-02 1.58641e-01 1.84847e-01 1.32435e-01 6.48942e-02 1.09534e-01 2.02544e-02
6.40000e+01 2.55686e-01 2.88407e-01 2.26677e-01 -4.20107e+00 -3.73549e+00 -4.66666e+00 -8.86020e-01 -2.61705e-01 -1.51034e+00 -4.93168e-01 -2.38659e-01 -7.47676e-01 1.37278e-01 1.83669e-01 9.08864e-02 9.11727e-02 1.63432e-01 1.89134e-02 4.86441e-02 8.70288e-02 1.02593e-02
6.50000e+01 2.52382e-01 2.87148e-01 2.21826e-01 -4.40676e+00 -4.13563e+00 -4.67789e+00 -7.02711e-01 -4.39020e-01 -9.66402e-01 -5.04952e-01 -3.71415e-01 -6.38488e-01 1.91214e-01 3.49088e-01 3.33402e-02 2.91819e-01 4.71201e-01 1.12438e-01 3.84705e-02 4.68035e-02 3.01375e-02
6.60000e+01 2.50701e-01 2.85756e-01 2.19946e-01 -4.07739e+00 -3.97613e+00 -4.17865e+00 -1.05764e+00 -5.88678e-01 -1.52661e+00 -5.44172e-01 -3.52836e-01 -7.35508e-01 1.58485e-01 2.63448e-01 5.35214e-02 1.15457e-01 1.79323e-01 5.15908e-02 4.38226e-02 6.19698e-02 2.56753e-02
6.70000e+01 2.45770e-01 2.80920e-01 2.15019e-01 -4.64630e+00 -4.48962e+00 -4.80298e+00 -9.60001e-01 -7.07406e-01 -1.21260e+00 -8.01613e-01 -7.16954e-01 -8.86273e-01 1.59547e-01 1.85887e-01 1.33208e-01 1.41424e-01 2.39683e-01 4.31651e-02 6.59068e-02 8.10259e-02 5.07876e-02
6.80000e+01 2.36004e-01 2.73392e-01 2.03730e-01 -4.23647e+00 -3.95407e+00 -4.51887e+00 -1.19902e+00 -1.09798e+00 -1.30005e+00 -3.68829e-01 -1.01906e-01 -6.35753e-01 1.84707e-01 2.57957e-01 1.11456e-01 2.22013e-01 3.00232e-01 1.43793e-01 4.47962e-02 8.64141e-02 3.17842e-03
6.90000e+01 2.33860e-01 2.71864e-01 2.01169e-01 -4.57552e+00 -4.01823e+00 -5.13281e+00 -8.97707e-01 -3.37793e-01 -1.45762e+00 -5.15363e-01 -3.34850e-01 -6.95877e-01 8.68519e-02 1.44700e-01 2.90035e-02 1.95124e-01 2.30749e-01 1.59499e-01 4.68019e-02 5.92208e-02 3.43830e-02
7.00000e+01 2.26523e-01 2.63239e-01 1.94929e-01 -4.21452e+00 -3.50979e+00 -4.91925e+00 -1.18823e+00 -9.91693e-01 -1.38477e+00 -2.93408e-01 -2.03105e-01 -3.83711e-01 8.59702e-01 1.88790e+00 -1.68496e-01 1.93013e-01 3.10233e-01 7.57922e-02 1.51956e-02 2.95013e-02 8.89962e-04
7.10000e+01 2.21179e-01 2.56444e-01 1.90764e-01 -4.59215e+00 -4.04172e+00 -5.14258e+00 -5.47799e-01 -5.37436e-01 -5.58162e-01 -7.13735e-01 -6.82908e-01 -7.44562e-01 2.23121e-01 3.00680e-01 1.45562e-01 6.91495e-02 8.07069e-02 5.75921e-02 5.53110e-02 7.86476e-02 3.19745e-02
7.20000e+01 2.10283e-01 2.45337e-01 1.80237e-01 -4.05207e+00 -3.96125e+00 -4.14289e+00 -9.45554e-01 -4.20668e-01 -1.47044e+00 -4.07069e-01 -1.33561e-01 -6.80576e-01 2.15322e-01 2.86591e-01 1.44053e-01 1.40772e-01 2.03121e-01 7.84234e-02 4.51897e-02 8.13347e-02 9.04469e-03
7.30000e+01 2.03573e-01 2.38101e-01 1.74052e-01 -4.00283e+00 -3.46127e+00 -4.54438e+00 -1.14150e+00 -5.30864e-01 -1.75214e+00 -4.48784e-01 -2.86637e-01 -6.10930e-01 2.70012e-01 5.90280e-01 -5.02558e-02 1.95833e-01 2.71301e-01 1.20366e-01 3.46559e-02 6.50432e-02 4.26863e-03
7.40000e+01 1.98174e-01 2.31770e-01 1.69449e-01 -3.91570e+00 -3.51109e+00 -4.32031e+00 -9.89274e-01 -6.90504e-01 -1.28804e+00 -4.49195e-01 -3.30672e-01 -5.67719e-01 2.28244e-01 5.04066e-01 -4.75789e-02 1.61895e-01 1.97398e-01 1.26393e-01 5.17830e-02 7.92348e-02 2.43313e-02
7.50000e+01 1.86940e-01 2.20381e-01 1.58574e-01 -4.00501e+00 -3.59832e+00 -4.41171e+00 -7.31119e-01 -5.96247e-01 -8.65990e-01 -3.33385e-01 -9.78093e-02 -5.68960e-01 1.21760e-01 1.25592e-01 1.17928e-01 1.91540e-01 2.70589e-01 1.12491e-01 1.88252e-02 3.29575e-02 4.69289e-03
7.60000e+01 1.77140e-01 2.12527e-01 1.47646e-01 -4.05005e+00 -3.38863e+00 -4.71147e+00 -6.11141e-01 -3.78377e-01 -8.43906e-01 -3.39303e-01 -2.64907e-01 -4.13699e-01 2.22490e-01 4.30858e-01 1.41220e-02 7.32139e-02 9.49695e-02 5.14582e-02 2.94919e-02 4.20702e-02 1.69135e-02
7.70000e+01 1.65904e-01 2.04027e-01 1.34904e-01 -3.92406e+00 -3.59425e+00 -4.25387e+00 -8.68558e-01 -8.14030e-01 -9.23086e-01 -5.41844e-01 -3.76189e-01 -7.07498e-01 2.53822e-01 4.70752e-01 3.68914e-02 1.20557e-01 1.96087e-01 4.50262e-02 6.12051e-02 1.00124e-01 2.22862e-02
7.80000e+01 1.61499e-01 2.01074e-01 1.29712e-01 -4.21817e+00 -3.72718e+00 -4.70915e+00 -9.43407e-01 -6.37879e-01 -1.24893e+00 -2.85170e-01 -4.01530e-04 -5.69938e-01 4.92128e-01 9.59731e-01 2.45251e-02 1.84390e-01 2.50491e-01 1.18288e-01 1.54970e-02 2.47047e-02 6.28935e-03
7.90000e+01 1.54739e-01 1.91675e-01 1.24921e-01 -3.80254e+00 -3.40915e+00 -4.19593e+00 -8.06702e-01 -5.01902e-02 -1.56321e+00 -6.83304e-01 -5.82121e-01 -7.84486e-01 7.92486e-02 1.61832e-01 -3.33498e-03 2.03883e-01 2.82524e-01 1.25242e-01 8.55989e-02 1.02936e-01 6.82618e-02
8.00000e+01 1.48940e-01 1.81674e-01 1.22103e-01 -3.79932e+00 -3.21489e+00 -4.38376e+00 -8.81463e-01 -3.86293e-01 -1.37663e+00 -6.02702e-01 -5.49075e-01 -6.56329e-01 1.11120e-01 1.78092e-01 4.41486e-02 1.50060e-01 2.35817e-01 6.43031e-02 7.78094e-02 1.03112e-01 5.25071e-02
8.10000e+01 1.48472e-01 1.81401e-01 1.21520e-01 -4.09089e+00 -3.47505e+00 -4.70673e+00 -7.57364e-01 -3.44323e-01 -1.17040e+00 -4.75143e-01 -2.74649e-01 -6.75637e-01 3.38455e-01 5.24005e-01 1.52905e-01 1.19465e-01 1.63461e-01 7.54700e-02 4.08228e-02 5.61899e-02 2.54556e-02
8.20000e+01 1.47444e-01 1.79634e-01 1.21022e-01 -3.89519e+00 -3.46430e+00 -4.32607e+00 -1.04446e+00 -4.27886e-01 -1.66103e+00 -4.85911e-01 -3.67534e-01 -6.04287e-01 9.71862e-02 1.60028e-01 3.43442e-02 1.80602e-01 2.67835e-01 9.33681e-02 3.33315e-02 4.52955e-02 2.13675e-02
8.30000e+01 1.41713e-01 1.73015e-01 1.16074e-01 -4.11828e+00 -3.74716e+00 -4.48940e+00 -1.21337e+00 -8.47469e-01 -1.57927e+00 -5.00265e-01 -2.93191e-01 -7.07339e-01 1.36423e-01 2.46297e-01 2.65498e-02 1.91113e-01 2.56078e-01 1.26147e-01 5.59204e-02 7.48803e-02 3.69604e-02
8.40000e+01 1.39955e-01 1.70007e-01 1.15215e-01 -3.88081e+00 -3.36229e+00 -4.39934e+00 -9.22223e-01 -8.01929e-01 -1.04252e+00 -4.91430e-01 -4.18443e-01 -5.64416e-01 7.24773e-02 1.26759e-01 1.81957e-02 2.64585e-01 4.70771e-01 5.83986e-02 2.17305e-02 3.20081e-02 1.14529e-02
8.50000e+01 1.33273e-01 1.64242e-01 1.08143e-01 -4.20002e+00 -3.73091e+00 -4.66912e+00 -9.89704e-01 -6.99065e-01 -1.28034e+00 -3.92670e-01 -2.45615e-01 -5.39724e-01 5.23105e-01 9.90986e-01 5.52239e-02 9.88780e-02 1.72673e-01 2.50833e-02 6.34357e-03 6.95326e-03 5.73388e-03
8.60000e+01 1.26597e-01 1.58803e-01 1.00923e-01 -4.22840e+00 -3.69043e+00 -4.76638e+00 -1.09219e+00 -5.71840e-01 -1.61255e+00 -4.43062e-01 -2.60379e-01 -6.25744e-01 2.40596e-01 4.45362e-01 3.58298e-02 1.88753e-01 2.67603e-01 1.09904e-01 4.52633e-02 8.58584e-02 4.66827e-03
8.70000e+01 1.20503e-01 1.53811e-01 9.44083e-02 -4.07849e+00 -3.57422e+00 -4.58277e+00 -6.38948e-01 -4.65468e-01 -8.12429e-01 -4.01632e-01 -1.04122e-01 -6.99142e-01 9.37376e-01 2.19470e+00 -3.19948e-01 1.01221e-01 1.18511e-01 8.39320e-02 4.77570e-02 9.94742e-02 -3.96017e-03
8.80000e+01 1.13012e-01 1.46618e-01 8.71088e-02 -3.92891e+00 -3.39536e+00 -4.46246e+00 -1.33969e+00 -9.68799e-01 -1.71058e+00 -3.75707e-01 -3.41768e-01 -4.09645e-01 9.99724e-02 1.84962e-01 1.49829e-02 2.12176e-01 2.45960e-01 1.78392e-01 3.59495e-02 7.25958e-02 -6.96867e-04
8.90000e+01 1.10567e-01 1.45255e-01 8.41624e-02 -4.01077e+00 -3.57277e+00 -4.44877e+00 -1.04636e+00 -4.70223e-01 -1.62250e+00 -3.91966e-01 -1.75485e-01 -6.08446e-01 1.99062e-01 4.39074e-01 -4.09507e-02 1.14932e-01 1.62853e-01 6.70115e-02 4.52923e-02 6.48553e-02 2.57293e-02
9.00000e+01 1.08730e-01 1.44332e-01 8.19100e-02 -4.25461e+00 -3.86817e+00 -4.64105e+00 -8.41888e-01 -3.54516e-01 -1.32926e+00 -4.64144e-01 -3.90125e-01 -5.38164e-01 2.55076e-01 4.72892e-01 3.72599e-02 1.55397e-01 2.04912e-01 1.05882e-01 3.54020e-02 4.95630e-02 2.12410e-02
9.10000e+01 1.05885e-01 1.42754e-01 7.85380e-02 -4.58169e+00 -3.99418e+00 -5.16919e+00 -7.76690e-01 -4.32556e-01 -1.12082e+00 -3.88825e-01 -2.16987e-01 -5.60664e-01 3.46221e+00 8.21260e+00 -1.28819e+00 1.90266e-01 2.33993e-01 1.46539e-01 3.01498e-02 5.66506e-02 3.64900e-03
9.20000e+01 1.02104e-01 1.38092e-01 7.54949e-02 -3.99200e+00 -3.72925e+00 -4.25475e+00 -9.06419e-01 -5.67016e-01 -1.24582e+00 -6.03637e-01 -4.35821e-01 -7.71453e-01 5.90531e-01 1.04580e+00 1.35259e-01 2.04337e-01 2.54692e-01 1.53981e-01 7.39618e-02 1.09512e-01 3.84114e-02
9.30000e+01 9.20965e-02 1.32554e-01 6.39873e-02 -4.29722e+00 -3.87202e+00 -4.72242e+00 -8.56539e-01 -6.33847e-01 -1.07923e+00 -5.20604e-01 -4.19198e-01 -6.22011e-01 4.07658e-02 5.24214e-02 2.91103e-02 1.86684e-01 2.10804e-01 1.62564e-01 5.22933e-02 8.10493e-02 2.35374e-02
9.40000e+01 9.09293e-02 1.30790e-01 6.32170e-02 -3.95021e+00 -3.69331e+00 -4.20711e+00 -1.23713e+00 -1.08946e+00 -1.38479e+00 -3.01297e-01 -1.88926e-01 -4.13667e-01 1.67631e-01 2.83661e-01 5.16012e-02 1.08035e-01 1.85749e-01 3.03214e-02 2.94645e-02 3.95026e-02 1.94265e-02
9.50000e+01 8.40237e-02 1.24151e-01 5.68662e-02 -3.99315e+00 -3.67930e+00 -4.30700e+00 -1.09065e+00 -8.58912e-01 -1.32239e+00 -6.50309e-01 -5.44418e-01 -7.56200e-01 3.15613e-01 4.42787e-01 1.88440e-01 2.55522e-01 3.86810e-01 1.24235e-01 7.48197e-02 1.23919e-01 2.57206e-02
9.60000e+01 8.04274e-02 1.18839e-01 5.44313e-02 -4.17007e+00 -3.67664e+00 -4.66350e+00 -8.05423e-01 -4.16048e-01 -1.19480e+00 -5.36403e-01 -4.65255e-01 -6.07550e-01 6.61527e-02 1.21886e-01 1.04198e-02 2.80415e-01 4.32586e-01 1.28245e-01 4.49247e-02 5.36165e-02 3.62329e-02
9.70000e+01 7.72856e-02 1.17455e-01 5.08542e-02 -3.94724e+00 -3.64233e+00 -4.25215e+00 -1.16063e+00 -7.98936e-01 -1.52232e+00 -3.54180e-01 -1.63389e-01 -5.44971e-01 2.12184e-01 3.88236e-01 3.61316e-02 2.74782e-01 3.69343e-01 1.80222e-01 4.27911e-02 6.82032e-02 1.73789e-02
9.80000e+01 7.62785e-02 1.16283e-01 5.00366e-02 -4.20588e+00 -3.79670e+00 -4.61506e+00 -4.48602e-01 -2.52874e-01 -6.44330e-01 -5.35598e-01 -3.31354e-01 -7.39842e-01 4.32788e-01 8.57027e-01 8.54871e-03 1.70273e-01 2.28733e-01 1.11814e-01 5.96526e-02 8.35227e-02 3.57825e-02
9.90000e+01 6.79301e-02 1.06881e-01 4.31742e-02 -4.50816e+00 -3.76116e+00 -5.25515e+00 -1.10275e+00 -7.53535e-01 -1.45197e+00 -3.48225e-01 -1.29650e-01 -5.66801e-01 5.92011e-01 1.19502e+00 -1.09979e-02 2.72422e-01 3.72180e-01 1.72664e-01 2.72659e-02 3.92424e-02 1.52895e-02
1.00000e+02 6.69861e-02 1.05780e-01 4.24196e-02 -4.34057e+00 -3.65498e+00 -5.02617e+00 -1.42392e+00 -1.36460e+00 -1.48323e+00 -5.07596e-01 -2.46707e-01 -7.68485e-01 8.99169e-02 1.50209e-01 2.96245e-02 1.44668e-01 1.91090e-01 9.82461e-02 4.15507e-02 4.87645e-02 3.43369e-02
1.01000e+02 6.40127e-02 1.01553e-01 4.03496e-02 -3.82703e+00 -3.32075e+00 -4.33332e+00 -1.25437e+00 -1.09498e+00 -1.41376e+00 -4.31596e-01 -4.21890e-01 -4.41303e-01 9.19371e-02 1.28958e-01 5.49160e-02 2.38948e-01 4.01282e-01 7.66133e-02 3.18915e-02 4.86241e-02 1.51589e-02
1.02000e+02 5.93554e-02 9.65858e-02 3.64760e-02 -3.90542e+00 -3.40734e+00 -4.40351e+00 -5.22609e-01 -1.72368e-01 -8.72851e-01 -6.08216e-01 -4.83337e-01 -7.33095e-01 1.50418e+00 3.18908e+00 -1.80721e-01 2.37327e-01 3.47047e-01 1.27608e-01 5.58151e-02 8.74036e-02 2.42266e-02
1.03000e+02 5.51147e-02 9.04617e-02 3.35792e-02 -4.16475e+00 -3.51752e+00 -4.81199e+00 -9.92979e-01 -2.94903e-01 -1.69105e+00 -4.52277e-01 -3.40776e-01 -5.63778e-01 9.06499e-02 1.14533e-01 6.67669e-02 2.09905e-01 2.44106e-01 1.75703e-01 5.53703e-02 8.28576e-02 2.78830e-02
1.04000e+02 5.04832e-02 8.31628e-02 3.06454e-02 -4.43994e+00 -3.84497e+00 -5.03492e+00 -1.14594e+00 -6.57512e-01 -1.63437e+00 -5.84864e-01 -4.44660e-01 -7.25068e-01 3.66207e-01 5.61736e-01 1.70678e-01 5.48832e-01 9.78885e-01 1.18779e-01 7.66470e-02 9.94952e-02 5.37987e-02
1.05000e+02 4.39356e-02 7.36210e-02 2.62199e-02 -4.13820e+00 -3.78688e+00 -4.48952e+00 -5.59118e-01 -2.24411e-01 -8.93825e-01 -5.42074e-01 -4.04290e-01 -6.79858e-01 1.84931e-01 2.95190e-01 7.46715e-02 4.12003e-01 7.41037e-01 8.29686e-02 8.13138e-02 1.20324e-01 4.23033e-02
1.06000e+02 4.18644e-02 7.00172e-02 2.50314e-02 -4.26707e+00 -3.92778e+00 -4.60636e+00 -8.63086e-01 -5.26585e-01 -1.19959e+00 -2.23949e-01 -1.06541e-01 -3.41358e-01 1.19881e+00 2.69980e+00 -3.02181e-01 2.17070e-01 3.28153e-01 1.05988e-01 3.92922e-02 5.27606e-02 2.58238e-02
1.07000e+02 4.18302e-02 7.00060e-02 2.49945e-02 -4.58904e+00 -4.29919e+00 -4.87889e+00 -8.20363e-01 -4.97270e-01 -1.14346e+00 -5.34242e-01 -2.10960e-01 -8.57524e-01 2.69463e+00 6.44740e+00 -1.05814e+00 1.89857e-01 2.74063e-01 1.05651e-01 6.97867e-02 1.15015e-01 2.45587e-02
1.08000e+02 3.90173e-02 6.52907e-02 2.33165e-02 -4.40137e+00 -3.99977e+00 -4.80298e+00 -1.30724e+00 -1.13450e+00 -1.47998e+00 -6.25267e-01 -5.12363e-01 -7.38171e-01 2.45371e-01 3.85391e-01 1.05350e-01 2.29114e-01 3.35957e-01 1.22272e-01 5.92099e-02 7.60286e-02 4.23913e-02
1.09000e+02 3.50887e-02 5.81938e-02 2.11572e-02 -4.09416e+00 -3.82943e+00 -4.35888e+00 -8.96155e-01 -6.73806e-01 -1.11850e+00 -4.15204e-01 -2.05936e-01 -6.24471e-01 7.64047e+02 1.84437e+03 -3.16280e+02 6.08241e-01 1.18939e+00 2.70914e-02 1.13920e-02 2.18274e-02 9.56566e-04
1.10000e+02 3.45039e-02 5.72207e-02 2.08057e-02 -4.43595e+00 -3.75069e+00 -5.12121e+00 -1.04448e+00 -6.01691e-01 -1.48726e+00 -7.32851e-01 -3.99247e-01 -1.06645e+00 5.85881e-01 8.80947e-01 2.90816e-01 4.33213e-01 7.36849e-01 1.29576e-01 7.48469e-02 1.12236e-01 3.74582e-02
1.11000e+02 2.97515e-02 4.98348e-02 1.77617e-02 -4.29146e+00 -3.85681e+00 -4.72612e+00 -1.08183e+00 -9.89795e-01 -1.17386e+00 -5.10175e-01 -4.36309e-01 -5.84040e-01 1.44726e+00 3.00879e+00 -1.14271e-01 6.63567e-01 1.02349e+00 3.03640e-01 5.63321e-02 8.89488e-02 2.37153e-02
1.12000e+02 2.79574e-02 4.65433e-02 1.67933e-02 -4.51968e+00 -3.98058e+00 -5.05878e+00 -1.21582e+00 -9.09751e-01 -1.52189e+00 -6.56920e-01 -4.42133e-01 -8.71707e-01 4.82754e+00 1.09954e+01 -1.34029e+00 5.44847e-01 6.90263e-01 3.99431e-01 5.35244e-02 6.65416e-02 4.05073e-02
1.13000e+02 2.42915e-02 3.99123e-02 1.47843e-02 -4.26682e+00 -3.99563e+00 -4.53801e+00 -1.28463e+00 -7.86662e-01 -1.78260e+00 -4.61790e-01 -2.41713e-01 -6.81866e-01 6.60175e-01 1.53316e+00 -2.12808e-01 2.65658e-01 3.31759e-01 1.99558e-01 4.32684e-02 9.30146e-02 -6.47775e-03
1.14000e+02 2.33838e-02 3.89810e-02 1.40275e-02 -4.47123e+00 -4.34497e+00 -4.59748e+00 -1.52817e+00 -1.36651e+00 -1.68982e+00 -4.38053e-01 -1.64797e-01 -7.11309e-01 8.97436e+00 1.96157e+01 -1.66698e+00 7.63256e-01 1.28939e+00 2.37119e-01 4.64599e-02 9.42315e-02 -1.31161e-03
1.15000e+02 1.84543e-02 3.10978e-02 1.09513e-02 -4.44603e+00 -4.15326e+00 -4.73880e+00 -8.29533e-01 -1.96612e-01 -1.46245e+00 -7.49030e-01 -6.03886e-01 -8.94175e-01 4.04062e+00 9.34919e+00 -1.26796e+00 6.26410e-01 1.27788e+00 -2.50634e-02 8.16012e-02 9.84205e-02 6.47818e-02
1.16000e+02 1.66149e-02 2.80653e-02 9.83614e-03 -4.68382e+00 -4.22682e+00 -5.14082e+00 -8.36370e-01 -3.97047e-01 -1.27569e+00 -4.52930e-01 -3.87531e-01 -5.18329e-01 1.00462e+00 1.42903e+00 5.80212e-01 6.87526e-01 1.37081e+00 4.24227e-03 4.06130e-02 6.59241e-02 1.53019e-02
1.17000e+02 1.63747e-02 2.77978e-02 9.64573e-03 -4.40555e+00 -3.95618e+00 -4.85493e+00 -1.12828e+00 -9.07017e-01 -1.34955e+00 -8.25084e-01 -7.60542e-01 -8.89627e-01 1.16023e+00 1.68979e+00 6.30666e-01 5.36556e-01 8.55355e-01 2.17758e-01 7.62857e-02 1.04591e-01 4.79800e-02
1.18000e+02 1.18005e-02 1.94381e-02 7.16387e-03 -4.93884e+00 -4.56980e+00 -5.30789e+00 -8.63510e-01 -2.34287e-01 -1.49273e+00 -5.05061e-01 -3.72154e-01 -6.37968e-01 6.30023e+00 8.70059e+00 3.89987e+00 2.64562e-01 4.06587e-01 1.22538e-01 4.19725e-02 4.53083e-02 3.86368e-02
1.19000e+02 1.01478e-02 1.67020e-02 6.16557e-03 -4.47366e+00 -4.11647e+00 -4.83085e+00 -1.20314e+00 -1.16601e+00 -1.24027e+00 -6.19474e-01 -4.30723e-01 -8.08225e-01 2.21319e+00 5.23463e+00 -8.08248e-01 6.37455e-01 9.73703e-01 3.01206e-01 4.19374e-02 7.15125e-02 1.23624e-02
1.20000e+02 6.65983e-03 1.06528e-02 4.16354e-03 -4.62367e+00 -4.37051e+00 -4.87683e+00 -1.00491e+00 -7.94050e-01 -1.21578e+00 -3.26130e-01 -1.44060e-02 -6.37853e-01 9.88534e-01 1.68203e+00 2.95034e-01 4.87523e-01 6.96672e-01 2.78374e-01 2.01856e-02 4.09794e-02 -6.08169e-04
1.21000e+02 5.33333e-03 8.40030e-03 3.38612e-03 -4.88233e+00 -4.30766e+00 -5.45701e+00 -8.55027e-01 -3.20216e-01 -1.38984e+00 -5.47062e-01 -4.63441e-01 -6.30682e-01 1.15083e+01 2.24268e+01 5.89748e-01 9.06740e-01 1.06039e+00 7.53089e-01 5.17242e-02 8.51834e-02 1.82651e-02
1.22000e+02 4.92597e-03 8.05248e-03 3.01338e-03 -4.89565e+00 -4.39583e+00 -5.39547e+00 -1.37166e+00 -1.18444e+00 -1.55888e+00 -7.91829e-01 -6.80241e-01 -9.03417e-01 8.81092e+00 1.67841e+01 8.37763e-01 1.21214e+00 1.95478e+00 4.69503e-01 7.25524e-02 1.03954e-01 4.11509e-02
1.23000e+02 2.83298e-03 4.63271e-03 1.73242e-03 -4.70046e+00 -4.31669e+00 -5.08423e+00 -1.19904e+00 -1.14080e+00 -1.25728e+00 -1.99378e-01 -1.30060e-01 -2.68696e-01 3.70865e-01 6.85140e-01 5.65894e-02 1.61077e+00 2.63039e+00 5.91147e-01 1.19790e-02 1.82463e-02 5.71180e-03
1.24000e+02 2.39357e-03 3.87446e-03 1.47870e-03 -4.62698e+00 -4.03989e+00 -5.21408e+00 -1.54261e+00 -1.24079e+00 -1.84443e+00 -4.01368e-01 -3.05732e-01 -4.97004e-01 2.29142e+00 5.03976e+00 -4.56927e-01 1.16952e+00 1.90217e+00 4.36880e-01 4.29915e-02 4.87939e-02 3.71891e-02
1.25000e+02 2.33324e-03 3.85631e-03 1.41171e-03 -4.73472e+00 -4.02804e+00 -5.44141e+00 -1.00339e+00 -4.84821e-01 -1.52196e+00 -3.74107e-01 -3.00537e-01 -4.47677e-01 4.14481e+00 8.61352e+00 -3.23902e-01 5.46869e-01 1.04529e+00 4.84475e-02 5.12503e-02 6.87946e-02 3.37061e-02
1.26000e+02 2.08668e-03 3.55189e-03 1.22589e-03 -5.17594e+00 -4.81547e+00 -5.53641e+00 -1.20167e+00 -8.13074e-01 -1.59026e+00 -7.74172e-01 -5.28180e-01 -1.02016e+00 5.59674e+00 7.25514e+00 3.93834e+00 1.28559e+00 2.36123e+00 2.09952e-01 7.34794e-02 9.12308e-02 5.57281e-02
1.27000e+02 1.63329e-03 2.71897e-03 9.81126e-04 -4.54868e+00 -4.09504e+00 -5.00231e+00 -1.20035e+00 -9.60381e-01 -1.44032e+00 -6.24185e-01 -2.27158e-01 -1.02121e+00 4.97186e+01 1.17873e+02 -1.84357e+01 7.39473e-01 1.13320e+00 3.45749e-01 2.27247e-02 3.12444e-02 1.42049e-02
1.28000e+02 1.37124e-03 2.39102e-03 7.86406e-04 -5.08983e+00 -4.44316e+00 -5.73649e+00 -1.17668e+00 -8.18504e-01 -1.53486e+00 -9.27688e-01 -6.93926e-01 -1.16145e+00 4.89394e+01 1.17239e+02 -1.93600e+01 6.71959e-01 1.11525e+00 2.28671e-01 9.23159e-02 1.33521e-01 5.11112e-02
1.29000e+02 1.35764e-03 2.38744e-03 7.72036e-04 -4.82538e+00 -4.43875e+00 -5.21201e+00 -1.00330e+00 -4.98069e-01 -1.50853e+00 -7.39206e-01 -3.61675e-01 -1.11674e+00 5.42717e+00 1.04674e+01 3.86906e-01 4.33485e-01 7.65952e-01 1.01017e-01 7.11755e-02 1.17198e-01 2.51534e-02
1.30000e+02 1.30857e-03 2.37710e-03 7.20348e-04 -5.01240e+00 -4.46032e+00 -5.56449e+00 -1.07850e+00 -9.21119e-01 -1.23589e+00 -5.47816e-01 -3.06085e-01 -7.89546e-01 3.97967e+01 9.56339e+01 -1.60405e+01 6.48957e-01 1.06281e+00 2.35102e-01 7.42742e-02 8.67803e-02 6.17681e-02
1.31000e+02 1.30821e-03 2.37704e-03 7.19974e-04 -5.65391e+00 -4.85081e+00 -6.45700e+00 -1.32190e+00 -1.07923e+00 -1.56457e+00 -3.40191e-01 -7.72737e-02 -6.03107e-01 1.94110e+00 3.18347e+00 6.98726e-01 4.03101e-01 5.09581e-01 2.96621e-01 3.96336e-02 6.21874e-02 1.70797e-02
1.32000e+02 1.01268e-03 1.83699e-03 5.58258e-04 -5.30884e+00 -4.72498e+00 -5.89270e+00 -1.16733e+00 -4.93040e-01 -1.84163e+00 -5.74958e-01 -3.42029e-01 -8.07887e-01 3.44933e+01 7.98931e+01 -1.09066e+01 1.72962e-01 2.14742e-01 1.31182e-01 8.38049e-02 1.45107e-01 2.25029e-02
1.33000e+02 1.02223e-04 1.75036e-04 5.96991e-05 -4.94358e+00 -4.58253e+00 -5.30463e+00 -1.05836e+00 -6.31334e-01 -1.48538e+00 -7.61193e-01 -5.86367e-01 -9.36019e-01 4.16401e-01 8.25754e-01 7.04793e-03 1.30869e+00 2.45224e+00 1.65143e-01 7.09160e-02 9.09289e-02 5.09031e-02
1.34000e+02 7.92234e-05 1.43069e-04 4.38695e-05 -5.23912e+00 -4.51716e+00 -5.96109e+00 -1.24238e+00 -9.51520e-01 -1.53323e+00 -5.31867e-01 -2.47049e-01 -8.16684e-01 9.06843e+01 1.87547e+02 -6.17807e+00 1.17684e+00 1.30777e+00 1.04592e+00 5.10502e-02 7.27841e-02 2.93162e-02
1.35000e+02 5.10171e-05 9.09824e-05 2.86071e-05 -5.46542e+00 -4.65581e+00 -6.27503e+00 -1.03224e+00 -9.46261e-01 -1.11822e+00 -1.91813e-01 -9.41334e-02 -2.89493e-01 4.27387e+01 1.02573e+02 -1.70956e+01 1.14627e+00 1.84600e+00 4.46553e-01 9.78051e-03 1.44066e-02 5.15438e-03
1.36000e+02 2.06436e-05 3.49584e-05 1.21905e-05 -5.03101e+00 -4.46070e+00 -5.60133e+00 -4.29273e-01 -2.10304e-01 -6.48242e-01 -5.95248e-01 -5.44146e-01 -6.46350e-01 1.36910e+00 1.81496e+00 9.23227e-01 1.17135e+00 1.68255e+00 6.60144e-01 2.16914e-02 2.57344e-02 1.76484e-02
1.37000e+02 2.02679e-05 3.48502e-05 1.17873e-05 -5.42839e+00 -4.23803e+00 -6.61875e+00 -1.69934e+00 -1.43516e+00 -1.96353e+00 -5.41032e-01 -4.43120e-01 -6.38945e-01 2.30911e+02 5.45594e+02 -8.37733e+01 2.77401e-01 4.47267e-01 1.07536e-01 3.42140e-02 5.58701e-02 1.25579e-02
1.38000e+02 1.03930e-05 1.76366e-05 6.12442e-06 -5.60886e+00 -5.16399e+00 -6.05372e+00 -1.17141e+00 -8.50926e-01 -1.49190e+00 -4.94784e-01 -1.79043e-01 -8.10525e-01 7.03788e+01 1.57938e+02 -1.71802e+01 4.47116e-01 6.23247e-01 2.70985e-01 2.40446e-02 4.14316e-02 6.65761e-03
1.39000e+02 1.03392e-05 1.76238e-05 6.06558e-06 -5.31615e+00 -4.87981e+00 -5.75249e+00 -7.54253e-01 -4.79745e-01 -1.02876e+00 -2.42015e-01 -1.71040e-01 -3.12990e-01 6.33822e+02 1.52647e+03 -2.58830e+02 5.00489e-01 8.49195e-01 1.51782e-01 7.22039e-03 1.21264e-02 2.31438e-03
1.40000e+02 1.03392e-05 1.76238e-05 6.06558e-06 -5.63306e+00 -4.70928e+00 -6.55685e+00 -1.38324e+00 -1.16782e+00 -1.59867e+00 -8.04568e-01 -6.02331e-01 -1.00680e+00 3.17215e+02 7.57631e+02 -1.23202e+02 3.63707e-01 4.66100e-01 2.61313e-01 8.17539e-02 1.07813e-01 5.56943e-02
1.41000e+02 6.39088e-06 1.03728e-05 3.93754e-06 -5.39672e+00 -4.67076e+00 -6.12268e+00 -1.69569e+00 -1.37013e+00 -2.02125e+00 -5.29765e-01 -4.77900e-01 -5.81630e-01 5.97103e+00 1.05469e+01 1.39516e+00 1.07806e+00 2.13040e+00 2.57227e-02 2.83046e-02 3.90658e-02 1.75435e-02
1.42000e+02 6.39088e-06 1.03728e-05 3.93754e-06 -5.89869e+00 -5.33757e+00 -6.45981e+00 -1.42660e+00 -8.49451e-01 -2.00375e+00 -7.32499e-01 -6.82339e-01 -7.82659e-01 1.27018e+02 2.63934e+02 -9.89780e+00 1.68835e+00 3.71203e+00 -3.35329e-01 4.72622e-02 7.30890e-02 2.14354e-02
1.43000e+02 1.99700e-06 2.89731e-06 1.37645e-06 -5.97867e+00 -5.18167e+00 -6.77566e+00 -1.35736e+00 -1.03629e+00 -1.67844e+00 -7.21335e-01 -3.56910e-01 -1.08576e+00 1.13830e+01 1.95259e+01 3.24020e+00 3.18541e-01 4.28235e-01 2.08848e-01 5.83907e-02 8.44673e-02 3.23140e-02
1.44000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -5.73422e+00 -4.99130e+00 -6.47713e+00 -1.34060e+00 -8.01925e-01 -1.87927e+00 -4.84193e-01 -3.84297e-01 -5.84090e-01 2.16355e+00 3.43802e+00 8.89084e-01 7.14081e-01 1.45882e+00 -3.06610e-02 3.14394e-02 3.73360e-02 2.55428e-02
1.45000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -5.99609e+00 -5.27214e+00 -6.72004e+00 -1.28720e+00 -6.73053e-01 -1.90134e+00 -7.95613e-01 -5.44179e-01 -1.04705e+00 3.01914e+02 7.21170e+02 -1.17343e+02 4.38518e-01 8.45032e-01 3.20049e-02 7.44937e-02 1.23861e-01 2.51261e-02
1.46000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -5.83473e+00 -4.75723e+00 -6.91224e+00 -1.48896e+00 -1.05738e+00 -1.92054e+00 -9.90584e-01 -6.36207e-01 -1.34496e+00 1.78506e+03 4.30582e+03 -7.35691e+02 9.63973e-01 1.41165e+00 5.16300e-01 1.00352e-01 1.33287e-01 6.74176e-02
1.47000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.03648e+00 -5.18186e+00 -6.89110e+00 -1.79380e+00 -1.33966e+00 -2.24793e+00 -3.54613e-01 -1.51350e-01 -5.57877e-01 7.84399e+01 1.65004e+02 -8.12421e+00 1.51825e+00 2.63495e+00 4.01551e-01 3.08157e-02 6.47599e-02 -3.12848e-03
1.48000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.00422e+00 -4.71717e+00 -7.29127e+00 -1.61183e+00 -1.11927e+00 -2.10439e+00 -6.16455e-01 -2.22439e-01 -1.01047e+00 9.89496e+00 2.23284e+01 -2.53848e+00 8.87603e-01 1.23967e+00 5.35536e-01 3.04517e-02 5.76357e-02 3.26761e-03
1.49000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.31042e+00 -5.09003e+00 -7.53082e+00 -1.53433e+00 -1.13545e+00 -1.93321e+00 -6.86266e-01 -4.16346e-01 -9.56186e-01 4.63112e+03 1.11470e+04 -1.88474e+03 2.06673e+00 2.46970e+00 1.66377e+00 3.14886e-02 4.93663e-02 1.36109e-02
1.50000e+02 1.07140e-06 1.26769e-06 9.05504e-07 -6.92471e+00 -6.07425e+00 -7.77517e+00 -1.81625e+00 -1.48365e+00 -2.14885e+00 -7.88428e-01 -5.28697e-01 -1.04816e+00 3.76385e+02 7.47779e+02 4.99100e+00 2.72548e+00 4.24162e+00 1.20933e+00 4.18671e-02 4.82631e-02 3.54710e-02


==> data/rosenbrock2d_ppo1_avg.dat <==
1.00000e+00 2.04219e+01 2.77500e+01 1.50290e+01 3.04359e-01 3.42377e-01 2.66341e-01 4.71545e-01 6.08468e-01 3.34622e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.72922e-03 2.94302e-03 5.15416e-04 1.73500e-01 1.99459e-01 1.47540e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+00 4.80493e+00 6.33641e+00 3.64360e+00 2.41696e-01 2.95437e-01 1.87954e-01 2.57428e-01 3.01810e-01 2.13046e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.14363e-04 8.80211e-04 3.48515e-04 1.56378e-01 2.05100e-01 1.07655e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+00 2.93761e+00 4.85598e+00 1.77709e+00 2.26508e-01 2.63182e-01 1.89834e-01 1.58303e-01 1.73565e-01 1.43042e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.20559e-04 3.49085e-04 9.20327e-05 1.39337e-01 1.66719e-01 1.11955e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+00 7.47429e-01 1.01670e+00 5.49473e-01 2.43705e-01 3.33792e-01 1.53618e-01 1.30033e-01 1.41368e-01 1.18699e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.78027e-04 4.73702e-04 2.82352e-04 9.56402e-02 1.10518e-01 8.07623e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+00 7.47429e-01 1.01670e+00 5.49473e-01 1.59133e-01 2.62556e-01 5.57106e-02 8.36421e-02 1.41616e-01 2.56679e-02 1.00000e+00 1.00000e+00 1.00000e+00 7.16171e-04 9.27725e-04 5.04616e-04 1.03911e-01 1.69824e-01 3.79973e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+00 6.12307e-01 8.05325e-01 4.65551e-01 7.67431e-02 1.24060e-01 2.94262e-02 8.26649e-02 1.32510e-01 3.28198e-02 1.00000e+00 1.00000e+00 1.00000e+00 6.74877e-04 9.55253e-04 3.94502e-04 5.73203e-02 8.56062e-02 2.90344e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+00 6.12307e-01 8.05325e-01 4.65551e-01 6.41558e-02 1.53645e-01 -2.53338e-02 2.41166e-02 4.00270e-02 8.20614e-03 1.00000e+00 1.00000e+00 1.00000e+00 4.68520e-04 6.69742e-04 2.67299e-04 9.14801e-02 1.18859e-01 6.41012e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+00 6.12307e-01 8.05325e-01 4.65551e-01 -4.54142e-02 1.27651e-02 -1.03593e-01 1.95736e-03 2.17833e-02 -1.78685e-02 1.00000e+00 1.00000e+00 1.00000e+00 4.22721e-04 6.99658e-04 1.45784e-04 7.24540e-02 1.08524e-01 3.63843e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+00 5.61334e-01 7.46967e-01 4.21834e-01 -7.12705e-02 3.49090e-02 -1.77450e-01 8.84301e-03 1.77921e-02 -1.06043e-04 1.00000e+00 1.00000e+00 1.00000e+00 7.31280e-04 1.44142e-03 2.11363e-05 4.77842e-02 6.84001e-02 2.71684e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+01 5.61334e-01 7.46967e-01 4.21834e-01 -1.77837e-01 -7.64577e-02 -2.79216e-01 2.64078e-03 1.53684e-02 -1.00869e-02 1.00000e+00 1.00000e+00 1.00000e+00 6.40956e-04 9.34528e-04 3.47385e-04 2.92878e-02 3.54537e-02 2.31218e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+01 5.61334e-01 7.46967e-01 4.21834e-01 -2.77077e-01 -1.74509e-01 -3.79645e-01 -2.17632e-02 3.23687e-04 -4.38501e-02 1.00000e+00 1.00000e+00 1.00000e+00 6.50482e-04 1.05324e-03 2.47722e-04 4.82452e-02 6.83430e-02 2.81475e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+01 5.61334e-01 7.46967e-01 4.21834e-01 -4.27655e-01 -3.06792e-01 -5.48519e-01 -6.39203e-02 -3.35661e-02 -9.42745e-02 1.00000e+00 1.00000e+00 1.00000e+00 8.38484e-04 1.43463e-03 2.42336e-04 6.46075e-02 8.88892e-02 4.03258e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+01 4.41000e-01 6.74312e-01 2.88413e-01 -5.08147e-01 -3.55435e-01 -6.60859e-01 -8.13892e-02 -4.76467e-02 -1.15132e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.23265e-03 1.92918e-03 5.36118e-04 6.63270e-02 9.77621e-02 3.48918e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+01 3.16410e-01 5.15633e-01 1.94160e-01 -6.43895e-01 -4.78687e-01 -8.09104e-01 -1.46287e-01 -1.23481e-01 -1.69093e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.07131e-04 1.14498e-03 2.69285e-04 9.13863e-02 1.01071e-01 8.17013e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+01 3.03878e-01 5.10876e-01 1.80752e-01 -7.06223e-01 -5.98428e-01 -8.14017e-01 -1.41281e-01 -1.11587e-01 -1.70976e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.14046e-03 2.96136e-03 1.31955e-03 8.37282e-02 1.20019e-01 4.74371e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+01 3.03878e-01 5.10876e-01 1.80752e-01 -9.18939e-01 -7.39947e-01 -1.09793e+00 -1.05019e-01 -3.97716e-02 -1.70267e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.99675e-03 3.63581e-03 3.57682e-04 6.01895e-02 8.21766e-02 3.82025e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+01 2.59829e-01 4.81658e-01 1.40164e-01 -8.40845e-01 -5.62976e-01 -1.11871e+00 -1.93619e-01 -8.00159e-02 -3.07222e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.18660e-03 1.83991e-03 5.33282e-04 1.24133e-01 1.93628e-01 5.46378e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+01 2.59829e-01 4.81658e-01 1.40164e-01 -1.02044e+00 -9.16699e-01 -1.12419e+00 -2.40893e-01 -1.48943e-01 -3.32843e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.46702e-03 4.16542e-03 7.68613e-04 8.16794e-02 1.11954e-01 5.14048e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+01 2.59829e-01 4.81658e-01 1.40164e-01 -9.84073e-01 -8.05656e-01 -1.16249e+00 -2.32656e-01 -1.40657e-01 -3.24656e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.13378e-03 3.46431e-03 8.03250e-04 1.22264e-01 1.67499e-01 7.70287e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+01 2.56706e-01 4.80430e-01 1.37164e-01 -1.07132e+00 -8.31420e-01 -1.31123e+00 -2.02708e-01 -1.38003e-01 -2.67413e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.01736e-03 1.58343e-03 4.51297e-04 6.18120e-02 8.54783e-02 3.81457e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+01 2.56706e-01 4.80430e-01 1.37164e-01 -1.38145e+00 -1.05686e+00 -1.70603e+00 -2.06920e-01 -1.01583e-01 -3.12257e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.04367e-03 3.26982e-03 8.17519e-04 6.04278e-02 9.83905e-02 2.24652e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+01 2.56619e-01 4.80408e-01 1.37078e-01 -1.37245e+00 -9.93201e-01 -1.75169e+00 -2.96097e-01 -1.13825e-01 -4.78370e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.53119e-03 3.58554e-03 1.47683e-03 4.65059e-02 7.84245e-02 1.45873e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+01 2.56619e-01 4.80408e-01 1.37078e-01 -1.46865e+00 -1.14313e+00 -1.79417e+00 -3.03013e-01 -1.87223e-01 -4.18803e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.57271e-03 7.04014e-03 2.10529e-03 8.15931e-02 1.07041e-01 5.61454e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+01 2.56619e-01 4.80408e-01 1.37078e-01 -1.71218e+00 -1.34706e+00 -2.07730e+00 -3.96266e-01 -2.62647e-01 -5.29884e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.03348e-03 5.52705e-03 2.53992e-03 7.48976e-02 1.42126e-01 7.66953e-03 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+01 2.54533e-01 4.79893e-01 1.35004e-01 -1.76701e+00 -1.35932e+00 -2.17470e+00 -4.11456e-01 -2.60240e-01 -5.62672e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.50774e-03 7.84369e-03 1.17179e-03 1.26130e-01 1.59399e-01 9.28616e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+01 2.43568e-01 4.76688e-01 1.24453e-01 -1.69115e+00 -1.28678e+00 -2.09552e+00 -3.41969e-01 -3.13569e-01 -3.70369e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.80539e-03 8.20640e-03 1.40439e-03 9.02188e-02 1.69728e-01 1.07098e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+01 2.43568e-01 4.76688e-01 1.24453e-01 -1.80673e+00 -1.52429e+00 -2.08916e+00 -3.74059e-01 -1.53501e-01 -5.94618e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.46195e-03 5.52836e-03 1.39554e-03 4.91038e-02 8.20970e-02 1.61107e-02 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+01 2.43416e-01 4.76656e-01 1.24307e-01 -2.04901e+00 -1.69346e+00 -2.40456e+00 -3.59880e-01 -2.54807e-01 -4.64954e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.27850e-02 2.37794e-02 1.79060e-03 4.51383e-02 8.81921e-02 2.08447e-03 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+01 2.43416e-01 4.76656e-01 1.24307e-01 -2.05989e+00 -1.63213e+00 -2.48766e+00 -4.69894e-01 -3.63708e-01 -5.76081e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.38278e-03 9.42099e-03 3.34457e-03 8.73264e-02 1.22416e-01 5.22369e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+01 2.43416e-01 4.76656e-01 1.24307e-01 -2.23148e+00 -1.84324e+00 -2.61971e+00 -3.76014e-01 -2.72057e-01 -4.79970e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.22412e-02 2.25504e-02 1.93195e-03 6.79436e-02 1.09259e-01 2.66280e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.10000e+01 2.43416e-01 4.76656e-01 1.24307e-01 -2.37847e+00 -2.00753e+00 -2.74941e+00 -5.38762e-01 -3.46386e-01 -7.31139e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.35582e-02 4.31889e-02 3.92745e-03 7.74207e-02 1.27822e-01 2.70192e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.20000e+01 2.43416e-01 4.76656e-01 1.24307e-01 -2.11466e+00 -1.79319e+00 -2.43614e+00 -4.69733e-01 -3.46194e-01 -5.93272e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.33719e-02 1.76755e-02 9.06826e-03 8.05149e-02 1.35240e-01 2.57898e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.30000e+01 2.41031e-01 4.71077e-01 1.23325e-01 -2.42194e+00 -2.04897e+00 -2.79491e+00 -4.48910e-01 -3.46046e-01 -5.51775e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.25752e-02 2.24996e-02 2.65077e-03 7.51395e-02 9.26410e-02 5.76380e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.40000e+01 2.21050e-01 4.24429e-01 1.15126e-01 -2.66355e+00 -2.30064e+00 -3.02646e+00 -5.39597e-01 -4.82620e-01 -5.96574e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.25990e-02 4.69796e-02 -1.78168e-03 9.23400e-02 1.15952e-01 6.87284e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.50000e+01 1.88738e-01 3.49390e-01 1.01954e-01 -2.71640e+00 -2.36447e+00 -3.06833e+00 -5.15030e-01 -2.80899e-01 -7.49160e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.48436e-02 2.13492e-02 8.33811e-03 5.51223e-02 7.02748e-02 3.99699e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.60000e+01 1.66942e-01 3.02570e-01 9.21091e-02 -2.83147e+00 -2.32554e+00 -3.33739e+00 -5.89505e-01 -4.20196e-01 -7.58814e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.80887e-02 3.10452e-02 5.13231e-03 8.88328e-02 1.65533e-01 1.21323e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.70000e+01 1.54851e-01 2.74829e-01 8.72501e-02 -2.80216e+00 -2.40972e+00 -3.19460e+00 -8.38213e-01 -5.43553e-01 -1.13287e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.90142e-02 4.11258e-02 1.69026e-02 1.08219e-01 1.82199e-01 3.42391e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.80000e+01 1.54851e-01 2.74829e-01 8.72501e-02 -2.96145e+00 -2.48040e+00 -3.44250e+00 -7.59037e-01 -5.26305e-01 -9.91768e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.52891e-02 5.72057e-02 1.33725e-02 9.73233e-02 1.27104e-01 6.75427e-02 1.00000e+00 1.00000e+00 1.00000e+00
3.90000e+01 1.52998e-01 2.70590e-01 8.65082e-02 -3.07584e+00 -2.53823e+00 -3.61345e+00 -7.13733e-01 -5.34978e-01 -8.92487e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.75206e-02 5.48414e-02 4.01998e-02 6.54392e-02 1.01060e-01 2.98187e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+01 1.44420e-01 2.51026e-01 8.30868e-02 -3.00786e+00 -2.71658e+00 -3.29915e+00 -6.29719e-01 -3.97204e-01 -8.62234e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.09084e-02 3.54677e-02 6.34898e-03 7.25960e-02 1.10632e-01 3.45602e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.10000e+01 1.44420e-01 2.51026e-01 8.30868e-02 -3.22567e+00 -2.62159e+00 -3.82976e+00 -5.95167e-01 -3.05917e-01 -8.84417e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.80868e-02 2.19436e-01 -2.32627e-02 5.44617e-02 8.65189e-02 2.24044e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.20000e+01 1.35809e-01 2.31491e-01 7.96747e-02 -3.28393e+00 -2.98077e+00 -3.58710e+00 -7.66306e-01 -5.36020e-01 -9.96592e-01 1.00000e+00 1.00000e+00 1.00000e+00 2.56747e-02 3.84993e-02 1.28500e-02 3.69964e-02 5.13969e-02 2.25959e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.30000e+01 1.35809e-01 2.31491e-01 7.96747e-02 -3.48419e+00 -2.94814e+00 -4.02024e+00 -9.14418e-01 -5.00760e-01 -1.32808e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.21068e-02 1.30505e-01 -2.62911e-02 7.41891e-02 1.32860e-01 1.55178e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.40000e+01 1.30247e-01 2.18937e-01 7.74846e-02 -3.39361e+00 -2.85338e+00 -3.93384e+00 -7.30724e-01 -4.66905e-01 -9.94544e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.22281e-01 2.83783e-01 -3.92207e-02 1.49765e-01 1.83913e-01 1.15617e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.50000e+01 1.29985e-01 2.18483e-01 7.73338e-02 -3.50151e+00 -3.20644e+00 -3.79659e+00 -6.78077e-01 -3.85889e-01 -9.70266e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.66395e-02 1.86517e-01 -1.32379e-02 6.38402e-02 9.28783e-02 3.48022e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.60000e+01 1.29985e-01 2.18483e-01 7.73338e-02 -3.63994e+00 -3.09351e+00 -4.18637e+00 -1.02271e+00 -8.22694e-01 -1.22272e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.26785e+01 3.78983e+01 -1.25412e+01 1.10034e-01 1.63732e-01 5.63347e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.70000e+01 1.29985e-01 2.18483e-01 7.73338e-02 -3.99823e+00 -3.22768e+00 -4.76877e+00 -9.65779e-01 -6.31185e-01 -1.30037e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.18375e-01 9.92341e-01 -1.55591e-01 9.20721e-02 1.26338e-01 5.78063e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.80000e+01 1.29985e-01 2.18483e-01 7.73338e-02 -4.01737e+00 -3.61521e+00 -4.41953e+00 -1.00629e+00 -7.21988e-01 -1.29060e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.03131e-01 6.82726e-01 -7.64646e-02 8.82880e-02 1.40348e-01 3.62280e-02 1.00000e+00 1.00000e+00 1.00000e+00
4.90000e+01 1.29985e-01 2.18483e-01 7.73338e-02 -3.98407e+00 -3.40407e+00 -4.56407e+00 -1.01567e+00 -5.14087e-01 -1.51726e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.32840e-01 2.46878e-01 1.88009e-02 1.22807e-01 1.73232e-01 7.23811e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+01 1.29985e-01 2.18483e-01 7.73338e-02 -4.36005e+00 -3.73597e+00 -4.98412e+00 -8.97329e-01 -5.16223e-01 -1.27844e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.18822e-01 9.40184e-01 -1.02539e-01 6.94234e-02 1.06564e-01 3.22829e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.10000e+01 1.29123e-01 2.16542e-01 7.69954e-02 -4.43062e+00 -3.59418e+00 -5.26705e+00 -1.13279e+00 -7.92435e-01 -1.47316e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.16724e-01 9.36006e-01 9.74409e-02 7.16726e-02 1.26623e-01 1.67222e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.20000e+01 1.27539e-01 2.13073e-01 7.63412e-02 -4.12030e+00 -3.65908e+00 -4.58151e+00 -9.92358e-01 -7.44288e-01 -1.24043e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.54093e-01 1.83258e+00 -3.24392e-01 6.02221e-02 8.62281e-02 3.42161e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.30000e+01 1.25370e-01 2.08203e-01 7.54922e-02 -4.77346e+00 -4.21633e+00 -5.33060e+00 -1.23451e+00 -8.42225e-01 -1.62679e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.79539e-01 2.37367e+00 -4.14595e-01 9.56367e-02 1.34960e-01 5.63136e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.40000e+01 1.25370e-01 2.08203e-01 7.54922e-02 -4.59540e+00 -4.30781e+00 -4.88298e+00 -1.27218e+00 -1.03897e+00 -1.50540e+00 1.00000e+00 1.00000e+00 1.00000e+00 8.74781e-01 2.16187e+00 -4.12303e-01 1.58707e-01 2.35061e-01 8.23529e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.50000e+01 1.25370e-01 2.08203e-01 7.54922e-02 -4.35005e+00 -3.91275e+00 -4.78734e+00 -1.05336e+00 -9.39955e-01 -1.16677e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.19650e-01 2.29447e+00 -4.55170e-01 7.75850e-02 1.38499e-01 1.66706e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.60000e+01 1.25370e-01 2.08203e-01 7.54922e-02 -4.61509e+00 -3.99892e+00 -5.23127e+00 -1.10373e+00 -6.53466e-01 -1.55399e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.22309e+00 1.58926e+01 -3.44646e+00 1.06437e-01 1.69762e-01 4.31110e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.70000e+01 1.25296e-01 2.08037e-01 7.54632e-02 -4.80339e+00 -4.20984e+00 -5.39695e+00 -1.45968e+00 -1.16273e+00 -1.75664e+00 1.00000e+00 1.00000e+00 1.00000e+00 8.11646e-01 1.42645e+00 1.96841e-01 9.91333e-02 1.50175e-01 4.80919e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.80000e+01 1.24676e-01 2.06647e-01 7.52210e-02 -4.91417e+00 -4.32673e+00 -5.50161e+00 -1.13910e+00 -6.95673e-01 -1.58253e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.03993e+02 1.21031e+03 -4.02326e+02 9.53845e-02 1.39654e-01 5.11153e-02 1.00000e+00 1.00000e+00 1.00000e+00
5.90000e+01 1.23721e-01 2.04505e-01 7.48479e-02 -5.09624e+00 -4.43344e+00 -5.75904e+00 -9.26593e-01 -6.19421e-01 -1.23376e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.16332e+01 3.23717e+01 -9.10536e+00 7.13280e-02 1.03469e-01 3.91874e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+01 1.23699e-01 2.04456e-01 7.48393e-02 -5.35971e+00 -4.62336e+00 -6.09607e+00 -1.19057e+00 -8.57847e-01 -1.52330e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.02892e+00 1.46581e+01 -2.60023e+00 7.90024e-02 1.26109e-01 3.18956e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.10000e+01 1.23092e-01 2.03098e-01 7.46027e-02 -5.28181e+00 -4.33933e+00 -6.22429e+00 -9.27253e-01 -5.49714e-01 -1.30479e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.06699e+00 1.30594e+01 -9.25438e-01 5.13514e-02 9.40136e-02 8.68928e-03 1.00000e+00 1.00000e+00 1.00000e+00
6.20000e+01 1.22951e-01 2.02781e-01 7.45475e-02 -5.32699e+00 -4.75729e+00 -5.89670e+00 -9.65522e-01 -8.31411e-01 -1.09963e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.05999e+00 6.86455e+00 -7.44566e-01 1.21204e-01 2.29316e-01 1.30921e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.30000e+01 1.22103e-01 2.00885e-01 7.42172e-02 -5.15834e+00 -4.32362e+00 -5.99306e+00 -1.44854e+00 -9.52054e-01 -1.94503e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.47951e+01 7.35190e+01 -2.39287e+01 7.97550e-02 1.41722e-01 1.77880e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.40000e+01 1.20540e-01 1.97393e-01 7.36090e-02 -5.27726e+00 -4.58207e+00 -5.97246e+00 -1.17250e+00 -3.73376e-01 -1.97162e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.30994e+02 3.91962e+02 -1.29974e+02 9.12830e-02 1.74216e-01 8.34974e-03 1.00000e+00 1.00000e+00 1.00000e+00
6.50000e+01 1.19837e-01 1.95823e-01 7.33356e-02 -5.25551e+00 -4.38655e+00 -6.12447e+00 -1.24452e+00 -9.93958e-01 -1.49508e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.92621e+00 2.09242e+01 -5.07174e+00 7.54587e-02 1.20220e-01 3.06970e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.60000e+01 1.19182e-01 1.94364e-01 7.30816e-02 -5.41508e+00 -4.46355e+00 -6.36661e+00 -1.66305e+00 -1.32937e+00 -1.99674e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.66721e+00 3.05377e+00 2.80652e-01 1.26619e-01 1.94200e-01 5.90379e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.70000e+01 1.18306e-01 1.92410e-01 7.27414e-02 -5.07907e+00 -4.06443e+00 -6.09371e+00 -1.01003e+00 -6.89372e-01 -1.33068e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.05374e+01 1.80536e+02 -5.94609e+01 6.61999e-02 8.09096e-02 5.14902e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.80000e+01 1.18306e-01 1.92410e-01 7.27414e-02 -5.46911e+00 -4.61083e+00 -6.32738e+00 -1.44271e+00 -8.08408e-01 -2.07702e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.08567e+01 9.15179e+01 -9.80456e+00 6.92422e-02 8.07940e-02 5.76904e-02 1.00000e+00 1.00000e+00 1.00000e+00
6.90000e+01 1.17531e-01 1.90686e-01 7.24412e-02 -5.89412e+00 -4.58206e+00 -7.20618e+00 -1.08175e+00 -5.89501e-01 -1.57400e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.29255e+01 3.75784e+01 -1.17275e+01 8.56332e-02 1.50446e-01 2.08200e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+01 1.17531e-01 1.90686e-01 7.24412e-02 -5.62032e+00 -4.61379e+00 -6.62684e+00 -1.38332e+00 -9.90489e-01 -1.77615e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.20589e+01 6.33550e+01 -1.92371e+01 1.40985e-01 2.36006e-01 4.59640e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.10000e+01 1.16776e-01 1.89006e-01 7.21489e-02 -5.38812e+00 -4.40991e+00 -6.36632e+00 -1.39649e+00 -9.26153e-01 -1.86683e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.07479e+01 1.49431e+02 -4.79356e+01 7.50176e-02 8.92748e-02 6.07605e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.20000e+01 1.16175e-01 1.87672e-01 7.19166e-02 -5.71250e+00 -4.57225e+00 -6.85275e+00 -1.57270e+00 -1.14491e+00 -2.00049e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.84088e+01 1.75239e+02 -1.84210e+01 8.65668e-02 1.31967e-01 4.11666e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.30000e+01 1.16175e-01 1.87672e-01 7.19166e-02 -5.92044e+00 -4.98034e+00 -6.86053e+00 -1.31470e+00 -7.38794e-01 -1.89061e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.70415e+00 5.52464e+00 -1.16336e-01 8.95037e-02 1.37342e-01 4.16653e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.40000e+01 1.16039e-01 1.87369e-01 7.18639e-02 -5.93250e+00 -4.68652e+00 -7.17848e+00 -1.37230e+00 -5.10730e-01 -2.23388e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.62673e+02 1.08239e+03 -3.57040e+02 7.12767e-02 1.03686e-01 3.88672e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.50000e+01 1.15957e-01 1.87187e-01 7.18323e-02 -5.87765e+00 -4.84628e+00 -6.90902e+00 -1.87966e+00 -1.18305e+00 -2.57628e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.03897e+00 1.26089e+01 -2.53097e+00 7.64784e-02 1.13269e-01 3.96881e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.60000e+01 1.15333e-01 1.85801e-01 7.15910e-02 -5.73493e+00 -4.86793e+00 -6.60192e+00 -1.59139e+00 -1.13663e+00 -2.04615e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.40475e+00 1.55822e+01 -7.72671e-01 1.14960e-01 1.56031e-01 7.38895e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.70000e+01 1.14804e-01 1.84627e-01 7.13867e-02 -5.75469e+00 -4.89717e+00 -6.61220e+00 -1.55732e+00 -1.04851e+00 -2.06613e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.13719e+00 4.34538e+00 -7.10075e-02 1.70772e-01 2.50323e-01 9.12222e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.80000e+01 1.14804e-01 1.84627e-01 7.13867e-02 -5.66819e+00 -4.43209e+00 -6.90428e+00 -9.97310e-01 -4.12179e-01 -1.58244e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.14165e+01 6.10778e+01 -1.82448e+01 1.02933e-01 1.52251e-01 5.36155e-02 1.00000e+00 1.00000e+00 1.00000e+00
7.90000e+01 1.14588e-01 1.84147e-01 7.13033e-02 -5.46409e+00 -4.97698e+00 -5.95121e+00 -1.21252e+00 -6.21148e-01 -1.80389e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.61759e+03 1.38495e+04 -4.61432e+03 8.55681e-02 1.31017e-01 4.01189e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+01 1.14588e-01 1.84147e-01 7.13033e-02 -6.03648e+00 -4.70701e+00 -7.36594e+00 -1.30353e+00 -9.40547e-01 -1.66651e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.40947e+00 1.20014e+01 -3.18249e+00 5.30748e-02 7.16415e-02 3.45081e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.10000e+01 1.14087e-01 1.83037e-01 7.11101e-02 -5.27792e+00 -4.21258e+00 -6.34327e+00 -1.64981e+00 -8.22963e-01 -2.47665e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.36032e+02 1.30515e+03 -4.33087e+02 1.33950e-01 1.83051e-01 8.48493e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.20000e+01 1.13744e-01 1.82277e-01 7.09778e-02 -5.97189e+00 -4.88998e+00 -7.05380e+00 -1.72398e+00 -1.31102e+00 -2.13694e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.63114e+00 1.14941e+01 -2.23181e+00 8.53057e-02 1.19361e-01 5.12508e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.30000e+01 1.13561e-01 1.81873e-01 7.09075e-02 -5.33084e+00 -4.42246e+00 -6.23922e+00 -1.64408e+00 -1.10701e+00 -2.18115e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.10826e+00 2.47721e+00 -2.60689e-01 7.28065e-02 1.42886e-01 2.72691e-03 1.00000e+00 1.00000e+00 1.00000e+00
8.40000e+01 1.13401e-01 1.81518e-01 7.08458e-02 -5.67356e+00 -4.95165e+00 -6.39547e+00 -9.89147e-01 -5.86919e-01 -1.39137e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.73497e+00 1.47752e+01 -3.30526e+00 5.68995e-02 1.03092e-01 1.07064e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.50000e+01 1.13105e-01 1.80863e-01 7.07317e-02 -5.51097e+00 -4.58416e+00 -6.43778e+00 -1.06722e+00 -7.98601e-01 -1.33583e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.73614e+00 1.00860e+01 -2.61369e+00 7.88936e-02 1.04793e-01 5.29946e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.60000e+01 1.13018e-01 1.80671e-01 7.06984e-02 -5.85532e+00 -4.82845e+00 -6.88219e+00 -1.21202e+00 -9.74345e-01 -1.44970e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.08537e+01 1.74290e+02 -5.25830e+01 1.03342e-01 1.66012e-01 4.06712e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.70000e+01 1.12549e-01 1.79632e-01 7.05176e-02 -5.39674e+00 -4.45063e+00 -6.34285e+00 -1.23242e+00 -7.26172e-01 -1.73868e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.82307e+00 4.51135e+00 -8.65217e-01 8.02160e-02 1.12753e-01 4.76786e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.80000e+01 1.12176e-01 1.78807e-01 7.03741e-02 -4.39411e+00 -1.01930e+00 -7.76892e+00 -1.41410e+00 -9.02448e-01 -1.92574e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.98566e+03 2.09318e+04 -6.96046e+03 8.57718e-02 1.54289e-01 1.72541e-02 1.00000e+00 1.00000e+00 1.00000e+00
8.90000e+01 1.12176e-01 1.78807e-01 7.03741e-02 -5.94705e+00 -4.78307e+00 -7.11103e+00 -1.19962e+00 -9.09821e-01 -1.48942e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.13829e+01 1.06777e+02 -2.40118e+01 1.02558e-01 1.45405e-01 5.97116e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+01 1.11740e-01 1.77843e-01 7.02064e-02 -5.79466e+00 -4.55898e+00 -7.03035e+00 -1.12424e+00 -9.98666e-01 -1.24982e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.33426e+00 1.10290e+01 -2.36044e+00 7.15208e-02 1.21511e-01 2.15301e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.10000e+01 1.11333e-01 1.76944e-01 7.00500e-02 -5.93190e+00 -4.99256e+00 -6.87124e+00 -1.54929e+00 -1.23271e+00 -1.86588e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.42504e+02 1.43194e+03 -1.46936e+02 1.22806e-01 1.76679e-01 6.89343e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.20000e+01 1.10894e-01 1.75975e-01 6.98815e-02 -5.75193e+00 -4.36360e+00 -7.14026e+00 -1.49121e+00 -6.97550e-01 -2.28486e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.28071e+02 2.78057e+03 -9.24424e+02 1.11024e-01 1.46842e-01 7.52073e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.30000e+01 1.10835e-01 1.75845e-01 6.98589e-02 -5.72060e+00 -4.50409e+00 -6.93712e+00 -1.78346e+00 -1.11898e+00 -2.44795e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.81015e+03 1.14270e+04 -3.80672e+03 1.03864e-01 1.76454e-01 3.12739e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.40000e+01 1.10539e-01 1.75192e-01 6.97452e-02 -6.25641e+00 -4.93835e+00 -7.57447e+00 -1.60736e+00 -9.24039e-01 -2.29069e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.36056e+00 1.03280e+01 3.93109e-01 1.35934e-01 2.11554e-01 6.03148e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.50000e+01 1.10254e-01 1.74564e-01 6.96361e-02 -6.15413e+00 -5.44672e+00 -6.86154e+00 -1.21778e+00 -1.02589e+00 -1.40968e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.85186e+01 3.66056e+01 4.31558e-01 7.02333e-02 1.01358e-01 3.91083e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.60000e+01 1.09818e-01 1.73602e-01 6.94686e-02 -6.20379e+00 -5.10162e+00 -7.30595e+00 -1.43495e+00 -1.16051e+00 -1.70940e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.79747e+00 2.13217e+01 -1.72677e+00 9.73227e-02 1.46699e-01 4.79468e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.70000e+01 1.09449e-01 1.72789e-01 6.93272e-02 -6.22966e+00 -4.79583e+00 -7.66348e+00 -1.45288e+00 -8.89130e-01 -2.01663e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.35541e+03 1.29882e+04 -4.27743e+03 1.15069e-01 1.61826e-01 6.83117e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.80000e+01 1.09293e-01 1.72447e-01 6.92677e-02 -6.32379e+00 -5.29078e+00 -7.35680e+00 -1.41505e+00 -9.68676e-01 -1.86142e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.49165e+00 1.33201e+01 -3.36763e-01 8.18095e-02 1.27671e-01 3.59480e-02 1.00000e+00 1.00000e+00 1.00000e+00
9.90000e+01 1.08843e-01 1.71456e-01 6.90954e-02 -6.58337e+00 -5.43113e+00 -7.73560e+00 -1.74845e+00 -1.31776e+00 -2.17914e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.28311e+02 3.58594e+02 -1.01971e+02 6.82825e-02 9.46450e-02 4.19199e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+02 1.08843e-01 1.71456e-01 6.90954e-02 -6.14670e+00 -5.21665e+00 -7.07676e+00 -1.74028e+00 -1.34675e+00 -2.13380e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.05407e+00 6.29626e+00 -1.88118e-01 1.04226e-01 1.30196e-01 7.82560e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.01000e+02 1.08843e-01 1.71456e-01 6.90954e-02 -6.00425e+00 -5.40306e+00 -6.60545e+00 -1.38852e+00 -8.48504e-01 -1.92853e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.75259e+01 3.89047e+01 -3.85292e+00 1.06260e-01 1.30376e-01 8.21445e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.02000e+02 1.08843e-01 1.71456e-01 6.90954e-02 -6.35177e+00 -5.23292e+00 -7.47062e+00 -1.37720e+00 -1.05690e+00 -1.69749e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.85521e+03 4.44233e+03 -7.31912e+02 9.44637e-02 1.22195e-01 6.67328e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.03000e+02 1.08732e-01 1.71211e-01 6.90527e-02 -6.54814e+00 -5.80761e+00 -7.28867e+00 -1.55015e+00 -6.18336e-01 -2.48197e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.68083e+03 8.02482e+03 -2.66317e+03 1.70809e-01 2.78619e-01 6.29980e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.04000e+02 1.08732e-01 1.71211e-01 6.90527e-02 -6.69203e+00 -5.91059e+00 -7.47348e+00 -1.69111e+00 -1.22012e+00 -2.16210e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.29518e+01 2.22524e+01 3.65123e+00 7.82664e-02 1.12949e-01 4.35839e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.05000e+02 1.08558e-01 1.70828e-01 6.89861e-02 -6.40783e+00 -5.79574e+00 -7.01992e+00 -1.67013e+00 -1.39012e+00 -1.95015e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.03380e+01 1.74465e+01 3.22961e+00 1.11765e-01 1.60359e-01 6.31709e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.06000e+02 1.08279e-01 1.70214e-01 6.88793e-02 -6.76376e+00 -5.88719e+00 -7.64033e+00 -1.79523e+00 -1.34524e+00 -2.24521e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.97298e+02 1.34059e+03 -3.45993e+02 1.12176e-01 1.28659e-01 9.56923e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.07000e+02 1.08077e-01 1.69772e-01 6.88023e-02 -6.28406e+00 -5.49302e+00 -7.07510e+00 -1.46150e+00 -8.21363e-01 -2.10164e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.62675e+00 7.41159e+00 1.84192e+00 6.95320e-02 9.34557e-02 4.56082e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.08000e+02 1.08041e-01 1.69696e-01 6.87863e-02 -6.59249e+00 -5.82982e+00 -7.35515e+00 -1.48869e+00 -8.01310e-01 -2.17606e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.34277e+00 1.07902e+01 -1.04696e-01 1.40049e-01 1.69389e-01 1.10710e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.09000e+02 1.07747e-01 1.69068e-01 6.86674e-02 -6.41878e+00 -5.40918e+00 -7.42838e+00 -1.56590e+00 -1.29391e+00 -1.83789e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.81517e+00 8.24135e+00 1.38900e+00 1.02449e-01 1.88410e-01 1.64885e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+02 1.07737e-01 1.69063e-01 6.86562e-02 -6.19835e+00 -5.01825e+00 -7.37846e+00 -1.45506e+00 -7.03367e-01 -2.20676e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.62237e+00 7.22806e+00 2.01668e+00 7.81753e-02 1.27138e-01 2.92128e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.11000e+02 1.07417e-01 1.68384e-01 6.85239e-02 -6.72594e+00 -5.94100e+00 -7.51087e+00 -1.85129e+00 -1.30344e+00 -2.39914e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.49377e+01 9.98149e+01 -2.99394e+01 1.00845e-01 1.51590e-01 5.01000e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.12000e+02 1.07164e-01 1.67855e-01 6.84166e-02 -6.37569e+00 -5.76669e+00 -6.98468e+00 -1.93957e+00 -1.48913e+00 -2.39000e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.66241e+01 1.37651e+02 -4.44024e+01 1.29691e-01 2.06269e-01 5.31121e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.13000e+02 1.06937e-01 1.67363e-01 6.83278e-02 -6.16694e+00 -5.14289e+00 -7.19099e+00 -1.63520e+00 -1.30905e+00 -1.96135e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.09130e+02 2.83431e+02 -6.51707e+01 9.70061e-02 1.63554e-01 3.04585e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.14000e+02 1.06804e-01 1.67088e-01 6.82695e-02 -6.69637e+00 -5.67433e+00 -7.71841e+00 -1.81203e+00 -9.62553e-01 -2.66152e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.37705e+01 8.76120e+01 -2.00711e+01 8.11275e-02 1.38776e-01 2.34787e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.15000e+02 1.06740e-01 1.66951e-01 6.82446e-02 -7.01448e+00 -6.24625e+00 -7.78271e+00 -1.82046e+00 -1.29967e+00 -2.34125e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.75938e+00 1.17591e+01 -2.40327e-01 1.10521e-01 1.72674e-01 4.83673e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.16000e+02 1.06591e-01 1.66642e-01 6.81800e-02 -6.29672e+00 -5.49132e+00 -7.10211e+00 -1.22686e+00 -7.42795e-01 -1.71092e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.89362e+00 6.35334e+00 1.43389e+00 5.19563e-02 6.61425e-02 3.77700e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.17000e+02 1.06500e-01 1.66456e-01 6.81397e-02 -6.74362e+00 -5.80197e+00 -7.68527e+00 -1.46525e+00 -9.34314e-01 -1.99619e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.80995e+01 2.02893e+02 -4.66938e+01 9.01792e-02 1.57962e-01 2.23969e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.18000e+02 1.06477e-01 1.66440e-01 6.81161e-02 -6.07771e+00 -5.10361e+00 -7.05181e+00 -1.74675e+00 -1.27692e+00 -2.21659e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.03949e+04 3.11783e+04 -1.03885e+04 1.38325e-01 2.41701e-01 3.49497e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.19000e+02 1.06457e-01 1.66398e-01 6.81085e-02 -6.54046e+00 -5.62014e+00 -7.46079e+00 -1.37020e+00 -9.19178e-01 -1.82122e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.99613e+00 5.37209e+00 6.20173e-01 1.31338e-01 2.06966e-01 5.57096e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+02 1.06322e-01 1.66116e-01 6.80512e-02 -6.32200e+00 -5.28447e+00 -7.35953e+00 -1.27467e+00 -7.56967e-01 -1.79237e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.74018e+00 7.67584e+00 -1.95478e-01 8.31900e-02 1.45822e-01 2.05581e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.21000e+02 1.06165e-01 1.65779e-01 6.79886e-02 -5.84973e+00 -5.43577e+00 -6.26369e+00 -1.50057e+00 -9.95398e-01 -2.00574e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.57698e+00 5.04113e+00 1.12826e-01 1.25922e-01 2.02949e-01 4.88945e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.22000e+02 1.06074e-01 1.65631e-01 6.79318e-02 -6.13096e+00 -5.40001e+00 -6.86192e+00 -1.48487e+00 -8.77173e-01 -2.09256e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.00983e+00 3.15416e+00 8.65501e-01 1.22268e-01 1.94880e-01 4.96559e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.23000e+02 1.05880e-01 1.65223e-01 6.78508e-02 -6.26762e+00 -5.18691e+00 -7.34832e+00 -1.72425e+00 -1.35630e+00 -2.09220e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.53765e+00 4.41600e+00 6.59295e-01 1.14759e-01 1.85988e-01 4.35303e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.24000e+02 1.05704e-01 1.64884e-01 6.77648e-02 -6.13912e+00 -5.61180e+00 -6.66644e+00 -1.24937e+00 -7.83546e-01 -1.71520e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.31245e+00 2.74072e+00 -1.15831e-01 1.07466e-01 1.46632e-01 6.82986e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.25000e+02 1.05537e-01 1.64532e-01 6.76960e-02 -6.16296e+00 -5.13953e+00 -7.18639e+00 -1.09758e+00 -6.36332e-01 -1.55883e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.32978e+00 2.10250e+00 5.57059e-01 5.20512e-02 6.67854e-02 3.73169e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.26000e+02 1.05409e-01 1.64308e-01 6.76236e-02 -5.82270e+00 -4.97313e+00 -6.67227e+00 -1.43663e+00 -8.72927e-01 -2.00032e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.41000e+00 4.20804e+00 6.11959e-01 9.38798e-02 1.66602e-01 2.11576e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.27000e+02 1.05222e-01 1.63911e-01 6.75474e-02 -5.85922e+00 -5.18705e+00 -6.53139e+00 -1.51985e+00 -9.00451e-01 -2.13925e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.21554e+00 1.97901e+00 4.52063e-01 5.71909e-02 9.53567e-02 1.90250e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.28000e+02 1.05007e-01 1.63526e-01 6.74300e-02 -6.13576e+00 -5.09294e+00 -7.17858e+00 -8.88152e-01 -6.88542e-01 -1.08776e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.27673e+00 4.01706e+00 5.36411e-01 5.97677e-02 8.33087e-02 3.62266e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.29000e+02 1.04771e-01 1.63036e-01 6.73286e-02 -6.04019e+00 -4.82041e+00 -7.25998e+00 -1.83649e+00 -1.42660e+00 -2.24637e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.44021e+00 5.18852e+00 -3.08104e-01 1.21821e-01 1.63741e-01 7.99005e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+02 1.04536e-01 1.62572e-01 6.72175e-02 -5.56481e+00 -4.92094e+00 -6.20869e+00 -1.36656e+00 -8.69516e-01 -1.86359e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.49928e+00 2.34519e+00 6.53383e-01 9.20755e-02 1.44331e-01 3.98195e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.31000e+02 1.04292e-01 1.62039e-01 6.71247e-02 -5.76418e+00 -4.97073e+00 -6.55764e+00 -1.36492e+00 -7.36014e-01 -1.99383e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.76830e+00 9.49287e+00 -1.95626e+00 7.00005e-02 1.35046e-01 4.95511e-03 1.00000e+00 1.00000e+00 1.00000e+00
1.32000e+02 1.04019e-01 1.61465e-01 6.70114e-02 -5.82757e+00 -5.23071e+00 -6.42443e+00 -1.52958e+00 -8.63444e-01 -2.19571e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.34120e+00 2.40046e+00 2.81946e-01 1.17924e-01 1.69030e-01 6.68192e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.33000e+02 1.03888e-01 1.61222e-01 6.69424e-02 -5.84998e+00 -5.45438e+00 -6.24559e+00 -1.11638e+00 -5.06353e-01 -1.72640e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.59334e+01 4.46549e+01 -1.27882e+01 1.41429e-01 2.43689e-01 3.91686e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.34000e+02 1.03821e-01 1.61152e-01 6.68857e-02 -5.18000e+00 -4.55653e+00 -5.80347e+00 -1.31575e+00 -1.00832e+00 -1.62318e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.13389e+00 2.24469e+00 2.31015e-02 8.56857e-02 1.55287e-01 1.60844e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.35000e+02 1.03542e-01 1.60585e-01 6.67611e-02 -5.78573e+00 -5.01410e+00 -6.55737e+00 -1.30147e+00 -8.88292e-01 -1.71465e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.35694e-01 1.74689e+00 1.24496e-01 9.32326e-02 1.48038e-01 3.84273e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.36000e+02 1.03517e-01 1.60573e-01 6.67339e-02 -5.59394e+00 -4.82903e+00 -6.35886e+00 -1.33623e+00 -9.62273e-01 -1.71018e+00 1.00000e+00 1.00000e+00 1.00000e+00 8.91288e-01 1.83934e+00 -5.67681e-02 1.04082e-01 1.36947e-01 7.12170e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.37000e+02 1.03296e-01 1.60090e-01 6.66497e-02 -5.86377e+00 -4.61022e+00 -7.11731e+00 -1.47333e+00 -1.22127e+00 -1.72539e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.50926e+00 2.35256e+00 6.65963e-01 9.58986e-02 1.58144e-01 3.36527e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.38000e+02 1.03201e-01 1.59889e-01 6.66120e-02 -5.73965e+00 -5.16504e+00 -6.31426e+00 -1.17228e+00 -5.71662e-01 -1.77290e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.28156e+00 2.76766e+00 -2.04530e-01 9.63670e-02 1.69072e-01 2.36624e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.39000e+02 1.03043e-01 1.59596e-01 6.65292e-02 -6.06367e+00 -5.29663e+00 -6.83070e+00 -1.37828e+00 -7.84636e-01 -1.97193e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.65231e+00 5.88829e+00 -5.83667e-01 6.23775e-02 1.10809e-01 1.39462e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+02 1.03007e-01 1.59524e-01 6.65129e-02 -6.19358e+00 -5.33950e+00 -7.04766e+00 -2.03896e+00 -1.59407e+00 -2.48386e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.40853e+01 1.58451e+02 -5.02809e+01 1.32962e-01 1.71718e-01 9.42065e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.41000e+02 1.02888e-01 1.59265e-01 6.64677e-02 -5.92938e+00 -5.23184e+00 -6.62692e+00 -1.40152e+00 -1.18872e+00 -1.61432e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.81242e+00 8.41361e+00 1.21123e+00 7.78424e-02 1.22078e-01 3.36072e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.42000e+02 1.02810e-01 1.59111e-01 6.64311e-02 -6.25264e+00 -5.45852e+00 -7.04676e+00 -1.36244e+00 -8.95819e-01 -1.82905e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.27224e+00 1.04478e+01 -1.90335e+00 7.27793e-02 1.32118e-01 1.34407e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.43000e+02 1.02664e-01 1.58796e-01 6.63734e-02 -6.40445e+00 -5.50787e+00 -7.30104e+00 -1.39529e+00 -6.89301e-01 -2.10127e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.60883e+02 4.38771e+02 -1.17005e+02 1.19908e-01 1.73831e-01 6.59854e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.44000e+02 1.02640e-01 1.58765e-01 6.63559e-02 -6.74374e+00 -5.74055e+00 -7.74693e+00 -1.63075e+00 -1.03813e+00 -2.22336e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.12379e+01 2.03481e+02 -6.10053e+01 9.29265e-02 1.16341e-01 6.95121e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.45000e+02 1.02523e-01 1.58545e-01 6.62967e-02 -6.39271e+00 -5.43388e+00 -7.35154e+00 -1.46737e+00 -1.13684e+00 -1.79791e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.89874e+00 1.52390e+01 5.58480e-01 7.54496e-02 1.15017e-01 3.58826e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.46000e+02 1.02448e-01 1.58408e-01 6.62568e-02 -6.14014e+00 -5.44617e+00 -6.83411e+00 -1.30281e+00 -7.80555e-01 -1.82507e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.72018e+00 1.17785e+01 -3.38178e-01 1.35373e-01 2.49722e-01 2.10230e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.47000e+02 1.02275e-01 1.58042e-01 6.61863e-02 -5.61036e+00 -5.03072e+00 -6.18999e+00 -1.46071e+00 -9.18970e-01 -2.00245e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.73701e+00 5.64927e+00 -1.75240e-01 1.41036e-01 2.46420e-01 3.56523e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.48000e+02 1.02171e-01 1.57858e-01 6.61284e-02 -6.23363e+00 -5.30898e+00 -7.15827e+00 -1.25253e+00 -7.91785e-01 -1.71328e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.53144e+00 6.54460e+00 5.18290e-01 7.39692e-02 1.02213e-01 4.57255e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.49000e+02 1.01989e-01 1.57460e-01 6.60590e-02 -6.07462e+00 -5.56718e+00 -6.58205e+00 -1.24490e+00 -7.36170e-01 -1.75363e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.09533e+00 1.47778e+00 7.12886e-01 7.06066e-02 9.51501e-02 4.60631e-02 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+02 1.01743e-01 1.56948e-01 6.59564e-02 -6.17259e+00 -5.48071e+00 -6.86447e+00 -1.36625e+00 -5.72974e-01 -2.15953e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.95656e+00 3.37466e+00 5.38461e-01 1.22145e-01 2.23312e-01 2.09777e-02 1.00000e+00 1.00000e+00 1.00000e+00


==> data/rosenbrock5d_cmaes_avg.dat <==
1.000000000000000000e+00 8.868999856537484447e+02 7.233362206594907775e+02 1.087449462762222311e+03
2.000000000000000000e+00 5.723302864800780299e+02 4.200828529684420687e+02 7.797555994197542759e+02
3.000000000000000000e+00 3.414572215473295955e+02 2.370603210307184554e+02 4.918285508088632128e+02
4.000000000000000000e+00 2.325815226444618133e+02 1.762806235071063838e+02 3.068639286576816971e+02
5.000000000000000000e+00 1.955220281220684342e+02 1.433651364397305770e+02 2.666538353070097855e+02
6.000000000000000000e+00 1.862717380311269153e+02 1.325542033694248687e+02 2.617582808176724143e+02
7.000000000000000000e+00 9.073821055027967475e+01 6.512903430425262741e+01 1.264170878905428452e+02
8.000000000000000000e+00 8.255490729035574304e+01 5.617694850594842393e+01 1.213186707177157757e+02
9.000000000000000000e+00 5.107713979109108493e+01 3.863316440117778683e+01 6.752939474870262870e+01
1.000000000000000000e+01 4.872843924960520212e+01 3.570775920167081097e+01 6.649705399579826803e+01
1.100000000000000000e+01 4.750637202539327575e+01 3.445332245606740429e+01 6.550472413488893153e+01
1.200000000000000000e+01 2.887012287004815292e+01 2.272031145284507048e+01 3.668453208757872375e+01
1.300000000000000000e+01 1.822825875322542544e+01 1.493820563964969672e+01 2.224292697461695667e+01
1.400000000000000000e+01 1.731715536971172398e+01 1.405589889674944715e+01 2.133509014980795016e+01
1.500000000000000000e+01 1.527681236780411567e+01 1.236403134962204575e+01 1.887580106533998503e+01
1.600000000000000000e+01 1.513991942920787537e+01 1.221580550802667098e+01 1.876398246290789018e+01
1.700000000000000000e+01 1.323533652978516706e+01 1.044252611962967414e+01 1.677507253033118673e+01
1.800000000000000000e+01 1.127613487591853492e+01 9.739100323215053479e+00 1.305574575885787247e+01
1.900000000000000000e+01 1.077919193597428560e+01 9.387815130307034295e+00 1.237678599118013523e+01
2.000000000000000000e+01 1.024141977855742525e+01 8.776930075961134392e+00 1.195026941913302565e+01
2.100000000000000000e+01 8.144826637442958983e+00 6.684621784889175800e+00 9.924002148328010975e+00
2.200000000000000000e+01 7.885686074059568895e+00 6.411255812440005641e+00 9.699198827468233475e+00
2.300000000000000000e+01 7.235466543718652943e+00 6.049148440316553632e+00 8.654437334742004495e+00
2.400000000000000000e+01 6.724267529775035612e+00 5.869885817979255904e+00 7.703007386190121153e+00
2.500000000000000000e+01 6.475116047249988682e+00 5.660076864456224932e+00 7.407519160851951057e+00
2.600000000000000000e+01 6.431062943662565701e+00 5.597188105585051865e+00 7.389169312369711307e+00
2.700000000000000000e+01 5.561692113039956809e+00 5.050062356669490882e+00 6.125155884342533774e+00
2.800000000000000000e+01 5.251869659417769398e+00 4.751310382562655477e+00 5.805163775605894472e+00
2.900000000000000000e+01 4.887165677946430087e+00 4.448661385500605192e+00 5.368893312838618925e+00
3.000000000000000000e+01 4.851751581198915808e+00 4.407876282817221103e+00 5.340325339308592767e+00
3.100000000000000000e+01 4.785141171596395182e+00 4.333487240854180023e+00 5.283868339622375565e+00
3.200000000000000000e+01 4.422946522523615087e+00 4.166585658586736685e+00 4.695080707338469495e+00
3.300000000000000000e+01 4.359617412352242205e+00 4.084145596574049186e+00 4.653669545480480174e+00
3.400000000000000000e+01 4.275982994199083009e+00 3.996129327744315063e+00 4.575435144137463439e+00
3.500000000000000000e+01 4.121234367153038036e+00 3.908223528996507490e+00 4.345854985772611201e+00
3.600000000000000000e+01 4.102735410253534276e+00 3.888597458029165566e+00 4.328665547983803208e+00
3.700000000000000000e+01 4.071371247475346067e+00 3.866711021256708847e+00 4.286863886037600047e+00
3.800000000000000000e+01 4.070006164264932558e+00 3.865648784348966860e+00 4.285166889506836441e+00
3.900000000000000000e+01 4.047367744797310429e+00 3.850392952460937490e+00 4.254419188866375379e+00
4.000000000000000000e+01 4.012448451675751926e+00 3.811378875963640667e+00 4.224125467790078581e+00
4.100000000000000000e+01 4.003919851146130249e+00 3.799863829510355284e+00 4.218933860181993012e+00
4.200000000000000000e+01 3.971710150902158176e+00 3.769737956748794083e+00 4.184503459859562291e+00
4.300000000000000000e+01 3.945852087929568430e+00 3.738241512222858276e+00 4.164992724228762988e+00
4.400000000000000000e+01 3.913121037857300699e+00 3.696181053911876013e+00 4.142793882002965944e+00
4.500000000000000000e+01 3.862679366693348104e+00 3.642188955196612898e+00 4.096517801085115096e+00
4.600000000000000000e+01 3.820712768627663625e+00 3.588262128216823665e+00 4.068221757145936479e+00
4.700000000000000000e+01 3.782618494241093199e+00 3.552703002596155013e+00 4.027413116863121978e+00
4.800000000000000000e+01 3.700875300017913538e+00 3.469835923879577511e+00 3.947298456397566380e+00
4.900000000000000000e+01 3.658248305799488342e+00 3.424146131050155528e+00 3.908355588428244598e+00
5.000000000000000000e+01 3.624546078070623345e+00 3.375673889019509044e+00 3.891766415823117331e+00
5.100000000000000000e+01 3.594465601408711741e+00 3.331163445524861544e+00 3.878579712763020382e+00
5.200000000000000000e+01 3.537832337910455038e+00 3.269561831826790499e+00 3.828114681706995093e+00
5.300000000000000000e+01 3.500762714215478688e+00 3.221001197094680357e+00 3.804823044553833356e+00
5.400000000000000000e+01 3.474621683032398600e+00 3.185640384910474410e+00 3.789817550463463913e+00
5.500000000000000000e+01 3.444793407925578865e+00 3.160718377655917344e+00 3.754400172813925352e+00
5.600000000000000000e+01 3.400060461037270443e+00 3.118414034985541594e+00 3.707144403858026127e+00
5.700000000000000000e+01 3.372589695499172535e+00 3.091555426356781489e+00 3.679171059724853254e+00
5.800000000000000000e+01 3.312531461941500055e+00 3.020726641177505556e+00 3.632524882183637782e+00
5.900000000000000000e+01 3.222253764213797833e+00 2.908739576605960497e+00 3.569559614238555056e+00
6.000000000000000000e+01 3.173961430808227124e+00 2.864994119395303684e+00 3.516248461405035108e+00
6.100000000000000000e+01 3.111506036046340018e+00 2.790183520577308673e+00 3.469832626045201707e+00
6.200000000000000000e+01 3.088953049289036024e+00 2.758172368577384237e+00 3.459403425766837792e+00
6.300000000000000000e+01 3.066607746245033628e+00 2.740724765085817971e+00 3.431239498810301214e+00
6.400000000000000000e+01 2.968314731489025249e+00 2.638133810062889495e+00 3.339820107519384518e+00
6.500000000000000000e+01 2.937974978245984303e+00 2.609270556438096467e+00 3.308088136549006464e+00
6.600000000000000000e+01 2.914789417994928744e+00 2.583754573857731440e+00 3.288236985516034494e+00
6.700000000000000000e+01 2.897147824510584613e+00 2.565739262776625118e+00 3.271363399561911578e+00
6.800000000000000000e+01 2.837740749309544341e+00 2.509559693510024392e+00 3.208838817868003179e+00
6.900000000000000000e+01 2.823241251981060351e+00 2.495953167006836004e+00 3.193445803490813528e+00
7.000000000000000000e+01 2.796324687079658311e+00 2.473100787378266219e+00 3.161792594737122819e+00
7.100000000000000000e+01 2.739173838031080166e+00 2.415824423133285936e+00 3.105802409772210115e+00
7.200000000000000000e+01 2.711325888162655851e+00 2.379554085311935907e+00 3.089355319636425179e+00
7.300000000000000000e+01 2.672777958301900902e+00 2.341819474970037174e+00 3.050509268856378853e+00
7.400000000000000000e+01 2.635166890086812597e+00 2.297250361274718600e+00 3.022789616520768163e+00
7.500000000000000000e+01 2.624361451575040860e+00 2.285120816376958519e+00 3.013964504263181077e+00
7.600000000000000000e+01 2.610425122027007827e+00 2.270512996470751332e+00 3.001224537495176481e+00
7.700000000000000000e+01 2.550747745619337703e+00 2.202464845974890117e+00 2.954105748235997364e+00
7.800000000000000000e+01 2.511376138087825005e+00 2.168734700302982432e+00 2.908151977314607173e+00
7.900000000000000000e+01 2.502360034129434752e+00 2.160384646635472361e+00 2.898467988170644549e+00
8.000000000000000000e+01 2.454841346762207888e+00 2.120859527001937472e+00 2.841416869457656258e+00
8.100000000000000000e+01 2.395906943399796152e+00 2.060280558983862420e+00 2.786207954251882946e+00
8.200000000000000000e+01 2.375997480375362070e+00 2.034182773081593787e+00 2.775249157280925250e+00
8.300000000000000000e+01 2.328366547540864140e+00 1.983232807343634274e+00 2.733562474175033952e+00
8.400000000000000000e+01 2.289291464000818621e+00 1.945162691643568253e+00 2.694301833806375779e+00
8.500000000000000000e+01 2.247765024038855586e+00 1.916097333369408240e+00 2.636842876038973049e+00
8.600000000000000000e+01 2.218940994029234837e+00 1.882916873709371108e+00 2.614931760255404747e+00
8.700000000000000000e+01 2.149623144397131203e+00 1.805875188450837054e+00 2.558803450249412581e+00
8.800000000000000000e+01 2.103571607229437035e+00 1.771878367188175485e+00 2.497357374346167447e+00
8.900000000000000000e+01 2.043701144384411972e+00 1.717936254194362800e+00 2.431239434734935756e+00
9.000000000000000000e+01 2.003439165404759414e+00 1.692950265879547889e+00 2.370872063032769095e+00
9.100000000000000000e+01 1.967416448747236757e+00 1.651995856182258304e+00 2.343061254249384717e+00
9.200000000000000000e+01 1.934529792974843954e+00 1.615087155123916096e+00 2.317153912118235404e+00
9.300000000000000000e+01 1.875406809579825751e+00 1.550850654880448376e+00 2.267884847809223725e+00
9.400000000000000000e+01 1.849885708311954646e+00 1.528019712969585386e+00 2.239550383264549360e+00
9.500000000000000000e+01 1.792959771073881825e+00 1.470603252892366486e+00 2.185976900545174573e+00
9.600000000000000000e+01 1.750944229715378553e+00 1.424982378669084948e+00 2.151469198122297755e+00
9.700000000000000000e+01 1.726203480668420109e+00 1.399090216889691929e+00 2.129797221580245647e+00
9.800000000000000000e+01 1.677765725871263935e+00 1.348894702556805658e+00 2.086818063391264744e+00
9.900000000000000000e+01 1.628947548106709720e+00 1.298929792529139871e+00 2.042812575201853331e+00
1.000000000000000000e+02 1.571504820807881897e+00 1.239964579104829046e+00 1.991691894622762415e+00
1.010000000000000000e+02 1.530553205731044475e+00 1.199199827526425732e+00 1.953463519424960104e+00
1.020000000000000000e+02 1.500600858599768328e+00 1.175926352964516752e+00 1.914918337490740363e+00
1.030000000000000000e+02 1.483638551476425649e+00 1.161773581166227753e+00 1.894674992710235539e+00
1.040000000000000000e+02 1.420304751181730829e+00 1.092289762100598471e+00 1.846822753652808569e+00
1.050000000000000000e+02 1.388177616212196819e+00 1.060392169042191135e+00 1.817287179603741087e+00
1.060000000000000000e+02 1.327213233343967902e+00 1.002842374283713811e+00 1.756502329712092969e+00
1.070000000000000000e+02 1.262209114075931504e+00 9.395584356355629607e-01 1.695660202953368279e+00
1.080000000000000000e+02 1.244718660873962879e+00 9.229625140847759202e-01 1.678642979627624099e+00
1.090000000000000000e+02 1.241185352334122971e+00 9.209614850305575251e-01 1.672752991182541837e+00
1.100000000000000000e+02 1.209585940420665695e+00 8.912492687607730391e-01 1.641626196560804551e+00
1.110000000000000000e+02 1.196329127804187653e+00 8.766836052211934849e-01 1.632519843543356330e+00
1.120000000000000000e+02 1.192392065508334209e+00 8.722404947460602465e-01 1.630053690984809123e+00
1.130000000000000000e+02 1.180258441576548245e+00 8.601223635769761344e-01 1.619548622267668492e+00
1.140000000000000000e+02 1.138376899758385852e+00 8.266571193051873712e-01 1.567641450898930255e+00
1.150000000000000000e+02 1.077335576188568123e+00 7.691445713201294776e-01 1.509016623142066527e+00
1.160000000000000000e+02 1.064603829729861673e+00 7.577302475185250241e-01 1.495758309750963688e+00
1.170000000000000000e+02 1.025502136912247009e+00 7.364448313216443998e-01 1.428015498356144830e+00
1.180000000000000000e+02 9.701213454589863172e-01 7.029412193455414348e-01 1.338853660895541253e+00
1.190000000000000000e+02 9.580181392722435518e-01 6.934686936772905819e-01 1.323489817987017148e+00
1.200000000000000000e+02 9.490643122097720541e-01 6.827457148391352648e-01 1.319265795644621431e+00
1.210000000000000000e+02 9.414572579178870360e-01 6.748262139040287488e-01 1.313437074944926453e+00
1.220000000000000000e+02 9.285365479512510678e-01 6.630537855961097238e-01 1.300317017428826549e+00
1.230000000000000000e+02 9.200469939043219858e-01 6.542124019982081817e-01 1.293901595883683475e+00
1.240000000000000000e+02 8.948093591745116537e-01 6.299652635864169126e-01 1.270996728784657082e+00
1.250000000000000000e+02 8.764095857232661047e-01 6.125282109656241536e-01 1.253972875366442974e+00
1.260000000000000000e+02 8.360123462742521383e-01 6.055502347779349037e-01 1.154184414409952453e+00
1.270000000000000000e+02 7.958167318840282389e-01 5.937732560597850373e-01 1.066609626289412915e+00
1.280000000000000000e+02 7.731287011363371375e-01 5.715968555614049373e-01 1.045716019437667343e+00
1.290000000000000000e+02 7.652365570803344452e-01 5.622497971318095589e-01 1.041506802277926802e+00
1.300000000000000000e+02 7.388854763656964586e-01 5.399181288412454593e-01 1.011175061589181690e+00
1.310000000000000000e+02 7.344004213007013782e-01 5.346838872290318179e-01 1.008715601290636421e+00
1.320000000000000000e+02 7.031158137162373256e-01 5.054708213735408240e-01 9.780423054974083374e-01
1.330000000000000000e+02 6.793176184130940154e-01 4.889863866881531407e-01 9.437326666943350872e-01
1.340000000000000000e+02 6.637784764921865754e-01 4.749073592471496075e-01 9.277638201959128583e-01
1.350000000000000000e+02 6.539428131973040736e-01 4.646131760445180170e-01 9.204241829151841303e-01
1.360000000000000000e+02 6.414073154037540636e-01 4.524489710375522167e-01 9.092812020547291763e-01
1.370000000000000000e+02 6.317705542134071095e-01 4.465874841870808853e-01 8.937420937750989447e-01
1.380000000000000000e+02 6.002486905175671295e-01 4.364397164313391086e-01 8.255401076101110958e-01
1.390000000000000000e+02 5.959890128521816433e-01 4.335734037606225888e-01 8.192451390229339436e-01
1.400000000000000000e+02 5.872078716715256608e-01 4.243188522917768490e-01 8.126273030072609371e-01
1.410000000000000000e+02 5.753267299041417981e-01 4.113957545052148723e-01 8.045801214946605162e-01
1.420000000000000000e+02 5.491879001593257259e-01 3.967889196287049947e-01 7.601203933911219179e-01
1.430000000000000000e+02 5.345715849836281119e-01 3.814574508958387677e-01 7.491445737939987914e-01
1.440000000000000000e+02 5.235765513564314411e-01 3.702838010548730185e-01 7.403305366028413159e-01
1.450000000000000000e+02 4.841057776719115968e-01 3.407824435086331261e-01 6.877068007448254860e-01
1.460000000000000000e+02 4.537722167715412813e-01 3.156968054618607966e-01 6.522372768787313424e-01
1.470000000000000000e+02 4.345285994183155087e-01 3.058261993748288554e-01 6.173934872107735838e-01
1.480000000000000000e+02 4.233073214529632367e-01 2.973211355011265433e-01 6.026786090859773681e-01
1.490000000000000000e+02 4.076762930683315855e-01 2.830128550022722456e-01 5.872523349817513338e-01
1.500000000000000000e+02 4.014502695886464911e-01 2.787857219717566060e-01 5.780867033395780119e-01
1.510000000000000000e+02 3.854558062113733197e-01 2.649863362689632851e-01 5.606937347563978324e-01
1.520000000000000000e+02 3.771428013530891965e-01 2.580033654537535748e-01 5.512978187796205853e-01
1.530000000000000000e+02 3.771428013530891965e-01 2.580033654537535748e-01 5.512978187796205853e-01
1.540000000000000000e+02 3.575064004605110202e-01 2.396642418490747273e-01 5.332911801282329556e-01
1.550000000000000000e+02 3.489557177894994089e-01 2.316981951950090601e-01 5.255547755799166998e-01
1.560000000000000000e+02 3.310613411884433255e-01 2.192375949937785673e-01 4.999216107648010721e-01
1.570000000000000000e+02 3.252502534430148362e-01 2.139530086339856418e-01 4.944437474385737219e-01
1.580000000000000000e+02 3.146329158357318301e-01 2.073805307372844908e-01 4.773537389230763095e-01
1.590000000000000000e+02 3.029221790778630075e-01 1.977569041899017444e-01 4.640133650613985639e-01
1.600000000000000000e+02 3.003194382991474232e-01 1.949047628935834109e-01 4.627478758410817350e-01
1.610000000000000000e+02 2.860839045037750217e-01 1.852913420772981379e-01 4.417043964309037007e-01
1.620000000000000000e+02 2.777672839658367754e-01 1.790773258198986584e-01 4.308455226730023568e-01
1.630000000000000000e+02 2.629273038914919369e-01 1.651460537860149347e-01 4.186038088516719768e-01
1.640000000000000000e+02 2.576061650201933451e-01 1.597432389888257809e-01 4.154225034904487912e-01
1.650000000000000000e+02 2.498846651181644840e-01 1.539441244348971893e-01 4.056169476453387324e-01
1.660000000000000000e+02 2.446823910568641236e-01 1.486529891476743581e-01 4.027465094148147129e-01
1.670000000000000000e+02 2.312297795572218762e-01 1.388925071051604065e-01 3.849538903750906460e-01
1.680000000000000000e+02 2.247246662207451617e-01 1.336392158048412826e-01 3.778918882745782581e-01
1.690000000000000000e+02 2.236300785680521985e-01 1.328980232010369966e-01 3.763066660871368652e-01
1.700000000000000000e+02 2.219412911439957448e-01 1.311662744881096909e-01 3.755381244675751184e-01
1.710000000000000000e+02 2.193472185397244145e-01 1.288731637669439101e-01 3.733376358178203680e-01
1.720000000000000000e+02 2.144757918166149691e-01 1.238154464485035217e-01 3.715196011064412218e-01
1.730000000000000000e+02 2.098271804034008703e-01 1.196603863514075911e-01 3.679366829616076973e-01
1.740000000000000000e+02 1.935534989346791579e-01 1.070771691584473662e-01 3.498687651559135303e-01
1.750000000000000000e+02 1.874342989564012074e-01 1.017449597300032066e-01 3.452909757741813301e-01
1.760000000000000000e+02 1.827753985025205030e-01 9.904905505969772983e-02 3.372757698457655717e-01
1.770000000000000000e+02 1.758497602970473805e-01 9.348450588663513583e-02 3.307835657175988153e-01
1.780000000000000000e+02 1.691819151836410628e-01 8.913137020494911467e-02 3.211273467398734205e-01
1.790000000000000000e+02 1.655399282810485206e-01 8.584459126975589605e-02 3.192218338972890312e-01
1.800000000000000000e+02 1.594178843492887743e-01 8.130695086285337492e-02 3.125693631442537090e-01
1.810000000000000000e+02 1.566173662657367738e-01 8.031030573750000401e-02 3.054277927441932383e-01
1.820000000000000000e+02 1.524791980331265673e-01 7.690709655040557646e-02 3.023115794988727734e-01
1.830000000000000000e+02 1.500293006965060794e-01 7.493930311293936497e-02 3.003602933638191974e-01
1.840000000000000000e+02 1.458235631794954357e-01 7.146786661238094251e-02 2.975394759395332822e-01
1.850000000000000000e+02 1.416659239970709527e-01 6.807703894981430304e-02 2.948018058884540049e-01
1.860000000000000000e+02 1.361184277202642789e-01 6.299950575262636132e-02 2.941011384722553301e-01
1.870000000000000000e+02 1.299975363239683768e-01 5.938495359563100706e-02 2.845730850507017240e-01
1.880000000000000000e+02 1.271859490901791345e-01 5.831076956263048922e-02 2.774147171663549627e-01
1.890000000000000000e+02 1.258027245548601625e-01 5.712598763974724436e-02 2.770424838031917969e-01
1.900000000000000000e+02 1.201123338386218820e-01 5.484663921068025361e-02 2.630420559542906433e-01
1.910000000000000000e+02 1.176808051115452863e-01 5.286804269181244464e-02 2.619497750735954034e-01
1.920000000000000000e+02 1.115830346645040050e-01 5.000890231962770022e-02 2.489711440847437729e-01
1.930000000000000000e+02 1.074621839109302368e-01 4.734688507059270357e-02 2.439045557841601486e-01
1.940000000000000000e+02 1.051118501815903883e-01 4.569329433266930418e-02 2.417969903452061309e-01
1.950000000000000000e+02 9.789422285418236669e-02 4.204664992654212619e-02 2.279201526154129853e-01
1.960000000000000000e+02 9.194588573577541779e-02 3.994077095761502244e-02 2.116645648304503191e-01
1.970000000000000000e+02 9.152921592792846728e-02 3.957783331394348902e-02 2.116739767416697393e-01
1.980000000000000000e+02 8.998289426385740197e-02 3.841571666833254461e-02 2.107710583667210258e-01
1.990000000000000000e+02 8.836171711045900934e-02 3.714651305878370613e-02 2.101891243022752931e-01
2.000000000000000000e+02 8.167228627337863589e-02 3.501658826501090338e-02 1.904914977621003369e-01
2.010000000000000000e+02 7.477347335405711004e-02 3.288134563396229171e-02 1.700378196096395123e-01
2.020000000000000000e+02 7.369207895202266323e-02 3.215885387716715949e-02 1.688655485364427278e-01
2.030000000000000000e+02 6.910312437514698480e-02 2.883923385899474917e-02 1.655814374873786632e-01
2.040000000000000000e+02 6.900195267566436308e-02 2.875172069202025851e-02 1.655994618219863435e-01
2.050000000000000000e+02 6.839075140588964097e-02 2.835187163802769389e-02 1.649730549565783244e-01
2.060000000000000000e+02 6.811990323858885255e-02 2.812689919788431345e-02 1.649780583557447500e-01
2.070000000000000000e+02 6.554859075107399846e-02 2.624909288072109839e-02 1.636863326658986872e-01
2.080000000000000000e+02 6.312196586664915732e-02 2.430466290939357552e-02 1.639349037558750777e-01
2.090000000000000000e+02 5.895587614720030484e-02 2.263742342920126854e-02 1.535420028323717656e-01
2.100000000000000000e+02 5.499221909953546511e-02 2.036594850787351932e-02 1.484902193640611490e-01
2.110000000000000000e+02 5.142297252857188500e-02 1.917776868551168690e-02 1.378847637093452705e-01
2.120000000000000000e+02 4.890341246964526739e-02 1.839088910691997689e-02 1.300395939137268808e-01
2.130000000000000000e+02 4.858357024409819258e-02 1.813602992310688403e-02 1.301477394816114297e-01
2.140000000000000000e+02 4.798153270765761341e-02 1.765413788779312751e-02 1.304072447835519788e-01
2.150000000000000000e+02 4.619259343656686306e-02 1.641117227386098068e-02 1.300184808732107733e-01
2.160000000000000000e+02 4.448105909490977783e-02 1.554398153596287316e-02 1.272881477391882010e-01
2.170000000000000000e+02 4.113597601014366834e-02 1.462643952499168357e-02 1.156924430867652953e-01
2.180000000000000000e+02 3.636265024593976491e-02 1.325132742668829605e-02 9.978187771932459094e-02
2.190000000000000000e+02 3.575513860461732030e-02 1.300847296434631643e-02 9.827671088984245296e-02
2.200000000000000000e+02 3.462224394577023689e-02 1.250845119568802857e-02 9.583119101537086737e-02
2.210000000000000000e+02 3.395266962138437927e-02 1.205599990432180448e-02 9.561909286392994423e-02
2.220000000000000000e+02 3.099415777708253161e-02 1.090550776862313741e-02 8.808739920158435710e-02
2.230000000000000000e+02 3.095139876675655904e-02 1.087211670951556200e-02 8.811431216336393368e-02
2.240000000000000000e+02 2.722010054791239655e-02 9.751866532654555539e-03 7.597867252975736008e-02
2.250000000000000000e+02 2.063836708347186952e-02 7.671400087839249857e-03 5.552339742354740065e-02
2.260000000000000000e+02 2.031217489172545965e-02 7.434625490933865002e-03 5.549498751956871007e-02
2.270000000000000000e+02 2.031177617163065080e-02 7.434305530933033208e-03 5.549519716801894903e-02
2.280000000000000000e+02 2.029000109553172684e-02 7.416854133524045621e-03 5.550657152550347861e-02
2.290000000000000000e+02 1.979951244547351746e-02 7.242808950403175315e-03 5.412550514074219304e-02
2.300000000000000000e+02 1.952194992187393160e-02 7.061980256268179240e-03 5.396595783652682193e-02
2.310000000000000000e+02 1.757449340916268990e-02 6.492518645190233778e-03 4.757211114326387325e-02
2.320000000000000000e+02 1.754488344410339018e-02 6.468671261298723600e-03 4.758673344691988910e-02
2.330000000000000000e+02 1.707079776647663777e-02 6.162106995192089855e-03 4.729098936635063588e-02
2.340000000000000000e+02 1.706954611336112745e-02 6.161111668584048733e-03 4.729169347828497683e-02
2.350000000000000000e+02 1.659766888935872847e-02 5.995554341403115141e-03 4.594781347546195160e-02
2.360000000000000000e+02 1.566306423338287290e-02 5.621039367124466661e-03 4.364523447637427139e-02
2.370000000000000000e+02 1.473704650114565987e-02 5.361946087879750598e-03 4.050405133088685883e-02
2.380000000000000000e+02 1.408413386540442735e-02 5.171887501504519348e-03 3.835404901613334583e-02
2.390000000000000000e+02 1.408154737577733615e-02 5.169808550696856735e-03 3.835538096851447143e-02
2.400000000000000000e+02 1.317438898653885623e-02 4.732395108141263657e-03 3.667583141357929483e-02
2.410000000000000000e+02 1.054577889180104665e-02 3.817148160723242249e-03 2.913522026184192301e-02
2.420000000000000000e+02 1.054519122474372080e-02 3.816680036921341664e-03 2.913554631006227275e-02
2.430000000000000000e+02 9.304426272883078303e-03 3.402648056765160585e-03 2.544263962163039253e-02
2.440000000000000000e+02 9.296247608733095719e-03 3.397008286915084978e-03 2.544009678626845891e-02
2.450000000000000000e+02 6.835231215970923209e-03 2.526611744110320024e-03 1.849131980198036665e-02
2.460000000000000000e+02 6.835223685131794694e-03 2.526605663113775171e-03 1.849132356024599938e-02
2.470000000000000000e+02 6.832694953081377975e-03 2.524565217508468150e-03 1.849257844403742398e-02
2.480000000000000000e+02 5.223663011926913367e-03 2.022751159612987473e-03 1.348987250977233196e-02
2.490000000000000000e+02 5.223316720868734046e-03 2.022463242204883705e-03 1.349000416777070346e-02
2.500000000000000000e+02 5.223255949679058048e-03 2.022412715478925146e-03 1.349002728624406656e-02
2.510000000000000000e+02 3.510672791846984088e-03 1.383378074479764148e-03 8.909222777764201628e-03
2.520000000000000000e+02 3.469515485457150879e-03 1.359277512642479129e-03 8.855835244729102704e-03
2.530000000000000000e+02 2.255569416808314662e-03 9.088183981608699818e-04 5.598030810485907921e-03
2.540000000000000000e+02 2.255060000112262767e-03 9.083844108026985350e-04 5.598175776280299963e-03
2.550000000000000000e+02 2.110626188647593635e-03 8.256573294372642922e-04 5.395389527082917677e-03
2.560000000000000000e+02 2.021426653232714227e-03 7.986049280282068660e-04 5.116629726401200617e-03
2.570000000000000000e+02 2.021246341057195920e-03 7.984531174560609030e-04 5.116689611349566243e-03
2.580000000000000000e+02 1.790420131595564122e-03 6.802577219912384716e-04 4.712337903698159310e-03
2.590000000000000000e+02 1.082417641804315003e-03 4.532707337870286730e-04 2.584830354036732423e-03
2.600000000000000000e+02 8.033522321624998524e-04 3.272802662212124982e-04 1.971933157999372199e-03
2.610000000000000000e+02 7.936867529025384274e-04 3.238757378288552487e-04 1.945001085773985375e-03
2.620000000000000000e+02 6.755181027041278147e-04 2.822741825048001737e-04 1.616600933998717281e-03
2.630000000000000000e+02 5.640227396484127909e-04 2.361252244942488808e-04 1.347258225045114537e-03
2.640000000000000000e+02 5.639354659599104137e-04 2.360489851194382135e-04 1.347276327439004846e-03
2.650000000000000000e+02 5.638606074748709826e-04 2.359836109914039489e-04 1.347291802707060787e-03
2.660000000000000000e+02 5.201472666237004321e-04 2.150429635193218695e-04 1.258135465342940683e-03
2.670000000000000000e+02 4.098042080134187137e-04 1.526671190498176593e-04 1.100037060702665440e-03
2.680000000000000000e+02 2.805553954482394616e-04 1.140255381796021676e-04 6.902956229957845757e-04
2.690000000000000000e+02 2.334084631229039575e-04 9.755445474267413440e-05 5.584523105695209187e-04
2.700000000000000000e+02 1.292629389831897015e-04 4.477000353445429793e-05 3.732165752837820908e-04
2.710000000000000000e+02 1.292616058154202169e-04 4.476897019050385835e-05 3.732174911971776737e-04
2.720000000000000000e+02 1.292616058154202169e-04 4.476897019050385835e-05 3.732174911971776737e-04
2.730000000000000000e+02 7.362566218166175847e-05 2.826338804627799911e-05 1.917936421073212236e-04
2.740000000000000000e+02 7.362566218166175847e-05 2.826338804627799911e-05 1.917936421073212236e-04
2.750000000000000000e+02 7.362184221547787898e-05 2.826022934378574704e-05 1.917951756606175648e-04
2.760000000000000000e+02 7.186562044021528085e-05 2.773582801388399104e-05 1.862092380538184168e-04
2.770000000000000000e+02 7.186547597593250002e-05 2.773570814677646913e-05 1.862092941675112378e-04
2.780000000000000000e+02 7.186195265852274208e-05 2.773278495766343539e-05 1.862106617773613389e-04
2.790000000000000000e+02 7.186187985234955599e-05 2.773272455075540680e-05 1.862106900626485644e-04
2.800000000000000000e+02 2.800289366057688226e-05 1.097726342996159090e-05 7.143511298319275761e-05
2.810000000000000000e+02 2.530377698825623408e-05 1.014808840721210495e-05 6.309376743469897412e-05
2.820000000000000000e+02 1.631641877901742241e-05 6.822443338406277212e-06 3.902202020111800694e-05
2.830000000000000000e+02 1.631048164627545307e-05 6.817262101535346414e-06 3.902326294210899961e-05
2.840000000000000000e+02 1.317946210788444603e-05 5.489450613857620030e-06 3.164218674536871400e-05
2.850000000000000000e+02 6.840902786957508656e-06 2.287055407191430089e-06 2.046209759214894300e-05
2.860000000000000000e+02 5.714076386154257991e-06 1.978349352696001529e-06 1.650399556696644605e-05
2.870000000000000000e+02 3.140693076557929309e-06 1.248244695006571914e-06 7.902259100798330246e-06
2.880000000000000000e+02 3.140432374960064782e-06 1.248024367486165717e-06 7.902342100549292780e-06
2.890000000000000000e+02 3.140006600734180861e-06 1.247664645837331990e-06 7.902477228596319794e-06
2.900000000000000000e+02 3.140002674528843503e-06 1.247661327554054137e-06 7.902478483786392293e-06
2.910000000000000000e+02 2.421240024322842930e-06 1.008480056058241383e-06 5.813107775573414432e-06
2.920000000000000000e+02 2.284344877888781020e-06 9.406998230191378021e-07 5.547180294335551996e-06
2.930000000000000000e+02 1.639719099515013061e-06 6.845121391147243228e-07 3.927875886600892899e-06
2.940000000000000000e+02 1.291728710860754477e-06 4.980952774164621318e-07 3.349887337050343843e-06
2.950000000000000000e+02 1.291486810385380564e-06 4.978947361731325760e-07 3.349981552766233313e-06
2.960000000000000000e+02 1.268677419824360585e-06 4.840348077058315963e-07 3.325261675293363244e-06
2.970000000000000000e+02 1.180779216676180874e-06 4.288532989246208256e-07 3.251087404552014055e-06
2.980000000000000000e+02 1.180649889881007222e-06 4.287500359698439820e-07 3.251158123690686889e-06
2.990000000000000000e+02 7.995288682165256920e-07 2.696093529155150536e-07 2.371009774693956651e-06
3.000000000000000000e+02 7.995125915183865650e-07 2.695969475755930552e-07 2.371022334432083532e-06


==> data/rosenbrock5d_es_avg.dat <==
1.000000000000000000e+00 1.140400167678861862e+03 1.052711746354249499e+03 1.235392828992277146e+03
2.000000000000000000e+00 6.712236140854163295e+02 5.058571673466400398e+02 8.906489206609445546e+02
3.000000000000000000e+00 4.941340385774645370e+02 3.631774463420588290e+02 6.723117047607217955e+02
4.000000000000000000e+00 3.759285820986879116e+02 2.549619824138421222e+02 5.542877314522223742e+02
5.000000000000000000e+00 2.119103077676575708e+02 1.184850297259586114e+02 3.790012851585163389e+02
6.000000000000000000e+00 2.076263439185242419e+02 1.141437314521293303e+02 3.776703121629823272e+02
7.000000000000000000e+00 1.615972535354730155e+02 9.737597512809318800e+01 2.681736672301017848e+02
8.000000000000000000e+00 1.015080862383968707e+02 5.962841441818407162e+01 1.728017032201945824e+02
9.000000000000000000e+00 8.305446384718324282e+01 4.728841139873113519e+01 1.458717635231907934e+02
1.000000000000000000e+01 8.113429391194402740e+01 4.548088012651871281e+01 1.447371649422298390e+02
1.100000000000000000e+01 8.085711083586100756e+01 4.519541729287214338e+01 1.446578605604293841e+02
1.200000000000000000e+01 5.578848884881502812e+01 3.886789352964833455e+01 8.007522933189741821e+01
1.300000000000000000e+01 4.641464956469779679e+01 3.091932630050734332e+01 6.967550564574729322e+01
1.400000000000000000e+01 4.613264496857549091e+01 3.059118685613103139e+01 6.956974052054800950e+01
1.500000000000000000e+01 3.304693725828785489e+01 2.316688820279924954e+01 4.714055908558558627e+01
1.600000000000000000e+01 2.840165761265087596e+01 2.066951410437637549e+01 3.902627565760997186e+01
1.700000000000000000e+01 2.840165761265087596e+01 2.066951410437637549e+01 3.902627565760997186e+01
1.800000000000000000e+01 2.567467150103049178e+01 1.807599689408062105e+01 3.646762945072716633e+01
1.900000000000000000e+01 2.497654613361036269e+01 1.726430890102887261e+01 3.613396055067050838e+01
2.000000000000000000e+01 2.438373034854940258e+01 1.655595712208216952e+01 3.591252993266954263e+01
2.100000000000000000e+01 2.266043783861912786e+01 1.517465416383821442e+01 3.383902113971078052e+01
2.200000000000000000e+01 2.183447933974901645e+01 1.440239567203185800e+01 3.310174910440220941e+01
2.300000000000000000e+01 1.916977078772305632e+01 1.376592497382806179e+01 2.669490882396189591e+01
2.400000000000000000e+01 1.852064786125689011e+01 1.311473989859150890e+01 2.615487610528351325e+01
2.500000000000000000e+01 1.753663671158534143e+01 1.228393079502589913e+01 2.503544120247336835e+01
2.600000000000000000e+01 1.621538874362368787e+01 1.135616626279676389e+01 2.315383783770720427e+01
2.700000000000000000e+01 1.416903493498843503e+01 9.403651642723961146e+00 2.134931818154505123e+01
2.800000000000000000e+01 1.412268995366962088e+01 9.351413778633387963e+00 2.132836555507743270e+01
2.900000000000000000e+01 1.379047831421837600e+01 9.031321286713172469e+00 2.105752703258547598e+01
3.000000000000000000e+01 1.340975791068574452e+01 8.689999503897128719e+00 2.069293641991071198e+01
3.100000000000000000e+01 1.212823423246224408e+01 7.530691000854410788e+00 1.953261202468407731e+01
3.200000000000000000e+01 1.201730405819271041e+01 7.411014163357489082e+00 1.948661730281039439e+01
3.300000000000000000e+01 1.151205496661086158e+01 6.950470294121452675e+00 1.906740176508033002e+01
3.400000000000000000e+01 1.100153449385011051e+01 6.468715888184041418e+00 1.871063180258972736e+01
3.500000000000000000e+01 9.978207855865560916e+00 5.530147018899638667e+00 1.800397560400990926e+01
3.600000000000000000e+01 9.640725847473948562e+00 5.208006011303025318e+00 1.784629177931730482e+01
3.700000000000000000e+01 9.627529625683092007e+00 5.195208923656425171e+00 1.784130880114252804e+01
3.800000000000000000e+01 9.500679844436630717e+00 5.073053714487698151e+00 1.779262010349118128e+01
3.900000000000000000e+01 9.396170764742780790e+00 4.975798317610641064e+00 1.774348946735494792e+01
4.000000000000000000e+01 9.200539939436541914e+00 4.796614551937677717e+00 1.764785022031238526e+01
4.100000000000000000e+01 9.016073050806770794e+00 4.631490238209699406e+00 1.755149402817409054e+01
4.200000000000000000e+01 8.910920799792979352e+00 4.534376384351602951e+00 1.751167145590576624e+01
4.300000000000000000e+01 8.757117476680575052e+00 4.397765579518249091e+00 1.743774312517699698e+01
4.400000000000000000e+01 8.679627380305172224e+00 4.328288977349834532e+00 1.740547635686529659e+01
4.500000000000000000e+01 8.566333627005723983e+00 4.227186229559488417e+00 1.735955499098418642e+01
4.600000000000000000e+01 8.555553772141458069e+00 4.217288231851176405e+00 1.735653252134343205e+01
4.700000000000000000e+01 8.555553772141458069e+00 4.217288231851176405e+00 1.735653252134343205e+01
4.800000000000000000e+01 8.536430892575921803e+00 4.200415213409120163e+00 1.734844025683395685e+01
4.900000000000000000e+01 7.903595058623920977e+00 4.009376614911422720e+00 1.558018137243127121e+01
5.000000000000000000e+01 7.729613516824331398e+00 3.952055251129948044e+00 1.511793771162256483e+01
5.100000000000000000e+01 7.063193742183422330e+00 3.827344238392116793e+00 1.303481023190574284e+01
5.200000000000000000e+01 6.580990380983467780e+00 3.738810701639983414e+00 1.158374623663074843e+01
5.300000000000000000e+01 6.576049017132232777e+00 3.733927840697715439e+00 1.158148269615334414e+01
5.400000000000000000e+01 6.036832127157197192e+00 3.642907913943206122e+00 1.000391527658183044e+01
5.500000000000000000e+01 5.800330553018804736e+00 3.575806196539956350e+00 9.408741043303214369e+00
5.600000000000000000e+01 5.542833076279110038e+00 3.544657191075601066e+00 8.667410374364314052e+00
5.700000000000000000e+01 4.880622384741082342e+00 3.497606511766907733e+00 6.810507351898253070e+00
5.800000000000000000e+01 4.498044810386334191e+00 3.488379250981412660e+00 5.799944805471278997e+00
5.900000000000000000e+01 4.493304341177745798e+00 3.488037045477693443e+00 5.788294000094755809e+00
6.000000000000000000e+01 4.379976344558142110e+00 3.484062787859602661e+00 5.506270680808973417e+00
6.100000000000000000e+01 4.069926028094549508e+00 3.482169409233261792e+00 4.756890296675360119e+00
6.200000000000000000e+01 4.057635430726393544e+00 3.469396938477743220e+00 4.745610139354710100e+00
6.300000000000000000e+01 3.955989110999274860e+00 3.460547319977385516e+00 4.522362620502210717e+00
6.400000000000000000e+01 3.892330185898194905e+00 3.439460764318290398e+00 4.404828347869550242e+00
6.500000000000000000e+01 3.885878581110975283e+00 3.433967706865577174e+00 4.397261021688500193e+00
6.600000000000000000e+01 3.864409131753916427e+00 3.427509494047632277e+00 4.356999729254585674e+00
6.700000000000000000e+01 3.788855541405576677e+00 3.406105600195830529e+00 4.214615751436007862e+00
6.800000000000000000e+01 3.781598567032243174e+00 3.403504336264679075e+00 4.201695167479938320e+00
6.900000000000000000e+01 3.675595651070023173e+00 3.360638026409439760e+00 4.020070975807880309e+00
7.000000000000000000e+01 3.674077654931769299e+00 3.358356806731659816e+00 4.019479582220434999e+00
7.100000000000000000e+01 3.671407264329901388e+00 3.355160253207805532e+00 4.017462738981583570e+00
7.200000000000000000e+01 3.670133562268841132e+00 3.353804253814200109e+00 4.016298908790876254e+00
7.300000000000000000e+01 3.629026910721285581e+00 3.324946813347526398e+00 3.960916386954173252e+00
7.400000000000000000e+01 3.626363469799922967e+00 3.321152269297284576e+00 3.959623332140030261e+00
7.500000000000000000e+01 3.620621654552531599e+00 3.314540720203816182e+00 3.954967602452210240e+00
7.600000000000000000e+01 3.616223485200297461e+00 3.309020093752410574e+00 3.951947079319442668e+00
7.700000000000000000e+01 3.611156947699227349e+00 3.302533100465226301e+00 3.948621892413249235e+00
7.800000000000000000e+01 3.609035762631634725e+00 3.300282537565127683e+00 3.946673955243768184e+00
7.900000000000000000e+01 3.606449843576045478e+00 3.298098853650851314e+00 3.943629664050874339e+00
8.000000000000000000e+01 3.604045026591872869e+00 3.294931409690000201e+00 3.942158102442467449e+00
8.100000000000000000e+01 3.576849605872852500e+00 3.273614490460044379e+00 3.908173409030470946e+00
8.200000000000000000e+01 3.574447801356035459e+00 3.271537117966190955e+00 3.905404898038217887e+00
8.300000000000000000e+01 3.551479839197783317e+00 3.250822391172919712e+00 3.879944066608156827e+00
8.400000000000000000e+01 3.546541760753589845e+00 3.244852097612527686e+00 3.876280977497768454e+00
8.500000000000000000e+01 3.544474744244639819e+00 3.242878184822733711e+00 3.874120610322849600e+00
8.600000000000000000e+01 3.539056799867409175e+00 3.236422371416836086e+00 3.869990253220442433e+00
8.700000000000000000e+01 3.529327678077283537e+00 3.227935172071591197e+00 3.858861220948377024e+00
8.800000000000000000e+01 3.524992994713213257e+00 3.224057687799681826e+00 3.854017767671301886e+00
8.900000000000000000e+01 3.522036159008948175e+00 3.221043834354884616e+00 3.851154887449999897e+00
9.000000000000000000e+01 3.520493874984484073e+00 3.219155850337493963e+00 3.850039482401543811e+00
9.100000000000000000e+01 3.515522410801958930e+00 3.213671393674425669e+00 3.845725435767091582e+00
9.200000000000000000e+01 3.513944137532881484e+00 3.212000821933336692e+00 3.844271557274830720e+00
9.300000000000000000e+01 3.512486982939623026e+00 3.210689814607448511e+00 3.842652363734718524e+00
9.400000000000000000e+01 3.507748526577428638e+00 3.206138309319607416e+00 3.837732043542839921e+00
9.500000000000000000e+01 3.499845454458658800e+00 3.198363837695898493e+00 3.829745090514485195e+00
9.600000000000000000e+01 3.492873479291604522e+00 3.191426539033027421e+00 3.822793660804479465e+00
9.700000000000000000e+01 3.489176757076760005e+00 3.188117512110777874e+00 3.818665527816238026e+00
9.800000000000000000e+01 3.484934674317631043e+00 3.183459654605351741e+00 3.814959510070154103e+00
9.900000000000000000e+01 3.483027708333322980e+00 3.181743308006882209e+00 3.812841213962392839e+00
1.000000000000000000e+02 3.480860543589405776e+00 3.179012336612955014e+00 3.811369331402724825e+00
1.010000000000000000e+02 3.478613571045232167e+00 3.175839639000716197e+00 3.810252957377781247e+00
1.020000000000000000e+02 3.476745000211138859e+00 3.173984513392756224e+00 3.808385247466827828e+00
1.030000000000000000e+02 3.472981004118457005e+00 3.170335253353505856e+00 3.804517847823561727e+00
1.040000000000000000e+02 3.470926365804801517e+00 3.168086135122618163e+00 3.802715369155405423e+00
1.050000000000000000e+02 3.465213000314689484e+00 3.162026176217453965e+00 3.797470504154409010e+00
1.060000000000000000e+02 3.461688242530213788e+00 3.159042129251811382e+00 3.793328799736535473e+00
1.070000000000000000e+02 3.460077294520621738e+00 3.157395263832432075e+00 3.791775778343767112e+00
1.080000000000000000e+02 3.458329059733974198e+00 3.155291660364699879e+00 3.790470477146981487e+00
1.090000000000000000e+02 3.455835925581323576e+00 3.152903782287306722e+00 3.787873899492896435e+00
1.100000000000000000e+02 3.453772358752247751e+00 3.151136151817523601e+00 3.785473851772756415e+00
1.110000000000000000e+02 3.451444168588643002e+00 3.148880469563371420e+00 3.783080038772113074e+00
1.120000000000000000e+02 3.447361298104076432e+00 3.144813183775352350e+00 3.779016184802018952e+00
1.130000000000000000e+02 3.445120732563060617e+00 3.142510292149777840e+00 3.776871277585029940e+00
1.140000000000000000e+02 3.443945854038996224e+00 3.141508920647838821e+00 3.775498763538916780e+00
1.150000000000000000e+02 3.440785494972422587e+00 3.138478981593411987e+00 3.772210963287042418e+00
1.160000000000000000e+02 3.437876466092516292e+00 3.135343833143372727e+00 3.769600791841546616e+00
1.170000000000000000e+02 3.436236618019980149e+00 3.133813469727726009e+00 3.767844579482030998e+00
1.180000000000000000e+02 3.433394229145990018e+00 3.130635912009374966e+00 3.765431772986602255e+00
1.190000000000000000e+02 3.431293275824676137e+00 3.128464831782168609e+00 3.763434840343902188e+00
1.200000000000000000e+02 3.430572615835866479e+00 3.127759118818005835e+00 3.762702952959636526e+00
1.210000000000000000e+02 3.428538247714337128e+00 3.125522978819351039e+00 3.760930441305037064e+00
1.220000000000000000e+02 3.427022534857974367e+00 3.123779216823796112e+00 3.759703435880453526e+00
1.230000000000000000e+02 3.424222860324250384e+00 3.121023256905503196e+00 3.756877546882761099e+00
1.240000000000000000e+02 3.420628876855773548e+00 3.117423536250592875e+00 3.753324428689061687e+00
1.250000000000000000e+02 3.418916698827959344e+00 3.115429492467161054e+00 3.751967881727909404e+00
1.260000000000000000e+02 3.416306095695158085e+00 3.112688993871665755e+00 3.749538538049358660e+00
1.270000000000000000e+02 3.416032429740909926e+00 3.112471047185076056e+00 3.749200356930323164e+00
1.280000000000000000e+02 3.414815673148380970e+00 3.111156233703309848e+00 3.748113307604422406e+00
1.290000000000000000e+02 3.411989147517660914e+00 3.108387685845785953e+00 3.745243875398578837e+00
1.300000000000000000e+02 3.411191514258207214e+00 3.107610915708294730e+00 3.744428714717344064e+00
1.310000000000000000e+02 3.407528404415324896e+00 3.103770982217203489e+00 3.741013719576262719e+00
1.320000000000000000e+02 3.404881405128639127e+00 3.101035771108762162e+00 3.738498436877324860e+00
1.330000000000000000e+02 3.403659662718427459e+00 3.099666339429609785e+00 3.737466498329086839e+00
1.340000000000000000e+02 3.403321009323823088e+00 3.099313069691582267e+00 3.737148726849180758e+00
1.350000000000000000e+02 3.402177342157199469e+00 3.098054277795095679e+00 3.736154899043824251e+00
1.360000000000000000e+02 3.400083585409968912e+00 3.095809460233055255e+00 3.734263537945265110e+00
1.370000000000000000e+02 3.397921318400315194e+00 3.093546433310301325e+00 3.732243732215289711e+00
1.380000000000000000e+02 3.395750731516854248e+00 3.091417380315299113e+00 3.730044058114589056e+00
1.390000000000000000e+02 3.394554756928572115e+00 3.089950821659993352e+00 3.729186211318396005e+00
1.400000000000000000e+02 3.393366403579845869e+00 3.088588062509411980e+00 3.728219923115541512e+00
1.410000000000000000e+02 3.392057975147353854e+00 3.087113114564441041e+00 3.727125271982185684e+00
1.420000000000000000e+02 3.390323507822776694e+00 3.085349103954055927e+00 3.725443410265997457e+00
1.430000000000000000e+02 3.388314374954752850e+00 3.083297770972186047e+00 3.723504882210931566e+00
1.440000000000000000e+02 3.387009291723554583e+00 3.082034358241047656e+00 3.722162250251098037e+00
1.450000000000000000e+02 3.385957802419949481e+00 3.080946283217906423e+00 3.721165247903696294e+00
1.460000000000000000e+02 3.383613391915250013e+00 3.078357540177300677e+00 3.719139000757143432e+00
1.470000000000000000e+02 3.382071706081251072e+00 3.076602649455308480e+00 3.717870108153368047e+00
1.480000000000000000e+02 3.379577128141870279e+00 3.073942692496806295e+00 3.715600031496526512e+00
1.490000000000000000e+02 3.378215438525542513e+00 3.072513578432879644e+00 3.714333316278827901e+00
1.500000000000000000e+02 3.375498968613084738e+00 3.070011101996068525e+00 3.711385043428612196e+00
1.510000000000000000e+02 3.372896917047134568e+00 3.067166729143400161e+00 3.709101792520838714e+00
1.520000000000000000e+02 3.368822608408810204e+00 3.062892854688572530e+00 3.705309426529148631e+00
1.530000000000000000e+02 3.367015377391707975e+00 3.060998281100189011e+00 3.703625912366582451e+00
1.540000000000000000e+02 3.364170211299031710e+00 3.058480885570753927e+00 3.700412601558484837e+00
1.550000000000000000e+02 3.362482865898113182e+00 3.056498529540770281e+00 3.699099120835214194e+00
1.560000000000000000e+02 3.359486259924595153e+00 3.053080067999358160e+00 3.696643284569278265e+00
1.570000000000000000e+02 3.356309161509066996e+00 3.049742135847880231e+00 3.693693002834118833e+00
1.580000000000000000e+02 3.354061421931858522e+00 3.047264140410222755e+00 3.691746925679084246e+00
1.590000000000000000e+02 3.351266547483668035e+00 3.044461221325480249e+00 3.688990154846978786e+00
1.600000000000000000e+02 3.348012157466830896e+00 3.040756849748925017e+00 3.686314283061220998e+00
1.610000000000000000e+02 3.347280066430366130e+00 3.040076063945799323e+00 3.685527469526444833e+00
1.620000000000000000e+02 3.342420357434251255e+00 3.034670440257703827e+00 3.681379598122753727e+00
1.630000000000000000e+02 3.341527847850383814e+00 3.033723129767980975e+00 3.680562754193584141e+00
1.640000000000000000e+02 3.339026421981487580e+00 3.030884777171393818e+00 3.678495972748760057e+00
1.650000000000000000e+02 3.336326618360965224e+00 3.028157675763109236e+00 3.675857236059821176e+00
1.660000000000000000e+02 3.334780590754079732e+00 3.026577645648025339e+00 3.674368508093914354e+00
1.670000000000000000e+02 3.332118769348261456e+00 3.023326609690631273e+00 3.672449895904271067e+00
1.680000000000000000e+02 3.328896165410603292e+00 3.019653518706075346e+00 3.669808344380475873e+00
1.690000000000000000e+02 3.327811035563533970e+00 3.018400298655065761e+00 3.668938905602720180e+00
1.700000000000000000e+02 3.326095424827376856e+00 3.016612123444718740e+00 3.667329547964783387e+00
1.710000000000000000e+02 3.323835542073679594e+00 3.014173762345395247e+00 3.665310490313481662e+00
1.720000000000000000e+02 3.321435305666790239e+00 3.011449516105596746e+00 3.663329712395885451e+00
1.730000000000000000e+02 3.319061325340375568e+00 3.008842403532298704e+00 3.661264567541832715e+00
1.740000000000000000e+02 3.317518844754576257e+00 3.007004213823580852e+00 3.660098391184845923e+00
1.750000000000000000e+02 3.316323546648693998e+00 3.005673482214143988e+00 3.659080712238523603e+00
1.760000000000000000e+02 3.314398050365577664e+00 3.003837363894692469e+00 3.657066979826095743e+00
1.770000000000000000e+02 3.310542611616039466e+00 2.999463536016916176e+00 3.653884186863385786e+00
1.780000000000000000e+02 3.308283748787395062e+00 2.996786215022968936e+00 3.652159539317320291e+00
1.790000000000000000e+02 3.304827546150306716e+00 2.992650523659485362e+00 3.649569177372008699e+00
1.800000000000000000e+02 3.301373505952873266e+00 2.989290805980068022e+00 3.646037717041115567e+00
1.810000000000000000e+02 3.298924636185036174e+00 2.986905312731085171e+00 3.643538249720330580e+00
1.820000000000000000e+02 3.297228778914983671e+00 2.985078527028536044e+00 3.642020644370560944e+00
1.830000000000000000e+02 3.293853637969369252e+00 2.981269045465058554e+00 3.639212571192681711e+00
1.840000000000000000e+02 3.290254209702681898e+00 2.978478894511499497e+00 3.634664923902963363e+00
1.850000000000000000e+02 3.287260480495996173e+00 2.975575578147721778e+00 3.631593680896349152e+00
1.860000000000000000e+02 3.285084484815173678e+00 2.972975104758531995e+00 3.629959785098804570e+00
1.870000000000000000e+02 3.280614732863895711e+00 2.968495802823166052e+00 3.625551033371217535e+00
1.880000000000000000e+02 3.278163613208008087e+00 2.966086329230216645e+00 3.623076162368465525e+00
1.890000000000000000e+02 3.274634105216315927e+00 2.962064882737031724e+00 3.620186912697637371e+00
1.900000000000000000e+02 3.272270969001604080e+00 2.960032423191572448e+00 3.617445947779637461e+00
1.910000000000000000e+02 3.268072133652050404e+00 2.955262884795166745e+00 3.613991677594302843e+00
1.920000000000000000e+02 3.266776472963373923e+00 2.953626949170144567e+00 3.613126744833294879e+00
1.930000000000000000e+02 3.263181543986534816e+00 2.950600530192652116e+00 3.608876796453055924e+00
1.940000000000000000e+02 3.261107803809054850e+00 2.948368310419439364e+00 3.607020218770222719e+00
1.950000000000000000e+02 3.258388196970336104e+00 2.945601016736835831e+00 3.604389590385636222e+00
1.960000000000000000e+02 3.257584434876243940e+00 2.944784224726512356e+00 3.603610838866647015e+00
1.970000000000000000e+02 3.256701645735782247e+00 2.943758806894320568e+00 3.602912570316060048e+00
1.980000000000000000e+02 3.253826298394070449e+00 2.940667110462494627e+00 3.600334611983919686e+00
1.990000000000000000e+02 3.253218745915627430e+00 2.939957517499367512e+00 3.599858891083150603e+00
2.000000000000000000e+02 3.251473445247884175e+00 2.938011651171867467e+00 3.598379046909267576e+00
2.010000000000000000e+02 3.245115319571161283e+00 2.930218071406974101e+00 3.593853146997684878e+00
2.020000000000000000e+02 3.243906862093371757e+00 2.929027986569622932e+00 3.592636116208832053e+00
2.030000000000000000e+02 3.242187900353489027e+00 2.927473055645267497e+00 3.590735826219784599e+00
2.040000000000000000e+02 3.239959621457244143e+00 2.925144181437702606e+00 3.588656728542504393e+00
2.050000000000000000e+02 3.238041114410266097e+00 2.922986066622206280e+00 3.587054477727157131e+00
2.060000000000000000e+02 3.237098823230255995e+00 2.922125371582877218e+00 3.586022999992800386e+00
2.070000000000000000e+02 3.233248963020146416e+00 2.918076436365756532e+00 3.582462312018937389e+00
2.080000000000000000e+02 3.231625209475971872e+00 2.916399306921777068e+00 3.580923047723358010e+00
2.090000000000000000e+02 3.231225630499396484e+00 2.915915937622491683e+00 3.580631025909890131e+00
2.100000000000000000e+02 3.228688293161305012e+00 2.912547471648162745e+00 3.579144441720584435e+00
2.110000000000000000e+02 3.226876281487978559e+00 2.911059887971352733e+00 3.576955108019459484e+00
2.120000000000000000e+02 3.223777207237590314e+00 2.907815270778283168e+00 3.574071429621097806e+00
2.130000000000000000e+02 3.222726049804232051e+00 2.906541742348176527e+00 3.573306049854296340e+00
2.140000000000000000e+02 3.220161515298536337e+00 2.903876533837712604e+00 3.570895685053694812e+00
2.150000000000000000e+02 3.218042679507802095e+00 2.901638534213868859e+00 3.568948566482770701e+00
2.160000000000000000e+02 3.216675168322595368e+00 2.900336788831386681e+00 3.567516427177495508e+00
2.170000000000000000e+02 3.214831740338206512e+00 2.898468163055838875e+00 3.565725941177735336e+00
2.180000000000000000e+02 3.210931563088684104e+00 2.894044023829437595e+00 3.562517162125510062e+00
2.190000000000000000e+02 3.209383610566511003e+00 2.892194955152800340e+00 3.561358525095954075e+00
2.200000000000000000e+02 3.206918445311537802e+00 2.889544919931120504e+00 3.559150731293883041e+00
2.210000000000000000e+02 3.204533699978805661e+00 2.886929759716612587e+00 3.557078657607479322e+00
2.220000000000000000e+02 3.202104095189790112e+00 2.884389775788415822e+00 3.554814513107388496e+00
2.230000000000000000e+02 3.199342657824668201e+00 2.881767447728010190e+00 3.551915145077555014e+00
2.240000000000000000e+02 3.198203803869033912e+00 2.880172402586652858e+00 3.551352537749560501e+00
2.250000000000000000e+02 3.196556630100973351e+00 2.878562475182560920e+00 3.549679528423109076e+00
2.260000000000000000e+02 3.196225105397382027e+00 2.878085357855495907e+00 3.549531599710610941e+00
2.270000000000000000e+02 3.192281903264199361e+00 2.873832446672389906e+00 3.546018753357686570e+00
2.280000000000000000e+02 3.189536901128359858e+00 2.870644170221479552e+00 3.543854633461802184e+00
2.290000000000000000e+02 3.188725645050657587e+00 2.870068276669038632e+00 3.542762840194359164e+00
2.300000000000000000e+02 3.187859876723914354e+00 2.869240952352537288e+00 3.541860290713420234e+00
2.310000000000000000e+02 3.186178301861779971e+00 2.867724381585301519e+00 3.539995766832673585e+00
2.320000000000000000e+02 3.183974184565639742e+00 2.865461435608074314e+00 3.537891483027105544e+00
2.330000000000000000e+02 3.182505415210800770e+00 2.864074016963515934e+00 3.536340422020278318e+00
2.340000000000000000e+02 3.177206997989865833e+00 2.859206046678954838e+00 3.530576021200353409e+00
2.350000000000000000e+02 3.176238636269385296e+00 2.858331039421835307e+00 3.529504362997450961e+00
2.360000000000000000e+02 3.173549238408035045e+00 2.855734620730342677e+00 3.526733435064248301e+00
2.370000000000000000e+02 3.171408408670127521e+00 2.853338663910314654e+00 3.524934289012852773e+00
2.380000000000000000e+02 3.167976144784085069e+00 2.850331919994146368e+00 3.521019002566426082e+00
2.390000000000000000e+02 3.166013716916121545e+00 2.848142360198886891e+00 3.519361600661380152e+00
2.400000000000000000e+02 3.165298637274075233e+00 2.847200913054125149e+00 3.518935181986103444e+00
2.410000000000000000e+02 3.162393385287439518e+00 2.844551188820775067e+00 3.515750380099720740e+00
2.420000000000000000e+02 3.161157994510114921e+00 2.843391138377386440e+00 3.514437296853146098e+00
2.430000000000000000e+02 3.159900408265653660e+00 2.842278749452395115e+00 3.513015953161240379e+00
2.440000000000000000e+02 3.156625690624698777e+00 2.839368317738515834e+00 3.509331877960854662e+00
2.450000000000000000e+02 3.155914010933728697e+00 2.838574171925189571e+00 3.508731018169183091e+00
2.460000000000000000e+02 3.153633140606366680e+00 2.836008103812218017e+00 3.506831300010028407e+00
2.470000000000000000e+02 3.152723527348231691e+00 2.834859321014145728e+00 3.506228886285351898e+00
2.480000000000000000e+02 3.151910891893051847e+00 2.834074308815204279e+00 3.505392303770336504e+00
2.490000000000000000e+02 3.149459025360792364e+00 2.831336860733167260e+00 3.503324627313342265e+00
2.500000000000000000e+02 3.148322935856502802e+00 2.830345686330044686e+00 3.502023571294705651e+00
2.510000000000000000e+02 3.144863515424636269e+00 2.826933255376582466e+00 3.498549713488551038e+00
2.520000000000000000e+02 3.143605749343833189e+00 2.825878906546750891e+00 3.497056113909640107e+00
2.530000000000000000e+02 3.142925548439122974e+00 2.825152351251078553e+00 3.496441881676588981e+00
2.540000000000000000e+02 3.140533151207733020e+00 2.823169501210775145e+00 3.493572904356200937e+00
2.550000000000000000e+02 3.138818159995731882e+00 2.821363013767572703e+00 3.491992839433537998e+00
2.560000000000000000e+02 3.134930791233001113e+00 2.817905938913427999e+00 3.487622113323740614e+00
2.570000000000000000e+02 3.134397502230925170e+00 2.817266306190468139e+00 3.487227203336757064e+00
2.580000000000000000e+02 3.133020135558717278e+00 2.815436633963524393e+00 3.486427309854892354e+00
2.590000000000000000e+02 3.131938989771470450e+00 2.814151760102577615e+00 3.485612245479325022e+00
2.600000000000000000e+02 3.126971522595333841e+00 2.809229628167072779e+00 3.480652063854945411e+00
2.610000000000000000e+02 3.125439669184021163e+00 2.808104998793938822e+00 3.478635282478599766e+00
2.620000000000000000e+02 3.124529037609919069e+00 2.807008185518092613e+00 3.477966953297521702e+00
2.630000000000000000e+02 3.122748891026282170e+00 2.805236943084690626e+00 3.476198565131855212e+00
2.640000000000000000e+02 3.120284879006056222e+00 2.803004881740680077e+00 3.473478690521445866e+00
2.650000000000000000e+02 3.118918246691424034e+00 2.801620616448197598e+00 3.472151429938112432e+00
2.660000000000000000e+02 3.116947986054554143e+00 2.799705536435665998e+00 3.470138063211558599e+00
2.670000000000000000e+02 3.115740118982190943e+00 2.798445877577459662e+00 3.469009912544378516e+00
2.680000000000000000e+02 3.114067831157087074e+00 2.796728191445374545e+00 3.467415420171986007e+00
2.690000000000000000e+02 3.110860236330221351e+00 2.793738840413665159e+00 3.463978547310311740e+00
2.700000000000000000e+02 3.106625218081468631e+00 2.789470281311784650e+00 3.459839780433568990e+00
2.710000000000000000e+02 3.105598678116595845e+00 2.788465665908995916e+00 3.458799320154265722e+00
2.720000000000000000e+02 3.103854999016816052e+00 2.786534284593879196e+00 3.457311079280606769e+00
2.730000000000000000e+02 3.101966787459764952e+00 2.784769218391454970e+00 3.455294566944924206e+00
2.740000000000000000e+02 3.101228570720505395e+00 2.784048185977392897e+00 3.454544607487353147e+00
2.750000000000000000e+02 3.099321909995181645e+00 2.782000883859842677e+00 3.452837257351541567e+00
2.760000000000000000e+02 3.097575915023779380e+00 2.780286849855320153e+00 3.451074319843905780e+00
2.770000000000000000e+02 3.095848442198582351e+00 2.778588576161719281e+00 3.449333110806528602e+00
2.780000000000000000e+02 3.094623132843511204e+00 2.777460884895961435e+00 3.448002593451072961e+00
2.790000000000000000e+02 3.093196171638731951e+00 2.775815355954477148e+00 3.446865633809620633e+00
2.800000000000000000e+02 3.090763782145571348e+00 2.773634960521976556e+00 3.444152129963428344e+00
2.810000000000000000e+02 3.089134762435746584e+00 2.771710015984796716e+00 3.442911966062360829e+00
2.820000000000000000e+02 3.087870065613144810e+00 2.770249187366370158e+00 3.441907531493380912e+00
2.830000000000000000e+02 3.085619734181990648e+00 2.767741722504371893e+00 3.440006365680061240e+00
2.840000000000000000e+02 3.084257103465831928e+00 2.766200096814085185e+00 3.438884226500981356e+00
2.850000000000000000e+02 3.081160359637242330e+00 2.762714685254619162e+00 3.436311832151769607e+00
2.860000000000000000e+02 3.078881250194887009e+00 2.760461794550620684e+00 3.434030411692336138e+00
2.870000000000000000e+02 3.077502517273464910e+00 2.759004390654547390e+00 3.432767912912818797e+00
2.880000000000000000e+02 3.076302866810105119e+00 2.757644421729223971e+00 3.431783754922888008e+00
2.890000000000000000e+02 3.075736102179310372e+00 2.757134408970571382e+00 3.431153932673636664e+00
2.900000000000000000e+02 3.074285595598733156e+00 2.755427319864556690e+00 3.430042177185945729e+00
2.910000000000000000e+02 3.072626125451012324e+00 2.753811586018985569e+00 3.428350492363354096e+00
2.920000000000000000e+02 3.071300751935369000e+00 2.752424316093665890e+00 3.427119958824604407e+00
2.930000000000000000e+02 3.068712186865126590e+00 2.749555731339761167e+00 3.424914933884965595e+00
2.940000000000000000e+02 3.066353618712962970e+00 2.747212928304034296e+00 3.422568530499250805e+00
2.950000000000000000e+02 3.062041759424631859e+00 2.742551870633151534e+00 3.418750192788773123e+00
2.960000000000000000e+02 3.061485935304609995e+00 2.742014892875446197e+00 3.418178419242337895e+00
2.970000000000000000e+02 3.060551453581677350e+00 2.741371361487106473e+00 3.416893942796438211e+00
2.980000000000000000e+02 3.057570893805169554e+00 2.738180469856676069e+00 3.414216072885028375e+00
2.990000000000000000e+02 3.055525218244925956e+00 2.735857824798103355e+00 3.412543690942595909e+00
3.000000000000000000e+02 3.052371239327190899e+00 2.732142316591328335e+00 3.410133552009046110e+00


==> data/rosenbrock5d_pbo_avg.dat <==
1.00000e+00 6.16815e+02 7.41157e+02 5.13334e+02 4.85112e-01 5.78690e-01 3.91534e-01 9.03971e-01 1.08652e+00 7.21426e-01 8.63378e-01 1.03134e+00 6.95414e-01 2.92194e-03 3.87504e-03 1.96884e-03 3.06333e-01 3.99573e-01 2.13093e-01 5.26867e-01 7.67455e-01 2.86279e-01
2.00000e+00 3.68904e+02 5.20526e+02 2.61448e+02 4.47421e-01 6.02135e-01 2.92706e-01 5.44553e-01 6.65689e-01 4.23416e-01 5.28783e-01 6.49983e-01 4.07583e-01 2.73616e-03 6.15714e-03 -6.84827e-04 2.54420e-01 3.17749e-01 1.91090e-01 2.82753e-01 3.21261e-01 2.44245e-01
3.00000e+00 2.34885e+02 3.04434e+02 1.81224e+02 2.97039e-01 5.78736e-01 1.53413e-02 4.27884e-01 5.56963e-01 2.98806e-01 4.12332e-01 5.40904e-01 2.83760e-01 1.21177e-03 1.51538e-03 9.08171e-04 2.09404e-01 2.76065e-01 1.42743e-01 2.69060e-01 3.04735e-01 2.33385e-01
4.00000e+00 1.89507e+02 2.31520e+02 1.55119e+02 3.53705e-02 1.09321e-01 -3.85800e-02 3.30084e-01 4.75862e-01 1.84306e-01 3.16981e-01 4.57206e-01 1.76757e-01 1.69844e-03 2.09218e-03 1.30470e-03 1.45215e-01 2.25640e-01 6.47892e-02 2.17205e-01 2.81519e-01 1.52891e-01
5.00000e+00 1.71020e+02 2.08753e+02 1.40107e+02 3.65100e-05 1.51288e-01 -1.51215e-01 2.62100e-01 4.56022e-01 6.81771e-02 2.79974e-01 3.87461e-01 1.72487e-01 1.58439e-03 1.99803e-03 1.17075e-03 3.48015e-01 5.22044e-01 1.73987e-01 2.19996e-01 2.52394e-01 1.87598e-01
6.00000e+00 1.43785e+02 1.72184e+02 1.20070e+02 -7.86285e-02 3.54704e-02 -1.92727e-01 1.43642e-01 2.85920e-01 1.36375e-03 2.25394e-01 3.00849e-01 1.49939e-01 1.00004e-03 1.32213e-03 6.77955e-04 2.46540e-01 3.13448e-01 1.79633e-01 1.97169e-01 2.21501e-01 1.72836e-01
7.00000e+00 1.18043e+02 1.33560e+02 1.04329e+02 -2.25184e-01 6.51298e-02 -5.15497e-01 1.61010e-01 2.60442e-01 6.15787e-02 1.49998e-01 2.21577e-01 7.84178e-02 1.41627e-03 1.70651e-03 1.12603e-03 1.31435e-01 1.86714e-01 7.61558e-02 1.76364e-01 2.25939e-01 1.26789e-01
8.00000e+00 1.12311e+02 1.23653e+02 1.02010e+02 -1.98718e-01 1.23178e-01 -5.20614e-01 1.90943e-01 2.85739e-01 9.61474e-02 1.56935e-01 2.16619e-01 9.72516e-02 1.40279e-03 1.89276e-03 9.12824e-04 1.04772e-01 1.36952e-01 7.25918e-02 1.81679e-01 2.38458e-01 1.24901e-01
9.00000e+00 1.07185e+02 1.18070e+02 9.73038e+01 -2.72127e-01 1.85362e-02 -5.62790e-01 7.97262e-02 1.24892e-01 3.45603e-02 1.54365e-01 3.40388e-01 -3.16573e-02 1.15658e-03 1.71241e-03 6.00742e-04 9.64643e-02 1.29317e-01 6.36121e-02 3.21718e-01 4.64873e-01 1.78563e-01
1.00000e+01 7.59052e+01 8.26067e+01 6.97473e+01 -4.72690e-01 -3.94590e-01 -5.50790e-01 6.04861e-02 8.52662e-02 3.57060e-02 7.33346e-02 1.44441e-01 2.22788e-03 1.08665e-03 1.49110e-03 6.82204e-04 1.14943e-01 1.41315e-01 8.85717e-02 2.62235e-01 3.59353e-01 1.65118e-01
1.10000e+01 6.71900e+01 7.41231e+01 6.09053e+01 -5.22781e-01 -2.85959e-01 -7.59603e-01 1.19525e-02 4.49120e-02 -2.10069e-02 9.40474e-03 1.30865e-01 -1.12055e-01 8.21167e-04 1.15742e-03 4.84908e-04 1.11124e-01 1.41540e-01 8.07080e-02 1.68162e-01 1.94952e-01 1.41372e-01
1.20000e+01 5.73759e+01 6.61726e+01 4.97486e+01 -6.00964e-01 -3.78902e-01 -8.23026e-01 -1.47046e-01 -2.96391e-02 -2.64452e-01 -1.14927e-02 9.48029e-02 -1.17788e-01 1.78216e-03 2.37257e-03 1.19175e-03 1.15848e-01 1.61069e-01 7.06277e-02 1.96582e-01 2.53429e-01 1.39735e-01
1.30000e+01 5.70719e+01 6.59950e+01 4.93553e+01 -7.84046e-01 -4.47212e-01 -1.12088e+00 -2.04468e-01 -6.66343e-02 -3.42302e-01 -2.42897e-02 4.40209e-02 -9.26002e-02 1.43830e-03 1.83134e-03 1.04527e-03 1.52980e-01 1.75839e-01 1.30121e-01 1.25603e-01 1.39179e-01 1.12027e-01
1.40000e+01 3.70480e+01 3.92120e+01 3.50035e+01 -9.90546e-01 -5.41467e-01 -1.43962e+00 -2.61192e-01 -1.42039e-01 -3.80344e-01 -9.30346e-02 1.40413e-02 -2.00110e-01 1.53896e-03 1.79709e-03 1.28083e-03 1.78076e-01 2.18335e-01 1.37816e-01 1.06842e-01 1.23714e-01 8.99697e-02
1.50000e+01 3.39151e+01 3.66613e+01 3.13746e+01 -1.23016e+00 -9.21287e-01 -1.53903e+00 -2.89482e-01 -1.37356e-01 -4.41608e-01 -1.32288e-01 -6.07307e-02 -2.03845e-01 2.13029e-03 2.45341e-03 1.80717e-03 1.40632e-01 1.60787e-01 1.20477e-01 1.00975e-01 1.19629e-01 8.23202e-02
1.60000e+01 3.10785e+01 3.55738e+01 2.71512e+01 -1.22144e+00 -7.82616e-01 -1.66026e+00 -3.88090e-01 -1.91684e-01 -5.84497e-01 -1.26813e-01 -4.13107e-02 -2.12316e-01 1.52676e-03 2.38987e-03 6.63659e-04 1.44949e-01 1.69095e-01 1.20803e-01 8.44010e-02 1.03503e-01 6.52993e-02
1.70000e+01 3.09314e+01 3.54725e+01 2.69716e+01 -1.12756e+00 -8.99229e-01 -1.35589e+00 -3.66506e-01 -2.41859e-01 -4.91152e-01 -1.71612e-01 -5.96966e-02 -2.83528e-01 1.56825e-03 2.22514e-03 9.11372e-04 1.20411e-01 1.46809e-01 9.40131e-02 1.09730e-01 1.31532e-01 8.79278e-02
1.80000e+01 3.09314e+01 3.54725e+01 2.69716e+01 -1.17689e+00 -8.86952e-01 -1.46682e+00 -4.50760e-01 -2.37188e-01 -6.64332e-01 -1.38846e-01 -9.73065e-02 -1.80386e-01 1.59175e-03 2.06296e-03 1.12055e-03 1.43955e-01 1.89737e-01 9.81735e-02 1.04449e-01 1.40497e-01 6.84015e-02
1.90000e+01 2.64073e+01 3.19017e+01 2.18591e+01 -1.43235e+00 -1.26548e+00 -1.59923e+00 -5.43011e-01 -4.30310e-01 -6.55711e-01 -1.48089e-01 -7.99008e-02 -2.16278e-01 1.63427e-03 2.50637e-03 7.62167e-04 1.11522e-01 1.40002e-01 8.30419e-02 7.40996e-02 9.06942e-02 5.75050e-02
2.00000e+01 2.58103e+01 3.13946e+01 2.12193e+01 -1.31342e+00 -1.05189e+00 -1.57496e+00 -5.35717e-01 -3.94252e-01 -6.77182e-01 -2.88694e-01 -2.36071e-01 -3.41316e-01 2.18740e-03 2.89292e-03 1.48188e-03 1.82031e-01 2.20446e-01 1.43616e-01 9.36158e-02 1.19179e-01 6.80530e-02
2.10000e+01 1.91038e+01 2.33939e+01 1.56005e+01 -1.64664e+00 -1.37964e+00 -1.91365e+00 -5.81933e-01 -4.27310e-01 -7.36556e-01 -2.46596e-01 -1.75799e-01 -3.17392e-01 1.94603e-03 2.61515e-03 1.27691e-03 1.63758e-01 2.22251e-01 1.05265e-01 1.01003e-01 1.33501e-01 6.85051e-02
2.20000e+01 1.91038e+01 2.33939e+01 1.56005e+01 -1.60534e+00 -1.43340e+00 -1.77727e+00 -6.60652e-01 -5.34287e-01 -7.87016e-01 -3.08316e-01 -2.53619e-01 -3.63013e-01 2.10834e-03 2.67609e-03 1.54059e-03 1.09165e-01 1.43777e-01 7.45538e-02 8.95073e-02 1.12567e-01 6.64475e-02
2.30000e+01 1.34059e+01 1.49917e+01 1.19878e+01 -2.09185e+00 -1.73197e+00 -2.45174e+00 -7.48960e-01 -4.45813e-01 -1.05211e+00 -3.49775e-01 -2.54241e-01 -4.45310e-01 2.61315e-03 4.06860e-03 1.15770e-03 1.32637e-01 1.55398e-01 1.09875e-01 9.76068e-02 1.16791e-01 7.84225e-02
2.40000e+01 1.34059e+01 1.49917e+01 1.19878e+01 -1.80152e+00 -1.38680e+00 -2.21624e+00 -6.83179e-01 -5.65560e-01 -8.00797e-01 -2.94383e-01 -1.97757e-01 -3.91008e-01 1.90300e-03 2.90336e-03 9.02634e-04 1.51719e-01 1.71552e-01 1.31887e-01 7.96008e-02 1.01341e-01 5.78611e-02
2.50000e+01 1.24833e+01 1.41559e+01 1.10083e+01 -2.17263e+00 -1.61554e+00 -2.72972e+00 -6.97070e-01 -5.40970e-01 -8.53169e-01 -3.66122e-01 -2.30085e-01 -5.02158e-01 2.31791e-03 2.90536e-03 1.73047e-03 1.85042e-01 2.50578e-01 1.19506e-01 8.92766e-02 1.26154e-01 5.23992e-02
2.60000e+01 1.13813e+01 1.36636e+01 9.48027e+00 -2.19215e+00 -1.55722e+00 -2.82709e+00 -7.88926e-01 -3.46364e-01 -1.23149e+00 -4.11909e-01 -2.75479e-01 -5.48339e-01 2.94398e-03 3.73018e-03 2.15778e-03 1.48430e-01 1.61786e-01 1.35073e-01 9.83409e-02 1.16543e-01 8.01387e-02
2.70000e+01 1.08099e+01 1.32745e+01 8.80292e+00 -1.97642e+00 -1.66995e+00 -2.28289e+00 -7.65439e-01 -6.02676e-01 -9.28202e-01 -4.41037e-01 -3.03145e-01 -5.78929e-01 2.94530e-03 4.96454e-03 9.26063e-04 1.55850e-01 1.87418e-01 1.24283e-01 1.08776e-01 1.48414e-01 6.91389e-02
2.80000e+01 1.08099e+01 1.32745e+01 8.80292e+00 -2.39125e+00 -2.11675e+00 -2.66574e+00 -1.03092e+00 -8.15827e-01 -1.24601e+00 -4.95152e-01 -4.02395e-01 -5.87908e-01 2.73615e-03 3.69293e-03 1.77938e-03 1.86710e-01 2.31199e-01 1.42221e-01 1.01612e-01 1.29943e-01 7.32819e-02
2.90000e+01 9.34273e+00 1.13842e+01 7.66734e+00 -2.84143e+00 -2.22942e+00 -3.45344e+00 -1.27535e+00 -8.72091e-01 -1.67861e+00 -6.57788e-01 -4.76077e-01 -8.39500e-01 4.15666e-03 6.72324e-03 1.59007e-03 1.57193e-01 1.99228e-01 1.15158e-01 8.92089e-02 1.02418e-01 7.60003e-02
3.00000e+01 8.03357e+00 9.84685e+00 6.55421e+00 -2.74853e+00 -2.21704e+00 -3.28002e+00 -1.08855e+00 -7.39050e-01 -1.43805e+00 -6.80400e-01 -5.90800e-01 -7.70000e-01 3.82460e-03 6.01849e-03 1.63070e-03 1.66523e-01 2.57501e-01 7.55451e-02 7.13895e-02 8.52205e-02 5.75585e-02
3.10000e+01 7.63463e+00 9.50407e+00 6.13290e+00 -3.11297e+00 -2.83284e+00 -3.39311e+00 -1.25460e+00 -8.61003e-01 -1.64819e+00 -5.81584e-01 -4.33481e-01 -7.29688e-01 3.31636e-03 6.00849e-03 6.24237e-04 1.80164e-01 2.32392e-01 1.27935e-01 1.04859e-01 1.21973e-01 8.77442e-02
3.20000e+01 6.99752e+00 8.94814e+00 5.47212e+00 -2.90393e+00 -2.42710e+00 -3.38077e+00 -1.21496e+00 -1.01377e+00 -1.41615e+00 -7.09415e-01 -5.40087e-01 -8.78743e-01 4.36809e-03 6.56564e-03 2.17055e-03 1.78482e-01 2.26476e-01 1.30487e-01 6.81263e-02 9.08856e-02 4.53670e-02
3.30000e+01 5.63871e+00 6.25562e+00 5.08263e+00 -3.15827e+00 -2.77585e+00 -3.54069e+00 -1.57403e+00 -1.35432e+00 -1.79374e+00 -7.45227e-01 -6.36890e-01 -8.53563e-01 4.00935e-03 5.59625e-03 2.42246e-03 1.81779e-01 2.08238e-01 1.55320e-01 8.58279e-02 9.74331e-02 7.42228e-02
3.40000e+01 5.36731e+00 5.99173e+00 4.80796e+00 -3.50410e+00 -3.07171e+00 -3.93650e+00 -1.46843e+00 -9.05959e-01 -2.03091e+00 -7.14329e-01 -4.32970e-01 -9.95688e-01 3.82608e-03 4.78632e-03 2.86585e-03 2.25315e-01 2.76895e-01 1.73734e-01 9.64938e-02 1.25167e-01 6.78203e-02
3.50000e+01 5.36731e+00 5.99173e+00 4.80796e+00 -3.41222e+00 -2.84005e+00 -3.98440e+00 -1.77807e+00 -1.38871e+00 -2.16743e+00 -8.38729e-01 -5.87926e-01 -1.08953e+00 7.27785e-03 8.42441e-03 6.13130e-03 1.43239e-01 1.78280e-01 1.08199e-01 9.27289e-02 1.27900e-01 5.75580e-02
3.60000e+01 5.19803e+00 5.66552e+00 4.76913e+00 -4.18833e+00 -3.71127e+00 -4.66539e+00 -1.61274e+00 -1.25927e+00 -1.96621e+00 -9.02216e-01 -6.71996e-01 -1.13244e+00 7.62500e-03 1.20204e-02 3.22963e-03 2.20264e-01 2.45343e-01 1.95185e-01 9.75941e-02 1.30766e-01 6.44224e-02
3.70000e+01 5.17024e+00 5.61255e+00 4.76278e+00 -3.54746e+00 -3.06266e+00 -4.03227e+00 -2.02245e+00 -1.53295e+00 -2.51194e+00 -8.97375e-01 -6.24762e-01 -1.16999e+00 6.13684e-03 8.32426e-03 3.94942e-03 2.34485e-01 2.99849e-01 1.69121e-01 8.05761e-02 1.12155e-01 4.89969e-02
3.80000e+01 5.07200e+00 5.53286e+00 4.64953e+00 -4.17642e+00 -3.55537e+00 -4.79746e+00 -1.78271e+00 -1.60176e+00 -1.96366e+00 -9.03450e-01 -7.24620e-01 -1.08228e+00 5.98516e-03 8.54794e-03 3.42238e-03 2.00370e-01 2.16746e-01 1.83994e-01 8.29905e-02 1.09063e-01 5.69177e-02
3.90000e+01 4.72598e+00 4.89925e+00 4.55885e+00 -3.91537e+00 -3.53885e+00 -4.29190e+00 -1.66886e+00 -1.36074e+00 -1.97698e+00 -7.70085e-01 -7.08299e-01 -8.31871e-01 6.75995e-03 8.80134e-03 4.71857e-03 1.28085e-01 1.67701e-01 8.84686e-02 8.16459e-02 9.88936e-02 6.43981e-02
4.00000e+01 4.71235e+00 4.88658e+00 4.54434e+00 -4.21173e+00 -3.73971e+00 -4.68375e+00 -1.83904e+00 -1.11010e+00 -2.56799e+00 -8.71661e-01 -5.15153e-01 -1.22817e+00 6.93486e-03 9.23059e-03 4.63913e-03 1.78904e-01 2.24030e-01 1.33778e-01 7.19392e-02 8.35245e-02 6.03540e-02
4.10000e+01 4.61542e+00 4.81922e+00 4.42024e+00 -4.67130e+00 -3.92196e+00 -5.42064e+00 -2.09306e+00 -1.74140e+00 -2.44472e+00 -1.19837e+00 -8.55761e-01 -1.54097e+00 7.55134e-03 9.33909e-03 5.76359e-03 1.75863e-01 2.49203e-01 1.02524e-01 7.64338e-02 1.05487e-01 4.73801e-02
4.20000e+01 4.56324e+00 4.79783e+00 4.34011e+00 -4.60558e+00 -4.27970e+00 -4.93146e+00 -2.33271e+00 -2.11798e+00 -2.54744e+00 -1.10531e+00 -9.68031e-01 -1.24259e+00 8.85298e-03 1.08893e-02 6.81662e-03 2.10802e-01 2.68009e-01 1.53594e-01 7.80836e-02 9.47012e-02 6.14660e-02
4.30000e+01 4.48981e+00 4.72993e+00 4.26188e+00 -4.76569e+00 -3.83722e+00 -5.69415e+00 -2.27490e+00 -1.83202e+00 -2.71778e+00 -1.08359e+00 -9.55236e-01 -1.21195e+00 1.25555e-02 2.12805e-02 3.83054e-03 1.80434e-01 2.17225e-01 1.43644e-01 9.60362e-02 1.26391e-01 6.56811e-02
4.40000e+01 4.42312e+00 4.68723e+00 4.17389e+00 -4.95224e+00 -4.32123e+00 -5.58324e+00 -2.21219e+00 -1.41920e+00 -3.00518e+00 -1.28151e+00 -1.07343e+00 -1.48959e+00 1.10480e-02 1.36382e-02 8.45775e-03 2.16357e-01 2.95930e-01 1.36783e-01 9.87091e-02 1.26466e-01 7.09523e-02
4.50000e+01 4.35268e+00 4.62997e+00 4.09200e+00 -5.38421e+00 -4.69594e+00 -6.07249e+00 -2.10244e+00 -1.80189e+00 -2.40299e+00 -1.41607e+00 -1.05902e+00 -1.77312e+00 1.30939e-02 1.84874e-02 7.70031e-03 2.02575e-01 2.61238e-01 1.43913e-01 8.25360e-02 1.02820e-01 6.22521e-02
4.60000e+01 4.28707e+00 4.59973e+00 3.99567e+00 -5.29409e+00 -4.56429e+00 -6.02389e+00 -3.13175e+00 -2.53669e+00 -3.72681e+00 -1.13531e+00 -9.23038e-01 -1.34758e+00 1.76049e-02 2.61338e-02 9.07598e-03 2.13403e-01 2.74927e-01 1.51880e-01 8.07163e-02 1.11524e-01 4.99085e-02
4.70000e+01 4.23924e+00 4.55926e+00 3.94167e+00 -5.13370e+00 -4.37158e+00 -5.89582e+00 -2.48578e+00 -1.60801e+00 -3.36356e+00 -1.16910e+00 -9.43340e-01 -1.39487e+00 2.12059e-02 3.20673e-02 1.03444e-02 2.22504e-01 3.21629e-01 1.23379e-01 1.00199e-01 1.17894e-01 8.25045e-02
4.80000e+01 4.23562e+00 4.55671e+00 3.93716e+00 -5.08597e+00 -4.51597e+00 -5.65596e+00 -2.42310e+00 -2.05023e+00 -2.79597e+00 -1.42678e+00 -1.15896e+00 -1.69461e+00 1.47607e-02 1.79051e-02 1.16164e-02 1.58905e-01 2.10128e-01 1.07683e-01 8.90244e-02 1.06776e-01 7.12730e-02
4.90000e+01 4.07884e+00 4.30628e+00 3.86342e+00 -5.28262e+00 -4.85996e+00 -5.70528e+00 -2.56435e+00 -2.16093e+00 -2.96776e+00 -1.53779e+00 -1.22569e+00 -1.84989e+00 1.80910e-02 2.55230e-02 1.06590e-02 1.69300e-01 2.18514e-01 1.20086e-01 9.36012e-02 1.04829e-01 8.23738e-02
5.00000e+01 4.02933e+00 4.27371e+00 3.79892e+00 -5.16918e+00 -4.58711e+00 -5.75124e+00 -2.61572e+00 -1.76162e+00 -3.46983e+00 -1.31916e+00 -1.09672e+00 -1.54159e+00 1.38141e-02 1.75906e-02 1.00377e-02 1.98004e-01 2.76677e-01 1.19331e-01 8.25817e-02 1.00931e-01 6.42324e-02
5.10000e+01 3.99336e+00 4.24339e+00 3.75807e+00 -6.58994e+00 -5.68662e+00 -7.49325e+00 -2.73584e+00 -2.34998e+00 -3.12170e+00 -1.40483e+00 -1.23238e+00 -1.57728e+00 3.01857e-02 5.03752e-02 9.99621e-03 1.91113e-01 2.49052e-01 1.33174e-01 7.67401e-02 1.07567e-01 4.59133e-02
5.20000e+01 3.99242e+00 4.24184e+00 3.75766e+00 -5.45124e+00 -5.07472e+00 -5.82777e+00 -2.81647e+00 -2.49545e+00 -3.13750e+00 -1.56749e+00 -1.26789e+00 -1.86710e+00 2.26777e-02 3.48900e-02 1.04653e-02 1.61319e-01 2.15768e-01 1.06871e-01 8.22035e-02 1.09816e-01 5.45908e-02
5.30000e+01 3.98416e+00 4.22846e+00 3.75397e+00 -5.80770e+00 -4.91195e+00 -6.70346e+00 -2.82528e+00 -2.55375e+00 -3.09680e+00 -1.37198e+00 -1.12364e+00 -1.62031e+00 2.63850e-02 3.98964e-02 1.28735e-02 1.79350e-01 2.43540e-01 1.15160e-01 7.39602e-02 9.42552e-02 5.36652e-02
5.40000e+01 3.88290e+00 4.09711e+00 3.67989e+00 -5.99270e+00 -5.55291e+00 -6.43248e+00 -2.99721e+00 -2.29561e+00 -3.69882e+00 -1.72182e+00 -1.51227e+00 -1.93137e+00 2.46526e-02 3.31407e-02 1.61644e-02 1.70100e-01 2.46741e-01 9.34594e-02 8.84233e-02 1.14486e-01 6.23604e-02
5.50000e+01 3.88290e+00 4.09711e+00 3.67989e+00 -5.91308e+00 -4.98644e+00 -6.83972e+00 -2.73093e+00 -2.14019e+00 -3.32168e+00 -1.38772e+00 -1.09090e+00 -1.68454e+00 1.79446e-02 3.00588e-02 5.83050e-03 1.87223e-01 2.20173e-01 1.54273e-01 7.87940e-02 1.06730e-01 5.08584e-02
5.60000e+01 3.81520e+00 4.05832e+00 3.58665e+00 -6.33325e+00 -6.00275e+00 -6.66375e+00 -3.11384e+00 -2.56094e+00 -3.66674e+00 -1.35147e+00 -1.02441e+00 -1.67853e+00 3.72813e-02 5.60267e-02 1.85358e-02 2.20247e-01 2.70572e-01 1.69923e-01 8.22916e-02 9.90898e-02 6.54934e-02
5.70000e+01 3.79432e+00 4.02197e+00 3.57956e+00 -6.47044e+00 -5.73059e+00 -7.21029e+00 -3.38354e+00 -3.15175e+00 -3.61533e+00 -1.63131e+00 -1.29277e+00 -1.96984e+00 3.44060e-02 4.92036e-02 1.96085e-02 1.85437e-01 2.41329e-01 1.29546e-01 1.06855e-01 1.27627e-01 8.60833e-02
5.80000e+01 3.79432e+00 4.02197e+00 3.57956e+00 -6.94774e+00 -6.28748e+00 -7.60800e+00 -3.27483e+00 -3.24452e+00 -3.30514e+00 -1.52326e+00 -1.32348e+00 -1.72304e+00 3.72996e-02 5.18405e-02 2.27587e-02 1.97682e-01 2.50116e-01 1.45248e-01 1.03858e-01 1.38468e-01 6.92471e-02
5.90000e+01 3.72887e+00 3.96328e+00 3.50833e+00 -6.65744e+00 -5.76512e+00 -7.54975e+00 -3.45287e+00 -2.94031e+00 -3.96542e+00 -1.46219e+00 -1.08788e+00 -1.83651e+00 2.92348e-02 4.16861e-02 1.67835e-02 2.36344e-01 3.29191e-01 1.43497e-01 9.80178e-02 1.15494e-01 8.05418e-02
6.00000e+01 3.71050e+00 3.95322e+00 3.48269e+00 -6.10879e+00 -5.20441e+00 -7.01318e+00 -3.03763e+00 -2.73794e+00 -3.33732e+00 -1.87276e+00 -1.59224e+00 -2.15328e+00 4.17951e-02 4.82583e-02 3.53319e-02 1.78661e-01 2.50118e-01 1.07204e-01 9.19733e-02 1.05610e-01 7.83365e-02
6.10000e+01 3.68472e+00 3.93992e+00 3.44605e+00 -6.80279e+00 -5.93544e+00 -7.67015e+00 -3.12963e+00 -2.51626e+00 -3.74301e+00 -1.47410e+00 -1.35183e+00 -1.59637e+00 3.65871e-02 5.20672e-02 2.11070e-02 1.78491e-01 2.28024e-01 1.28958e-01 8.57758e-02 1.07831e-01 6.37202e-02
6.20000e+01 3.59200e+00 3.83338e+00 3.36582e+00 -7.53557e+00 -7.03074e+00 -8.04041e+00 -3.68070e+00 -3.12643e+00 -4.23496e+00 -1.84368e+00 -1.36180e+00 -2.32556e+00 6.11670e-02 7.77622e-02 4.45719e-02 2.47563e-01 3.47403e-01 1.47724e-01 1.25722e-01 1.79663e-01 7.17805e-02
6.30000e+01 3.55336e+00 3.79884e+00 3.32374e+00 -7.18151e+00 -6.66333e+00 -7.69969e+00 -3.28738e+00 -2.80935e+00 -3.76541e+00 -2.12151e+00 -1.65433e+00 -2.58870e+00 4.70512e-02 7.78658e-02 1.62367e-02 1.95853e-01 2.75098e-01 1.16608e-01 1.09178e-01 1.28779e-01 8.95782e-02
6.40000e+01 3.46012e+00 3.68158e+00 3.25197e+00 -7.55803e+00 -7.17308e+00 -7.94297e+00 -3.17861e+00 -2.45321e+00 -3.90402e+00 -2.00388e+00 -1.59530e+00 -2.41246e+00 6.72118e-02 1.02874e-01 3.15492e-02 2.04688e-01 2.58793e-01 1.50582e-01 1.10458e-01 1.33244e-01 8.76726e-02
6.50000e+01 3.40671e+00 3.61291e+00 3.21228e+00 -7.69292e+00 -7.23973e+00 -8.14611e+00 -3.56689e+00 -3.21281e+00 -3.92096e+00 -1.83560e+00 -1.53672e+00 -2.13448e+00 7.13155e-02 9.10856e-02 5.15455e-02 2.35194e-01 3.06944e-01 1.63443e-01 1.06631e-01 1.30319e-01 8.29437e-02
6.60000e+01 3.39433e+00 3.60338e+00 3.19740e+00 -7.41795e+00 -6.65766e+00 -8.17825e+00 -3.94816e+00 -3.80486e+00 -4.09147e+00 -2.28723e+00 -1.72157e+00 -2.85289e+00 4.62305e-02 7.12677e-02 2.11932e-02 1.90133e-01 2.25606e-01 1.54660e-01 1.40056e-01 1.67715e-01 1.12396e-01
6.70000e+01 3.33232e+00 3.54668e+00 3.13091e+00 -7.31893e+00 -6.54653e+00 -8.09134e+00 -3.50765e+00 -2.99056e+00 -4.02474e+00 -1.86848e+00 -1.31140e+00 -2.42555e+00 5.41343e-02 7.46985e-02 3.35701e-02 1.72740e-01 2.08364e-01 1.37115e-01 1.10787e-01 1.38126e-01 8.34481e-02
6.80000e+01 3.29153e+00 3.50238e+00 3.09338e+00 -7.00946e+00 -6.32884e+00 -7.69008e+00 -3.02847e+00 -2.57155e+00 -3.48538e+00 -1.88646e+00 -1.56629e+00 -2.20662e+00 5.57298e-02 9.50020e-02 1.64576e-02 2.29482e-01 3.04611e-01 1.54353e-01 1.35305e-01 1.88398e-01 8.22128e-02
6.90000e+01 3.27786e+00 3.49184e+00 3.07699e+00 -7.66320e+00 -6.87763e+00 -8.44877e+00 -3.93250e+00 -3.42043e+00 -4.44457e+00 -1.99402e+00 -1.65004e+00 -2.33801e+00 9.46969e-02 1.71618e-01 1.77763e-02 2.48063e-01 3.23529e-01 1.72597e-01 1.15671e-01 1.44651e-01 8.66911e-02
7.00000e+01 3.17139e+00 3.42281e+00 2.93844e+00 -7.14145e+00 -6.50521e+00 -7.77769e+00 -3.31525e+00 -2.53170e+00 -4.09880e+00 -2.02136e+00 -1.64537e+00 -2.39736e+00 7.09206e-02 8.91271e-02 5.27142e-02 2.36413e-01 3.22444e-01 1.50382e-01 1.34611e-01 1.63746e-01 1.05476e-01
7.10000e+01 3.14786e+00 3.39096e+00 2.92219e+00 -6.97136e+00 -6.29465e+00 -7.64808e+00 -3.03578e+00 -2.61454e+00 -3.45702e+00 -2.15738e+00 -1.87837e+00 -2.43638e+00 5.42791e-02 6.17687e-02 4.67896e-02 2.66503e-01 4.00008e-01 1.32997e-01 1.40104e-01 1.74939e-01 1.05269e-01
7.20000e+01 3.13366e+00 3.38056e+00 2.90479e+00 -7.64857e+00 -6.54855e+00 -8.74860e+00 -3.11673e+00 -2.60116e+00 -3.63231e+00 -1.97782e+00 -1.65190e+00 -2.30373e+00 9.80841e-02 1.67549e-01 2.86188e-02 3.03177e-01 4.82441e-01 1.23912e-01 1.15270e-01 1.35536e-01 9.50039e-02
7.30000e+01 3.08686e+00 3.33542e+00 2.85681e+00 -8.00537e+00 -7.48236e+00 -8.52837e+00 -3.82678e+00 -3.10882e+00 -4.54474e+00 -2.12579e+00 -1.81228e+00 -2.43931e+00 6.07373e-02 8.05081e-02 4.09665e-02 2.30989e-01 3.05046e-01 1.56933e-01 1.19465e-01 1.33967e-01 1.04964e-01
7.40000e+01 3.03415e+00 3.29463e+00 2.79427e+00 -7.50284e+00 -6.40632e+00 -8.59936e+00 -3.56137e+00 -2.88926e+00 -4.23347e+00 -1.95479e+00 -1.78288e+00 -2.12671e+00 9.52690e-02 1.49307e-01 4.12313e-02 1.91885e-01 3.21274e-01 6.24963e-02 8.94863e-02 1.03916e-01 7.50566e-02
7.50000e+01 2.96581e+00 3.25289e+00 2.70406e+00 -7.98056e+00 -7.54134e+00 -8.41978e+00 -3.82784e+00 -3.18563e+00 -4.47006e+00 -2.05425e+00 -1.97609e+00 -2.13242e+00 6.91964e-02 1.00363e-01 3.80296e-02 2.89609e-01 4.42926e-01 1.36292e-01 1.10143e-01 1.23788e-01 9.64982e-02
7.60000e+01 2.92827e+00 3.20315e+00 2.67699e+00 -7.86412e+00 -6.93070e+00 -8.79753e+00 -3.72951e+00 -3.43541e+00 -4.02362e+00 -2.18334e+00 -1.78796e+00 -2.57872e+00 7.87895e-02 1.29203e-01 2.83762e-02 2.49982e-01 3.73067e-01 1.26898e-01 1.26013e-01 1.37580e-01 1.14446e-01
7.70000e+01 2.83890e+00 3.12503e+00 2.57898e+00 -7.81176e+00 -7.37833e+00 -8.24519e+00 -3.60975e+00 -3.27101e+00 -3.94849e+00 -2.27281e+00 -1.86374e+00 -2.68188e+00 1.04245e-01 1.56579e-01 5.19100e-02 2.06794e-01 3.23579e-01 9.00096e-02 1.18501e-01 1.45144e-01 9.18574e-02
7.80000e+01 2.79661e+00 3.09802e+00 2.52451e+00 -8.16844e+00 -7.24972e+00 -9.08715e+00 -3.63406e+00 -2.92952e+00 -4.33859e+00 -2.19187e+00 -1.92870e+00 -2.45503e+00 1.10719e-01 1.80016e-01 4.14216e-02 3.01094e-01 4.60569e-01 1.41620e-01 1.26449e-01 1.66165e-01 8.67323e-02
7.90000e+01 2.72661e+00 3.03292e+00 2.45123e+00 -8.30479e+00 -7.27369e+00 -9.33590e+00 -4.00536e+00 -3.11252e+00 -4.89820e+00 -1.96392e+00 -1.60791e+00 -2.31993e+00 1.08770e-01 1.49719e-01 6.78208e-02 2.54751e-01 3.79143e-01 1.30359e-01 1.15640e-01 1.26229e-01 1.05051e-01
8.00000e+01 2.64724e+00 2.95563e+00 2.37103e+00 -8.34760e+00 -7.64584e+00 -9.04935e+00 -4.15538e+00 -3.06737e+00 -5.24339e+00 -2.28524e+00 -1.98925e+00 -2.58123e+00 1.56923e-01 2.65489e-01 4.83566e-02 2.92697e-01 5.18395e-01 6.69992e-02 1.45883e-01 1.69780e-01 1.21986e-01
8.10000e+01 2.58787e+00 2.91088e+00 2.30071e+00 -8.01878e+00 -7.39075e+00 -8.64680e+00 -3.61103e+00 -2.91729e+00 -4.30477e+00 -2.47290e+00 -1.98580e+00 -2.95999e+00 1.48161e-01 2.62920e-01 3.34017e-02 3.30662e-01 4.87875e-01 1.73449e-01 1.61424e-01 2.06074e-01 1.16773e-01
8.20000e+01 2.54703e+00 2.86517e+00 2.26422e+00 -8.30617e+00 -7.59771e+00 -9.01463e+00 -3.85742e+00 -3.39883e+00 -4.31600e+00 -2.33492e+00 -1.82941e+00 -2.84044e+00 1.10785e-01 1.66741e-01 5.48292e-02 5.25197e-01 9.67616e-01 8.27787e-02 1.54379e-01 1.92050e-01 1.16708e-01
8.30000e+01 2.50936e+00 2.82587e+00 2.22830e+00 -8.30392e+00 -7.42484e+00 -9.18300e+00 -3.53542e+00 -3.20126e+00 -3.86958e+00 -2.19404e+00 -1.74949e+00 -2.63859e+00 8.61691e-02 1.32861e-01 3.94768e-02 3.39680e-01 5.28380e-01 1.50980e-01 1.33852e-01 1.51243e-01 1.16462e-01
8.40000e+01 2.47531e+00 2.78704e+00 2.19845e+00 -8.82034e+00 -8.54241e+00 -9.09828e+00 -4.04498e+00 -3.75801e+00 -4.33196e+00 -2.22768e+00 -1.68470e+00 -2.77066e+00 1.32456e-01 1.77362e-01 8.75507e-02 6.83696e-01 9.51164e-01 4.16229e-01 1.54587e-01 1.87426e-01 1.21748e-01
8.50000e+01 2.39533e+00 2.72128e+00 2.10843e+00 -8.59494e+00 -8.33711e+00 -8.85277e+00 -4.00834e+00 -3.35601e+00 -4.66066e+00 -2.23870e+00 -1.78916e+00 -2.68823e+00 1.53179e-01 2.08375e-01 9.79829e-02 3.05269e-01 5.51171e-01 5.93668e-02 1.46075e-01 1.81268e-01 1.10882e-01
8.60000e+01 2.31022e+00 2.64875e+00 2.01496e+00 -8.42022e+00 -7.61745e+00 -9.22300e+00 -4.58253e+00 -4.38880e+00 -4.77626e+00 -2.13053e+00 -1.61872e+00 -2.64234e+00 1.02311e-01 1.39056e-01 6.55673e-02 3.96532e-01 5.79511e-01 2.13552e-01 1.27245e-01 1.53452e-01 1.01037e-01
8.70000e+01 2.23844e+00 2.55956e+00 1.95761e+00 -8.36929e+00 -7.59746e+00 -9.14113e+00 -3.69359e+00 -3.28943e+00 -4.09775e+00 -2.04929e+00 -1.80557e+00 -2.29300e+00 1.60521e-01 2.12292e-01 1.08750e-01 2.48287e-01 3.23880e-01 1.72693e-01 1.22399e-01 1.60819e-01 8.39786e-02
8.80000e+01 2.19281e+00 2.53459e+00 1.89711e+00 -8.32671e+00 -7.88343e+00 -8.76998e+00 -3.66613e+00 -2.72272e+00 -4.60953e+00 -2.47967e+00 -2.09709e+00 -2.86226e+00 1.78114e-01 2.38705e-01 1.17522e-01 2.75666e-01 3.22350e-01 2.28983e-01 1.32099e-01 1.74296e-01 8.99018e-02
8.90000e+01 2.17654e+00 2.52269e+00 1.87788e+00 -8.35410e+00 -7.34076e+00 -9.36744e+00 -4.74074e+00 -4.01106e+00 -5.47043e+00 -2.29709e+00 -2.05741e+00 -2.53678e+00 2.85502e-01 6.57581e-01 -8.65770e-02 3.79204e-01 4.85307e-01 2.73101e-01 1.33659e-01 1.48618e-01 1.18701e-01
9.00000e+01 2.11236e+00 2.46814e+00 1.80786e+00 -8.90922e+00 -7.66904e+00 -1.01494e+01 -4.05345e+00 -3.57854e+00 -4.52836e+00 -2.18392e+00 -1.77148e+00 -2.59635e+00 3.35278e-01 5.63645e-01 1.06912e-01 4.79761e-01 6.74679e-01 2.84843e-01 1.39346e-01 1.62994e-01 1.15699e-01
9.10000e+01 2.05438e+00 2.38786e+00 1.76747e+00 -8.30014e+00 -7.48772e+00 -9.11256e+00 -4.92079e+00 -4.06656e+00 -5.77502e+00 -2.14318e+00 -1.81229e+00 -2.47407e+00 2.01584e-01 3.76709e-01 2.64595e-02 6.80185e-01 1.11141e+00 2.48964e-01 1.25126e-01 1.52248e-01 9.80031e-02
9.20000e+01 2.01133e+00 2.34525e+00 1.72495e+00 -8.60012e+00 -7.65863e+00 -9.54160e+00 -4.55469e+00 -3.50079e+00 -5.60860e+00 -2.62213e+00 -2.24158e+00 -3.00269e+00 1.26247e-01 1.83949e-01 6.85449e-02 3.36689e-01 4.17781e-01 2.55597e-01 1.50795e-01 1.73923e-01 1.27667e-01
9.30000e+01 1.99493e+00 2.33241e+00 1.70629e+00 -8.25067e+00 -7.47207e+00 -9.02927e+00 -4.16044e+00 -3.48043e+00 -4.84045e+00 -2.33042e+00 -1.93894e+00 -2.72191e+00 1.86515e-01 2.48043e-01 1.24987e-01 2.86277e-01 4.78939e-01 9.36151e-02 1.34574e-01 1.72732e-01 9.64166e-02
9.40000e+01 1.98689e+00 2.32669e+00 1.69672e+00 -9.29525e+00 -7.77682e+00 -1.08137e+01 -4.37196e+00 -3.86845e+00 -4.87546e+00 -2.30080e+00 -1.89924e+00 -2.70235e+00 1.36490e-01 2.02117e-01 7.08626e-02 6.61999e-01 1.31454e+00 9.45484e-03 1.44528e-01 1.86687e-01 1.02369e-01
9.50000e+01 1.94129e+00 2.28506e+00 1.64924e+00 -8.76594e+00 -7.80133e+00 -9.73054e+00 -4.21295e+00 -3.37831e+00 -5.04760e+00 -2.42900e+00 -2.08386e+00 -2.77413e+00 2.54640e-01 4.59666e-01 4.96148e-02 2.51112e-01 3.26214e-01 1.76009e-01 1.10257e-01 1.37904e-01 8.26108e-02
9.60000e+01 1.92224e+00 2.26587e+00 1.63073e+00 -8.64617e+00 -7.83183e+00 -9.46051e+00 -4.23914e+00 -3.45086e+00 -5.02743e+00 -2.34470e+00 -1.97891e+00 -2.71048e+00 1.48745e-01 2.33886e-01 6.36043e-02 4.28302e-01 6.13271e-01 2.43333e-01 1.21163e-01 1.41016e-01 1.01310e-01
9.70000e+01 1.87569e+00 2.22460e+00 1.58150e+00 -8.88853e+00 -8.46884e+00 -9.30821e+00 -4.75307e+00 -3.82902e+00 -5.67712e+00 -2.08225e+00 -1.81401e+00 -2.35049e+00 2.63568e-01 3.75599e-01 1.51537e-01 3.19951e-01 4.58507e-01 1.81396e-01 1.16305e-01 1.37566e-01 9.50438e-02
9.80000e+01 1.83827e+00 2.19073e+00 1.54251e+00 -8.74156e+00 -8.12740e+00 -9.35571e+00 -4.95428e+00 -4.29912e+00 -5.60944e+00 -2.22328e+00 -1.81983e+00 -2.62673e+00 2.36440e-01 3.80446e-01 9.24340e-02 5.71582e-01 1.01368e+00 1.29488e-01 1.30512e-01 1.97823e-01 6.32008e-02
9.90000e+01 1.81015e+00 2.15908e+00 1.51761e+00 -8.45271e+00 -7.69124e+00 -9.21417e+00 -4.42249e+00 -3.71211e+00 -5.13287e+00 -2.38819e+00 -2.03462e+00 -2.74176e+00 1.73419e-01 2.29144e-01 1.17694e-01 3.52425e-01 4.85165e-01 2.19685e-01 1.04316e-01 1.16681e-01 9.19511e-02
1.00000e+02 1.77328e+00 2.11981e+00 1.48339e+00 -9.43168e+00 -8.67268e+00 -1.01907e+01 -3.68219e+00 -2.83660e+00 -4.52778e+00 -2.69749e+00 -2.24140e+00 -3.15359e+00 2.75193e-01 4.57264e-01 9.31214e-02 4.13765e-01 5.56873e-01 2.70656e-01 1.41861e-01 1.76347e-01 1.07376e-01
1.01000e+02 1.72481e+00 2.07104e+00 1.43645e+00 -9.24804e+00 -8.51056e+00 -9.98553e+00 -4.40420e+00 -3.64570e+00 -5.16270e+00 -1.90297e+00 -1.60730e+00 -2.19864e+00 2.26884e-01 3.18453e-01 1.35316e-01 3.44938e-01 4.67518e-01 2.22358e-01 1.10499e-01 1.36048e-01 8.49500e-02
1.02000e+02 1.69994e+00 2.04971e+00 1.40985e+00 -9.24746e+00 -8.42551e+00 -1.00694e+01 -5.03369e+00 -4.46225e+00 -5.60513e+00 -2.23734e+00 -1.63727e+00 -2.83741e+00 2.31492e-01 3.77849e-01 8.51360e-02 3.73693e-01 4.84783e-01 2.62603e-01 1.46974e-01 1.90898e-01 1.03050e-01
1.03000e+02 1.66584e+00 2.00673e+00 1.38286e+00 -8.16043e+00 -7.56029e+00 -8.76058e+00 -4.61812e+00 -3.56788e+00 -5.66835e+00 -2.52666e+00 -1.99271e+00 -3.06062e+00 1.86906e-01 2.32207e-01 1.41604e-01 2.30748e-01 2.86696e-01 1.74800e-01 1.37045e-01 1.67918e-01 1.06171e-01
1.04000e+02 1.64077e+00 1.98501e+00 1.35622e+00 -9.58582e+00 -8.78317e+00 -1.03885e+01 -4.18927e+00 -3.39785e+00 -4.98069e+00 -2.64196e+00 -2.14315e+00 -3.14076e+00 2.53331e-01 4.12403e-01 9.42578e-02 4.20780e-01 7.82636e-01 5.89236e-02 1.13625e-01 1.32231e-01 9.50192e-02
1.05000e+02 1.59375e+00 1.93071e+00 1.31561e+00 -9.47388e+00 -8.97174e+00 -9.97602e+00 -4.86123e+00 -3.55416e+00 -6.16829e+00 -2.10104e+00 -1.88951e+00 -2.31258e+00 4.31162e-01 7.85774e-01 7.65505e-02 4.20750e-01 6.40323e-01 2.01176e-01 1.30655e-01 1.69775e-01 9.15353e-02
1.06000e+02 1.58390e+00 1.92499e+00 1.30324e+00 -8.90730e+00 -8.06039e+00 -9.75421e+00 -4.84666e+00 -4.21429e+00 -5.47903e+00 -2.37020e+00 -2.19892e+00 -2.54148e+00 2.07709e-01 3.52754e-01 6.26631e-02 4.87677e-01 6.37924e-01 3.37431e-01 1.16534e-01 1.35807e-01 9.72600e-02
1.07000e+02 1.54544e+00 1.88184e+00 1.26918e+00 -9.65213e+00 -9.27743e+00 -1.00268e+01 -5.14689e+00 -4.22237e+00 -6.07141e+00 -2.41023e+00 -1.83680e+00 -2.98365e+00 3.51172e-01 6.92881e-01 9.46181e-03 2.74531e-01 4.09519e-01 1.39543e-01 1.21145e-01 1.51757e-01 9.05336e-02
1.08000e+02 1.49934e+00 1.83846e+00 1.22277e+00 -9.97438e+00 -9.48726e+00 -1.04615e+01 -4.19896e+00 -3.48362e+00 -4.91430e+00 -2.32854e+00 -1.72907e+00 -2.92801e+00 3.23261e-01 5.22334e-01 1.24187e-01 5.39179e-01 6.97478e-01 3.80880e-01 1.36081e-01 1.58140e-01 1.14022e-01
1.09000e+02 1.46921e+00 1.78405e+00 1.20994e+00 -8.99294e+00 -8.18173e+00 -9.80416e+00 -5.14645e+00 -4.42689e+00 -5.86602e+00 -2.34463e+00 -1.98486e+00 -2.70441e+00 1.97440e-01 4.01318e-01 -6.43824e-03 3.41025e-01 4.55140e-01 2.26911e-01 1.40407e-01 1.74615e-01 1.06200e-01
1.10000e+02 1.42998e+00 1.73968e+00 1.17541e+00 -9.58938e+00 -8.98310e+00 -1.01957e+01 -5.25572e+00 -4.22223e+00 -6.28921e+00 -2.28579e+00 -1.89147e+00 -2.68010e+00 2.88622e-01 5.23994e-01 5.32503e-02 3.87998e-01 5.52988e-01 2.23008e-01 1.09239e-01 1.20322e-01 9.81565e-02
1.11000e+02 1.37340e+00 1.66163e+00 1.13516e+00 -9.46322e+00 -9.10692e+00 -9.81951e+00 -4.97889e+00 -3.90567e+00 -6.05212e+00 -2.15559e+00 -1.84925e+00 -2.46194e+00 6.33685e-01 9.59955e-01 3.07415e-01 9.36227e-01 2.25122e+00 -3.78763e-01 1.22503e-01 1.52448e-01 9.25592e-02
1.12000e+02 1.31256e+00 1.59519e+00 1.08000e+00 -9.66653e+00 -8.40420e+00 -1.09289e+01 -5.05287e+00 -3.63354e+00 -6.47219e+00 -2.07949e+00 -1.57234e+00 -2.58664e+00 2.00457e-01 3.16798e-01 8.41163e-02 7.07813e-01 1.17407e+00 2.41560e-01 1.64405e-01 2.04946e-01 1.23864e-01
1.13000e+02 1.26185e+00 1.53778e+00 1.03544e+00 -9.70428e+00 -8.66053e+00 -1.07480e+01 -5.45196e+00 -4.31129e+00 -6.59263e+00 -2.47152e+00 -1.84733e+00 -3.09571e+00 4.04451e-01 7.04604e-01 1.04298e-01 4.34409e-01 5.31969e-01 3.36850e-01 1.55433e-01 2.00079e-01 1.10786e-01
1.14000e+02 1.25244e+00 1.53209e+00 1.02383e+00 -1.00305e+01 -9.21300e+00 -1.08480e+01 -4.68055e+00 -3.85849e+00 -5.50260e+00 -2.57371e+00 -2.28450e+00 -2.86292e+00 3.44594e-01 5.95116e-01 9.40717e-02 4.70270e-01 5.87593e-01 3.52947e-01 1.72659e-01 2.09429e-01 1.35889e-01
1.15000e+02 1.18057e+00 1.44390e+00 9.65261e-01 -1.00863e+01 -9.21707e+00 -1.09555e+01 -4.48232e+00 -3.61056e+00 -5.35409e+00 -2.56412e+00 -1.81954e+00 -3.30870e+00 4.45417e-01 8.19230e-01 7.16029e-02 4.79049e-01 6.07992e-01 3.50106e-01 1.47938e-01 1.75361e-01 1.20515e-01
1.16000e+02 1.16411e+00 1.42813e+00 9.48902e-01 -1.00805e+01 -9.57065e+00 -1.05903e+01 -4.33713e+00 -3.52338e+00 -5.15088e+00 -2.88047e+00 -2.63490e+00 -3.12604e+00 3.40765e-01 4.36552e-01 2.44977e-01 6.88987e-01 1.39126e+00 -1.32857e-02 1.81079e-01 2.07107e-01 1.55050e-01
1.17000e+02 1.09750e+00 1.35398e+00 8.89602e-01 -1.00016e+01 -9.02570e+00 -1.09775e+01 -5.29858e+00 -4.77332e+00 -5.82385e+00 -2.58676e+00 -2.11414e+00 -3.05938e+00 6.25899e-01 1.34665e+00 -9.48514e-02 7.22422e-01 1.27593e+00 1.68917e-01 1.47887e-01 1.93742e-01 1.02032e-01
1.18000e+02 1.05879e+00 1.32812e+00 8.44076e-01 -9.63106e+00 -8.90751e+00 -1.03546e+01 -4.34150e+00 -3.70035e+00 -4.98264e+00 -2.65174e+00 -2.26504e+00 -3.03844e+00 3.60858e-01 6.22011e-01 9.97048e-02 5.74141e-01 7.99134e-01 3.49148e-01 1.38028e-01 1.61131e-01 1.14926e-01
1.19000e+02 1.03783e+00 1.31118e+00 8.21474e-01 -9.54888e+00 -8.93465e+00 -1.01631e+01 -5.07851e+00 -4.59505e+00 -5.56197e+00 -2.41980e+00 -1.94415e+00 -2.89545e+00 6.26250e-01 1.40096e+00 -1.48463e-01 4.37237e-01 6.35458e-01 2.39017e-01 1.34400e-01 1.51154e-01 1.17646e-01
1.20000e+02 9.98536e-01 1.28363e+00 7.76760e-01 -9.58427e+00 -8.84345e+00 -1.03251e+01 -4.30608e+00 -3.84822e+00 -4.76394e+00 -2.70085e+00 -2.26783e+00 -3.13387e+00 2.27950e-01 3.78363e-01 7.75368e-02 3.60074e-01 4.29486e-01 2.90662e-01 1.59781e-01 1.85098e-01 1.34464e-01
1.21000e+02 9.57530e-01 1.23795e+00 7.40629e-01 -9.67176e+00 -8.95858e+00 -1.03849e+01 -4.93888e+00 -4.04153e+00 -5.83622e+00 -2.33960e+00 -2.03050e+00 -2.64871e+00 6.27853e-01 1.39497e+00 -1.39260e-01 7.06722e-01 9.07042e-01 5.06402e-01 1.74409e-01 2.22238e-01 1.26580e-01
1.22000e+02 9.21335e-01 1.21284e+00 6.99893e-01 -9.90654e+00 -9.12007e+00 -1.06930e+01 -5.04767e+00 -4.45704e+00 -5.63830e+00 -2.61656e+00 -2.41906e+00 -2.81406e+00 1.60493e+00 4.51254e+00 -1.30268e+00 7.70578e-01 1.10418e+00 4.36978e-01 1.72845e-01 2.09344e-01 1.36346e-01
1.23000e+02 8.77333e-01 1.15961e+00 6.63772e-01 -9.73147e+00 -9.18396e+00 -1.02790e+01 -5.51164e+00 -3.80901e+00 -7.21426e+00 -2.50469e+00 -1.87705e+00 -3.13233e+00 3.26111e-01 4.63085e-01 1.89138e-01 8.72153e-01 1.40639e+00 3.37916e-01 1.81075e-01 2.27288e-01 1.34862e-01
1.24000e+02 8.40297e-01 1.12625e+00 6.26947e-01 -1.01805e+01 -9.04792e+00 -1.13130e+01 -5.52559e+00 -5.06923e+00 -5.98194e+00 -2.65427e+00 -2.24988e+00 -3.05866e+00 5.24284e-01 7.56163e-01 2.92405e-01 7.40595e-01 1.04436e+00 4.36829e-01 1.84365e-01 2.41722e-01 1.27008e-01
1.25000e+02 7.79776e-01 1.06324e+00 5.71882e-01 -9.62863e+00 -9.06959e+00 -1.01877e+01 -4.92612e+00 -3.91309e+00 -5.93914e+00 -2.61391e+00 -1.89851e+00 -3.32932e+00 4.67280e-01 1.05085e+00 -1.16286e-01 9.70024e-01 1.52360e+00 4.16450e-01 1.70554e-01 2.19953e-01 1.21154e-01
1.26000e+02 7.47349e-01 1.01924e+00 5.47988e-01 -9.33547e+00 -7.53241e+00 -1.11385e+01 -4.61985e+00 -3.50645e+00 -5.73325e+00 -3.12074e+00 -2.45861e+00 -3.78286e+00 1.87104e-01 2.43900e-01 1.30308e-01 1.50755e+00 2.72286e+00 2.92239e-01 2.20966e-01 2.72834e-01 1.69098e-01
1.27000e+02 7.08827e-01 9.59969e-01 5.23387e-01 -9.45888e+00 -8.13845e+00 -1.07793e+01 -4.95190e+00 -4.25635e+00 -5.64744e+00 -2.40964e+00 -1.84327e+00 -2.97601e+00 5.97743e-01 1.08758e+00 1.07910e-01 1.10320e+00 1.80920e+00 3.97199e-01 1.63400e-01 1.92388e-01 1.34411e-01
1.28000e+02 6.93950e-01 9.48489e-01 5.07719e-01 -9.77404e+00 -8.85641e+00 -1.06917e+01 -4.55050e+00 -3.61506e+00 -5.48595e+00 -3.26381e+00 -2.67719e+00 -3.85043e+00 2.07277e+00 5.78654e+00 -1.64100e+00 1.09574e+00 2.00551e+00 1.85964e-01 1.74459e-01 2.55469e-01 9.34486e-02
1.29000e+02 6.67773e-01 9.21904e-01 4.83695e-01 -1.05797e+01 -9.74243e+00 -1.14170e+01 -4.81435e+00 -4.16559e+00 -5.46310e+00 -2.67325e+00 -2.30977e+00 -3.03674e+00 3.61095e-01 6.35918e-01 8.62725e-02 1.37957e+00 1.88728e+00 8.71859e-01 1.99173e-01 2.55896e-01 1.42451e-01
1.30000e+02 6.09985e-01 8.41593e-01 4.42116e-01 -9.85916e+00 -9.34189e+00 -1.03764e+01 -5.26850e+00 -3.88938e+00 -6.64762e+00 -2.56742e+00 -2.03652e+00 -3.09832e+00 7.55002e-01 1.70843e+00 -1.98430e-01 6.45785e-01 9.33098e-01 3.58472e-01 1.95931e-01 2.25388e-01 1.66475e-01
1.31000e+02 5.75064e-01 8.02471e-01 4.12100e-01 -9.34181e+00 -8.63365e+00 -1.00500e+01 -5.19969e+00 -4.72329e+00 -5.67609e+00 -2.40183e+00 -2.12510e+00 -2.67856e+00 3.69209e-01 4.96830e-01 2.41588e-01 8.10159e-01 1.20197e+00 4.18348e-01 1.64743e-01 2.13596e-01 1.15890e-01
1.32000e+02 5.66856e-01 7.95960e-01 4.03696e-01 -9.92681e+00 -9.12390e+00 -1.07297e+01 -5.15985e+00 -4.51866e+00 -5.80105e+00 -2.43499e+00 -2.14906e+00 -2.72091e+00 5.16878e-01 6.75132e-01 3.58623e-01 5.56089e-01 7.89351e-01 3.22827e-01 1.91252e-01 2.57995e-01 1.24509e-01
1.33000e+02 5.23160e-01 7.41092e-01 3.69315e-01 -9.44619e+00 -8.87497e+00 -1.00174e+01 -5.09006e+00 -4.01850e+00 -6.16162e+00 -2.89321e+00 -2.54588e+00 -3.24055e+00 2.34308e+00 5.83872e+00 -1.15256e+00 1.55839e+00 2.32956e+00 7.87218e-01 2.68831e-01 3.78006e-01 1.59657e-01
1.34000e+02 4.93147e-01 7.21168e-01 3.37222e-01 -9.54064e+00 -8.22893e+00 -1.08523e+01 -5.10597e+00 -4.24559e+00 -5.96635e+00 -2.89512e+00 -2.49575e+00 -3.29448e+00 9.61759e-01 2.05679e+00 -1.33269e-01 1.98727e+00 3.07412e+00 9.00416e-01 1.89852e-01 2.21927e-01 1.57776e-01
1.35000e+02 4.71038e-01 7.07785e-01 3.13480e-01 -9.07985e+00 -7.42331e+00 -1.07364e+01 -4.66737e+00 -3.88598e+00 -5.44876e+00 -2.33880e+00 -1.69616e+00 -2.98144e+00 1.08972e+00 2.96381e+00 -7.84364e-01 1.88566e+00 3.08205e+00 6.89266e-01 1.81741e-01 2.56945e-01 1.06538e-01
1.36000e+02 4.49946e-01 6.70778e-01 3.01816e-01 -9.04137e+00 -7.89797e+00 -1.01848e+01 -4.46493e+00 -3.95177e+00 -4.97809e+00 -2.81221e+00 -2.45135e+00 -3.17307e+00 3.09867e-01 5.04920e-01 1.14815e-01 1.23216e+00 1.98874e+00 4.75581e-01 2.48554e-01 3.40680e-01 1.56428e-01
1.37000e+02 4.31033e-01 6.55411e-01 2.83470e-01 -9.98293e+00 -9.12463e+00 -1.08412e+01 -4.84713e+00 -3.82364e+00 -5.87062e+00 -2.40901e+00 -2.09918e+00 -2.71884e+00 5.66300e-01 1.10047e+00 3.21355e-02 2.13010e+00 4.05619e+00 2.04009e-01 2.00606e-01 2.70299e-01 1.30913e-01
1.38000e+02 4.16032e-01 6.34303e-01 2.72871e-01 -9.16012e+00 -8.29059e+00 -1.00297e+01 -4.65226e+00 -3.23915e+00 -6.06538e+00 -2.29816e+00 -1.83412e+00 -2.76221e+00 3.18527e-01 6.16194e-01 2.08587e-02 1.51743e+00 2.67787e+00 3.56992e-01 2.58783e-01 3.38473e-01 1.79094e-01
1.39000e+02 4.00573e-01 6.15178e-01 2.60833e-01 -9.90762e+00 -8.96422e+00 -1.08510e+01 -4.09175e+00 -3.49735e+00 -4.68616e+00 -2.34081e+00 -1.98508e+00 -2.69654e+00 2.04501e+00 5.19161e+00 -1.10159e+00 1.50388e+00 2.64261e+00 3.65154e-01 2.07094e-01 2.94463e-01 1.19725e-01
1.40000e+02 3.82633e-01 5.85563e-01 2.50030e-01 -1.02497e+01 -9.25831e+00 -1.12411e+01 -4.99456e+00 -4.16666e+00 -5.82247e+00 -2.69177e+00 -2.23132e+00 -3.15222e+00 3.83008e-01 6.60948e-01 1.05067e-01 8.87030e-01 1.27228e+00 5.01776e-01 2.47572e-01 3.13840e-01 1.81305e-01
1.41000e+02 3.64109e-01 5.76520e-01 2.29958e-01 -9.64017e+00 -8.98792e+00 -1.02924e+01 -4.56011e+00 -3.64195e+00 -5.47827e+00 -2.27624e+00 -1.73478e+00 -2.81769e+00 1.41421e+00 3.12823e+00 -2.99809e-01 8.37685e-01 1.16178e+00 5.13586e-01 2.94367e-01 4.71496e-01 1.17238e-01
1.42000e+02 3.57276e-01 5.64610e-01 2.26079e-01 -9.49485e+00 -8.47726e+00 -1.05124e+01 -4.67355e+00 -3.62998e+00 -5.71712e+00 -2.61566e+00 -2.36847e+00 -2.86285e+00 4.49929e-01 8.12551e-01 8.73080e-02 1.73353e+00 2.75308e+00 7.13971e-01 2.42556e-01 3.36628e-01 1.48483e-01
1.43000e+02 3.46456e-01 5.56108e-01 2.15843e-01 -9.73927e+00 -8.63874e+00 -1.08398e+01 -5.72361e+00 -5.16480e+00 -6.28243e+00 -2.49232e+00 -2.04192e+00 -2.94272e+00 1.18038e+00 2.85693e+00 -4.96173e-01 1.43841e+00 2.79893e+00 7.78856e-02 2.19533e-01 2.88351e-01 1.50715e-01
1.44000e+02 3.32322e-01 5.48468e-01 2.01357e-01 -1.00976e+01 -9.34296e+00 -1.08523e+01 -4.67738e+00 -3.88880e+00 -5.46595e+00 -2.92211e+00 -2.53009e+00 -3.31414e+00 2.83190e+00 4.80626e+00 8.57535e-01 1.27236e+00 1.86693e+00 6.77797e-01 2.33606e-01 2.95381e-01 1.71832e-01
1.45000e+02 3.22868e-01 5.37805e-01 1.93832e-01 -9.80399e+00 -8.64767e+00 -1.09603e+01 -5.11666e+00 -4.45845e+00 -5.77487e+00 -2.59616e+00 -2.08002e+00 -3.11231e+00 2.90621e+00 8.05901e+00 -2.24659e+00 1.49847e+00 2.55209e+00 4.44853e-01 2.41869e-01 3.20533e-01 1.63205e-01
1.46000e+02 3.11302e-01 5.21240e-01 1.85920e-01 -9.58990e+00 -8.63060e+00 -1.05492e+01 -4.56370e+00 -3.72010e+00 -5.40730e+00 -2.88516e+00 -2.34892e+00 -3.42139e+00 1.22009e+00 2.93313e+00 -4.92954e-01 6.06511e-01 7.74615e-01 4.38407e-01 1.76651e-01 2.52035e-01 1.01267e-01
1.47000e+02 2.95684e-01 5.14163e-01 1.70042e-01 -9.90467e+00 -8.72444e+00 -1.10849e+01 -5.66051e+00 -4.77477e+00 -6.54625e+00 -2.83282e+00 -2.27967e+00 -3.38596e+00 9.89607e-01 2.31226e+00 -3.33045e-01 1.26969e+00 2.04427e+00 4.95107e-01 1.50057e-01 1.67994e-01 1.32120e-01
1.48000e+02 2.93475e-01 5.12974e-01 1.67899e-01 -9.60728e+00 -8.79748e+00 -1.04171e+01 -4.32991e+00 -3.85993e+00 -4.79989e+00 -2.97311e+00 -2.63327e+00 -3.31295e+00 9.54559e-01 2.10239e+00 -1.93274e-01 7.79083e-01 1.28997e+00 2.68195e-01 2.23898e-01 3.29482e-01 1.18314e-01
1.49000e+02 2.89518e-01 5.08167e-01 1.64947e-01 -9.60754e+00 -8.83524e+00 -1.03798e+01 -5.00527e+00 -4.41652e+00 -5.59401e+00 -2.79313e+00 -2.34601e+00 -3.24025e+00 3.46569e-01 6.55199e-01 3.79394e-02 7.15006e-01 1.00486e+00 4.25152e-01 2.01121e-01 2.53982e-01 1.48260e-01
1.50000e+02 2.85275e-01 5.06176e-01 1.60778e-01 -1.00661e+01 -9.26430e+00 -1.08679e+01 -4.90721e+00 -4.08605e+00 -5.72837e+00 -2.62212e+00 -2.36148e+00 -2.88276e+00 1.50417e+00 3.57644e+00 -5.68091e-01 4.96485e-01 6.72819e-01 3.20152e-01 2.19098e-01 2.60083e-01 1.78114e-01
1.51000e+02 2.72852e-01 4.85755e-01 1.53263e-01 -9.60565e+00 -8.74403e+00 -1.04673e+01 -5.15305e+00 -4.01987e+00 -6.28623e+00 -2.82077e+00 -2.53337e+00 -3.10817e+00 3.10597e-01 5.29076e-01 9.21186e-02 5.89986e-01 9.98155e-01 1.81817e-01 2.05786e-01 2.72777e-01 1.38795e-01
1.52000e+02 2.64183e-01 4.83039e-01 1.44487e-01 -1.05415e+01 -9.99135e+00 -1.10917e+01 -5.42944e+00 -4.55775e+00 -6.30114e+00 -2.59044e+00 -2.30324e+00 -2.87763e+00 2.88760e+00 6.68865e+00 -9.13443e-01 9.06614e-01 1.18061e+00 6.32619e-01 2.43591e-01 3.23373e-01 1.63810e-01
1.53000e+02 2.52687e-01 4.70646e-01 1.35666e-01 -1.03217e+01 -9.70091e+00 -1.09426e+01 -4.69195e+00 -3.64784e+00 -5.73607e+00 -2.60514e+00 -2.19342e+00 -3.01687e+00 1.27840e+00 2.90224e+00 -3.45452e-01 1.11718e+00 2.26116e+00 -2.68012e-02 2.29253e-01 2.91557e-01 1.66949e-01
1.54000e+02 2.39058e-01 4.54555e-01 1.25724e-01 -9.42919e+00 -8.50173e+00 -1.03566e+01 -5.31239e+00 -4.16751e+00 -6.45726e+00 -2.66494e+00 -2.19037e+00 -3.13951e+00 4.18169e-01 6.05359e-01 2.30979e-01 1.01283e+00 1.35340e+00 6.72266e-01 1.82902e-01 2.80246e-01 8.55577e-02
1.55000e+02 2.30177e-01 4.39527e-01 1.20542e-01 -1.04993e+01 -9.95322e+00 -1.10454e+01 -4.25521e+00 -3.81233e+00 -4.69809e+00 -2.80865e+00 -2.34525e+00 -3.27205e+00 1.64316e+00 3.13308e+00 1.53231e-01 1.08168e+00 2.04318e+00 1.20178e-01 1.59068e-01 2.26824e-01 9.13123e-02
1.56000e+02 2.19325e-01 4.23813e-01 1.13501e-01 -1.01972e+01 -9.41636e+00 -1.09780e+01 -5.40519e+00 -4.50489e+00 -6.30549e+00 -2.68061e+00 -2.14815e+00 -3.21307e+00 1.16076e+00 2.84411e+00 -5.22585e-01 9.91269e-01 1.59010e+00 3.92438e-01 2.17338e-01 2.97733e-01 1.36943e-01
1.57000e+02 2.14023e-01 4.14564e-01 1.10491e-01 -1.07837e+01 -9.99007e+00 -1.15774e+01 -5.61972e+00 -4.67730e+00 -6.56214e+00 -2.55848e+00 -1.92849e+00 -3.18846e+00 1.45263e+00 3.29742e+00 -3.92158e-01 1.02040e+00 1.87449e+00 1.66318e-01 2.52723e-01 3.06338e-01 1.99109e-01
1.58000e+02 1.82326e-01 3.46113e-01 9.60465e-02 -1.05382e+01 -9.69373e+00 -1.13826e+01 -5.44202e+00 -4.85280e+00 -6.03125e+00 -3.00814e+00 -2.80548e+00 -3.21079e+00 2.17230e+00 5.58661e+00 -1.24201e+00 1.23880e+00 1.96786e+00 5.09745e-01 2.67078e-01 4.40637e-01 9.35185e-02
1.59000e+02 1.79134e-01 3.44921e-01 9.30330e-02 -1.11709e+01 -9.85380e+00 -1.24879e+01 -5.27664e+00 -4.41762e+00 -6.13566e+00 -3.05085e+00 -2.26163e+00 -3.84008e+00 2.68953e+00 5.17393e+00 2.05128e-01 8.17527e-01 1.24602e+00 3.89037e-01 2.21282e-01 3.11498e-01 1.31065e-01
1.60000e+02 1.74001e-01 3.39748e-01 8.91139e-02 -1.06248e+01 -9.31145e+00 -1.19380e+01 -5.57072e+00 -4.43909e+00 -6.70236e+00 -3.02166e+00 -2.43130e+00 -3.61202e+00 7.26165e-01 1.29703e+00 1.55303e-01 1.75268e+00 2.74268e+00 7.62683e-01 2.73034e-01 3.99083e-01 1.46984e-01
1.61000e+02 1.66931e-01 3.28235e-01 8.48964e-02 -1.04901e+01 -9.09973e+00 -1.18804e+01 -4.96335e+00 -4.66881e+00 -5.25790e+00 -3.23602e+00 -2.80910e+00 -3.66294e+00 1.45428e+00 3.70764e+00 -7.99073e-01 4.46109e-01 5.63180e-01 3.29038e-01 3.39301e-01 4.69978e-01 2.08624e-01
1.62000e+02 1.58468e-01 3.09442e-01 8.11523e-02 -1.09845e+01 -9.45879e+00 -1.25103e+01 -5.00738e+00 -3.84577e+00 -6.16900e+00 -2.61300e+00 -1.99105e+00 -3.23494e+00 1.77988e+02 5.28661e+02 -1.72685e+02 1.58083e+00 3.03504e+00 1.26617e-01 2.48725e-01 3.49897e-01 1.47552e-01
1.63000e+02 1.47976e-01 2.85788e-01 7.66196e-02 -1.14026e+01 -1.02845e+01 -1.25207e+01 -6.29155e+00 -5.30695e+00 -7.27615e+00 -2.93202e+00 -2.47054e+00 -3.39350e+00 3.54346e+00 7.12586e+00 -3.89300e-02 1.36249e+00 1.83959e+00 8.85387e-01 2.98708e-01 3.54822e-01 2.42593e-01
1.64000e+02 1.34462e-01 2.57469e-01 7.02220e-02 -1.06777e+01 -9.45072e+00 -1.19046e+01 -5.22597e+00 -4.53495e+00 -5.91698e+00 -2.94642e+00 -2.33403e+00 -3.55881e+00 1.50712e+00 3.87180e+00 -8.57550e-01 9.51648e-01 1.35127e+00 5.52024e-01 2.23284e-01 2.90593e-01 1.55976e-01
1.65000e+02 1.21806e-01 2.33955e-01 6.34174e-02 -1.07792e+01 -1.01632e+01 -1.13952e+01 -5.18459e+00 -3.79249e+00 -6.57668e+00 -3.36764e+00 -2.83423e+00 -3.90105e+00 8.05162e-01 1.43366e+00 1.76661e-01 9.75728e-01 1.44393e+00 5.07524e-01 3.05738e-01 3.78603e-01 2.32873e-01
1.66000e+02 1.03025e-01 1.96578e-01 5.39949e-02 -1.00468e+01 -8.77609e+00 -1.13176e+01 -5.23570e+00 -3.82839e+00 -6.64301e+00 -2.97964e+00 -2.24997e+00 -3.70931e+00 3.52690e+00 7.20650e+00 -1.52714e-01 1.27137e+00 1.75771e+00 7.85032e-01 2.77882e-01 3.81483e-01 1.74282e-01
1.67000e+02 8.85955e-02 1.67731e-01 4.67961e-02 -1.07352e+01 -9.84491e+00 -1.16255e+01 -5.43629e+00 -4.44575e+00 -6.42683e+00 -3.24111e+00 -2.67445e+00 -3.80778e+00 9.04053e+00 2.55086e+01 -7.42756e+00 1.02616e+00 1.30064e+00 7.51677e-01 3.04624e-01 4.19617e-01 1.89631e-01
1.68000e+02 8.48328e-02 1.65169e-01 4.35711e-02 -1.09140e+01 -1.00393e+01 -1.17887e+01 -6.21250e+00 -4.71689e+00 -7.70811e+00 -2.77155e+00 -1.99106e+00 -3.55204e+00 2.02896e+00 4.75006e+00 -6.92150e-01 8.36462e-01 1.42574e+00 2.47187e-01 3.69886e-01 4.45236e-01 2.94536e-01
1.69000e+02 8.34823e-02 1.63850e-01 4.25344e-02 -1.12288e+01 -1.03202e+01 -1.21373e+01 -5.22542e+00 -4.07945e+00 -6.37139e+00 -3.03796e+00 -2.37977e+00 -3.69615e+00 3.29951e+00 7.24557e+00 -6.46550e-01 2.11343e+00 3.86967e+00 3.57182e-01 3.29759e-01 3.75187e-01 2.84332e-01
1.70000e+02 7.58751e-02 1.53167e-01 3.75867e-02 -1.08573e+01 -9.80992e+00 -1.19046e+01 -5.24081e+00 -4.34699e+00 -6.13462e+00 -3.13405e+00 -2.37403e+00 -3.89408e+00 1.50666e+01 4.43710e+01 -1.42377e+01 2.04606e+00 3.13640e+00 9.55711e-01 3.14387e-01 3.86550e-01 2.42223e-01
1.71000e+02 6.64946e-02 1.32160e-01 3.34560e-02 -1.22744e+01 -1.10418e+01 -1.35070e+01 -6.05449e+00 -5.35079e+00 -6.75818e+00 -2.61532e+00 -1.56830e+00 -3.66235e+00 2.68207e+00 6.61421e+00 -1.25007e+00 1.46780e+00 2.34131e+00 5.94291e-01 4.22311e-01 6.49574e-01 1.95048e-01
1.72000e+02 5.90701e-02 1.19394e-01 2.92249e-02 -1.10892e+01 -9.10086e+00 -1.30775e+01 -5.79682e+00 -4.66459e+00 -6.92905e+00 -2.78547e+00 -2.17771e+00 -3.39324e+00 2.23737e+00 5.57356e+00 -1.09881e+00 1.40030e+00 1.80720e+00 9.93411e-01 3.31757e-01 3.63511e-01 3.00004e-01
1.73000e+02 5.40925e-02 1.10055e-01 2.65866e-02 -1.11098e+01 -9.88717e+00 -1.23324e+01 -4.95249e+00 -3.69753e+00 -6.20746e+00 -3.30163e+00 -2.30271e+00 -4.30055e+00 2.03415e+00 3.65667e+00 4.11638e-01 1.50780e+00 2.35341e+00 6.62193e-01 2.24234e-01 2.57788e-01 1.90681e-01
1.74000e+02 5.33059e-02 1.09930e-01 2.58484e-02 -1.14202e+01 -1.00644e+01 -1.27760e+01 -5.69458e+00 -4.60032e+00 -6.78884e+00 -3.00193e+00 -2.13225e+00 -3.87161e+00 5.72488e+02 1.70132e+03 -5.56340e+02 2.26724e+00 3.07993e+00 1.45454e+00 4.23755e-01 5.88145e-01 2.59365e-01
1.75000e+02 4.38288e-02 9.20145e-02 2.08767e-02 -1.15500e+01 -1.08932e+01 -1.22069e+01 -4.76960e+00 -3.84299e+00 -5.69621e+00 -2.83357e+00 -2.62894e+00 -3.03820e+00 3.01848e+00 6.62255e+00 -5.85584e-01 1.11759e+00 1.76847e+00 4.66710e-01 3.13060e-01 4.48509e-01 1.77611e-01
1.76000e+02 4.37262e-02 9.20044e-02 2.07815e-02 -1.14272e+01 -9.73651e+00 -1.31179e+01 -6.02622e+00 -4.30653e+00 -7.74591e+00 -3.58831e+00 -2.86013e+00 -4.31650e+00 2.68288e+00 6.70322e+00 -1.33746e+00 1.54154e+00 2.71422e+00 3.68872e-01 2.83222e-01 3.69889e-01 1.96555e-01
1.77000e+02 4.25105e-02 8.95977e-02 2.01695e-02 -1.16632e+01 -9.92913e+00 -1.33972e+01 -5.40137e+00 -4.37997e+00 -6.42278e+00 -3.52477e+00 -2.62925e+00 -4.42028e+00 3.52750e+00 8.61114e+00 -1.55614e+00 1.23053e+00 2.05553e+00 4.05530e-01 3.13465e-01 3.83523e-01 2.43407e-01
1.78000e+02 4.12725e-02 8.95577e-02 1.90203e-02 -1.09008e+01 -1.00089e+01 -1.17926e+01 -6.25008e+00 -5.53830e+00 -6.96185e+00 -3.25506e+00 -2.31491e+00 -4.19521e+00 1.12015e+00 1.75858e+00 4.81718e-01 1.19551e+00 1.93620e+00 4.54815e-01 2.82992e-01 3.64047e-01 2.01937e-01
1.79000e+02 3.51881e-02 7.65492e-02 1.61752e-02 -1.20524e+01 -1.11980e+01 -1.29068e+01 -5.43847e+00 -4.53948e+00 -6.33746e+00 -3.46318e+00 -2.91335e+00 -4.01302e+00 1.51425e+01 4.39070e+01 -1.36221e+01 1.34476e+00 1.90721e+00 7.82322e-01 3.53556e-01 4.68473e-01 2.38639e-01
1.80000e+02 3.45517e-02 7.65311e-02 1.55992e-02 -1.21473e+01 -1.10880e+01 -1.32067e+01 -4.66550e+00 -4.21066e+00 -5.12034e+00 -3.12074e+00 -2.66531e+00 -3.57617e+00 1.18254e+00 1.82806e+00 5.37031e-01 8.08279e-01 1.24852e+00 3.68037e-01 2.81517e-01 3.82845e-01 1.80189e-01
1.81000e+02 3.38031e-02 7.58545e-02 1.50637e-02 -1.14137e+01 -9.50926e+00 -1.33182e+01 -5.48168e+00 -4.49684e+00 -6.46652e+00 -3.37413e+00 -2.33468e+00 -4.41358e+00 1.45782e+00 2.67715e+00 2.38501e-01 1.30940e+00 2.39243e+00 2.26382e-01 3.26761e-01 4.14810e-01 2.38713e-01
1.82000e+02 3.38031e-02 7.58545e-02 1.50637e-02 -1.14982e+01 -1.05272e+01 -1.24692e+01 -5.72098e+00 -4.56460e+00 -6.87736e+00 -3.17126e+00 -2.15101e+00 -4.19151e+00 3.73511e+01 1.01701e+02 -2.69985e+01 1.26484e+00 2.08497e+00 4.44708e-01 2.91458e-01 4.10525e-01 1.72391e-01
1.83000e+02 3.25066e-02 7.28360e-02 1.45077e-02 -1.19714e+01 -1.08220e+01 -1.31209e+01 -6.29108e+00 -5.65135e+00 -6.93080e+00 -3.09440e+00 -2.52437e+00 -3.66442e+00 1.13265e+03 3.38074e+03 -1.11544e+03 9.56306e-01 1.53905e+00 3.73565e-01 3.85527e-01 5.27443e-01 2.43611e-01
1.84000e+02 3.00010e-02 6.76444e-02 1.33058e-02 -1.16076e+01 -1.05849e+01 -1.26303e+01 -5.85069e+00 -4.81545e+00 -6.88593e+00 -3.17206e+00 -2.78734e+00 -3.55678e+00 7.96784e-01 1.25241e+00 3.41159e-01 1.38237e+00 2.03762e+00 7.27122e-01 2.93764e-01 3.43947e-01 2.43581e-01
1.85000e+02 2.89248e-02 6.62535e-02 1.26279e-02 -1.17873e+01 -1.03204e+01 -1.32541e+01 -6.17659e+00 -5.76727e+00 -6.58592e+00 -3.43799e+00 -2.75046e+00 -4.12552e+00 6.45435e+00 1.80233e+01 -5.11464e+00 1.12914e+00 1.53430e+00 7.23975e-01 3.38904e-01 3.99033e-01 2.78774e-01
1.86000e+02 2.70612e-02 6.24806e-02 1.17206e-02 -1.24268e+01 -1.13710e+01 -1.34826e+01 -5.98498e+00 -4.95548e+00 -7.01448e+00 -3.39052e+00 -2.77670e+00 -4.00435e+00 5.17033e+00 1.19612e+01 -1.62053e+00 1.36246e+00 2.30612e+00 4.18810e-01 2.92626e-01 4.00084e-01 1.85169e-01
1.87000e+02 2.63165e-02 6.10543e-02 1.13433e-02 -1.20461e+01 -1.11287e+01 -1.29635e+01 -6.67032e+00 -5.67404e+00 -7.66660e+00 -3.30455e+00 -2.86993e+00 -3.73916e+00 2.81164e+00 6.78698e+00 -1.16371e+00 1.45258e+00 2.08011e+00 8.25054e-01 2.77146e-01 3.53175e-01 2.01117e-01
1.88000e+02 2.35504e-02 5.45431e-02 1.01685e-02 -1.23120e+01 -1.02135e+01 -1.44106e+01 -6.21755e+00 -4.83873e+00 -7.59637e+00 -2.95463e+00 -1.86658e+00 -4.04267e+00 1.74491e+01 3.13198e+01 3.57826e+00 1.13918e+00 1.59895e+00 6.79409e-01 3.68469e-01 5.09525e-01 2.27413e-01
1.89000e+02 2.19763e-02 5.09312e-02 9.48253e-03 -1.20304e+01 -1.03007e+01 -1.37601e+01 -5.72695e+00 -4.49447e+00 -6.95944e+00 -3.97167e+00 -3.20776e+00 -4.73558e+00 3.01428e+02 9.02330e+02 -2.99473e+02 1.42302e+00 1.64043e+00 1.20561e+00 2.78493e-01 3.65833e-01 1.91154e-01
1.90000e+02 2.18375e-02 5.09338e-02 9.36264e-03 -1.20794e+01 -1.13403e+01 -1.28184e+01 -6.49551e+00 -5.06110e+00 -7.92992e+00 -3.87816e+00 -3.42132e+00 -4.33501e+00 5.50271e+00 1.36971e+01 -2.69172e+00 1.07504e+00 1.38192e+00 7.68150e-01 3.43136e-01 4.61408e-01 2.24865e-01
1.91000e+02 2.18375e-02 5.09338e-02 9.36264e-03 -1.20146e+01 -1.12421e+01 -1.27872e+01 -5.96766e+00 -4.63067e+00 -7.30465e+00 -3.42415e+00 -2.94381e+00 -3.90450e+00 1.22255e+01 2.64298e+01 -1.97891e+00 1.41794e+00 1.83589e+00 9.99983e-01 2.73070e-01 3.60585e-01 1.85555e-01
1.92000e+02 1.82268e-02 4.24294e-02 7.82985e-03 -1.31545e+01 -1.23522e+01 -1.39568e+01 -6.30052e+00 -5.12436e+00 -7.47668e+00 -3.79801e+00 -3.22419e+00 -4.37183e+00 1.56702e+01 3.32119e+01 -1.87147e+00 1.19591e+00 2.06432e+00 3.27499e-01 3.02719e-01 4.39310e-01 1.66127e-01
1.93000e+02 1.81944e-02 4.24340e-02 7.80123e-03 -1.26395e+01 -1.12119e+01 -1.40670e+01 -5.63723e+00 -4.96812e+00 -6.30634e+00 -3.38881e+00 -3.17664e+00 -3.60098e+00 5.78567e+02 1.65424e+03 -4.97103e+02 1.04551e+00 1.30486e+00 7.86170e-01 3.36208e-01 4.26998e-01 2.45418e-01
1.94000e+02 1.73041e-02 4.03492e-02 7.42104e-03 -1.24844e+01 -1.11076e+01 -1.38612e+01 -6.62178e+00 -5.51637e+00 -7.72718e+00 -3.31410e+00 -2.51744e+00 -4.11076e+00 1.69107e+01 4.36455e+01 -9.82406e+00 6.85269e-01 9.08843e-01 4.61695e-01 2.70733e-01 3.04406e-01 2.37060e-01
1.95000e+02 1.57747e-02 3.68075e-02 6.76063e-03 -1.31335e+01 -1.16187e+01 -1.46483e+01 -7.05426e+00 -5.39892e+00 -8.70960e+00 -3.86262e+00 -3.25319e+00 -4.47206e+00 1.67464e+00 2.83136e+00 5.17911e-01 1.16094e+00 2.23932e+00 8.25644e-02 2.86085e-01 3.19019e-01 2.53152e-01
1.96000e+02 1.50165e-02 3.50018e-02 6.44241e-03 -1.16197e+01 -9.86620e+00 -1.33731e+01 -6.75933e+00 -5.68956e+00 -7.82909e+00 -3.39750e+00 -2.79686e+00 -3.99815e+00 3.10101e+01 6.57294e+01 -3.70924e+00 1.55292e+00 2.58604e+00 5.19806e-01 2.91484e-01 3.94863e-01 1.88105e-01
1.97000e+02 1.27363e-02 2.96422e-02 5.47235e-03 -1.19455e+01 -1.01486e+01 -1.37424e+01 -6.00290e+00 -5.14838e+00 -6.85743e+00 -3.29037e+00 -2.79829e+00 -3.78245e+00 1.66315e+01 4.60652e+01 -1.28022e+01 1.40680e+00 2.23114e+00 5.82459e-01 2.72637e-01 3.70975e-01 1.74300e-01
1.98000e+02 1.25647e-02 2.93160e-02 5.38521e-03 -1.28734e+01 -1.18104e+01 -1.39363e+01 -6.19163e+00 -5.55541e+00 -6.82785e+00 -3.04200e+00 -1.90362e+00 -4.18039e+00 3.24983e+02 8.84554e+02 -2.34587e+02 1.16904e+00 1.99972e+00 3.38360e-01 2.95871e-01 4.49089e-01 1.42653e-01
1.99000e+02 7.61797e-03 1.75369e-02 3.30922e-03 -1.30278e+01 -1.22720e+01 -1.37837e+01 -7.54842e+00 -6.45693e+00 -8.63991e+00 -3.47950e+00 -2.84580e+00 -4.11319e+00 1.84343e+00 2.75656e+00 9.30291e-01 1.04388e+00 1.58129e+00 5.06472e-01 3.16729e-01 3.53352e-01 2.80106e-01
2.00000e+02 6.30322e-03 1.45706e-02 2.72676e-03 -1.32702e+01 -1.09369e+01 -1.56034e+01 -6.30990e+00 -5.30138e+00 -7.31842e+00 -3.78076e+00 -2.58332e+00 -4.97819e+00 6.97823e+01 2.06470e+02 -6.69052e+01 1.28029e+00 1.88392e+00 6.76651e-01 2.38502e-01 3.53176e-01 1.23829e-01
2.01000e+02 5.82026e-03 1.34207e-02 2.52411e-03 -1.43528e+01 -1.32329e+01 -1.54727e+01 -6.14929e+00 -5.08105e+00 -7.21753e+00 -4.32700e+00 -3.42828e+00 -5.22573e+00 1.92480e+01 5.62816e+01 -1.77855e+01 1.50827e+00 2.36688e+00 6.49662e-01 3.23599e-01 4.36528e-01 2.10670e-01
2.02000e+02 5.01282e-03 1.15019e-02 2.18472e-03 -1.38157e+01 -1.28303e+01 -1.48011e+01 -6.25666e+00 -4.87583e+00 -7.63749e+00 -3.49540e+00 -2.70178e+00 -4.28902e+00 8.48163e+00 2.34286e+01 -6.46534e+00 1.75657e+00 3.25614e+00 2.57002e-01 3.31690e-01 4.23625e-01 2.39755e-01
2.03000e+02 4.99371e-03 1.15039e-02 2.16771e-03 -1.38738e+01 -1.20929e+01 -1.56548e+01 -7.73639e+00 -6.12796e+00 -9.34482e+00 -3.46884e+00 -2.43035e+00 -4.50733e+00 3.84381e+02 1.14874e+03 -3.79975e+02 1.13294e+00 1.76080e+00 5.05087e-01 3.54773e-01 5.05937e-01 2.03609e-01
2.04000e+02 2.88253e-03 6.55084e-03 1.26838e-03 -1.30996e+01 -1.10110e+01 -1.51882e+01 -7.55566e+00 -5.90639e+00 -9.20493e+00 -3.75507e+00 -3.07774e+00 -4.43240e+00 2.63128e+02 6.39117e+02 -1.12861e+02 1.35331e+00 1.71925e+00 9.87373e-01 2.52147e-01 3.17327e-01 1.86967e-01
2.05000e+02 2.40892e-03 5.42706e-03 1.06925e-03 -1.41283e+01 -1.28820e+01 -1.53746e+01 -7.97915e+00 -7.63672e+00 -8.32158e+00 -3.93498e+00 -3.06541e+00 -4.80456e+00 1.89826e+02 5.00807e+02 -1.21155e+02 2.41560e+00 4.02560e+00 8.05604e-01 3.93670e-01 5.54020e-01 2.33320e-01
2.06000e+02 2.39435e-03 5.42815e-03 1.05614e-03 -1.34877e+01 -1.15852e+01 -1.53902e+01 -7.40656e+00 -5.78126e+00 -9.03186e+00 -3.74587e+00 -3.22473e+00 -4.26702e+00 6.31936e+01 1.64657e+02 -3.82698e+01 7.41820e-01 9.07981e-01 5.75658e-01 4.16002e-01 5.83270e-01 2.48734e-01
2.07000e+02 1.81133e-03 4.11137e-03 7.98006e-04 -1.44871e+01 -1.22406e+01 -1.67337e+01 -7.54226e+00 -6.58779e+00 -8.49674e+00 -3.98153e+00 -2.90762e+00 -5.05543e+00 1.02182e+02 1.70675e+02 3.36896e+01 9.14902e-01 1.36208e+00 4.67722e-01 2.36450e-01 3.15058e-01 1.57841e-01
2.08000e+02 1.81133e-03 4.11137e-03 7.98006e-04 -1.39487e+01 -1.18468e+01 -1.60506e+01 -7.19682e+00 -5.38235e+00 -9.01129e+00 -4.27733e+00 -3.75468e+00 -4.79998e+00 1.64459e+02 4.90497e+02 -1.61580e+02 6.26324e-01 8.04441e-01 4.48207e-01 2.74741e-01 3.52596e-01 1.96887e-01
2.09000e+02 1.79842e-03 4.11266e-03 7.86430e-04 -1.36569e+01 -1.18469e+01 -1.54669e+01 -7.17308e+00 -6.16300e+00 -8.18316e+00 -4.20794e+00 -3.44495e+00 -4.97094e+00 9.78019e+00 2.56782e+01 -6.11778e+00 1.38931e+00 2.16266e+00 6.15965e-01 3.10760e-01 4.32620e-01 1.88900e-01
2.10000e+02 1.16542e-03 2.61101e-03 5.20180e-04 -1.45277e+01 -1.28620e+01 -1.61935e+01 -7.29762e+00 -4.97601e+00 -9.61924e+00 -4.28815e+00 -3.16363e+00 -5.41267e+00 8.25699e+01 1.82973e+02 -1.78332e+01 1.33650e+00 2.38239e+00 2.90606e-01 3.32116e-01 4.19836e-01 2.44397e-01
2.11000e+02 7.52616e-04 1.67244e-03 3.38685e-04 -1.42880e+01 -1.27666e+01 -1.58094e+01 -6.35685e+00 -5.27747e+00 -7.43623e+00 -3.67418e+00 -2.59288e+00 -4.75549e+00 6.69038e+01 1.77957e+02 -4.41496e+01 7.64455e-01 9.66688e-01 5.62222e-01 2.39266e-01 3.07564e-01 1.70968e-01
2.12000e+02 7.52616e-04 1.67244e-03 3.38685e-04 -1.47321e+01 -1.26030e+01 -1.68611e+01 -7.41747e+00 -6.10389e+00 -8.73105e+00 -4.13771e+00 -3.47195e+00 -4.80348e+00 1.09033e+02 3.02648e+02 -8.45820e+01 1.17963e+00 1.72000e+00 6.39259e-01 3.59177e-01 4.61354e-01 2.57000e-01
2.13000e+02 7.52616e-04 1.67244e-03 3.38685e-04 -1.40901e+01 -1.19260e+01 -1.62541e+01 -6.49705e+00 -5.01278e+00 -7.98133e+00 -3.58334e+00 -3.14344e+00 -4.02323e+00 1.99889e+02 5.94234e+02 -1.94455e+02 1.58132e+00 2.37574e+00 7.86902e-01 3.69990e-01 5.46559e-01 1.93421e-01
2.14000e+02 7.36677e-04 1.67287e-03 3.24408e-04 -1.47451e+01 -1.17790e+01 -1.77113e+01 -7.58591e+00 -5.69446e+00 -9.47736e+00 -4.21806e+00 -3.70387e+00 -4.73226e+00 1.05242e+02 3.08369e+02 -9.78854e+01 1.18494e+00 1.92320e+00 4.46688e-01 3.51813e-01 5.46980e-01 1.56647e-01
2.15000e+02 7.36677e-04 1.67287e-03 3.24408e-04 -1.52354e+01 -1.25653e+01 -1.79054e+01 -6.78424e+00 -6.23953e+00 -7.32895e+00 -4.67560e+00 -3.63988e+00 -5.71132e+00 2.11813e+02 5.74773e+02 -1.51148e+02 9.32169e-01 1.29305e+00 5.71288e-01 2.84877e-01 3.37499e-01 2.32255e-01
2.16000e+02 4.77095e-04 1.06757e-03 2.13214e-04 -1.53211e+01 -1.30613e+01 -1.75810e+01 -7.54516e+00 -5.43691e+00 -9.65342e+00 -4.97074e+00 -3.88278e+00 -6.05870e+00 3.28327e+02 9.80274e+02 -3.23621e+02 9.05692e-01 1.19266e+00 6.18721e-01 4.01054e-01 6.04796e-01 1.97313e-01
2.17000e+02 1.79140e-04 3.70781e-04 8.65497e-05 -1.49326e+01 -1.25792e+01 -1.72861e+01 -7.16866e+00 -5.96042e+00 -8.37689e+00 -4.58721e+00 -3.64955e+00 -5.52486e+00 5.25393e+00 9.66308e+00 8.44780e-01 1.79767e+00 2.37286e+00 1.22248e+00 2.89872e-01 3.67085e-01 2.12660e-01
2.18000e+02 1.79085e-04 3.70777e-04 8.64980e-05 -1.40677e+01 -1.26201e+01 -1.55153e+01 -6.91069e+00 -6.07989e+00 -7.74148e+00 -4.00236e+00 -2.69756e+00 -5.30716e+00 1.58147e+02 3.47934e+02 -3.16406e+01 6.60951e-01 1.12789e+00 1.94011e-01 3.17002e-01 4.58013e-01 1.75992e-01
2.19000e+02 1.74569e-04 3.70461e-04 8.22606e-05 -1.52524e+01 -1.33042e+01 -1.72006e+01 -8.53823e+00 -7.56794e+00 -9.50852e+00 -4.38810e+00 -4.06338e+00 -4.71282e+00 1.08442e+03 3.24150e+03 -1.07266e+03 1.75363e+00 2.75059e+00 7.56672e-01 3.82526e-01 4.36175e-01 3.28877e-01
2.20000e+02 1.40346e-04 2.93724e-04 6.70600e-05 -1.50835e+01 -1.27366e+01 -1.74304e+01 -7.40915e+00 -5.52652e+00 -9.29177e+00 -4.23767e+00 -3.42661e+00 -5.04873e+00 8.45184e+01 1.89043e+02 -2.00061e+01 5.64655e+00 1.34534e+01 -2.16032e+00 3.85770e-01 6.50040e-01 1.21499e-01
2.21000e+02 1.19982e-04 2.46752e-04 5.83408e-05 -1.60776e+01 -1.29670e+01 -1.91881e+01 -7.12505e+00 -5.95766e+00 -8.29244e+00 -4.41094e+00 -3.63424e+00 -5.18764e+00 3.02404e+02 7.41834e+02 -1.37027e+02 1.51347e+00 2.59937e+00 4.27563e-01 3.64207e-01 4.98515e-01 2.29900e-01
2.22000e+02 1.14033e-04 2.45615e-04 5.29430e-05 -1.51359e+01 -1.19900e+01 -1.82818e+01 -8.20255e+00 -6.00684e+00 -1.03983e+01 -5.09065e+00 -3.80164e+00 -6.37966e+00 2.02555e+01 5.22839e+01 -1.17729e+01 2.00640e+00 3.05188e+00 9.60911e-01 2.53389e-01 2.80591e-01 2.26186e-01
2.23000e+02 1.12357e-04 2.45626e-04 5.13953e-05 -1.57398e+01 -1.41663e+01 -1.73134e+01 -7.80531e+00 -6.37987e+00 -9.23076e+00 -4.74717e+00 -3.49815e+00 -5.99620e+00 1.83046e+02 3.47972e+02 1.81209e+01 1.40961e+00 2.34807e+00 4.71143e-01 3.23730e-01 4.15953e-01 2.31508e-01
2.24000e+02 1.12084e-04 2.45637e-04 5.11435e-05 -1.50957e+01 -1.24595e+01 -1.77318e+01 -8.35438e+00 -6.69779e+00 -1.00110e+01 -4.26356e+00 -3.65254e+00 -4.87459e+00 3.70495e+02 1.10324e+03 -3.62248e+02 8.48159e-01 1.21394e+00 4.82378e-01 3.57541e-01 5.33718e-01 1.81364e-01
2.25000e+02 1.12084e-04 2.45637e-04 5.11435e-05 -1.63324e+01 -1.39521e+01 -1.87126e+01 -7.27260e+00 -5.40807e+00 -9.13713e+00 -4.71593e+00 -3.83333e+00 -5.59853e+00 1.19802e+03 3.03106e+03 -6.35017e+02 1.82723e+00 2.59272e+00 1.06174e+00 3.84364e-01 4.61563e-01 3.07165e-01
2.26000e+02 1.12084e-04 2.45637e-04 5.11435e-05 -1.54839e+01 -1.33175e+01 -1.76504e+01 -8.84306e+00 -6.22770e+00 -1.14584e+01 -4.07190e+00 -3.13120e+00 -5.01260e+00 6.59205e+01 1.90685e+02 -5.88436e+01 1.87299e+00 2.72966e+00 1.01632e+00 3.24638e-01 4.40128e-01 2.09147e-01
2.27000e+02 1.12084e-04 2.45637e-04 5.11435e-05 -1.66886e+01 -1.47531e+01 -1.86241e+01 -6.85449e+00 -5.22305e+00 -8.48593e+00 -5.58292e+00 -4.14242e+00 -7.02342e+00 2.99660e+03 7.06928e+03 -1.07608e+03 1.32267e+00 2.20121e+00 4.44137e-01 4.90320e-01 7.01197e-01 2.79443e-01
2.28000e+02 1.11847e-04 2.45644e-04 5.09267e-05 -1.63096e+01 -1.48663e+01 -1.77529e+01 -9.14539e+00 -7.82890e+00 -1.04619e+01 -4.77865e+00 -3.58109e+00 -5.97621e+00 2.02165e+03 5.45073e+03 -1.40742e+03 2.85658e+00 4.66188e+00 1.05128e+00 4.12280e-01 7.28317e-01 9.62435e-02
2.29000e+02 1.09322e-04 2.45516e-04 4.86779e-05 -1.68141e+01 -1.47138e+01 -1.89143e+01 -7.01763e+00 -4.90303e+00 -9.13224e+00 -4.86824e+00 -4.35791e+00 -5.37857e+00 5.58063e+02 1.66004e+03 -5.43918e+02 1.88049e+00 3.67709e+00 8.39012e-02 4.34722e-01 6.54359e-01 2.15085e-01
2.30000e+02 1.09322e-04 2.45516e-04 4.86779e-05 -1.67297e+01 -1.47450e+01 -1.87145e+01 -8.86516e+00 -7.66838e+00 -1.00619e+01 -4.40523e+00 -3.21071e+00 -5.59975e+00 8.44058e+02 2.51886e+03 -8.30746e+02 1.46552e+00 2.19352e+00 7.37514e-01 3.78307e-01 5.94393e-01 1.62220e-01
2.31000e+02 1.09322e-04 2.45516e-04 4.86779e-05 -1.65549e+01 -1.53863e+01 -1.77235e+01 -8.81314e+00 -6.95940e+00 -1.06669e+01 -5.08165e+00 -4.16882e+00 -5.99448e+00 1.23866e+03 3.56264e+03 -1.08532e+03 4.94977e+00 1.30246e+01 -3.12503e+00 3.85226e-01 5.94313e-01 1.76139e-01
2.32000e+02 1.09322e-04 2.45516e-04 4.86779e-05 -1.72297e+01 -1.51676e+01 -1.92917e+01 -1.02058e+01 -7.94154e+00 -1.24700e+01 -4.71641e+00 -3.83414e+00 -5.59869e+00 2.30809e+03 5.19121e+03 -5.75022e+02 3.90711e+00 1.00170e+01 -2.20282e+00 4.42826e-01 6.86588e-01 1.99064e-01
2.33000e+02 3.39777e-05 6.77232e-05 1.70472e-05 -1.66829e+01 -1.40119e+01 -1.93540e+01 -8.66893e+00 -6.84007e+00 -1.04978e+01 -4.63697e+00 -3.94909e+00 -5.32485e+00 1.41592e+02 4.14605e+02 -1.31422e+02 1.47203e+00 2.11196e+00 8.32094e-01 4.99546e-01 9.19146e-01 7.99466e-02
2.34000e+02 3.35118e-05 6.76663e-05 1.65967e-05 -4.41554e+00 1.84455e+01 -2.72766e+01 -9.45346e+00 -7.37500e+00 -1.15319e+01 -4.87003e+00 -3.75640e+00 -5.98366e+00 5.35923e+04 1.58469e+05 -5.12841e+04 3.48716e+00 7.06763e+00 -9.33085e-02 7.01174e-01 1.29788e+00 1.04466e-01
2.35000e+02 3.35118e-05 6.76663e-05 1.65967e-05 -1.59884e+01 -1.28651e+01 -1.91118e+01 -7.35753e+00 -4.87711e+00 -9.83795e+00 -4.58789e+00 -3.96298e+00 -5.21279e+00 7.26948e+02 2.08771e+03 -6.33816e+02 1.63649e+00 2.19226e+00 1.08072e+00 3.74536e-01 4.98047e-01 2.51026e-01
2.36000e+02 3.07429e-05 6.70925e-05 1.40869e-05 -1.67861e+01 -1.44137e+01 -1.91585e+01 -8.01496e+00 -6.44382e+00 -9.58610e+00 -5.74107e+00 -4.76405e+00 -6.71809e+00 7.25879e+02 1.75994e+03 -3.08184e+02 1.63328e+00 2.16805e+00 1.09852e+00 4.36127e-01 7.25652e-01 1.46602e-01
2.37000e+02 1.92066e-05 3.97798e-05 9.27337e-06 -1.60773e+01 -1.37349e+01 -1.84197e+01 -8.39949e+00 -6.91265e+00 -9.88632e+00 -4.67229e+00 -3.53996e+00 -5.80461e+00 4.24478e+02 1.26080e+03 -4.11844e+02 2.97829e+00 4.20780e+00 1.74878e+00 5.84091e-01 1.19812e+00 -2.99332e-02
2.38000e+02 1.47588e-05 2.93162e-05 7.43006e-06 -1.66512e+01 -1.46945e+01 -1.86078e+01 -9.03590e+00 -7.40889e+00 -1.06629e+01 -5.24119e+00 -4.47486e+00 -6.00752e+00 1.63832e+01 3.09509e+01 1.81548e+00 1.27916e+00 1.71823e+00 8.40096e-01 4.20934e-01 7.33227e-01 1.08640e-01
2.39000e+02 1.47254e-05 2.93109e-05 7.39789e-06 -1.63246e+01 -1.39901e+01 -1.86592e+01 -8.52583e+00 -6.99629e+00 -1.00554e+01 -4.61859e+00 -3.74757e+00 -5.48961e+00 2.16477e+02 5.57623e+02 -1.24668e+02 1.28979e+00 1.42298e+00 1.15661e+00 4.28638e-01 5.42959e-01 3.14317e-01
2.40000e+02 1.42603e-05 2.92535e-05 6.95153e-06 -1.67915e+01 -1.50665e+01 -1.85164e+01 -8.45889e+00 -7.00607e+00 -9.91171e+00 -4.95980e+00 -4.44799e+00 -5.47160e+00 3.20375e+03 6.57320e+03 -1.65712e+02 1.23515e+00 1.45221e+00 1.01808e+00 4.28852e-01 6.20715e-01 2.36988e-01
2.41000e+02 9.63576e-06 1.84474e-05 5.03311e-06 -1.72259e+01 -1.52919e+01 -1.91599e+01 -7.73178e+00 -5.65793e+00 -9.80563e+00 -4.97787e+00 -4.54142e+00 -5.41432e+00 3.82607e+03 8.47077e+03 -8.18624e+02 1.80570e+00 2.92429e+00 6.87110e-01 5.44739e-01 7.46647e-01 3.42831e-01
2.42000e+02 9.63576e-06 1.84474e-05 5.03311e-06 -1.73116e+01 -1.54147e+01 -1.92085e+01 -8.66820e+00 -7.44168e+00 -9.89473e+00 -5.11892e+00 -4.42762e+00 -5.81022e+00 4.68510e+01 1.17568e+02 -2.38661e+01 1.94975e+00 3.06632e+00 8.33182e-01 5.09522e-01 9.80475e-01 3.85690e-02
2.43000e+02 9.63576e-06 1.84474e-05 5.03311e-06 -1.66849e+01 -1.51249e+01 -1.82449e+01 -1.02545e+01 -8.21005e+00 -1.22990e+01 -5.06689e+00 -4.17775e+00 -5.95603e+00 9.23699e+02 2.74278e+03 -8.95382e+02 1.63240e+00 2.28425e+00 9.80550e-01 6.28072e-01 9.97022e-01 2.59122e-01
2.44000e+02 9.53440e-06 1.84293e-05 4.93262e-06 -8.60018e+00 7.78759e+00 -2.49879e+01 -8.95310e+00 -8.22360e+00 -9.68260e+00 -5.43741e+00 -3.86773e+00 -7.00709e+00 5.49803e+03 1.60399e+04 -5.04388e+03 1.86857e+00 3.33227e+00 4.04866e-01 5.77466e-01 8.76903e-01 2.78030e-01
2.45000e+02 9.36436e-06 1.83585e-05 4.77661e-06 -1.71023e+01 -1.54463e+01 -1.87583e+01 -4.32292e+00 5.13899e+00 -1.37848e+01 -4.13202e+00 -3.23091e-01 -7.94095e+00 3.35877e+01 6.80423e+01 -8.66998e-01 5.35311e+02 1.60209e+03 -5.31469e+02 6.98896e-01 1.02319e+00 3.74604e-01
2.46000e+02 9.36436e-06 1.83585e-05 4.77661e-06 -1.66879e+01 -1.49934e+01 -1.83824e+01 -6.37627e+00 -2.86350e+00 -9.88904e+00 -3.86529e+00 -2.03091e+00 -5.69967e+00 1.72337e+03 4.79797e+03 -1.35123e+03 2.01930e+01 5.94132e+01 -1.90273e+01 4.69257e-01 7.84335e-01 1.54179e-01
2.47000e+02 8.74745e-06 1.82089e-05 4.20223e-06 -1.51432e+01 -1.48528e+01 -1.54335e+01 -8.75377e+00 -7.58902e+00 -9.91852e+00 -4.18865e+00 -2.88450e+00 -5.49281e+00 4.64704e+01 1.23443e+02 -3.05019e+01 5.39447e+00 1.28612e+01 -2.07225e+00 3.63998e-01 5.48887e-01 1.79110e-01
2.48000e+02 8.31769e-06 1.71952e-05 4.02345e-06 -1.81846e+01 -1.60068e+01 -2.03624e+01 -9.44031e+00 -8.23981e+00 -1.06408e+01 -4.50766e+00 -4.31226e+00 -4.70306e+00 1.19674e+04 3.41080e+04 -1.01732e+04 3.39186e+00 8.37090e+00 -1.58718e+00 3.03400e-01 4.28829e-01 1.77971e-01
2.49000e+02 8.31769e-06 1.71952e-05 4.02345e-06 -1.66782e+01 -1.57493e+01 -1.76071e+01 -9.02324e+00 -7.97782e+00 -1.00686e+01 -4.17845e+00 -3.99406e+00 -4.36284e+00 7.81955e+01 1.84907e+02 -2.85160e+01 2.84574e+00 4.99690e+00 6.94581e-01 4.08766e-01 4.66338e-01 3.51194e-01
2.50000e+02 3.33812e-06 6.05434e-06 1.84050e-06 -1.76740e+01 -1.62509e+01 -1.90970e+01 -8.37371e+00 -7.39760e+00 -9.34981e+00 -5.35949e+00 -4.28595e+00 -6.43303e+00 1.51936e+02 3.07469e+02 -3.59721e+00 2.39652e+00 4.80690e+00 -1.38653e-02 4.94946e-01 7.45596e-01 2.44296e-01
2.51000e+02 3.33812e-06 6.05434e-06 1.84050e-06 -1.89430e+01 -1.77282e+01 -2.01577e+01 -8.92548e+00 -7.77538e+00 -1.00756e+01 -5.33641e+00 -4.06438e+00 -6.60844e+00 5.77988e+03 1.26926e+04 -1.13285e+03 8.36434e-01 1.20669e+00 4.66173e-01 4.25208e-01 5.40324e-01 3.10092e-01
2.52000e+02 3.33812e-06 6.05434e-06 1.84050e-06 -1.74435e+01 -1.60479e+01 -1.88390e+01 -9.88303e+00 -9.15392e+00 -1.06121e+01 -4.88832e+00 -4.40400e+00 -5.37264e+00 4.53245e+01 1.18041e+02 -2.73921e+01 1.96523e+00 3.04161e+00 8.88851e-01 4.99303e-01 7.12459e-01 2.86147e-01
2.53000e+02 3.14231e-06 5.80690e-06 1.70041e-06 -1.78603e+01 -1.57292e+01 -1.99915e+01 -9.64216e+00 -7.47910e+00 -1.18052e+01 -5.16252e+00 -4.19003e+00 -6.13502e+00 1.13382e+03 3.05653e+03 -7.88891e+02 1.76390e+00 3.07820e+00 4.49605e-01 4.00864e-01 6.26947e-01 1.74781e-01
2.54000e+02 3.12721e-06 5.80431e-06 1.68486e-06 -1.68630e+01 -1.50498e+01 -1.86762e+01 -8.67497e+00 -7.74891e+00 -9.60102e+00 -5.24167e+00 -4.25711e+00 -6.22622e+00 2.35548e+01 4.92341e+01 -2.12453e+00 1.51834e+00 2.56879e+00 4.67880e-01 5.84467e-01 8.67264e-01 3.01671e-01
2.55000e+02 3.12721e-06 5.80431e-06 1.68486e-06 -1.83931e+01 -1.67664e+01 -2.00197e+01 -9.32635e+00 -6.58285e+00 -1.20698e+01 -5.28625e+00 -4.37608e+00 -6.19642e+00 4.74175e+03 1.14766e+04 -1.99311e+03 1.86392e+00 3.10309e+00 6.24753e-01 2.98616e-01 4.15710e-01 1.81522e-01
2.56000e+02 3.12721e-06 5.80431e-06 1.68486e-06 -1.81583e+01 -1.64142e+01 -1.99025e+01 -1.02627e+01 -8.75847e+00 -1.17670e+01 -5.29083e+00 -4.39752e+00 -6.18414e+00 3.80836e+02 1.06708e+03 -3.05412e+02 1.21808e+00 2.43480e+00 1.35990e-03 3.89728e-01 5.41412e-01 2.38045e-01
2.57000e+02 3.12721e-06 5.80431e-06 1.68486e-06 -1.80247e+01 -1.47623e+01 -2.12870e+01 -1.01102e+01 -8.59175e+00 -1.16286e+01 -4.59938e+00 -3.67541e+00 -5.52334e+00 4.08927e+03 1.22355e+04 -4.05701e+03 1.22947e+00 2.28430e+00 1.74644e-01 4.19466e-01 6.09560e-01 2.29371e-01
2.58000e+02 3.12721e-06 5.80431e-06 1.68486e-06 -1.86222e+01 -1.68113e+01 -2.04332e+01 -8.56658e+00 -7.28283e+00 -9.85033e+00 -4.50689e+00 -3.35049e+00 -5.66330e+00 9.72840e+02 2.78820e+03 -8.42517e+02 1.13595e+00 1.94043e+00 3.31469e-01 4.40130e-01 8.27307e-01 5.29538e-02
2.59000e+02 3.12604e-06 5.80395e-06 1.68371e-06 -1.79334e+01 -1.66201e+01 -1.92468e+01 -8.16171e+00 -6.76239e+00 -9.56103e+00 -5.12046e+00 -4.13796e+00 -6.10296e+00 2.55588e+03 7.22853e+03 -2.11677e+03 1.57501e+00 2.39184e+00 7.58189e-01 7.47666e-01 1.14887e+00 3.46457e-01
2.60000e+02 3.05988e-06 5.78636e-06 1.61809e-06 -1.81584e+01 -1.58416e+01 -2.04753e+01 -1.00375e+01 -8.68086e+00 -1.13942e+01 -5.62319e+00 -4.84529e+00 -6.40108e+00 2.56644e+04 7.35201e+04 -2.21913e+04 2.44261e+00 5.15710e+00 -2.71882e-01 3.81977e-01 5.65303e-01 1.98651e-01
2.61000e+02 2.99388e-06 5.76259e-06 1.55543e-06 -1.92162e+01 -1.70482e+01 -2.13841e+01 -8.64092e+00 -7.91902e+00 -9.36283e+00 -5.76113e+00 -5.43239e+00 -6.08987e+00 5.64338e+02 1.34476e+03 -2.16082e+02 1.81398e+00 2.23945e+00 1.38850e+00 5.46599e-01 7.57809e-01 3.35389e-01
2.62000e+02 2.99388e-06 5.76259e-06 1.55543e-06 -1.79967e+01 -1.67202e+01 -1.92732e+01 -1.00279e+01 -9.08710e+00 -1.09688e+01 -5.78843e+00 -5.27142e+00 -6.30544e+00 3.29388e+03 9.85379e+03 -3.26604e+03 1.52237e+00 2.00301e+00 1.04172e+00 3.08273e-01 3.79196e-01 2.37351e-01
2.63000e+02 2.94440e-06 5.75352e-06 1.50682e-06 -1.83207e+01 -1.51493e+01 -2.14920e+01 -9.37935e+00 -7.98269e+00 -1.07760e+01 -5.49099e+00 -4.81048e+00 -6.17150e+00 5.04187e+02 1.45394e+03 -4.45564e+02 1.17666e+00 1.59054e+00 7.62771e-01 3.97179e-01 4.40471e-01 3.53888e-01
2.64000e+02 1.30374e-06 2.01943e-06 8.41686e-07 -1.79025e+01 -1.59835e+01 -1.98215e+01 -8.52161e+00 -7.35870e+00 -9.68452e+00 -4.61634e+00 -4.17629e+00 -5.05639e+00 4.16645e+04 1.07276e+05 -2.39472e+04 1.46905e+00 2.31286e+00 6.25247e-01 5.30281e-01 8.19230e-01 2.41333e-01
2.65000e+02 1.30374e-06 2.01943e-06 8.41686e-07 -1.90814e+01 -1.63789e+01 -2.17839e+01 -9.39099e+00 -7.34392e+00 -1.14381e+01 -5.36009e+00 -4.40670e+00 -6.31348e+00 5.80510e+01 1.08504e+02 7.59838e+00 1.95596e+00 3.61186e+00 3.00066e-01 4.21538e-01 5.87027e-01 2.56049e-01
2.66000e+02 1.30374e-06 2.01943e-06 8.41686e-07 -1.94069e+01 -1.60168e+01 -2.27970e+01 -8.08914e+00 -6.58571e+00 -9.59257e+00 -6.15150e+00 -5.21904e+00 -7.08396e+00 5.04148e+03 1.02072e+04 -1.24233e+02 1.68764e+00 2.61662e+00 7.58666e-01 4.24070e-01 5.79312e-01 2.68827e-01
2.67000e+02 1.30374e-06 2.01943e-06 8.41686e-07 -1.77829e+01 -1.43175e+01 -2.12484e+01 -8.08092e+00 -5.53297e+00 -1.06289e+01 -5.76761e+00 -4.90733e+00 -6.62790e+00 1.44665e+01 2.37174e+01 5.21559e+00 1.98397e+00 3.50933e+00 4.58603e-01 6.06501e-01 1.02427e+00 1.88732e-01
2.68000e+02 1.30374e-06 2.01943e-06 8.41686e-07 -1.75509e+01 -1.61595e+01 -1.89423e+01 -8.88259e+00 -7.87130e+00 -9.89388e+00 -5.68485e+00 -3.97449e+00 -7.39521e+00 2.69059e+02 7.28228e+02 -1.90109e+02 1.55043e+00 2.46976e+00 6.31104e-01 4.32084e-01 5.65595e-01 2.98573e-01
2.69000e+02 1.30038e-06 2.01856e-06 8.37715e-07 -1.06761e+01 6.09799e+00 -2.74503e+01 -1.00450e+01 -8.38904e+00 -1.17010e+01 -4.75392e+00 -4.24390e+00 -5.26395e+00 3.40335e+03 9.44528e+03 -2.63858e+03 1.74336e+00 2.80070e+00 6.86033e-01 4.80321e-01 6.93957e-01 2.66685e-01
2.70000e+02 1.30038e-06 2.01856e-06 8.37715e-07 -1.86826e+01 -1.53173e+01 -2.20478e+01 -8.92696e+00 -6.67904e+00 -1.11749e+01 -5.25186e+00 -3.78835e+00 -6.71537e+00 6.04991e+04 1.34579e+05 -1.35806e+04 6.32103e+00 1.64891e+01 -3.84709e+00 4.16562e-01 5.97978e-01 2.35147e-01
2.71000e+02 1.29846e-06 2.01808e-06 8.35450e-07 -1.96655e+01 -1.80013e+01 -2.13297e+01 -1.00396e+01 -8.30432e+00 -1.17748e+01 -5.91393e+00 -4.45723e+00 -7.37063e+00 1.55565e+04 4.62318e+04 -1.51189e+04 3.45425e+00 6.27907e+00 6.29435e-01 4.93236e-01 6.64859e-01 3.21613e-01
2.72000e+02 1.29846e-06 2.01808e-06 8.35450e-07 -1.09704e+01 -3.06743e+00 -1.88733e+01 -8.36696e+00 -7.61248e+00 -9.12145e+00 -5.91431e+00 -5.04344e+00 -6.78518e+00 2.14358e+05 5.66711e+05 -1.37996e+05 1.68536e+00 3.47376e+00 -1.03031e-01 3.26920e-01 4.69995e-01 1.83845e-01
2.73000e+02 1.26927e-06 2.00869e-06 8.02033e-07 -1.89657e+01 -1.71599e+01 -2.07714e+01 -8.95334e+00 -6.65021e+00 -1.12565e+01 -4.92113e+00 -4.42421e+00 -5.41805e+00 7.52996e+01 1.41927e+02 8.67237e+00 2.31277e+00 5.42457e+00 -7.99025e-01 4.01140e-01 5.43503e-01 2.58777e-01
2.74000e+02 1.23049e-06 1.98012e-06 7.64656e-07 -1.81506e+01 -1.57861e+01 -2.05150e+01 -9.15596e+00 -6.97833e+00 -1.13336e+01 -5.56046e+00 -4.36751e+00 -6.75341e+00 3.84233e+01 8.06453e+01 -3.79868e+00 1.17327e+00 1.89773e+00 4.48805e-01 4.37388e-01 5.82741e-01 2.92036e-01
2.75000e+02 1.22391e-06 1.97858e-06 7.57081e-07 -1.91388e+01 -1.64886e+01 -2.17890e+01 -9.46742e+00 -7.86029e+00 -1.10746e+01 -5.83576e+00 -4.09318e+00 -7.57834e+00 7.74497e+04 2.21085e+05 -6.61856e+04 2.58495e+00 5.22999e+00 -6.00994e-02 4.79329e-01 7.64114e-01 1.94544e-01
2.76000e+02 1.17038e-06 1.94463e-06 7.04401e-07 -1.85017e+01 -1.51020e+01 -2.19013e+01 -9.90914e+00 -8.33362e+00 -1.14847e+01 -4.93133e+00 -4.11945e+00 -5.74320e+00 1.32338e+04 3.89797e+04 -1.25121e+04 1.82030e+00 3.85030e+00 -2.09697e-01 9.78165e-01 1.98755e+00 -3.12211e-02
2.77000e+02 1.17038e-06 1.94463e-06 7.04401e-07 -1.90597e+01 -1.52517e+01 -2.28676e+01 -8.36151e+00 -7.49383e+00 -9.22920e+00 -5.64165e+00 -4.55550e+00 -6.72781e+00 1.02971e+04 3.08243e+04 -1.02300e+04 1.89454e+00 2.71008e+00 1.07899e+00 5.72299e-01 9.90687e-01 1.53911e-01
2.78000e+02 1.17038e-06 1.94463e-06 7.04401e-07 -1.96633e+01 -1.71999e+01 -2.21267e+01 -9.50934e+00 -8.34519e+00 -1.06735e+01 -5.87773e+00 -4.91596e+00 -6.83951e+00 1.83581e+03 5.33420e+03 -1.66257e+03 3.10270e+00 7.62400e+00 -1.41860e+00 6.14963e-01 1.39827e+00 -1.68343e-01
2.79000e+02 1.17038e-06 1.94463e-06 7.04401e-07 -1.88395e+01 -1.66572e+01 -2.10218e+01 -8.14392e+00 -6.45474e+00 -9.83310e+00 -5.44206e+00 -4.30602e+00 -6.57809e+00 9.08700e+01 1.98561e+02 -1.68207e+01 2.57753e+00 3.86316e+00 1.29190e+00 5.47191e-01 9.70195e-01 1.24187e-01
2.80000e+02 1.16265e-06 1.94244e-06 6.95899e-07 -1.86118e+01 -1.74337e+01 -1.97899e+01 -9.88624e+00 -8.50173e+00 -1.12707e+01 -6.12369e+00 -4.72669e+00 -7.52069e+00 1.31207e+05 3.37546e+05 -7.51317e+04 2.58513e+00 4.19985e+00 9.70400e-01 8.02242e-01 1.67226e+00 -6.77775e-02
2.81000e+02 1.16265e-06 1.94244e-06 6.95899e-07 -1.82566e+01 -1.56672e+01 -2.08461e+01 -9.40174e+00 -7.40946e+00 -1.13940e+01 -6.43638e+00 -5.41362e+00 -7.45914e+00 8.15723e+01 1.70549e+02 -7.40482e+00 1.57588e+00 2.45557e+00 6.96182e-01 8.55222e-01 1.98702e+00 -2.76573e-01
2.82000e+02 1.10843e-06 1.91592e-06 6.41263e-07 -1.84498e+01 -1.47590e+01 -2.21407e+01 -9.08732e+00 -6.43516e+00 -1.17395e+01 -5.12692e+00 -4.31098e+00 -5.94286e+00 5.70646e+03 1.26758e+04 -1.26284e+03 1.45542e+00 2.27033e+00 6.40503e-01 7.92935e-01 1.85089e+00 -2.65016e-01
2.83000e+02 1.10557e-06 1.91475e-06 6.38350e-07 -2.07116e+01 -1.79541e+01 -2.34690e+01 -1.04090e+01 -8.61663e+00 -1.22014e+01 -6.01292e+00 -5.18718e+00 -6.83867e+00 3.88883e+04 1.07608e+05 -2.98310e+04 2.08827e+00 3.30726e+00 8.69286e-01 7.11552e-01 1.30863e+00 1.14474e-01
2.84000e+02 1.10557e-06 1.91475e-06 6.38350e-07 -1.97414e+01 -1.69945e+01 -2.24883e+01 -1.05303e+01 -8.47406e+00 -1.25866e+01 -5.60699e+00 -5.02283e+00 -6.19115e+00 3.47268e+03 1.02462e+04 -3.30081e+03 4.45731e+00 6.89910e+00 2.01553e+00 6.21977e-01 8.73617e-01 3.70338e-01
2.85000e+02 1.10178e-06 1.91399e-06 6.34237e-07 -1.94459e+01 -1.68162e+01 -2.20756e+01 -8.52417e+00 -6.06969e+00 -1.09786e+01 -4.95944e+00 -4.46182e+00 -5.45706e+00 1.70479e+03 3.79222e+03 -3.82646e+02 3.71810e+00 8.70001e+00 -1.26381e+00 6.19341e-01 1.14673e+00 9.19475e-02
2.86000e+02 1.10178e-06 1.91399e-06 6.34237e-07 -2.01357e+01 -1.82835e+01 -2.19878e+01 -9.49543e+00 -7.56326e+00 -1.14276e+01 -6.54824e+00 -5.24909e+00 -7.84739e+00 2.44644e+03 7.01252e+03 -2.11965e+03 2.18134e+00 3.87087e+00 4.91804e-01 8.57611e-01 1.66704e+00 4.81787e-02
2.87000e+02 7.83211e-07 1.27967e-06 4.79359e-07 -1.98529e+01 -1.66576e+01 -2.30482e+01 -9.68546e+00 -8.61237e+00 -1.07585e+01 -5.69603e+00 -4.61347e+00 -6.77859e+00 8.89584e+01 1.67521e+02 1.03958e+01 2.25346e+00 4.04958e+00 4.57326e-01 4.39761e-01 7.48351e-01 1.31171e-01
2.88000e+02 7.72247e-07 1.25676e-06 4.74525e-07 -1.85103e+01 -1.55086e+01 -2.15119e+01 -9.98411e+00 -8.05440e+00 -1.19138e+01 -5.61810e+00 -4.26397e+00 -6.97223e+00 8.46193e+01 1.69096e+02 1.42577e-01 1.87252e+00 3.63829e+00 1.06758e-01 7.50894e-01 1.60214e+00 -1.00348e-01
2.89000e+02 7.65034e-07 1.25459e-06 4.66507e-07 1.57456e+02 4.97607e+02 -1.82695e+02 -9.90377e+00 -8.92794e+00 -1.08796e+01 -6.01758e+00 -5.22241e+00 -6.81275e+00 2.04051e+06 5.87751e+06 -1.79649e+06 1.56262e+00 2.97183e+00 1.53402e-01 3.71466e-01 4.98476e-01 2.44457e-01
2.90000e+02 7.65034e-07 1.25459e-06 4.66507e-07 -1.78609e+01 -1.64329e+01 -1.92889e+01 -5.59873e+00 1.29092e+00 -1.24884e+01 -4.94881e+00 -3.87956e+00 -6.01805e+00 8.98921e+02 2.26308e+03 -4.65240e+02 8.13138e+00 2.10541e+01 -4.79139e+00 9.02361e-01 1.56577e+00 2.38956e-01
2.91000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.92131e+01 -1.59041e+01 -2.25221e+01 -8.36858e+00 -5.60524e+00 -1.11319e+01 -5.20259e+00 -3.87380e+00 -6.53139e+00 4.08090e+04 1.02535e+05 -2.09165e+04 1.29552e+00 2.08802e+00 5.03034e-01 6.60891e-01 1.01341e+00 3.08372e-01
2.92000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.88944e+01 -1.69885e+01 -2.08003e+01 -9.98954e+00 -8.39520e+00 -1.15839e+01 -5.31201e+00 -5.13140e+00 -5.49262e+00 4.19727e+01 8.32361e+01 7.09240e-01 2.41279e+00 4.52046e+00 3.05118e-01 6.04082e-01 9.35801e-01 2.72363e-01
2.93000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.77166e+01 -1.48968e+01 -2.05363e+01 -9.70691e+00 -7.94659e+00 -1.14672e+01 -4.67088e+00 -3.53630e+00 -5.80547e+00 4.23927e+01 7.18233e+01 1.29621e+01 7.36867e+00 1.99152e+01 -5.17785e+00 5.52772e-01 8.68166e-01 2.37378e-01
2.94000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.59687e+01 -1.10113e+01 -2.09261e+01 -9.18437e+00 -7.48577e+00 -1.08830e+01 -6.03107e+00 -5.12178e+00 -6.94035e+00 4.78488e+04 1.43385e+05 -4.76873e+04 9.03975e+00 2.41794e+01 -6.09993e+00 1.31759e+00 2.82172e+00 -1.86533e-01
2.95000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.73678e+01 -1.54503e+01 -1.92853e+01 -1.04875e+01 -9.51495e+00 -1.14600e+01 -5.58449e+00 -4.25373e+00 -6.91526e+00 3.88060e+01 6.66482e+01 1.09637e+01 3.40304e+01 9.79207e+01 -2.98599e+01 8.91455e-01 1.65943e+00 1.23483e-01
2.96000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.85444e+01 -1.59235e+01 -2.11652e+01 -9.14077e+00 -7.89622e+00 -1.03853e+01 -5.62568e+00 -4.70686e+00 -6.54451e+00 4.83781e+01 8.99647e+01 6.79160e+00 2.15821e+00 4.87070e+00 -5.54276e-01 7.51537e-01 1.38970e+00 1.13374e-01
2.97000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.71012e+01 -1.41348e+01 -2.00676e+01 -7.48537e+00 -5.17056e+00 -9.80018e+00 -5.30174e+00 -4.35533e+00 -6.24816e+00 4.86460e+01 1.06627e+02 -9.33487e+00 6.71173e+00 1.81782e+01 -4.75473e+00 1.16568e+00 2.82034e+00 -4.88978e-01
2.98000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.83077e+01 -1.57021e+01 -2.09133e+01 -8.93567e+00 -6.44007e+00 -1.14313e+01 -5.81457e+00 -4.75106e+00 -6.87808e+00 2.84283e+01 5.29952e+01 3.86140e+00 3.24565e+00 6.42741e+00 6.39019e-02 1.00610e+00 2.08382e+00 -7.16187e-02
2.99000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.40225e+01 -8.57811e+00 -1.94669e+01 -8.63836e+00 -5.89907e+00 -1.13776e+01 -5.17721e+00 -5.00253e+00 -5.35189e+00 2.25647e+05 6.76893e+05 -2.25600e+05 3.70117e+00 8.90348e+00 -1.50113e+00 5.14431e-01 9.28586e-01 1.00276e-01
3.00000e+02 7.07801e-07 1.15398e-06 4.34132e-07 -1.84971e+01 -1.62492e+01 -2.07449e+01 -8.77689e+00 -7.76446e+00 -9.78932e+00 -5.14120e+00 -4.53915e+00 -5.74324e+00 5.71854e+01 1.02183e+02 1.21882e+01 3.63249e+00 6.95520e+00 3.09783e-01 6.29546e-01 8.83596e-01 3.75495e-01


==> data/rosenbrock5d_ppo1_avg.dat <==
1.00000e+00 6.24130e+02 7.63571e+02 5.10154e+02 9.62499e-01 1.15919e+00 7.65806e-01 1.00937e+00 1.21109e+00 8.07657e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.30144e-01 7.87680e-01 2.72609e-01 3.01274e-01 3.84616e-01 2.17933e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+00 2.16056e+02 3.04485e+02 1.53309e+02 9.54937e-01 1.10339e+00 8.06481e-01 1.04006e+00 1.19474e+00 8.85368e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.44668e-01 1.01170e+00 8.77634e-01 3.65096e-01 4.08294e-01 3.21898e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+00 2.08681e+02 2.92891e+02 1.48682e+02 9.96062e-01 1.26309e+00 7.29033e-01 1.09727e+00 1.37197e+00 8.22572e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.05427e+00 1.24918e+00 8.59364e-01 3.31741e-01 4.10342e-01 2.53141e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+00 1.73747e+02 2.47702e+02 1.21873e+02 9.51400e-01 1.29381e+00 6.08993e-01 1.03347e+00 1.40444e+00 6.62504e-01 1.00000e+00 1.00000e+00 1.00000e+00 8.38624e-01 1.18362e+00 4.93623e-01 2.72413e-01 3.61854e-01 1.82972e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+00 1.45507e+02 2.26217e+02 9.35929e+01 9.17342e-01 1.17209e+00 6.62600e-01 9.85561e-01 1.23251e+00 7.38613e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.31688e-01 1.14159e+00 7.21782e-01 3.45935e-01 4.38638e-01 2.53232e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+00 8.77950e+01 1.06401e+02 7.24428e+01 6.39784e-01 8.43612e-01 4.35956e-01 7.45808e-01 9.87187e-01 5.04430e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.01569e+00 1.30023e+00 7.31160e-01 3.59315e-01 4.26757e-01 2.91872e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+00 8.55613e+01 1.05211e+02 6.95814e+01 8.23297e-01 1.14674e+00 4.99853e-01 9.17003e-01 1.25864e+00 5.75370e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.22938e+00 1.59338e+00 8.65383e-01 3.50630e-01 4.70669e-01 2.30591e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+00 7.36712e+01 9.42577e+01 5.75810e+01 4.68331e-01 6.57800e-01 2.78861e-01 5.08202e-01 6.93806e-01 3.22599e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.04682e+00 1.31951e+00 7.74134e-01 4.15481e-01 4.70891e-01 3.60071e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+00 7.36712e+01 9.42577e+01 5.75810e+01 4.66458e-01 6.58004e-01 2.74913e-01 5.13022e-01 7.11212e-01 3.14832e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.89868e-01 9.65038e-01 4.14699e-01 4.11888e-01 5.42856e-01 2.80920e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+01 6.04870e+01 7.05657e+01 5.18479e+01 3.59194e-01 6.95985e-01 2.24019e-02 4.73393e-01 8.10663e-01 1.36123e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.24975e+00 1.74473e+00 7.54779e-01 4.65963e-01 5.50872e-01 3.81054e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+01 6.04870e+01 7.05657e+01 5.18479e+01 1.80157e-01 4.62008e-01 -1.01693e-01 2.33552e-01 5.12975e-01 -4.58720e-02 1.00000e+00 1.00000e+00 1.00000e+00 8.94143e-01 1.22918e+00 5.59108e-01 4.29772e-01 5.22280e-01 3.37265e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+01 5.64414e+01 6.70984e+01 4.74770e+01 -1.30860e-02 1.91304e-01 -2.17476e-01 8.89827e-02 2.43902e-01 -6.59370e-02 1.00000e+00 1.00000e+00 1.00000e+00 1.22893e+00 1.75044e+00 7.07420e-01 4.06722e-01 4.67710e-01 3.45734e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+01 4.77332e+01 5.65437e+01 4.02956e+01 -9.34758e-02 1.94317e-02 -2.06383e-01 1.01716e-02 1.13959e-01 -9.36160e-02 1.00000e+00 1.00000e+00 1.00000e+00 1.59655e+00 2.08301e+00 1.11009e+00 5.73289e-01 7.18721e-01 4.27858e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+01 4.77332e+01 5.65437e+01 4.02956e+01 -2.03082e-01 9.63906e-02 -5.02554e-01 -1.35251e-01 1.53910e-01 -4.24411e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.39511e+00 1.80725e+00 9.82963e-01 5.31405e-01 6.32538e-01 4.30272e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+01 4.37094e+01 5.43140e+01 3.51754e+01 -4.28717e-01 -3.23790e-02 -8.25055e-01 -3.01376e-01 1.57971e-01 -7.60723e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.76412e+00 2.41147e+00 1.11676e+00 5.55552e-01 6.08088e-01 5.03016e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+01 3.60933e+01 4.15506e+01 3.13527e+01 -6.15897e-01 -2.39981e-01 -9.91813e-01 -5.65878e-01 -2.25893e-01 -9.05864e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.01229e+00 1.48303e+00 5.41539e-01 5.88965e-01 7.18937e-01 4.58993e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+01 3.45765e+01 4.12414e+01 2.89888e+01 -8.82486e-01 -5.37483e-01 -1.22749e+00 -7.41244e-01 -3.68993e-01 -1.11349e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.49041e+00 1.81503e+00 1.16578e+00 5.63032e-01 7.07548e-01 4.18515e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+01 3.17827e+01 3.99546e+01 2.52823e+01 -1.04070e+00 -8.18024e-01 -1.26338e+00 -9.03094e-01 -6.03021e-01 -1.20317e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.46561e+00 1.72423e+00 1.20698e+00 5.93980e-01 6.77461e-01 5.10499e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+01 2.94544e+01 3.71636e+01 2.33444e+01 -1.00239e+00 -6.18317e-01 -1.38646e+00 -9.07580e-01 -5.64245e-01 -1.25092e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.87985e+00 2.20338e+00 1.55632e+00 5.88928e-01 7.02866e-01 4.74990e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+01 2.71400e+01 3.41878e+01 2.15451e+01 -1.24803e+00 -7.56951e-01 -1.73911e+00 -1.10059e+00 -5.89865e-01 -1.61131e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.76246e+00 2.15646e+00 1.36845e+00 5.38352e-01 7.40548e-01 3.36155e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+01 1.93788e+01 2.44371e+01 1.53676e+01 -1.51723e+00 -9.64663e-01 -2.06979e+00 -1.40260e+00 -8.37219e-01 -1.96799e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.82698e+00 2.64804e+00 1.00593e+00 6.77242e-01 8.45377e-01 5.09106e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+01 1.63897e+01 2.05157e+01 1.30934e+01 -1.65340e+00 -1.23130e+00 -2.07549e+00 -1.55864e+00 -1.13715e+00 -1.98012e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.98283e+00 2.67175e+00 1.29391e+00 6.53008e-01 7.34620e-01 5.71396e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+01 1.62147e+01 2.01979e+01 1.30170e+01 -1.95228e+00 -1.39759e+00 -2.50698e+00 -1.81633e+00 -1.27429e+00 -2.35837e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.38058e+00 3.46136e+00 1.29980e+00 7.00550e-01 7.46907e-01 6.54194e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+01 1.35398e+01 1.60539e+01 1.14195e+01 -1.93190e+00 -1.40270e+00 -2.46110e+00 -1.77328e+00 -1.23769e+00 -2.30886e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.75886e+00 3.30379e+00 2.21393e+00 6.05749e-01 8.43904e-01 3.67594e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+01 1.02494e+01 1.29582e+01 8.10682e+00 -2.19413e+00 -1.65439e+00 -2.73386e+00 -2.06083e+00 -1.50919e+00 -2.61247e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.19425e+00 4.51022e+00 1.87829e+00 6.42612e-01 7.52085e-01 5.33139e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+01 9.99768e+00 1.27708e+01 7.82670e+00 -2.27425e+00 -1.91941e+00 -2.62908e+00 -2.11908e+00 -1.80175e+00 -2.43642e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.98542e+00 4.19398e+00 1.77687e+00 6.52634e-01 8.35227e-01 4.70042e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+01 9.99768e+00 1.27708e+01 7.82670e+00 -2.18005e+00 -1.66070e+00 -2.69941e+00 -2.13191e+00 -1.62547e+00 -2.63834e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.26541e+00 2.93956e+00 1.59126e+00 5.15121e-01 6.36344e-01 3.93899e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+01 9.45004e+00 1.22133e+01 7.31196e+00 -2.52986e+00 -1.99331e+00 -3.06642e+00 -2.31747e+00 -1.66252e+00 -2.97243e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.24715e+00 4.38925e+00 2.10506e+00 7.31393e-01 9.47163e-01 5.15623e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+01 9.06655e+00 1.18740e+01 6.92288e+00 -2.89996e+00 -2.31482e+00 -3.48511e+00 -2.74125e+00 -2.14482e+00 -3.33769e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.32570e+00 3.95579e+00 2.69561e+00 7.12341e-01 8.66084e-01 5.58597e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+01 7.05809e+00 7.92448e+00 6.28642e+00 -3.20428e+00 -2.56521e+00 -3.84335e+00 -2.92298e+00 -2.20524e+00 -3.64072e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.68989e+00 7.13840e+00 2.24138e+00 6.99899e-01 8.35647e-01 5.64152e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.10000e+01 6.65730e+00 7.55710e+00 5.86463e+00 -3.32805e+00 -2.69503e+00 -3.96107e+00 -3.11250e+00 -2.41541e+00 -3.80959e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.66424e+00 6.45826e+00 2.87022e+00 8.19296e-01 9.98359e-01 6.40233e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.20000e+01 6.48944e+00 7.40560e+00 5.68663e+00 -3.35859e+00 -2.43986e+00 -4.27732e+00 -3.16083e+00 -2.25499e+00 -4.06667e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.35147e+00 6.37927e+00 4.32367e+00 6.75912e-01 8.78648e-01 4.73176e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.30000e+01 6.23024e+00 7.16167e+00 5.41994e+00 -3.65424e+00 -2.95531e+00 -4.35316e+00 -3.52161e+00 -2.76020e+00 -4.28301e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.93273e+00 7.25496e+00 2.61051e+00 7.11337e-01 8.87249e-01 5.35426e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.40000e+01 6.23024e+00 7.16167e+00 5.41994e+00 -3.64900e+00 -2.99146e+00 -4.30654e+00 -3.45155e+00 -2.59930e+00 -4.30380e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.53109e+00 6.87516e+00 4.18702e+00 9.40574e-01 1.20258e+00 6.78564e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.50000e+01 6.23024e+00 7.16167e+00 5.41994e+00 -3.99939e+00 -3.32475e+00 -4.67403e+00 -3.82016e+00 -3.11029e+00 -4.53004e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.93442e+00 1.01779e+01 3.69090e+00 6.80836e-01 7.95837e-01 5.65834e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.60000e+01 6.23024e+00 7.16167e+00 5.41994e+00 -3.93759e+00 -2.72261e+00 -5.15257e+00 -3.67565e+00 -2.55353e+00 -4.79777e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.66991e+00 1.11999e+01 4.13990e+00 7.78314e-01 9.98173e-01 5.58455e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.70000e+01 6.22954e+00 7.16117e+00 5.41911e+00 -3.80935e+00 -2.94577e+00 -4.67293e+00 -3.58224e+00 -2.72868e+00 -4.43581e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.20000e+00 1.29688e+01 5.43125e+00 8.08740e-01 1.00253e+00 6.14955e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.80000e+01 6.22954e+00 7.16117e+00 5.41911e+00 -4.35305e+00 -3.64590e+00 -5.06019e+00 -4.23855e+00 -3.56522e+00 -4.91189e+00 1.00000e+00 1.00000e+00 1.00000e+00 8.24386e+00 1.37735e+01 2.71423e+00 8.07469e-01 9.29807e-01 6.85131e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.90000e+01 6.03759e+00 7.04669e+00 5.17299e+00 -4.39213e+00 -3.55896e+00 -5.22530e+00 -4.19824e+00 -3.29623e+00 -5.10025e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.41219e+00 1.20268e+01 6.79758e+00 6.92517e-01 8.55014e-01 5.30019e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+01 5.81106e+00 6.84489e+00 4.93338e+00 -4.95816e+00 -3.71360e+00 -6.20272e+00 -4.56978e+00 -3.34024e+00 -5.79931e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.16212e+01 1.55024e+01 7.73993e+00 9.34597e-01 1.34544e+00 5.23755e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.10000e+01 5.81106e+00 6.84489e+00 4.93338e+00 -4.43435e+00 -3.51035e+00 -5.35835e+00 -4.31364e+00 -3.44684e+00 -5.18045e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.43214e+01 2.31420e+01 5.50071e+00 8.70703e-01 1.09416e+00 6.47243e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.20000e+01 5.62847e+00 6.54726e+00 4.83862e+00 -4.79422e+00 -3.65365e+00 -5.93480e+00 -4.51001e+00 -3.42078e+00 -5.59923e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.07049e+01 1.69917e+01 4.41797e+00 9.64301e-01 1.33323e+00 5.95368e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.30000e+01 4.83048e+00 5.30288e+00 4.40016e+00 -5.02606e+00 -3.72923e+00 -6.32288e+00 -4.90039e+00 -3.54935e+00 -6.25144e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.31371e+01 1.62650e+01 1.00092e+01 9.11400e-01 1.08311e+00 7.39689e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.40000e+01 4.73748e+00 5.17649e+00 4.33570e+00 -5.12261e+00 -3.70010e+00 -6.54513e+00 -4.99426e+00 -3.63083e+00 -6.35769e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.63626e+01 2.80318e+01 4.69334e+00 8.49875e-01 1.01444e+00 6.85311e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.50000e+01 4.71186e+00 5.15610e+00 4.30590e+00 -5.10312e+00 -4.05375e+00 -6.15248e+00 -4.94870e+00 -3.82669e+00 -6.07070e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.29429e+01 2.09435e+01 4.94239e+00 7.66948e-01 1.02669e+00 5.07206e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.60000e+01 4.71186e+00 5.15610e+00 4.30590e+00 -5.67075e+00 -4.28031e+00 -7.06120e+00 -5.50914e+00 -4.11996e+00 -6.89831e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.31014e+01 1.94142e+01 6.78853e+00 7.88917e-01 8.80557e-01 6.97277e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.70000e+01 4.70397e+00 5.14852e+00 4.29780e+00 -5.25739e+00 -4.28147e+00 -6.23331e+00 -5.04077e+00 -4.18456e+00 -5.89699e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.41833e+01 2.59705e+01 2.39611e+00 7.29140e-01 8.75824e-01 5.82455e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.80000e+01 4.33128e+00 4.61856e+00 4.06186e+00 -5.53211e+00 -4.81043e+00 -6.25379e+00 -5.31753e+00 -4.58086e+00 -6.05421e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.20790e+01 3.55733e+01 8.58476e+00 7.19931e-01 9.04972e-01 5.34891e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.90000e+01 4.26471e+00 4.55389e+00 3.99388e+00 -6.10085e+00 -5.08364e+00 -7.11805e+00 -6.01647e+00 -4.98721e+00 -7.04574e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.83164e+01 2.54087e+01 1.12242e+01 8.42508e-01 9.53092e-01 7.31923e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+01 4.17279e+00 4.41373e+00 3.94499e+00 -6.12657e+00 -4.84095e+00 -7.41219e+00 -5.95485e+00 -4.69184e+00 -7.21787e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.27820e+01 3.73622e+01 8.20187e+00 9.42800e-01 1.10150e+00 7.84099e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.10000e+01 4.17279e+00 4.41373e+00 3.94499e+00 -5.81434e+00 -4.54650e+00 -7.08218e+00 -5.65259e+00 -4.41684e+00 -6.88833e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.86824e+01 3.11371e+01 6.22784e+00 6.72426e-01 8.92593e-01 4.52259e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.20000e+01 4.16042e+00 4.39672e+00 3.93681e+00 -6.14626e+00 -4.97166e+00 -7.32086e+00 -6.04527e+00 -4.91394e+00 -7.17659e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.78141e+01 3.36048e+01 2.02331e+00 7.98112e-01 1.09290e+00 5.03328e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.30000e+01 4.05789e+00 4.34602e+00 3.78886e+00 -6.48907e+00 -5.47187e+00 -7.50628e+00 -6.27199e+00 -5.21572e+00 -7.32826e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.36230e+01 7.15248e+01 -4.27882e+00 7.00694e-01 8.18439e-01 5.82950e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.40000e+01 3.95835e+00 4.30642e+00 3.63841e+00 -6.49912e+00 -5.22285e+00 -7.77539e+00 -6.24545e+00 -4.96613e+00 -7.52478e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.18199e+01 7.17219e+01 1.19179e+01 1.06670e+00 1.43416e+00 6.99244e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.50000e+01 3.95835e+00 4.30642e+00 3.63841e+00 -6.89493e+00 -5.58391e+00 -8.20595e+00 -6.72803e+00 -5.41565e+00 -8.04041e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.28479e+01 4.38443e+01 2.18515e+01 9.60229e-01 1.15263e+00 7.67832e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.60000e+01 3.94593e+00 4.29987e+00 3.62112e+00 -5.86894e+00 -4.64451e+00 -7.09336e+00 -5.76020e+00 -4.60723e+00 -6.91316e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.29905e+01 5.27010e+01 1.32801e+01 6.20189e-01 7.02207e-01 5.38171e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.70000e+01 3.94593e+00 4.29987e+00 3.62112e+00 -6.66051e+00 -5.40040e+00 -7.92062e+00 -6.48113e+00 -5.23367e+00 -7.72859e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.97400e+01 7.24719e+01 7.00797e+00 7.84213e-01 9.81030e-01 5.87396e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.80000e+01 3.94079e+00 4.29342e+00 3.61712e+00 -6.71605e+00 -5.96985e+00 -7.46225e+00 -6.50509e+00 -5.66286e+00 -7.34732e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.88993e+01 4.09521e+01 1.68465e+01 8.44253e-01 9.78147e-01 7.10358e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.90000e+01 3.92898e+00 4.28953e+00 3.59873e+00 -6.56148e+00 -5.80404e+00 -7.31893e+00 -6.44315e+00 -5.72613e+00 -7.16016e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.00205e+01 6.08999e+01 1.91410e+01 6.21923e-01 7.12307e-01 5.31540e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+01 3.90803e+00 4.27877e+00 3.56941e+00 -6.67767e+00 -5.55405e+00 -7.80129e+00 -6.53469e+00 -5.36647e+00 -7.70290e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.80054e+01 3.63773e+01 1.96336e+01 7.14834e-01 9.04176e-01 5.25492e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.10000e+01 3.89784e+00 4.27382e+00 3.55494e+00 -7.07195e+00 -5.77376e+00 -8.37015e+00 -6.80058e+00 -5.43151e+00 -8.16965e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.87803e+01 9.65111e+01 2.10496e+01 8.66159e-01 1.09860e+00 6.33715e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.20000e+01 3.89332e+00 4.26987e+00 3.54997e+00 -7.41646e+00 -6.60930e+00 -8.22362e+00 -7.35805e+00 -6.50603e+00 -8.21007e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.16438e+01 1.16525e+02 6.76305e+00 1.00437e+00 1.16837e+00 8.40365e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.30000e+01 3.87084e+00 4.25973e+00 3.51745e+00 -6.80978e+00 -5.88285e+00 -7.73671e+00 -7.71819e+00 -6.30385e+00 -9.13252e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.33741e+02 6.23259e+02 -1.55776e+02 8.11300e-01 9.24019e-01 6.98581e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.40000e+01 3.86634e+00 4.25329e+00 3.51460e+00 -6.33668e+00 -5.67275e+00 -7.00061e+00 -6.41098e+00 -5.58444e+00 -7.23751e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.12090e+02 2.59279e+02 -3.50981e+01 6.93853e-01 7.75795e-01 6.11911e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.50000e+01 3.85884e+00 4.24599e+00 3.50699e+00 -7.01647e+00 -6.09980e+00 -7.93314e+00 -7.32421e+00 -5.54753e+00 -9.10088e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.45012e+02 6.66308e+02 -1.76283e+02 7.60998e-01 9.90680e-01 5.31316e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.60000e+01 3.85815e+00 4.24511e+00 3.50646e+00 -7.49082e+00 -6.55018e+00 -8.43146e+00 -7.63452e+00 -6.18137e+00 -9.08766e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.71435e+02 4.74222e+02 -1.31353e+02 6.83516e-01 8.54868e-01 5.12164e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.70000e+01 3.85815e+00 4.24511e+00 3.50646e+00 -7.63500e+00 -5.76910e+00 -9.50090e+00 -7.52956e+00 -5.72893e+00 -9.33020e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.48218e+01 1.50597e+02 -9.53149e-01 6.67479e-01 9.44358e-01 3.90601e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.80000e+01 3.85690e+00 4.24353e+00 3.50549e+00 -8.27299e+00 -6.93355e+00 -9.61242e+00 -8.15664e+00 -6.80302e+00 -9.51025e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.15874e+02 2.61978e+02 -3.02302e+01 8.98919e-01 1.10050e+00 6.97343e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.90000e+01 3.85690e+00 4.24353e+00 3.50549e+00 -7.96405e+00 -6.55898e+00 -9.36912e+00 -7.84808e+00 -6.31149e+00 -9.38468e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.12556e+02 2.53122e+02 -2.80089e+01 8.58528e-01 1.13104e+00 5.86014e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+01 3.81644e+00 4.22978e+00 3.44349e+00 -8.00086e+00 -7.06870e+00 -8.93302e+00 -7.88467e+00 -7.09077e+00 -8.67857e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.42271e+02 2.67342e+02 1.72002e+01 8.27809e-01 1.14601e+00 5.09610e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.10000e+01 3.81644e+00 4.22978e+00 3.44349e+00 -7.19373e+00 -5.31695e+00 -9.07051e+00 -8.69648e+00 -6.35499e+00 -1.10380e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.97621e+02 1.81698e+03 -4.21737e+02 9.18691e-01 1.12430e+00 7.13086e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.20000e+01 3.80605e+00 4.21983e+00 3.43285e+00 -8.69432e+00 -7.33218e+00 -1.00565e+01 -8.63462e+00 -7.27121e+00 -9.99804e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.40924e+02 4.97848e+02 -1.59994e+01 1.03392e+00 1.53415e+00 5.33696e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.30000e+01 3.79513e+00 4.21272e+00 3.41893e+00 -8.39862e+00 -7.56663e+00 -9.23061e+00 -8.33297e+00 -7.53016e+00 -9.13579e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.86274e+01 1.82520e+02 1.47349e+01 7.54565e-01 9.17953e-01 5.91176e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.40000e+01 3.79407e+00 4.21215e+00 3.41748e+00 -8.66190e+00 -7.49146e+00 -9.83235e+00 -8.43588e+00 -7.35926e+00 -9.51251e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.87824e+01 2.00452e+02 -2.88742e+00 7.93768e-01 9.44815e-01 6.42722e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.50000e+01 3.78141e+00 4.20846e+00 3.39769e+00 -8.95898e+00 -7.69966e+00 -1.02183e+01 -8.89696e+00 -7.57422e+00 -1.02197e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.29779e+02 2.17370e+02 4.21881e+01 7.59573e-01 8.93952e-01 6.25194e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.60000e+01 3.78141e+00 4.20846e+00 3.39769e+00 -9.18612e+00 -7.62558e+00 -1.07467e+01 -9.23197e+00 -7.61388e+00 -1.08501e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.00301e+02 3.59996e+02 4.06057e+01 9.07133e-01 1.22811e+00 5.86155e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.70000e+01 3.78141e+00 4.20846e+00 3.39769e+00 -9.04204e+00 -7.88808e+00 -1.01960e+01 -9.19844e+00 -7.89521e+00 -1.05017e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.46532e+02 5.87437e+02 1.05626e+02 9.10994e-01 1.17427e+00 6.47720e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.80000e+01 3.76342e+00 4.20352e+00 3.36939e+00 -9.02260e+00 -7.63780e+00 -1.04074e+01 -9.05189e+00 -7.57453e+00 -1.05292e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.80174e+02 4.24114e+02 1.36234e+02 8.48920e-01 1.12631e+00 5.71527e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.90000e+01 3.76240e+00 4.20295e+00 3.36804e+00 -9.31560e+00 -7.68852e+00 -1.09427e+01 -9.18636e+00 -7.80860e+00 -1.05641e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.49987e+02 4.00081e+02 9.98920e+01 1.07645e+00 1.37400e+00 7.78905e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+01 3.74896e+00 4.19723e+00 3.34856e+00 -9.79889e+00 -8.80386e+00 -1.07939e+01 -9.73476e+00 -8.77254e+00 -1.06970e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.46668e+02 4.02561e+02 9.07751e+01 9.12618e-01 1.03147e+00 7.93762e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.10000e+01 3.74896e+00 4.19723e+00 3.34856e+00 -9.41900e+00 -8.58661e+00 -1.02514e+01 -9.29983e+00 -8.38405e+00 -1.02156e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.69022e+02 2.99828e+02 3.82160e+01 8.81634e-01 1.06552e+00 6.97750e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.20000e+01 3.74469e+00 4.19248e+00 3.34473e+00 -9.60376e+00 -8.32326e+00 -1.08843e+01 -9.48598e+00 -8.14470e+00 -1.08273e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.80732e+02 4.21706e+02 1.39757e+02 7.14741e-01 9.78943e-01 4.50539e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.30000e+01 3.73972e+00 4.18974e+00 3.33804e+00 -9.27839e+00 -8.58511e+00 -9.97167e+00 -9.51170e+00 -8.45103e+00 -1.05724e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.25463e+02 8.60940e+02 -1.00151e+01 1.10014e+00 1.47692e+00 7.23347e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.40000e+01 3.73851e+00 4.18908e+00 3.33641e+00 -9.22597e+00 -7.92293e+00 -1.05290e+01 -9.27308e+00 -7.63133e+00 -1.09148e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.22691e+02 9.68904e+02 -1.23523e+02 6.25449e-01 8.43701e-01 4.07198e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.50000e+01 3.73529e+00 4.18733e+00 3.33205e+00 -8.58721e+00 -6.58337e+00 -1.05911e+01 -9.98902e+00 -8.22263e+00 -1.17554e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.37313e+02 2.14835e+03 -4.73724e+02 8.06975e-01 1.00566e+00 6.08289e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.60000e+01 3.72256e+00 4.18387e+00 3.31211e+00 -1.00396e+01 -9.20068e+00 -1.08785e+01 -1.01427e+01 -8.88384e+00 -1.14016e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.26206e+02 1.03376e+03 1.86512e+01 9.12387e-01 1.11620e+00 7.08575e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.70000e+01 3.71338e+00 4.17886e+00 3.29975e+00 -9.68592e+00 -8.98503e+00 -1.03868e+01 -9.70036e+00 -8.93060e+00 -1.04701e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.61922e+02 6.73099e+02 5.07446e+01 8.90418e-01 1.10806e+00 6.72777e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.80000e+01 3.70486e+00 4.17461e+00 3.28798e+00 -9.64929e+00 -8.63826e+00 -1.06603e+01 -1.00892e+01 -9.29117e+00 -1.08872e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.78297e+02 1.57798e+03 -2.21390e+02 1.03243e+00 1.32692e+00 7.37934e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.90000e+01 3.69730e+00 4.17050e+00 3.27779e+00 -9.75735e+00 -8.11197e+00 -1.14027e+01 -1.00340e+01 -8.37992e+00 -1.16880e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.42752e+02 1.06643e+03 1.90713e+01 8.32810e-01 1.00813e+00 6.57487e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+01 3.68242e+00 4.16236e+00 3.25782e+00 -9.73566e+00 -7.97144e+00 -1.14999e+01 -9.65571e+00 -7.95990e+00 -1.13515e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.84628e+02 9.83378e+02 -1.41221e+01 7.40900e-01 9.53321e-01 5.28478e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.10000e+01 3.68004e+00 4.16055e+00 3.25502e+00 -1.00065e+01 -8.43247e+00 -1.15806e+01 -9.93285e+00 -8.34639e+00 -1.15193e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.80220e+02 4.10961e+02 1.49479e+02 8.42657e-01 9.54824e-01 7.30489e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.20000e+01 3.67766e+00 4.15930e+00 3.25179e+00 -1.00015e+01 -9.31687e+00 -1.06862e+01 -1.00545e+01 -9.42321e+00 -1.06858e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.08921e+02 5.28682e+02 8.91612e+01 7.10075e-01 8.97643e-01 5.22506e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.30000e+01 3.67071e+00 4.15709e+00 3.24125e+00 -9.87188e+00 -9.24722e+00 -1.04965e+01 -1.05180e+01 -9.47709e+00 -1.15588e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.42595e+02 1.99559e+03 -1.10402e+02 9.49771e-01 1.38769e+00 5.11854e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.40000e+01 3.66741e+00 4.15619e+00 3.23611e+00 -7.53017e+00 -3.30063e+00 -1.17597e+01 -1.01991e+01 -9.66608e+00 -1.07321e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.86643e+03 4.72253e+03 -9.89683e+02 8.65567e-01 9.91752e-01 7.39382e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.50000e+01 3.66741e+00 4.15619e+00 3.23611e+00 -3.35853e+00 1.15798e+01 -1.82968e+01 -1.13487e+01 -1.00211e+01 -1.26762e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.17305e+03 8.06526e+03 -1.71915e+03 8.96769e-01 1.08633e+00 7.07208e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.60000e+01 3.66741e+00 4.15619e+00 3.23611e+00 -2.76236e+00 5.52272e+00 -1.10474e+01 -9.93485e+00 -8.54759e+00 -1.13221e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.28554e+03 9.13544e+03 -5.64364e+02 8.64708e-01 1.05266e+00 6.76753e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.70000e+01 3.66677e+00 4.15602e+00 3.23512e+00 -9.97288e+00 -8.56391e+00 -1.13818e+01 -1.14976e+01 -9.72837e+00 -1.32668e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.00485e+03 3.89971e+03 1.09984e+02 8.97263e-01 1.05131e+00 7.43215e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.80000e+01 3.66274e+00 4.15488e+00 3.22890e+00 -1.03549e+01 -9.05537e+00 -1.16544e+01 -1.12396e+01 -9.40664e+00 -1.30725e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.39182e+03 2.81403e+03 -3.04013e+01 1.02291e+00 1.29965e+00 7.46177e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.90000e+01 3.65176e+00 4.15059e+00 3.21288e+00 -6.91341e+00 -1.05243e+00 -1.27744e+01 -1.11722e+01 -1.00908e+01 -1.22537e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.67968e+03 1.04616e+04 -1.10226e+03 9.28414e-01 1.21425e+00 6.42580e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+02 3.64651e+00 4.14899e+00 3.20489e+00 -4.81628e+00 6.62295e+00 -1.62555e+01 -1.09035e+01 -9.87649e+00 -1.19304e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.78602e+03 1.52515e+04 -3.67945e+03 7.57364e-01 8.71736e-01 6.42993e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.01000e+02 3.64353e+00 4.14778e+00 3.20058e+00 -3.68090e+00 5.62504e+00 -1.29868e+01 -1.18060e+01 -1.05375e+01 -1.30745e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.37792e+03 1.81625e+04 -1.40670e+03 8.62070e-01 1.03174e+00 6.92400e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.02000e+02 3.63230e+00 4.14375e+00 3.18398e+00 -1.05902e+01 -9.75708e+00 -1.14233e+01 -1.08196e+01 -9.74391e+00 -1.18952e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.25767e+03 4.71681e+03 -2.01470e+02 9.80612e-01 1.08729e+00 8.73930e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.03000e+02 3.62834e+00 4.14274e+00 3.17782e+00 -8.62684e+00 -5.24611e+00 -1.20076e+01 -1.13803e+01 -9.59146e+00 -1.31692e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.92328e+03 5.28206e+03 5.64492e+02 7.44394e-01 9.77673e-01 5.11116e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.04000e+02 3.61755e+00 4.13943e+00 3.16147e+00 -9.26918e+00 -6.50697e+00 -1.20314e+01 -1.08122e+01 -9.07049e+00 -1.25539e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.19042e+03 4.52994e+03 -1.49097e+02 6.33942e-01 7.45288e-01 5.22596e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.05000e+02 3.61248e+00 4.13725e+00 3.15428e+00 -1.08713e+01 -9.58756e+00 -1.21551e+01 -1.15599e+01 -1.09314e+01 -1.21884e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.61415e+03 3.21647e+03 1.18184e+01 7.68925e-01 9.27706e-01 6.10145e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.06000e+02 3.61248e+00 4.13725e+00 3.15428e+00 -1.08134e+01 -9.83597e+00 -1.17909e+01 -1.10223e+01 -9.61102e+00 -1.24337e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.69858e+03 4.10783e+03 -7.10657e+02 1.06868e+00 1.53474e+00 6.02612e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.07000e+02 3.60214e+00 4.13330e+00 3.13924e+00 -7.67983e+00 -2.55578e+00 -1.28039e+01 -1.11926e+01 -9.17800e+00 -1.32072e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.16356e+03 1.12045e+04 -2.87742e+03 1.10677e+00 1.42223e+00 7.91314e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.08000e+02 3.59440e+00 4.13005e+00 3.12823e+00 -4.62964e+00 8.91391e+00 -1.81732e+01 -1.19200e+01 -1.02215e+01 -1.36184e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.31321e+03 1.79414e+04 -5.31503e+03 7.36577e-01 9.55961e-01 5.17194e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.09000e+02 3.58827e+00 4.12756e+00 3.11944e+00 -9.94120e+00 -7.28669e+00 -1.25957e+01 -1.17412e+01 -1.01642e+01 -1.33183e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.52813e+03 8.85445e+03 -1.79819e+03 8.83473e-01 1.14016e+00 6.26781e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+02 3.57783e+00 4.12309e+00 3.10469e+00 -1.00620e+01 -8.65267e+00 -1.14714e+01 -1.13737e+01 -9.71787e+00 -1.30296e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.04260e+03 9.81917e+03 -1.73396e+03 1.29063e+00 1.89188e+00 6.89378e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.11000e+02 3.57733e+00 4.12282e+00 3.10401e+00 -9.31291e+00 -8.27606e+00 -1.03498e+01 -1.01800e+01 -9.34280e+00 -1.10173e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.27967e+03 4.62268e+03 -6.33473e+01 1.17971e+00 1.59266e+00 7.66754e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.12000e+02 3.57227e+00 4.12110e+00 3.09654e+00 -1.05187e+01 -9.18743e+00 -1.18500e+01 -1.13278e+01 -1.05961e+01 -1.20596e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.19769e+03 4.35925e+03 3.61398e+01 1.03904e+00 1.25565e+00 8.22431e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.13000e+02 3.57064e+00 4.12025e+00 3.09435e+00 -4.51268e+00 6.37070e+00 -1.53961e+01 -1.04309e+01 -9.28859e+00 -1.15731e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.61170e+03 2.15718e+04 -6.34839e+03 8.09242e-01 1.02258e+00 5.95909e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.14000e+02 3.56380e+00 4.11791e+00 3.08424e+00 -7.49650e+00 -1.95688e+00 -1.30361e+01 -1.14649e+01 -1.02243e+01 -1.27055e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.70075e+03 1.51371e+04 -3.73556e+03 8.80728e-01 1.16339e+00 5.98068e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.15000e+02 3.55921e+00 4.11593e+00 3.07779e+00 -7.80994e+00 -3.21518e+00 -1.24047e+01 -1.07872e+01 -8.59169e+00 -1.29827e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.86263e+03 1.40461e+04 -4.32084e+03 1.04283e+00 1.32282e+00 7.62848e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.16000e+02 3.55607e+00 4.11431e+00 3.07358e+00 -1.25074e+01 -1.13948e+01 -1.36199e+01 -1.26455e+01 -1.13797e+01 -1.39114e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.05778e+03 4.73446e+03 -6.18903e+02 9.63902e-01 1.16049e+00 7.67318e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.17000e+02 3.55302e+00 4.11274e+00 3.06948e+00 -1.08193e+01 -9.91592e+00 -1.17228e+01 -1.19152e+01 -1.08555e+01 -1.29749e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.50966e+03 8.84523e+03 -1.82591e+03 7.64621e-01 9.59336e-01 5.69907e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.18000e+02 3.55302e+00 4.11274e+00 3.06948e+00 -4.13180e+00 9.62234e+00 -1.78859e+01 -1.25195e+01 -1.16371e+01 -1.34019e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.98286e+03 1.22153e+04 -2.49528e+02 8.80012e-01 1.05582e+00 7.04207e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.19000e+02 3.54566e+00 4.11019e+00 3.05867e+00 -8.73528e+00 -2.45797e+00 -1.50126e+01 -1.22227e+01 -1.06277e+01 -1.38177e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.66844e+03 7.49239e+03 -1.55511e+02 9.71502e-01 1.19656e+00 7.46440e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+02 3.53853e+00 4.10726e+00 3.04855e+00 -1.10734e+01 -8.89714e+00 -1.32496e+01 -1.15408e+01 -9.27893e+00 -1.38027e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.26994e+03 2.30238e+03 2.37507e+02 9.66214e-01 1.27704e+00 6.55389e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.21000e+02 3.53801e+00 4.10713e+00 3.04775e+00 -1.17545e+01 -1.06795e+01 -1.28295e+01 -1.29723e+01 -1.16008e+01 -1.43437e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.12229e+03 7.77632e+03 -1.53173e+03 1.03188e+00 1.23900e+00 8.24748e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.22000e+02 3.53548e+00 4.10596e+00 3.04426e+00 -7.50025e+00 -9.75862e-01 -1.40246e+01 -1.14378e+01 -9.02154e+00 -1.38541e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.11555e+03 1.39307e+04 -3.69962e+03 1.31437e+00 1.88643e+00 7.42308e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.23000e+02 3.53548e+00 4.10596e+00 3.04426e+00 -1.10165e+01 -8.84651e+00 -1.31865e+01 -1.23382e+01 -1.13273e+01 -1.33491e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.20953e+03 5.11753e+03 -6.98480e+02 8.46645e-01 1.07811e+00 6.15182e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.24000e+02 3.53263e+00 4.10469e+00 3.04029e+00 -1.04258e+01 -8.16128e+00 -1.26902e+01 -1.24608e+01 -1.05103e+01 -1.44112e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.30268e+03 8.50815e+03 -1.90280e+03 1.00068e+00 1.28090e+00 7.20451e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.25000e+02 3.52971e+00 4.10347e+00 3.03616e+00 -1.03154e+01 -8.63240e+00 -1.19984e+01 -1.14222e+01 -9.32594e+00 -1.35184e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.93871e+03 3.87920e+03 -1.77422e+00 9.46639e-01 1.15564e+00 7.37637e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.26000e+02 3.52629e+00 4.10203e+00 3.03136e+00 -1.15126e+01 -1.03330e+01 -1.26921e+01 -1.22004e+01 -1.11825e+01 -1.32182e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.69441e+03 2.71881e+03 6.70008e+02 1.07805e+00 1.45800e+00 6.98100e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.27000e+02 3.52629e+00 4.10203e+00 3.03136e+00 -1.08555e+01 -7.40616e+00 -1.43049e+01 -1.29823e+01 -1.22822e+01 -1.36824e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.67078e+03 9.01874e+03 -1.67717e+03 8.90976e-01 1.26375e+00 5.18198e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.28000e+02 3.52323e+00 4.10120e+00 3.02671e+00 -6.21339e+00 -7.37924e-01 -1.16888e+01 -1.24880e+01 -1.11256e+01 -1.38504e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.38763e+03 9.79165e+03 9.83600e+02 8.78704e-01 1.27917e+00 4.78241e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.29000e+02 3.51552e+00 4.09775e+00 3.01601e+00 -5.07978e+00 3.81345e+00 -1.39730e+01 -1.26177e+01 -1.15361e+01 -1.36992e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.87644e+03 1.46445e+04 -8.91655e+02 9.45474e-01 1.11449e+00 7.76457e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+02 3.51533e+00 4.09748e+00 3.01588e+00 -1.16744e+01 -1.04004e+01 -1.29484e+01 -1.29470e+01 -1.17368e+01 -1.41572e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.34540e+03 6.17064e+03 5.20162e+02 9.39776e-01 1.12431e+00 7.55246e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.31000e+02 3.51106e+00 4.09535e+00 3.01013e+00 -1.06389e+01 -8.00190e+00 -1.32760e+01 -1.24155e+01 -1.09035e+01 -1.39275e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.25656e+03 1.11522e+04 -2.63905e+03 8.58357e-01 1.05884e+00 6.57872e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.32000e+02 3.50917e+00 4.09443e+00 3.00756e+00 -2.81220e-01 2.36798e+01 -2.42422e+01 -1.25194e+01 -1.09906e+01 -1.40482e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.04760e+04 2.99453e+04 -8.99330e+03 1.10865e+00 1.73565e+00 4.81660e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.33000e+02 3.50590e+00 4.09273e+00 3.00321e+00 -1.08001e+01 -9.10514e+00 -1.24950e+01 -1.29561e+01 -1.14938e+01 -1.44184e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.61117e+03 1.22538e+04 -1.03147e+03 1.11078e+00 1.53523e+00 6.86333e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.34000e+02 3.49939e+00 4.09081e+00 2.99348e+00 4.12410e+01 1.44020e+02 -6.15377e+01 -1.28543e+01 -1.14809e+01 -1.42277e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.96613e+04 5.14608e+04 -1.21382e+04 9.81592e-01 1.40492e+00 5.58261e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.35000e+02 3.49763e+00 4.09009e+00 2.99100e+00 2.04594e+00 3.09208e+01 -2.68289e+01 -1.33972e+01 -1.23391e+01 -1.44554e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.10466e+04 2.68666e+04 -4.77339e+03 8.78991e-01 9.91398e-01 7.66584e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.36000e+02 3.49530e+00 4.08948e+00 2.98744e+00 1.18779e+01 6.02947e+01 -3.65390e+01 -1.23749e+01 -1.14652e+01 -1.32845e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.34083e+04 3.64867e+04 -9.67019e+03 8.07137e-01 9.75129e-01 6.39144e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.37000e+02 3.49376e+00 4.08873e+00 2.98536e+00 -1.14295e+01 -8.53097e+00 -1.43280e+01 -1.27131e+01 -1.08331e+01 -1.45931e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.14849e+03 4.81793e+03 1.47905e+03 1.19125e+00 1.54631e+00 8.36192e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.38000e+02 3.48900e+00 4.08644e+00 2.97890e+00 -1.11939e+01 -8.84446e+00 -1.35433e+01 -1.21974e+01 -1.02560e+01 -1.41389e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.02802e+03 8.42447e+03 -3.68428e+02 8.87596e-01 1.14126e+00 6.33932e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.39000e+02 3.48674e+00 4.08547e+00 2.97576e+00 -1.10701e+01 -1.01016e+01 -1.20387e+01 -1.25262e+01 -1.14989e+01 -1.35534e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.14865e+03 6.50774e+03 1.78957e+03 9.20381e-01 1.27155e+00 5.69210e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+02 3.48653e+00 4.08542e+00 2.97544e+00 -1.28001e+01 -1.12804e+01 -1.43198e+01 -1.27385e+01 -1.12322e+01 -1.42448e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.45144e+03 1.96811e+03 9.34776e+02 9.42190e-01 1.22808e+00 6.56305e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.41000e+02 3.48517e+00 4.08477e+00 2.97358e+00 -1.14431e+01 -8.26565e+00 -1.46206e+01 -1.30592e+01 -1.21459e+01 -1.39726e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.70719e+03 4.35738e+03 1.05700e+03 9.89181e-01 1.36475e+00 6.13615e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.42000e+02 3.47983e+00 4.08267e+00 2.96601e+00 -1.28084e+01 -9.61584e+00 -1.60010e+01 -1.30793e+01 -1.09942e+01 -1.51644e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.68704e+03 2.59100e+03 7.83069e+02 1.04485e+00 1.30009e+00 7.89612e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.43000e+02 3.47247e+00 4.08009e+00 2.95534e+00 -1.25892e+01 -1.12740e+01 -1.39045e+01 -1.33555e+01 -1.21652e+01 -1.45458e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.09625e+03 4.26577e+03 1.92673e+03 9.57011e-01 1.57378e+00 3.40242e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.44000e+02 3.46996e+00 4.07911e+00 2.95178e+00 -8.61006e+00 -2.50670e+00 -1.47134e+01 -1.31906e+01 -1.17320e+01 -1.46491e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.29392e+03 1.23284e+04 2.59467e+02 1.04668e+00 1.27235e+00 8.21016e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.45000e+02 3.46786e+00 4.07856e+00 2.94860e+00 -4.31016e+00 1.17863e+01 -2.04066e+01 -1.32128e+01 -1.25093e+01 -1.39164e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.12628e+03 2.24863e+04 -4.23378e+03 9.35278e-01 1.19761e+00 6.72942e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.46000e+02 3.46662e+00 4.07776e+00 2.94707e+00 -6.33156e+00 3.04206e+00 -1.57052e+01 -1.33734e+01 -1.18901e+01 -1.48568e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.66782e+03 1.86733e+04 -1.33769e+03 7.60850e-01 9.89146e-01 5.32554e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.47000e+02 3.46584e+00 4.07740e+00 2.94601e+00 6.68128e+00 3.20227e+01 -1.86601e+01 -1.34696e+01 -1.28101e+01 -1.41290e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.52295e+04 3.03275e+04 1.31442e+02 1.19857e+00 1.44345e+00 9.53689e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.48000e+02 3.46244e+00 4.07561e+00 2.94153e+00 -3.36558e+00 2.57211e+00 -9.30328e+00 -1.30581e+01 -1.07361e+01 -1.53801e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.22834e+04 2.10136e+04 3.55320e+03 7.47064e-01 9.00203e-01 5.93925e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.49000e+02 3.46213e+00 4.07553e+00 2.94106e+00 -4.23309e+00 2.25664e+00 -1.07228e+01 -1.30411e+01 -1.16572e+01 -1.44249e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.07309e+04 2.01344e+04 1.32744e+03 8.12670e-01 9.62677e-01 6.62662e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+02 3.46106e+00 4.07499e+00 2.93962e+00 4.14438e+00 2.27171e+01 -1.44284e+01 -1.31578e+01 -1.22264e+01 -1.40893e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.54145e+04 2.90517e+04 1.77728e+03 9.69378e-01 1.18742e+00 7.51337e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.51000e+02 3.46081e+00 4.07486e+00 2.93929e+00 7.58886e+01 2.44786e+02 -9.30091e+01 -1.29537e+01 -1.20868e+01 -1.38206e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.65217e+04 6.63812e+04 -1.33379e+04 8.45982e-01 9.92183e-01 6.99780e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.52000e+02 3.45830e+00 4.07330e+00 2.93616e+00 1.56252e+01 6.93477e+01 -3.80972e+01 -1.44716e+01 -1.25712e+01 -1.63720e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.12873e+04 5.15970e+04 -9.02241e+03 1.01905e+00 1.36246e+00 6.75628e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.53000e+02 3.45830e+00 4.07330e+00 2.93616e+00 5.58029e+01 1.80462e+02 -6.88557e+01 -1.41124e+01 -1.25610e+01 -1.56638e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.59453e+04 8.29249e+04 -1.10343e+04 8.86241e-01 1.17826e+00 5.94219e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.54000e+02 3.45544e+00 4.07197e+00 2.93227e+00 2.86521e+01 1.04339e+02 -4.70344e+01 -1.35430e+01 -1.22676e+01 -1.48184e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.95437e+04 7.26774e+04 -1.35899e+04 8.64335e-01 1.15509e+00 5.73580e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.55000e+02 3.45519e+00 4.07185e+00 2.93192e+00 4.30956e-01 1.55878e+01 -1.47259e+01 -1.42587e+01 -1.33624e+01 -1.51550e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.84816e+04 3.25297e+04 4.43351e+03 9.61697e-01 1.17464e+00 7.48752e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.56000e+02 3.45433e+00 4.07145e+00 2.93075e+00 2.05639e+01 5.92048e+01 -1.80770e+01 -1.36882e+01 -1.26808e+01 -1.46956e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.30586e+04 6.81407e+04 -2.02358e+03 1.09204e+00 1.37425e+00 8.09820e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.57000e+02 3.45346e+00 4.07105e+00 2.92957e+00 5.27782e-01 2.55266e+01 -2.44710e+01 -1.34391e+01 -1.23659e+01 -1.45123e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.63694e+04 3.98063e+04 -7.06756e+03 1.16654e+00 1.56462e+00 7.68449e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.58000e+02 3.45287e+00 4.07077e+00 2.92875e+00 7.22200e-03 1.77854e+01 -1.77710e+01 -1.29505e+01 -1.22589e+01 -1.36422e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.41174e+04 5.45639e+04 -6.32913e+03 1.04119e+00 1.41418e+00 6.68202e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.59000e+02 3.45268e+00 4.07069e+00 2.92850e+00 7.50234e+00 4.53521e+01 -3.03474e+01 -1.38313e+01 -1.28336e+01 -1.48290e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.22450e+04 4.64943e+04 -2.00421e+03 8.99871e-01 9.72101e-01 8.27640e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+02 3.45144e+00 4.07011e+00 2.92680e+00 9.21640e-01 2.75693e+01 -2.57260e+01 -1.37737e+01 -1.21489e+01 -1.53986e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.57962e+04 3.47067e+04 -3.11421e+03 1.32609e+00 1.64049e+00 1.01168e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.61000e+02 3.45138e+00 4.07009e+00 2.92673e+00 8.79364e-01 2.15538e+01 -1.97950e+01 -1.32937e+01 -1.14259e+01 -1.51616e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.39116e+04 5.36843e+04 -5.86112e+03 1.11227e+00 1.55223e+00 6.72307e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.62000e+02 3.45137e+00 4.07008e+00 2.92671e+00 2.03646e+00 2.74740e+01 -2.34011e+01 -1.30536e+01 -1.19744e+01 -1.41327e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.37354e+04 4.77050e+04 -2.34250e+02 1.33530e+00 1.79885e+00 8.71750e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.63000e+02 3.45119e+00 4.07000e+00 2.92647e+00 8.17147e+01 2.65465e+02 -1.02036e+02 -1.35876e+01 -1.29331e+01 -1.42422e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.90387e+04 1.78465e+05 -4.03872e+04 7.94394e-01 9.41352e-01 6.47437e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.64000e+02 3.45090e+00 4.06987e+00 2.92607e+00 3.08999e+01 8.12209e+01 -1.94212e+01 -1.48408e+01 -1.33860e+01 -1.62956e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.37266e+04 8.45962e+04 2.85687e+03 9.11204e-01 1.06077e+00 7.61637e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.65000e+02 3.44506e+00 4.06721e+00 2.91808e+00 1.25830e+02 3.70027e+02 -1.18367e+02 -1.32781e+01 -1.16861e+01 -1.48702e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.48691e+04 2.41475e+05 -5.17365e+04 1.04401e+00 1.56401e+00 5.24009e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.66000e+02 3.44120e+00 4.06547e+00 2.91278e+00 1.09847e+02 2.08881e+02 1.08139e+01 -1.45379e+01 -1.31646e+01 -1.59112e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.10755e+05 2.01558e+05 1.99518e+04 9.15625e-01 1.10101e+00 7.30244e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.67000e+02 3.43967e+00 4.06479e+00 2.91069e+00 2.32394e+02 7.10272e+02 -2.45483e+02 -1.40839e+01 -1.30985e+01 -1.50694e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.90133e+04 2.12532e+05 -5.45053e+04 8.96238e-01 9.48386e-01 8.44089e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.68000e+02 3.43967e+00 4.06479e+00 2.91069e+00 1.94566e+00 3.10337e+01 -2.71424e+01 -1.44273e+01 -1.25747e+01 -1.62799e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.86617e+04 6.16904e+04 -4.36705e+03 1.23297e+00 1.82763e+00 6.38302e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.69000e+02 3.43676e+00 4.06333e+00 2.90681e+00 -8.58883e+00 -1.86711e+00 -1.53106e+01 -1.34362e+01 -1.22222e+01 -1.46503e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.64366e+04 3.26959e+04 1.77241e+02 1.03637e+00 1.45733e+00 6.15406e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+02 3.43662e+00 4.06329e+00 2.90659e+00 -1.49080e+01 -1.40152e+01 -1.58009e+01 -1.51522e+01 -1.41805e+01 -1.61240e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.74177e+03 1.14461e+04 3.74410e+01 1.03834e+00 1.28969e+00 7.86982e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.71000e+02 3.43560e+00 4.06290e+00 2.90515e+00 -1.44209e+01 -1.29371e+01 -1.59047e+01 -1.41949e+01 -1.24659e+01 -1.59239e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.47280e+03 9.50984e+03 -5.64246e+02 1.14268e+00 1.49806e+00 7.87303e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.72000e+02 3.43467e+00 4.06241e+00 2.90393e+00 -1.30104e+01 -1.16759e+01 -1.43449e+01 -1.30301e+01 -1.14619e+01 -1.45983e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.38783e+03 8.41534e+03 3.60317e+02 1.02677e+00 1.21946e+00 8.34077e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.73000e+02 3.43207e+00 4.06135e+00 2.90030e+00 -1.36695e+01 -1.17438e+01 -1.55952e+01 -1.33677e+01 -1.13916e+01 -1.53438e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.48086e+03 4.39118e+03 5.70532e+02 8.65698e-01 1.15411e+00 5.77282e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.74000e+02 3.43158e+00 4.06077e+00 2.89988e+00 -1.32957e+01 -1.12694e+01 -1.53221e+01 -1.32316e+01 -1.09947e+01 -1.54685e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.43168e+03 5.68594e+03 1.17743e+03 1.12345e+00 1.59771e+00 6.49187e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.75000e+02 3.43086e+00 4.06029e+00 2.89900e+00 -9.31575e+00 -6.81810e-01 -1.79497e+01 -1.38903e+01 -1.26943e+01 -1.50862e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.77062e+04 4.11158e+04 -5.70339e+03 9.89848e-01 1.18969e+00 7.90008e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.76000e+02 3.43083e+00 4.06028e+00 2.89897e+00 2.84347e+02 8.68912e+02 -3.00217e+02 -1.37780e+01 -1.19537e+01 -1.56024e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.38041e+05 3.80677e+05 -1.04596e+05 1.25711e+00 1.55630e+00 9.57921e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.77000e+02 3.42739e+00 4.05881e+00 2.89419e+00 3.00042e+01 1.12724e+02 -5.27161e+01 -1.39509e+01 -1.32855e+01 -1.46162e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.45169e+04 1.42699e+05 -3.36653e+04 8.13682e-01 1.06671e+00 5.60652e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.78000e+02 3.42610e+00 4.05829e+00 2.89240e+00 8.70412e+00 3.69553e+01 -1.95470e+01 -1.46818e+01 -1.35788e+01 -1.57848e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.90314e+04 1.06531e+05 -8.46861e+03 1.24415e+00 1.53022e+00 9.58073e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.79000e+02 3.42575e+00 4.05792e+00 2.89206e+00 1.80993e+01 7.91514e+01 -4.29529e+01 -1.39475e+01 -1.24068e+01 -1.54883e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.85548e+04 1.31783e+05 -3.46731e+04 8.64419e-01 1.20109e+00 5.27744e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+02 3.42467e+00 4.05721e+00 2.89074e+00 5.95791e+01 2.01873e+02 -8.27149e+01 -1.39404e+01 -1.22092e+01 -1.56715e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.77388e+04 1.79654e+05 -4.41769e+04 1.03981e+00 1.28106e+00 7.98559e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.81000e+02 3.42353e+00 4.05689e+00 2.88906e+00 6.64499e+01 1.86700e+02 -5.38002e+01 -1.44532e+01 -1.24298e+01 -1.64765e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.86024e+04 1.99316e+05 -2.21114e+04 9.75588e-01 1.07664e+00 8.74534e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.82000e+02 3.42267e+00 4.05653e+00 2.88786e+00 -9.65138e+00 -5.44809e+00 -1.38547e+01 -1.40996e+01 -1.24954e+01 -1.57037e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.43959e+04 4.81336e+04 6.58097e+02 1.33831e+00 1.75103e+00 9.25601e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.83000e+02 3.42033e+00 4.05550e+00 2.88464e+00 -1.27919e+01 -1.21948e+01 -1.33889e+01 -1.35818e+01 -1.27224e+01 -1.44412e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.11360e+04 1.91910e+04 3.08105e+03 8.50519e-01 1.06751e+00 6.33524e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.84000e+02 3.41905e+00 4.05494e+00 2.88288e+00 9.04336e+00 5.48188e+01 -3.67321e+01 -1.48503e+01 -1.35849e+01 -1.61157e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.77308e+04 1.34275e+05 -3.88133e+04 7.91357e-01 1.17229e+00 4.10426e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.85000e+02 3.41688e+00 4.05400e+00 2.87990e+00 2.83981e+01 1.07833e+02 -5.10372e+01 -1.23143e+01 -1.08326e+01 -1.37960e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.99247e+04 1.72993e+05 -5.31438e+04 1.24838e+00 1.79358e+00 7.03176e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.86000e+02 3.41663e+00 4.05382e+00 2.87959e+00 1.04823e+02 2.79005e+02 -6.93594e+01 -1.45859e+01 -1.31241e+01 -1.60477e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.02374e+05 2.17331e+05 -1.25825e+04 9.02645e-01 1.12686e+00 6.78426e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.87000e+02 3.41583e+00 4.05341e+00 2.87854e+00 3.21422e+02 7.50817e+02 -1.07974e+02 -1.48439e+01 -1.28529e+01 -1.68348e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.18582e+05 5.15563e+05 -7.83999e+04 1.02699e+00 1.22616e+00 8.27825e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.88000e+02 3.41526e+00 4.05317e+00 2.87775e+00 8.45331e+01 2.63793e+02 -9.47265e+01 -1.41789e+01 -1.20194e+01 -1.63384e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.69004e+04 1.77268e+05 -4.34667e+04 9.51703e-01 1.25519e+00 6.48219e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.89000e+02 3.41316e+00 4.05226e+00 2.87485e+00 9.23603e+01 2.68525e+02 -8.38038e+01 -1.34831e+01 -1.19618e+01 -1.50044e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.39668e+05 3.78716e+05 -9.93787e+04 1.08150e+00 1.47862e+00 6.84378e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+02 3.41316e+00 4.05226e+00 2.87485e+00 2.60308e+02 7.93217e+02 -2.72601e+02 -1.39279e+01 -1.23883e+01 -1.54675e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.40576e+05 6.97703e+05 -2.16551e+05 7.99632e-01 9.62130e-01 6.37134e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.91000e+02 3.41299e+00 4.05221e+00 2.87460e+00 2.67353e+02 8.02788e+02 -2.68082e+02 -1.43275e+01 -1.40151e+01 -1.46398e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.52486e+05 7.19802e+05 -2.14831e+05 1.36314e+00 1.52405e+00 1.20223e+00 1.00000e+00 1.00000e+00 1.00000e+00
1.92000e+02 3.41236e+00 4.05195e+00 2.87374e+00 8.11278e+01 2.46756e+02 -8.44999e+01 -1.46646e+01 -1.26828e+01 -1.66463e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.28495e+05 3.19366e+05 -6.23770e+04 1.03303e+00 1.20009e+00 8.65974e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.93000e+02 3.41019e+00 4.05102e+00 2.87073e+00 1.19069e+03 3.39848e+03 -1.01711e+03 -1.43294e+01 -1.29103e+01 -1.57485e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.91710e+05 1.23548e+06 -2.52061e+05 7.40886e-01 9.09427e-01 5.72344e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.94000e+02 3.41019e+00 4.05102e+00 2.87073e+00 1.92059e+01 6.99205e+01 -3.15088e+01 -1.42712e+01 -1.40421e+01 -1.45003e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.52056e+04 1.88874e+05 -3.84624e+04 1.16149e+00 1.77825e+00 5.44727e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.95000e+02 3.41019e+00 4.05102e+00 2.87073e+00 5.74830e+01 1.89624e+02 -7.46581e+01 -1.40580e+01 -1.31160e+01 -1.49999e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.14592e+05 3.16607e+05 -8.74229e+04 1.21354e+00 1.70146e+00 7.25633e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.96000e+02 3.40910e+00 4.05055e+00 2.86923e+00 -7.83012e+00 3.25120e-01 -1.59854e+01 -1.37235e+01 -1.16034e+01 -1.58436e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.35050e+04 4.78932e+04 -8.83186e+02 9.36738e-01 1.14221e+00 7.31262e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.97000e+02 3.40700e+00 4.04966e+00 2.86632e+00 -1.46052e+01 -1.36169e+01 -1.55936e+01 -1.48170e+01 -1.40883e+01 -1.55457e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.82764e+03 1.37003e+04 3.95502e+03 1.25156e+00 1.60563e+00 8.97485e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.98000e+02 3.40622e+00 4.04933e+00 2.86524e+00 -1.46368e+01 -1.37188e+01 -1.55548e+01 -1.46028e+01 -1.36308e+01 -1.55747e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.72061e+03 7.64738e+03 1.79384e+03 8.18546e-01 1.06911e+00 5.67981e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.99000e+02 3.40559e+00 4.04907e+00 2.86437e+00 -1.41990e+01 -1.31811e+01 -1.52169e+01 -1.42977e+01 -1.33921e+01 -1.52034e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.12292e+03 7.53890e+03 2.70693e+03 1.14206e+00 1.61092e+00 6.73199e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+02 3.40517e+00 4.04889e+00 2.86378e+00 -1.44312e+01 -1.35365e+01 -1.53259e+01 -1.41099e+01 -1.31761e+01 -1.50436e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.94415e+03 6.30719e+03 1.58110e+03 1.29374e+00 1.82038e+00 7.67095e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.01000e+02 3.40454e+00 4.04863e+00 2.86292e+00 6.79263e+02 2.06852e+03 -7.09990e+02 -1.53952e+01 -1.39056e+01 -1.68848e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.46896e+05 1.03419e+06 -3.40394e+05 1.10407e+00 1.37014e+00 8.38005e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.02000e+02 3.40314e+00 4.04804e+00 2.86097e+00 5.46067e+01 1.91258e+02 -8.20447e+01 -1.36282e+01 -1.20057e+01 -1.52506e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.27336e+04 2.65951e+05 -8.04834e+04 9.39275e-01 1.07877e+00 7.99779e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.03000e+02 3.40314e+00 4.04804e+00 2.86097e+00 -6.06172e+00 8.70480e+00 -2.08282e+01 -1.36628e+01 -1.14128e+01 -1.59128e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.82003e+04 1.05118e+05 -2.87170e+04 1.02578e+00 1.23583e+00 8.15731e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.04000e+02 3.40229e+00 4.04769e+00 2.85979e+00 1.14863e+02 3.24826e+02 -9.51009e+01 -1.53159e+01 -1.39408e+01 -1.66910e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.39213e+05 3.09034e+05 -3.06086e+04 1.04181e+00 1.69725e+00 3.86372e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.05000e+02 3.39611e+00 4.04514e+00 2.85121e+00 8.50281e+01 2.28300e+02 -5.82437e+01 -1.33817e+01 -1.19123e+01 -1.48511e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.28828e+05 3.01771e+05 -4.41158e+04 1.03686e+00 1.20145e+00 8.72271e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.06000e+02 3.39514e+00 4.04475e+00 2.84986e+00 -5.71147e+00 2.22174e+00 -1.36447e+01 -1.28594e+01 -1.22232e+01 -1.34956e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.84138e+04 5.30184e+04 3.80921e+03 1.18932e+00 1.65581e+00 7.22827e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.07000e+02 3.39514e+00 4.04475e+00 2.84986e+00 -1.15077e+01 -9.31833e+00 -1.36970e+01 -1.37298e+01 -1.26159e+01 -1.48437e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.15717e+04 5.59544e+04 -1.28109e+04 9.47438e-01 1.15649e+00 7.38385e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.08000e+02 3.39514e+00 4.04475e+00 2.84986e+00 4.91550e+02 1.50190e+03 -5.18795e+02 -1.44715e+01 -1.29077e+01 -1.60352e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.95400e+05 1.17521e+06 -3.84406e+05 1.25578e+00 1.51794e+00 9.93620e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.09000e+02 3.39514e+00 4.04475e+00 2.84986e+00 4.05547e+02 1.24122e+03 -4.30127e+02 -1.38111e+01 -1.26895e+01 -1.49326e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.15797e+05 9.15991e+05 -2.84398e+05 1.22380e+00 1.67720e+00 7.70400e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+02 3.39514e+00 4.04475e+00 2.84986e+00 3.62635e+01 1.37098e+02 -6.45707e+01 -1.41420e+01 -1.33386e+01 -1.49454e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.26280e+04 2.66017e+05 -8.07615e+04 1.12724e+00 1.44766e+00 8.06820e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.11000e+02 3.39514e+00 4.04475e+00 2.84986e+00 -1.08329e+01 -3.32493e+00 -1.83409e+01 -1.46816e+01 -1.36967e+01 -1.56664e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.42219e+04 6.86594e+04 -2.02156e+04 9.46929e-01 1.17017e+00 7.23694e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.12000e+02 3.39514e+00 4.04475e+00 2.84986e+00 -1.40930e+01 -1.33232e+01 -1.48629e+01 -1.38487e+01 -1.30848e+01 -1.46127e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.38478e+03 4.67579e+03 9.37633e+01 1.03347e+00 1.42638e+00 6.40565e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.13000e+02 3.39514e+00 4.04475e+00 2.84986e+00 -1.38507e+01 -1.27478e+01 -1.49536e+01 -1.34798e+01 -1.24590e+01 -1.45005e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.77050e+03 7.92929e+03 -3.88294e+02 1.40159e+00 1.75994e+00 1.04325e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.14000e+02 3.39514e+00 4.04475e+00 2.84986e+00 -1.50359e+01 -1.41476e+01 -1.59241e+01 -1.47530e+01 -1.39021e+01 -1.56040e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.99153e+03 5.83220e+03 1.50859e+02 1.16598e+00 1.53846e+00 7.93493e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.15000e+02 3.39514e+00 4.04475e+00 2.84986e+00 -1.42369e+01 -1.29501e+01 -1.55236e+01 -1.39877e+01 -1.27913e+01 -1.51841e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.43865e+03 3.80431e+03 1.07298e+03 7.48201e-01 9.12062e-01 5.84340e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.16000e+02 3.39397e+00 4.04427e+00 2.84824e+00 -1.47303e+01 -1.38585e+01 -1.56020e+01 -1.43904e+01 -1.36068e+01 -1.51740e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.24161e+03 4.94217e+03 1.54106e+03 1.13290e+00 1.48977e+00 7.76031e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.17000e+02 3.39303e+00 4.04389e+00 2.84692e+00 -1.47012e+01 -1.39587e+01 -1.54437e+01 -1.45063e+01 -1.37174e+01 -1.52952e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.99018e+03 5.66434e+03 3.16020e+02 8.30285e-01 9.59202e-01 7.01369e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.18000e+02 3.39192e+00 4.04344e+00 2.84537e+00 -1.51329e+01 -1.32751e+01 -1.69907e+01 -1.49494e+01 -1.30414e+01 -1.68574e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.74307e+03 5.00813e+03 4.78009e+02 8.80396e-01 1.12755e+00 6.33242e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.19000e+02 3.39127e+00 4.04318e+00 2.84447e+00 -1.38440e+01 -1.30960e+01 -1.45919e+01 -1.35614e+01 -1.30315e+01 -1.40912e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.25471e+03 9.88534e+03 6.24080e+02 1.07649e+00 1.37434e+00 7.78644e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+02 3.39060e+00 4.04291e+00 2.84354e+00 -1.44225e+01 -1.35584e+01 -1.52866e+01 -1.41402e+01 -1.31519e+01 -1.51285e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.29360e+03 6.07436e+03 5.12841e+02 1.11029e+00 1.42636e+00 7.94216e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.21000e+02 3.38967e+00 4.04253e+00 2.84224e+00 -1.36368e+01 -1.32299e+01 -1.40437e+01 -1.32486e+01 -1.28991e+01 -1.35982e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.92310e+03 4.66581e+03 1.18039e+03 1.31725e+00 1.72279e+00 9.11708e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.22000e+02 3.38873e+00 4.04216e+00 2.84093e+00 -1.45395e+01 -1.28778e+01 -1.62011e+01 -1.42889e+01 -1.25867e+01 -1.59912e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.25685e+03 7.16224e+03 -6.48552e+02 9.17149e-01 1.08986e+00 7.44435e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.23000e+02 3.38869e+00 4.04212e+00 2.84089e+00 -8.08278e+00 5.15443e+00 -2.13200e+01 -1.41939e+01 -1.26975e+01 -1.56902e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.55025e+03 1.99145e+04 -8.13979e+02 1.06420e+00 1.44013e+00 6.88279e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.24000e+02 3.38771e+00 4.04155e+00 2.83965e+00 -8.92434e+00 1.24396e+00 -1.90926e+01 -1.51502e+01 -1.40022e+01 -1.62982e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.09133e+04 1.66667e+05 -4.48404e+04 9.75278e-01 1.24813e+00 7.02423e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.25000e+02 3.38694e+00 4.04125e+00 2.83858e+00 7.21820e+03 2.16667e+04 -7.23026e+03 -1.55225e+01 -1.38234e+01 -1.72217e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.21865e+06 6.57660e+06 -2.13930e+06 9.58518e-01 1.10406e+00 8.12979e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.26000e+02 3.38673e+00 4.04116e+00 2.83828e+00 6.73482e+01 1.97224e+02 -6.25274e+01 -1.43737e+01 -1.24332e+01 -1.63143e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.33479e+05 5.90438e+05 -1.23481e+05 1.33014e+00 1.73149e+00 9.28800e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.27000e+02 3.38659e+00 4.04111e+00 2.83808e+00 3.14808e+03 7.32701e+03 -1.03085e+03 -1.48147e+01 -1.43169e+01 -1.53125e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.42868e+06 3.31343e+06 -4.56065e+05 8.90545e-01 9.86699e-01 7.94391e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.28000e+02 3.38616e+00 4.04094e+00 2.83748e+00 1.12099e+03 3.02577e+03 -7.83783e+02 -1.50393e+01 -1.39365e+01 -1.61421e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.47243e+05 1.96093e+06 -2.66442e+05 1.10488e+00 1.40696e+00 8.02785e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.29000e+02 3.38616e+00 4.04094e+00 2.83748e+00 1.27335e+02 3.01192e+02 -4.65208e+01 -1.43984e+01 -1.17679e+01 -1.70289e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.88947e+05 8.81576e+05 -1.03681e+05 1.37755e+00 2.17944e+00 5.75664e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+02 3.38529e+00 4.04059e+00 2.83627e+00 -4.51700e-01 2.79971e+01 -2.89005e+01 -1.52927e+01 -1.42514e+01 -1.63340e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.16531e+05 3.26832e+05 -9.37711e+04 1.14552e+00 1.42757e+00 8.63465e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.31000e+02 3.38402e+00 4.04009e+00 2.83449e+00 -1.00443e+01 1.59538e-01 -2.02481e+01 -1.49983e+01 -1.31217e+01 -1.68749e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.15537e+04 1.22106e+05 -1.89989e+04 1.26228e+00 1.63933e+00 8.85231e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.32000e+02 3.38402e+00 4.04009e+00 2.83449e+00 -1.31200e+01 -1.18313e+01 -1.44087e+01 -1.32501e+01 -1.23790e+01 -1.41212e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.60130e+03 1.76892e+04 -4.86577e+02 7.54001e-01 9.09904e-01 5.98099e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.33000e+02 3.38377e+00 4.03999e+00 2.83414e+00 -1.46191e+01 -1.31779e+01 -1.60602e+01 -1.45967e+01 -1.31857e+01 -1.60076e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.61295e+03 9.36619e+03 -1.40296e+02 8.34777e-01 1.02223e+00 6.47326e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.34000e+02 3.38376e+00 4.03999e+00 2.83413e+00 -1.56549e+01 -1.37787e+01 -1.75310e+01 -1.56798e+01 -1.39771e+01 -1.73825e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.61888e+03 8.40651e+03 8.31252e+02 7.68650e-01 9.08361e-01 6.28939e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.35000e+02 3.38251e+00 4.03949e+00 2.83238e+00 -1.44146e+01 -1.31009e+01 -1.57284e+01 -1.42395e+01 -1.27421e+01 -1.57369e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.35815e+03 1.14004e+04 -6.84073e+02 1.33420e+00 1.79870e+00 8.69689e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.36000e+02 3.38208e+00 4.03932e+00 2.83177e+00 -1.49637e+01 -1.37430e+01 -1.61844e+01 -1.49228e+01 -1.37085e+01 -1.61370e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.27822e+03 8.91118e+03 1.64526e+03 7.58646e-01 8.77491e-01 6.39800e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.37000e+02 3.38178e+00 4.03921e+00 2.83135e+00 -1.56534e+01 -1.35680e+01 -1.77388e+01 -1.62650e+01 -1.49524e+01 -1.75776e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.76209e+03 4.93848e+03 2.58570e+03 1.08710e+00 1.29603e+00 8.78179e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.38000e+02 3.38087e+00 4.03885e+00 2.83008e+00 -1.45327e+01 -1.16509e+01 -1.74146e+01 -1.50494e+01 -1.40397e+01 -1.60592e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.63748e+03 8.46455e+03 2.81041e+03 1.47828e+00 2.19553e+00 7.61037e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.39000e+02 3.38070e+00 4.03880e+00 2.82983e+00 -1.50964e+01 -1.34488e+01 -1.67440e+01 -1.48701e+01 -1.33530e+01 -1.63872e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.70668e+03 6.56542e+03 8.47944e+02 1.23886e+00 1.46762e+00 1.01010e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+02 3.37888e+00 4.03812e+00 2.82727e+00 -1.39137e+01 -1.13514e+01 -1.64761e+01 -1.47611e+01 -1.39955e+01 -1.55267e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.06094e+04 1.95541e+04 1.66475e+03 1.11404e+00 1.65363e+00 5.74446e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.41000e+02 3.37761e+00 4.03764e+00 2.82547e+00 4.48476e+00 4.17341e+01 -3.27646e+01 -1.41147e+01 -1.31069e+01 -1.51226e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.34437e+04 3.59538e+04 -9.06634e+03 7.51597e-01 9.36534e-01 5.66661e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.42000e+02 3.37517e+00 4.03672e+00 2.82203e+00 -1.28433e+01 -9.86459e+00 -1.58220e+01 -1.38873e+01 -1.15146e+01 -1.62600e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.79095e+03 1.09638e+04 6.18060e+02 8.20874e-01 9.73922e-01 6.67825e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.43000e+02 3.37460e+00 4.03654e+00 2.82121e+00 -9.47710e+00 -1.50196e+00 -1.74522e+01 -1.46083e+01 -1.32112e+01 -1.60054e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.45881e+04 3.27356e+04 -3.55935e+03 6.92415e-01 7.67127e-01 6.17703e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.44000e+02 3.37267e+00 4.03579e+00 2.81851e+00 2.35925e+00 3.12403e+01 -2.65218e+01 -1.45601e+01 -1.28022e+01 -1.63180e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.61214e+04 6.41034e+04 -1.18605e+04 1.11517e+00 1.44802e+00 7.82331e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.45000e+02 3.37196e+00 4.03552e+00 2.81752e+00 -4.30400e-02 2.75962e+01 -2.76823e+01 -1.46847e+01 -1.31121e+01 -1.62572e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.43609e+04 6.34266e+04 -1.47047e+04 9.95146e-01 1.36513e+00 6.25160e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.46000e+02 3.37196e+00 4.03552e+00 2.81752e+00 9.25672e+00 4.47461e+01 -2.62327e+01 -1.47005e+01 -1.27945e+01 -1.66065e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.61139e+04 8.29698e+04 -1.07420e+04 8.09778e-01 1.09729e+00 5.22265e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.47000e+02 3.37196e+00 4.03552e+00 2.81752e+00 -6.76940e+00 7.88195e+00 -2.14208e+01 -1.54808e+01 -1.39292e+01 -1.70323e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.28086e+04 5.56173e+04 -1.00000e+04 8.25053e-01 9.92596e-01 6.57511e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.48000e+02 3.37134e+00 4.03528e+00 2.81664e+00 7.75054e+00 4.51569e+01 -2.96559e+01 -1.46708e+01 -1.31172e+01 -1.62244e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.08510e+04 1.01487e+05 -1.97852e+04 1.25736e+00 1.67926e+00 8.35462e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.49000e+02 3.37082e+00 4.03508e+00 2.81591e+00 -1.32208e+01 -1.00828e+01 -1.63588e+01 -1.52893e+01 -1.35843e+01 -1.69944e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.39348e+04 3.51335e+04 -7.26389e+03 9.52505e-01 1.26239e+00 6.42625e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+02 3.37076e+00 4.03505e+00 2.81583e+00 6.17896e+00 3.25557e+01 -2.01978e+01 -1.53975e+01 -1.40911e+01 -1.67039e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.20918e+04 7.51411e+04 -1.09574e+04 1.25608e+00 1.80498e+00 7.07173e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.51000e+02 3.37076e+00 4.03505e+00 2.81583e+00 -5.00739e+00 1.07707e+01 -2.07855e+01 -1.36223e+01 -1.21100e+01 -1.51346e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.57868e+04 2.96610e+04 1.91251e+03 8.45882e-01 1.28206e+00 4.09706e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.52000e+02 3.37076e+00 4.03505e+00 2.81583e+00 8.57265e+01 2.17311e+02 -4.58576e+01 -1.50908e+01 -1.31227e+01 -1.70590e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.92420e+04 1.99368e+05 -2.08845e+04 1.16472e+00 1.57755e+00 7.51878e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.53000e+02 3.37076e+00 4.03505e+00 2.81583e+00 9.53574e+01 3.01549e+02 -1.10834e+02 -1.46366e+01 -1.23345e+01 -1.69386e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.11467e+05 3.08044e+05 -8.51111e+04 9.76953e-01 1.11682e+00 8.37084e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.54000e+02 3.37076e+00 4.03505e+00 2.81583e+00 7.35576e+01 2.49247e+02 -1.02132e+02 -1.57352e+01 -1.38717e+01 -1.75987e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.11763e+05 3.21115e+05 -9.75882e+04 1.01895e+00 1.31021e+00 7.27685e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.55000e+02 3.37076e+00 4.03505e+00 2.81583e+00 -9.03044e+00 1.82790e+00 -1.98888e+01 -1.56345e+01 -1.36802e+01 -1.75888e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.64994e+04 9.70113e+04 -2.40126e+04 9.54802e-01 1.20763e+00 7.01976e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.56000e+02 3.37076e+00 4.03505e+00 2.81583e+00 -1.09173e+01 -3.70826e+00 -1.81263e+01 -1.52014e+01 -1.39771e+01 -1.64256e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.89133e+04 7.76370e+04 -1.98105e+04 1.25139e+00 1.83002e+00 6.72765e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.57000e+02 3.37076e+00 4.03505e+00 2.81583e+00 1.26760e+01 6.56397e+01 -4.02876e+01 -1.50357e+01 -1.34333e+01 -1.66381e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.60956e+04 5.44191e+04 -2.22779e+03 1.20564e+00 1.63318e+00 7.78110e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.58000e+02 3.37076e+00 4.03505e+00 2.81583e+00 -1.18135e+01 -6.96402e+00 -1.66630e+01 -1.43028e+01 -1.23361e+01 -1.62695e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.74548e+03 1.59232e+04 -4.32248e+02 8.80386e-01 1.16373e+00 5.97044e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.59000e+02 3.37076e+00 4.03505e+00 2.81583e+00 -1.46245e+01 -1.40813e+01 -1.51676e+01 -1.46683e+01 -1.35873e+01 -1.57493e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.55872e+03 8.76687e+03 2.35058e+03 1.09371e+00 1.42802e+00 7.59396e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+02 3.37076e+00 4.03505e+00 2.81583e+00 3.29382e+01 1.27072e+02 -6.11959e+01 -1.43208e+01 -1.29557e+01 -1.56860e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.27696e+04 9.02059e+04 -2.46666e+04 9.64230e-01 1.41393e+00 5.14530e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.61000e+02 3.37076e+00 4.03505e+00 2.81583e+00 7.11300e+01 2.44432e+02 -1.02172e+02 -1.54810e+01 -1.43475e+01 -1.66145e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.34415e+04 1.18417e+05 -3.15344e+04 1.25737e+00 1.78127e+00 7.33461e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.62000e+02 3.36757e+00 4.03383e+00 2.81135e+00 1.18072e+01 5.62861e+01 -3.26716e+01 -1.48127e+01 -1.35552e+01 -1.60703e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.92412e+04 6.85201e+04 -1.00377e+04 1.03987e+00 1.65576e+00 4.23983e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.63000e+02 3.36511e+00 4.03290e+00 2.80789e+00 -1.42374e+01 -1.12630e+01 -1.72118e+01 -1.52337e+01 -1.33760e+01 -1.70914e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.71289e+03 1.66035e+04 2.82226e+03 1.02838e+00 1.26066e+00 7.96093e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.64000e+02 3.36508e+00 4.03289e+00 2.80786e+00 -1.44726e+01 -1.29954e+01 -1.59498e+01 -1.43698e+01 -1.31377e+01 -1.56020e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.58275e+03 1.90992e+04 -1.93368e+03 1.38367e+00 1.81773e+00 9.49607e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.65000e+02 3.36508e+00 4.03289e+00 2.80786e+00 -3.33824e+00 1.76780e+01 -2.43545e+01 -1.36925e+01 -1.30373e+01 -1.43476e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.49726e+04 3.21521e+04 -2.20702e+03 1.43662e+00 2.03106e+00 8.42177e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.66000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -8.75208e+00 1.44572e+00 -1.89499e+01 -1.37967e+01 -1.11673e+01 -1.64261e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.05881e+04 2.41246e+04 -2.94831e+03 1.05421e+00 1.27238e+00 8.36053e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.67000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -5.89888e+00 1.07973e+01 -2.25950e+01 -1.34877e+01 -1.18554e+01 -1.51200e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.51298e+03 2.28571e+04 -3.83111e+03 1.17713e+00 1.50217e+00 8.52085e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.68000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.50590e+01 -1.39298e+01 -1.61882e+01 -1.51538e+01 -1.42684e+01 -1.60392e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.07500e+03 7.12910e+03 1.02089e+03 1.01844e+00 1.39329e+00 6.43588e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.69000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.47186e+01 -1.34131e+01 -1.60241e+01 -1.46812e+01 -1.34077e+01 -1.59548e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.95283e+03 3.88371e+03 2.02194e+03 8.78720e-01 1.09696e+00 6.60484e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.55557e+01 -1.37679e+01 -1.73435e+01 -1.51464e+01 -1.33534e+01 -1.69393e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.92667e+03 1.08879e+04 -1.03459e+03 1.06692e+00 1.50928e+00 6.24551e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.71000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.57405e+01 -1.45078e+01 -1.69732e+01 -1.55977e+01 -1.42722e+01 -1.69232e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.15832e+03 9.23660e+03 -9.19953e+02 8.13489e-01 1.00984e+00 6.17133e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.72000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.43020e+01 -1.30553e+01 -1.55487e+01 -1.40195e+01 -1.26892e+01 -1.53497e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.54180e+03 3.58438e+03 1.49922e+03 1.15660e+00 1.44921e+00 8.63991e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.73000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.50636e+01 -1.41169e+01 -1.60102e+01 -1.50269e+01 -1.40969e+01 -1.59569e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.18307e+03 7.96807e+03 3.98059e+02 7.42278e-01 8.90092e-01 5.94463e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.74000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.47897e+01 -1.23788e+01 -1.72006e+01 -1.52146e+01 -1.34153e+01 -1.70140e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.85943e+03 8.37037e+03 1.34850e+03 8.60598e-01 1.02175e+00 6.99450e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.75000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -1.45759e+01 -1.22000e+01 -1.69519e+01 -1.56242e+01 -1.39293e+01 -1.73191e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.86074e+03 1.37788e+04 1.94269e+03 1.03928e+00 1.25265e+00 8.25914e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.76000e+02 3.36387e+00 4.03244e+00 2.80616e+00 4.22762e+01 1.51615e+02 -6.70627e+01 -1.49295e+01 -1.33917e+01 -1.64674e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.27803e+04 1.11588e+05 -2.60275e+04 9.44833e-01 1.27086e+00 6.18805e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.77000e+02 3.36387e+00 4.03244e+00 2.80616e+00 -9.69719e+00 -1.87563e+00 -1.75188e+01 -1.39851e+01 -1.22120e+01 -1.57582e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.55018e+04 3.97420e+04 -8.73839e+03 1.27673e+00 1.80205e+00 7.51404e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.78000e+02 3.36387e+00 4.03244e+00 2.80616e+00 5.41862e+01 1.90079e+02 -8.17067e+01 -1.55068e+01 -1.34399e+01 -1.75736e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.12455e+04 1.02332e+05 -1.98414e+04 1.13921e+00 1.43805e+00 8.40365e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.79000e+02 3.36387e+00 4.03244e+00 2.80616e+00 4.36267e+01 1.23167e+02 -3.59140e+01 -1.60558e+01 -1.35176e+01 -1.85940e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.10027e+04 1.71704e+05 -2.96984e+04 1.09094e+00 1.38958e+00 7.92307e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+02 3.36387e+00 4.03244e+00 2.80616e+00 8.53278e+00 5.30308e+01 -3.59653e+01 -1.51272e+01 -1.38845e+01 -1.63699e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.90363e+04 6.79009e+04 -9.82831e+03 1.33809e+00 1.81590e+00 8.60273e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.81000e+02 3.36370e+00 4.03219e+00 2.80604e+00 7.20876e+00 5.00280e+01 -3.56104e+01 -1.53858e+01 -1.37934e+01 -1.69782e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.24480e+04 1.14567e+05 -9.67136e+03 1.07971e+00 1.49730e+00 6.62121e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.82000e+02 3.36309e+00 4.03130e+00 2.80563e+00 2.11051e+00 2.41484e+01 -1.99274e+01 -1.47854e+01 -1.32705e+01 -1.63003e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.04340e+04 6.35929e+04 -2.72490e+03 7.81531e-01 9.06554e-01 6.56508e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.83000e+02 3.36273e+00 4.03079e+00 2.80539e+00 -6.53295e+00 4.00613e+00 -1.70720e+01 -1.51394e+01 -1.40190e+01 -1.62597e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.76264e+04 5.28521e+04 2.40070e+03 9.79999e-01 1.21758e+00 7.42420e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.84000e+02 3.36273e+00 4.03079e+00 2.80539e+00 -1.28296e+01 -8.94456e+00 -1.67147e+01 -1.53679e+01 -1.41541e+01 -1.65816e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.06239e+04 4.10391e+04 2.08701e+02 9.56050e-01 1.17629e+00 7.35811e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.85000e+02 3.36236e+00 4.03026e+00 2.80515e+00 -9.24232e+00 3.87542e+00 -2.23601e+01 -1.57665e+01 -1.42620e+01 -1.72709e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.97758e+04 4.86127e+04 -9.06112e+03 9.35140e-01 1.20384e+00 6.66445e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.86000e+02 3.36204e+00 4.02980e+00 2.80494e+00 -1.51544e+01 -1.43610e+01 -1.59478e+01 -1.50121e+01 -1.41922e+01 -1.58319e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.01800e+04 2.68551e+04 -6.49517e+03 1.38642e+00 2.12743e+00 6.45410e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.87000e+02 3.36204e+00 4.02980e+00 2.80494e+00 -1.37814e+01 -1.01507e+01 -1.74121e+01 -1.54086e+01 -1.47399e+01 -1.60774e+01 1.00000e+00 1.00000e+00 1.00000e+00 8.85340e+03 1.65337e+04 1.17310e+03 1.24000e+00 1.76839e+00 7.11611e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.88000e+02 3.36153e+00 4.02905e+00 2.80460e+00 -1.44827e+01 -1.21645e+01 -1.68009e+01 -1.51352e+01 -1.37070e+01 -1.65635e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.23836e+03 1.16373e+04 8.39379e+02 1.49632e+00 1.79959e+00 1.19305e+00 1.00000e+00 1.00000e+00 1.00000e+00
2.89000e+02 3.36143e+00 4.02892e+00 2.80453e+00 -1.53579e+01 -1.39090e+01 -1.68067e+01 -1.53849e+01 -1.41183e+01 -1.66514e+01 1.00000e+00 1.00000e+00 1.00000e+00 5.50507e+03 1.02980e+04 7.12180e+02 1.15047e+00 1.48076e+00 8.20187e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+02 3.36142e+00 4.02889e+00 2.80452e+00 -1.33574e+01 -9.63358e+00 -1.70812e+01 -1.46633e+01 -1.36608e+01 -1.56657e+01 1.00000e+00 1.00000e+00 1.00000e+00 6.73855e+03 1.40403e+04 -5.63211e+02 1.26618e+00 1.76769e+00 7.64681e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.91000e+02 3.36099e+00 4.02828e+00 2.80424e+00 -1.50065e+01 -1.36194e+01 -1.63936e+01 -1.49811e+01 -1.36540e+01 -1.63082e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.67000e+03 6.63079e+03 2.70921e+03 1.25147e+00 1.90917e+00 5.93758e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.92000e+02 3.36086e+00 4.02809e+00 2.80416e+00 -1.59313e+01 -1.52212e+01 -1.66414e+01 -1.56971e+01 -1.50987e+01 -1.62955e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.80950e+03 4.60059e+03 1.01840e+03 8.27189e-01 9.74198e-01 6.80180e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.93000e+02 3.36061e+00 4.02772e+00 2.80398e+00 -1.49697e+01 -1.38801e+01 -1.60593e+01 -1.49920e+01 -1.36965e+01 -1.62876e+01 1.00000e+00 1.00000e+00 1.00000e+00 4.59577e+03 7.91154e+03 1.28001e+03 1.04576e+00 1.31214e+00 7.79379e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.94000e+02 3.36061e+00 4.02772e+00 2.80398e+00 9.32300e+01 3.10053e+02 -1.23593e+02 -1.55909e+01 -1.43536e+01 -1.68282e+01 1.00000e+00 1.00000e+00 1.00000e+00 9.78268e+04 2.87155e+05 -9.15018e+04 9.45535e-01 1.26533e+00 6.25743e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.95000e+02 3.36036e+00 4.02737e+00 2.80382e+00 -1.88736e+00 2.28712e+01 -2.66460e+01 -1.46371e+01 -1.29992e+01 -1.62750e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.34393e+04 9.46605e+04 -2.77819e+04 8.14991e-01 1.12217e+00 5.07814e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.96000e+02 3.36004e+00 4.02705e+00 2.80351e+00 4.01473e+01 1.49838e+02 -6.95434e+01 -1.49386e+01 -1.33562e+01 -1.65211e+01 1.00000e+00 1.00000e+00 1.00000e+00 7.22585e+04 2.10816e+05 -6.62993e+04 1.43951e+00 1.99670e+00 8.82320e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.97000e+02 3.35967e+00 4.02655e+00 2.80323e+00 -3.27630e+00 1.78152e+01 -2.43678e+01 -1.41772e+01 -1.28977e+01 -1.54568e+01 1.00000e+00 1.00000e+00 1.00000e+00 3.64377e+04 1.04083e+05 -3.12072e+04 1.32781e+00 1.71728e+00 9.38338e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.98000e+02 3.35882e+00 4.02602e+00 2.80219e+00 -8.50494e+00 -2.35545e-01 -1.67743e+01 -1.42125e+01 -1.24412e+01 -1.59837e+01 1.00000e+00 1.00000e+00 1.00000e+00 2.10151e+04 4.19611e+04 6.90123e+01 9.19682e-01 1.39159e+00 4.47772e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.99000e+02 3.35865e+00 4.02595e+00 2.80195e+00 -1.42842e+01 -1.24301e+01 -1.61383e+01 -1.48841e+01 -1.43918e+01 -1.53763e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.22546e+04 2.59352e+04 -1.42603e+03 1.28784e+00 1.90574e+00 6.69930e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+02 3.35846e+00 4.02571e+00 2.80181e+00 -7.42746e+00 7.67470e+00 -2.25296e+01 -1.48115e+01 -1.30588e+01 -1.65643e+01 1.00000e+00 1.00000e+00 1.00000e+00 1.52828e+04 3.81333e+04 -7.56763e+03 8.34028e-01 1.09265e+00 5.75403e-01 1.00000e+00 1.00000e+00 1.00000e+00


==> data/sphere2d_cmaes_avg.dat <==
1.000000000000000000e+00 5.483096744086159546e+00 3.933668721196859952e+00 7.642827100056571510e+00
2.000000000000000000e+00 2.853120310378082891e+00 1.801648358279847262e+00 4.518248784831689235e+00
3.000000000000000000e+00 1.620043668434832940e+00 1.088894416334124760e+00 2.410280967801800234e+00
4.000000000000000000e+00 8.644341391024548127e-01 4.622341367294525161e-01 1.616597134372116829e+00
5.000000000000000000e+00 3.680284008684564512e-01 2.323398582847134575e-01 5.829602585012194638e-01
6.000000000000000000e+00 2.842072866787770380e-01 1.799052480953008959e-01 4.489795748399978970e-01
7.000000000000000000e+00 1.889364368618151602e-01 1.370136541989945556e-01 2.605359106924733381e-01
8.000000000000000000e+00 1.297566466232080162e-01 1.036682832140022187e-01 1.624102070653947183e-01
9.000000000000000000e+00 9.530841039103855883e-02 7.147321266342447632e-02 1.270922734933264686e-01
1.000000000000000000e+01 8.215318882754486796e-02 6.069496559868541030e-02 1.111977965217006842e-01
1.100000000000000000e+01 3.515447837684641808e-02 2.164793746985561526e-02 5.708799518055909100e-02
1.200000000000000000e+01 3.107614343438572929e-02 1.899490607978162465e-02 5.084135118638174328e-02
1.300000000000000000e+01 1.088189371057491153e-02 6.740763557996776699e-03 1.756709157789248729e-02
1.400000000000000000e+01 7.039387375559221990e-03 4.278060408993282146e-03 1.158304696189258257e-02
1.500000000000000000e+01 6.143530228918331684e-03 3.989703191344373331e-03 9.460093110564298316e-03
1.600000000000000000e+01 3.479565276518015084e-03 2.540958891126129330e-03 4.764884058468186502e-03
1.700000000000000000e+01 3.019444137315458951e-03 2.101528527172670177e-03 4.338291286787561776e-03
1.800000000000000000e+01 2.279454245338897404e-03 1.406390888875154455e-03 3.694500368065711023e-03
1.900000000000000000e+01 1.170384251894833342e-03 5.799846621350245122e-04 2.361785382463321356e-03
2.000000000000000000e+01 7.167099132178030799e-04 3.308939265834035014e-04 1.552379957554757490e-03
2.100000000000000000e+01 2.878617622195637658e-04 1.486862166267970185e-04 5.573105297052699785e-04
2.200000000000000000e+01 2.725266004902980967e-04 1.345075221427936472e-04 5.521679887609008469e-04
2.300000000000000000e+01 2.333389376106072993e-04 1.007877775501935929e-04 5.402149062978543791e-04
2.400000000000000000e+01 1.711262396624496228e-04 8.146703443168639520e-05 3.594606101142195937e-04
2.500000000000000000e+01 1.381104940507078057e-04 6.649372645469018748e-05 2.868617775532287433e-04
2.600000000000000000e+01 1.257267119221344123e-04 5.717224497466336515e-05 2.764839144895663773e-04
2.700000000000000000e+01 1.185306080776059735e-04 5.112988814046337912e-05 2.747806725618180007e-04
2.800000000000000000e+01 4.231662699187217801e-05 2.127324976678092138e-05 8.417599283610597140e-05
2.900000000000000000e+01 3.866932941386121137e-05 1.792825536924315196e-05 8.340560788101041251e-05
3.000000000000000000e+01 2.561356110544536793e-05 1.191981823456289963e-05 5.503896952053154260e-05
3.100000000000000000e+01 1.578334330538872630e-05 6.002310512395157939e-06 4.150300544787264098e-05
3.200000000000000000e+01 5.586642788863405887e-06 3.310271609557074638e-06 9.428403868809907774e-06
3.300000000000000000e+01 4.953868825978902432e-06 2.683714082210446896e-06 9.144348314777436042e-06
3.400000000000000000e+01 2.636086216755569086e-06 1.593176729430689383e-06 4.361694728400809672e-06
3.500000000000000000e+01 2.530059641518396188e-06 1.484243336135432719e-06 4.312771116296324594e-06
3.600000000000000000e+01 1.170511627540729306e-06 6.549005186936516331e-07 2.092069606145709485e-06
3.700000000000000000e+01 7.733318048473922311e-07 4.526462007768470029e-07 1.321213078475297244e-06
3.800000000000000000e+01 5.268278988689268016e-07 2.827638984581888977e-07 9.815525834097535622e-07
3.900000000000000000e+01 4.323298621573076599e-07 2.011614625234899647e-07 9.291496858705289538e-07
4.000000000000000000e+01 3.730903797439479914e-07 1.533057625208474083e-07 9.079660749122510922e-07
4.100000000000000000e+01 1.453291603364379549e-07 7.629815821870524711e-08 2.768161818998689866e-07
4.200000000000000000e+01 1.306814975359189173e-07 6.288473006858634579e-08 2.715707577913477661e-07
4.300000000000000000e+01 1.096541826079406748e-07 5.088499285347244192e-08 2.362983482780432314e-07
4.400000000000000000e+01 8.683137683603829336e-08 4.129377572644500589e-08 1.825865489556969981e-07
4.500000000000000000e+01 4.834083478794390494e-08 1.959265730397803110e-08 1.192710244322408509e-07
4.600000000000000000e+01 4.454039180753095963e-08 1.658231319283863068e-08 1.196362943636319402e-07
4.700000000000000000e+01 1.213532968151126428e-08 5.344005828231085292e-09 2.755727280479311540e-08
4.800000000000000000e+01 9.483464068144282314e-09 3.267904885415395630e-09 2.752102459688071842e-08
4.900000000000000000e+01 9.184839740382526755e-09 3.043591751292678127e-09 2.771767304885093987e-08
5.000000000000000000e+01 2.403555149545147056e-09 1.275107723363855622e-09 4.530658273847270892e-09


==> data/sphere2d_es_avg.dat <==
1.000000000000000000e+00 4.467982103948189732e+00 3.130389663744346684e+00 6.377117939152388892e+00
2.000000000000000000e+00 2.476601091574417879e+00 1.531938962886827182e+00 4.003784168547658062e+00
3.000000000000000000e+00 1.048790775116864360e+00 7.438124746975750545e-01 1.478816405193344119e+00
4.000000000000000000e+00 8.888780136621099448e-01 5.976848495937093775e-01 1.321941025791419033e+00
5.000000000000000000e+00 4.832557038108196146e-01 3.022425460379316586e-01 7.726776998377378192e-01
6.000000000000000000e+00 4.138386675562021888e-01 2.755371633188865577e-01 6.215584159385650898e-01
7.000000000000000000e+00 4.102246372074663805e-01 2.718521772826560934e-01 6.190285273934931221e-01
8.000000000000000000e+00 3.014945414997857731e-01 1.881719336042837198e-01 4.830633177491924224e-01
9.000000000000000000e+00 2.198617425983165619e-01 1.351748140172792934e-01 3.576049740463430049e-01
1.000000000000000000e+01 9.082539322974499119e-02 4.894917593433983916e-02 1.685268831982648929e-01
1.100000000000000000e+01 8.907669575535107076e-02 4.726340181975197813e-02 1.678816467115870070e-01
1.200000000000000000e+01 8.907669575535107076e-02 4.726340181975197813e-02 1.678816467115870070e-01
1.300000000000000000e+01 8.782086800197411169e-02 4.601407273883566240e-02 1.676118717070406439e-01
1.400000000000000000e+01 8.560570200394436446e-02 4.399507632641695004e-02 1.665717354645844250e-01
1.500000000000000000e+01 6.384065080644023282e-02 3.826254713681053604e-02 1.065174433060384340e-01
1.600000000000000000e+01 3.744106061848933437e-02 2.056900713604302086e-02 6.815268286727194091e-02
1.700000000000000000e+01 3.624071024301980110e-02 1.940728458995485961e-02 6.767505638569992765e-02
1.800000000000000000e+01 2.949456624724870399e-02 1.511421843391335187e-02 5.755702432891872389e-02
1.900000000000000000e+01 2.219258019961511952e-02 1.271857996852601702e-02 3.872371106956427889e-02
2.000000000000000000e+01 2.198742885819188891e-02 1.253673912954867374e-02 3.856242223742064462e-02
2.100000000000000000e+01 2.079748260317438105e-02 1.142350598707144414e-02 3.786361937559824808e-02
2.200000000000000000e+01 1.336185878164661799e-02 6.549269898678460565e-03 2.726094249630682184e-02
2.300000000000000000e+01 1.336185878164661799e-02 6.549269898678460565e-03 2.726094249630682184e-02
2.400000000000000000e+01 8.092791960013471717e-03 4.584194785803113320e-03 1.428675803892239145e-02
2.500000000000000000e+01 7.899183236086144283e-03 4.397168535780604688e-03 1.419028979433633285e-02
2.600000000000000000e+01 7.058789541087509209e-03 3.703148586673855620e-03 1.345517432507892588e-02
2.700000000000000000e+01 7.008581438049976339e-03 3.654126956478182843e-03 1.344239386283402511e-02
2.800000000000000000e+01 3.229555705502643558e-03 1.937621319962740812e-03 5.382904258684166957e-03
2.900000000000000000e+01 2.358552721313622418e-03 1.376282758487914993e-03 4.041880859807877105e-03
3.000000000000000000e+01 2.309805489615803474e-03 1.327027656808730388e-03 4.020414625486803777e-03
3.100000000000000000e+01 2.309803683317251770e-03 1.327025694725435072e-03 4.020414281857449638e-03
3.200000000000000000e+01 1.760359671067588186e-03 1.149714501739193409e-03 2.695335378333904228e-03
3.300000000000000000e+01 1.490021590558179626e-03 8.834897151485677494e-04 2.512948710394646845e-03
3.400000000000000000e+01 1.490021590558179626e-03 8.834897151485677494e-04 2.512948710394646845e-03
3.500000000000000000e+01 1.488447931480006790e-03 8.817360912744558101e-04 2.512630782216111833e-03
3.600000000000000000e+01 1.488447931480006790e-03 8.817360912744558101e-04 2.512630782216111833e-03
3.700000000000000000e+01 8.518802009436993519e-04 5.298159767517135769e-04 1.369720636227549863e-03
3.800000000000000000e+01 7.168534768879964748e-04 4.663784652304865533e-04 1.101849561326652925e-03
3.900000000000000000e+01 4.764834925986533671e-04 2.859771224639026557e-04 7.938974864944596315e-04
4.000000000000000000e+01 3.667865021955234151e-04 1.988198816195005836e-04 6.766543521552503306e-04
4.100000000000000000e+01 3.641424133356848227e-04 1.961000490025711755e-04 6.761839064517425647e-04
4.200000000000000000e+01 3.090749206219994805e-04 1.620924902770664959e-04 5.893382623353450849e-04
4.300000000000000000e+01 2.937965910484757097e-04 1.474352755932199983e-04 5.854530848496255829e-04
4.400000000000000000e+01 2.298056412312799877e-04 9.648227678304468742e-05 5.473609713882753632e-04
4.500000000000000000e+01 2.211602472130968393e-04 8.935531374552534254e-05 5.473860803248253165e-04
4.600000000000000000e+01 2.211602472130968393e-04 8.935531374552534254e-05 5.473860803248253165e-04
4.700000000000000000e+01 1.245728706468150727e-04 5.510715413670953951e-05 2.816040919603680004e-04
4.800000000000000000e+01 9.324667705423562796e-05 4.134770833582649237e-05 2.102883843292236549e-04
4.900000000000000000e+01 8.965559523767000698e-05 3.819894299994687622e-05 2.104279628216965397e-04
5.000000000000000000e+01 8.832141521892473740e-05 3.704315751309882759e-05 2.105833549290531343e-04


==> data/sphere2d_pbo_avg.dat <==
1.00000e+00 4.96148e+00 7.75639e+00 3.17368e+00 3.70931e-02 8.08884e-02 -6.70217e-03 1.65431e-01 2.67723e-01 6.31399e-02 1.60763e-01 2.63647e-01 5.78794e-02 1.01059e-03 1.79950e-03 2.21685e-04 2.50467e-01 3.24438e-01 1.76495e-01 7.53636e-02 1.38154e-01 1.25733e-02
2.00000e+00 3.31295e+00 4.64169e+00 2.36458e+00 4.89846e-02 1.12574e-01 -1.46046e-02 1.22578e-01 1.81868e-01 6.32894e-02 1.19817e-01 1.79384e-01 6.02497e-02 1.07850e-03 1.58286e-03 5.74135e-04 1.84225e-01 2.33133e-01 1.35318e-01 3.93746e-02 7.76300e-02 1.11923e-03
3.00000e+00 2.45949e+00 3.57447e+00 1.69230e+00 -5.98393e-02 2.08570e-02 -1.40536e-01 2.61140e-02 5.89517e-02 -6.72366e-03 2.40087e-02 5.72668e-02 -9.24949e-03 6.55245e-04 1.07313e-03 2.37361e-04 1.63990e-01 1.87684e-01 1.40297e-01 3.25593e-02 4.61836e-02 1.89349e-02
4.00000e+00 1.07092e+00 1.56117e+00 7.34616e-01 -1.38887e-01 -5.88925e-02 -2.18881e-01 -2.30922e-02 1.29824e-02 -5.91668e-02 -2.48543e-02 1.17561e-02 -6.14647e-02 5.95988e-04 1.07872e-03 1.13251e-04 1.45594e-01 1.76790e-01 1.14398e-01 1.52080e-02 2.42298e-02 6.18618e-03
5.00000e+00 5.34479e-01 7.20094e-01 3.96709e-01 -3.75851e-01 -1.78603e-01 -5.73100e-01 -5.91933e-02 -2.85133e-03 -1.15535e-01 -8.30635e-02 -2.88817e-02 -1.37245e-01 9.50338e-04 1.42891e-03 4.71770e-04 1.54902e-01 2.03976e-01 1.05828e-01 1.49811e-02 2.72971e-02 2.66504e-03
6.00000e+00 2.50971e-01 3.98561e-01 1.58035e-01 -6.05652e-01 -4.83472e-01 -7.27832e-01 -1.40368e-01 3.74589e-02 -3.18195e-01 -1.41190e-01 -9.32726e-02 -1.89108e-01 9.60406e-04 1.38356e-03 5.37249e-04 1.75809e-01 2.98652e-01 5.29666e-02 2.24265e-02 3.29497e-02 1.19033e-02
7.00000e+00 2.50971e-01 3.98561e-01 1.58035e-01 -8.03455e-01 -5.38015e-01 -1.06889e+00 -1.30403e-01 -3.13617e-02 -2.29444e-01 -1.78467e-01 -1.24787e-01 -2.32148e-01 1.44211e-03 1.66167e-03 1.22255e-03 8.38764e-02 9.95779e-02 6.81749e-02 1.20570e-02 1.61597e-02 7.95434e-03
8.00000e+00 1.74048e-01 2.33802e-01 1.29566e-01 -8.43330e-01 -7.16378e-01 -9.70282e-01 -2.30913e-01 -1.72588e-01 -2.89239e-01 -1.80061e-01 -1.44136e-01 -2.15987e-01 1.59331e-03 2.54579e-03 6.40824e-04 9.79267e-02 1.30797e-01 6.50564e-02 1.41321e-02 2.32494e-02 5.01476e-03
9.00000e+00 9.10604e-02 1.17143e-01 7.07850e-02 -1.18410e+00 -1.04781e+00 -1.32039e+00 -3.13933e-01 -2.72442e-01 -3.55423e-01 -2.29419e-01 -8.08512e-02 -3.77986e-01 3.08291e-03 3.98057e-03 2.18525e-03 9.71887e-02 1.57292e-01 3.70853e-02 5.26770e-02 9.02547e-02 1.50994e-02
1.00000e+01 5.24227e-02 5.86363e-02 4.68676e-02 -1.25793e+00 -1.14256e+00 -1.37331e+00 -2.26629e-01 -1.13506e-01 -3.39753e-01 -3.28592e-01 -6.65577e-02 -5.90626e-01 2.40985e-03 3.98958e-03 8.30128e-04 5.58752e-02 9.17610e-02 1.99894e-02 2.30436e-02 3.27218e-02 1.33655e-02
1.10000e+01 4.50028e-02 5.12832e-02 3.94915e-02 -1.32767e+00 -1.22506e+00 -1.43028e+00 -1.81352e-01 -1.20209e-01 -2.42494e-01 -2.33587e-01 -1.08822e-01 -3.58352e-01 5.37380e-03 7.83530e-03 2.91231e-03 7.13707e-02 1.15151e-01 2.75900e-02 1.63299e-02 2.71934e-02 5.46645e-03
1.20000e+01 3.64396e-02 4.63581e-02 2.86432e-02 -1.30890e+00 -1.03242e+00 -1.58539e+00 -2.83277e-01 -2.21434e-01 -3.45121e-01 -1.67780e-01 -3.92225e-02 -2.96337e-01 2.95802e-03 3.67323e-03 2.24281e-03 7.17155e-02 9.84806e-02 4.49503e-02 2.46055e-02 3.97022e-02 9.50874e-03
1.30000e+01 3.16942e-02 4.27000e-02 2.35251e-02 -1.62834e+00 -1.46030e+00 -1.79638e+00 -2.36708e-01 -1.39314e-01 -3.34102e-01 -1.66190e-01 -6.76685e-02 -2.64711e-01 5.58299e-03 8.66150e-03 2.50448e-03 5.95829e-02 8.71206e-02 3.20452e-02 1.56780e-02 2.59834e-02 5.37262e-03
1.40000e+01 1.61477e-02 1.98367e-02 1.31447e-02 -1.62325e+00 -1.35005e+00 -1.89645e+00 -4.65546e-01 -3.03130e-01 -6.27961e-01 -1.65618e-01 -7.19927e-02 -2.59244e-01 3.09813e-03 4.94686e-03 1.24940e-03 7.50404e-02 9.48413e-02 5.52395e-02 7.85181e-03 1.34798e-02 2.22378e-03
1.50000e+01 1.42988e-02 1.84329e-02 1.10919e-02 -1.85837e+00 -1.52174e+00 -2.19499e+00 -3.92508e-01 -1.80172e-01 -6.04845e-01 -1.99005e-01 -1.33632e-01 -2.64378e-01 4.48414e-03 7.70985e-03 1.25842e-03 7.28316e-02 1.08136e-01 3.75277e-02 1.06180e-02 2.02699e-02 9.66170e-04
1.60000e+01 1.40292e-02 1.82935e-02 1.07590e-02 -1.97704e+00 -1.56274e+00 -2.39134e+00 -4.89207e-01 -2.68111e-01 -7.10303e-01 -1.50393e-01 -8.67864e-02 -2.14000e-01 7.72819e-03 1.03921e-02 5.06424e-03 5.72724e-02 8.85137e-02 2.60311e-02 9.73627e-03 1.65487e-02 2.92383e-03
1.70000e+01 1.16768e-02 1.68345e-02 8.09933e-03 -2.36190e+00 -2.07368e+00 -2.65013e+00 -4.65461e-01 -2.59878e-01 -6.71044e-01 -3.06052e-01 -2.06629e-01 -4.05475e-01 1.05178e-02 1.81553e-02 2.88038e-03 6.85971e-02 1.04813e-01 3.23813e-02 6.42113e-03 9.78643e-03 3.05582e-03
1.80000e+01 7.44097e-03 1.00145e-02 5.52878e-03 -2.29077e+00 -1.81422e+00 -2.76731e+00 -5.64251e-01 -4.07155e-01 -7.21347e-01 -1.87477e-01 -8.10280e-02 -2.93926e-01 1.28138e-02 1.81292e-02 7.49838e-03 7.10209e-02 9.55887e-02 4.64531e-02 3.26799e-03 6.08373e-03 4.52248e-04
1.90000e+01 5.33249e-03 8.10409e-03 3.50878e-03 -2.59784e+00 -2.11007e+00 -3.08562e+00 -5.65932e-01 -3.93522e-01 -7.38341e-01 -1.71043e-01 -7.11381e-02 -2.70948e-01 2.87662e-02 5.14533e-02 6.07904e-03 5.56330e-02 8.42885e-02 2.69775e-02 1.01930e-02 1.58581e-02 4.52784e-03
2.00000e+01 3.24858e-03 4.61682e-03 2.28583e-03 -2.70814e+00 -2.24869e+00 -3.16759e+00 -5.81187e-01 -3.77169e-01 -7.85205e-01 -2.38958e-01 -1.73313e-01 -3.04603e-01 2.38859e-02 4.43688e-02 3.40300e-03 3.83063e-02 6.12036e-02 1.54090e-02 7.48946e-03 1.24384e-02 2.54047e-03
2.10000e+01 1.42599e-03 2.15057e-03 9.45541e-04 -3.02422e+00 -2.60805e+00 -3.44039e+00 -5.12762e-01 -3.72570e-01 -6.52954e-01 -2.42807e-01 -1.09770e-01 -3.75844e-01 3.10749e-02 5.07597e-02 1.13900e-02 6.34547e-02 9.35099e-02 3.33995e-02 6.23303e-03 1.20200e-02 4.46055e-04
2.20000e+01 1.42599e-03 2.15057e-03 9.45541e-04 -3.34815e+00 -2.99818e+00 -3.69811e+00 -7.00536e-01 -3.89451e-01 -1.01162e+00 -3.34026e-01 -1.84362e-01 -4.83690e-01 7.00224e-02 1.34078e-01 5.96641e-03 6.55621e-02 8.82220e-02 4.29022e-02 1.69127e-02 2.48615e-02 8.96397e-03
2.30000e+01 1.42599e-03 2.15057e-03 9.45541e-04 -3.08129e+00 -2.62701e+00 -3.53557e+00 -7.77931e-01 -5.33899e-01 -1.02196e+00 -3.37334e-01 -2.56741e-01 -4.17927e-01 4.83020e-02 7.99646e-02 1.66394e-02 1.14715e-01 1.44621e-01 8.48088e-02 2.24776e-02 3.86457e-02 6.30958e-03
2.40000e+01 8.40575e-04 1.50237e-03 4.70302e-04 -3.46130e+00 -3.15567e+00 -3.76692e+00 -7.37090e-01 -5.94661e-01 -8.79519e-01 -3.25653e-01 -2.32819e-01 -4.18487e-01 6.05800e-02 8.88228e-02 3.23373e-02 7.29450e-02 8.82393e-02 5.76508e-02 9.17255e-03 1.44929e-02 3.85218e-03
2.50000e+01 1.51963e-04 2.36703e-04 9.75606e-05 -3.54614e+00 -3.10007e+00 -3.99220e+00 -9.86016e-01 -8.52874e-01 -1.11916e+00 -3.79318e-01 -2.27939e-01 -5.30697e-01 1.16388e-01 2.20345e-01 1.24301e-02 6.59945e-02 9.76943e-02 3.42947e-02 7.28041e-03 1.05015e-02 4.05931e-03
2.60000e+01 7.67011e-05 1.02056e-04 5.76455e-05 -3.53302e+00 -3.24612e+00 -3.81992e+00 -6.08972e-01 -4.00111e-01 -8.17834e-01 -3.23234e-01 -2.10002e-01 -4.36465e-01 8.69853e-02 1.43998e-01 2.99725e-02 8.41785e-02 1.16657e-01 5.16999e-02 7.80554e-03 1.37194e-02 1.89173e-03
2.70000e+01 7.67011e-05 1.02056e-04 5.76455e-05 -3.91507e+00 -3.60624e+00 -4.22391e+00 -8.32938e-01 -4.78439e-01 -1.18744e+00 -4.45508e-01 -2.75995e-01 -6.15021e-01 3.83711e-01 7.69963e-01 -2.54058e-03 5.78179e-02 9.58650e-02 1.97707e-02 1.18635e-02 2.15582e-02 2.16885e-03
2.80000e+01 6.82464e-05 9.13585e-05 5.09812e-05 -4.00181e+00 -3.40923e+00 -4.59438e+00 -9.48878e-01 -6.33531e-01 -1.26422e+00 -3.87862e-01 -2.42046e-01 -5.33678e-01 4.59765e-01 1.13018e+00 -2.10653e-01 5.81491e-02 8.43812e-02 3.19169e-02 1.36047e-02 2.68888e-02 3.20525e-04
2.90000e+01 6.77734e-05 9.10531e-05 5.04456e-05 -4.16320e+00 -3.68221e+00 -4.64419e+00 -1.00352e+00 -7.79367e-01 -1.22767e+00 -4.37395e-01 -3.41571e-01 -5.33218e-01 3.68760e-01 6.46531e-01 9.09889e-02 5.94211e-02 7.90351e-02 3.98071e-02 1.49290e-02 2.38452e-02 6.01291e-03
3.00000e+01 5.65482e-05 7.11971e-05 4.49133e-05 -4.42501e+00 -3.91505e+00 -4.93497e+00 -1.30305e+00 -8.53070e-01 -1.75303e+00 -5.56507e-01 -3.28071e-01 -7.84943e-01 8.70879e-01 2.32651e+00 -5.84756e-01 7.58287e-02 1.17904e-01 3.37531e-02 8.47488e-03 1.79708e-02 -1.02107e-03
3.10000e+01 2.57196e-05 4.06613e-05 1.62685e-05 -5.05530e+00 -4.47066e+00 -5.63993e+00 -1.23571e+00 -8.38336e-01 -1.63308e+00 -6.66518e-01 -4.54319e-01 -8.78718e-01 2.40520e+00 5.38885e+00 -5.78443e-01 6.67623e-02 1.03534e-01 2.99909e-02 1.06589e-02 1.93913e-02 1.92647e-03
3.20000e+01 1.55615e-05 2.04336e-05 1.18512e-05 -4.62640e+00 -4.04199e+00 -5.21081e+00 -9.49233e-01 -5.73624e-01 -1.32484e+00 -5.28332e-01 -4.13939e-01 -6.42725e-01 1.92742e+01 5.57636e+01 -1.72152e+01 6.53677e-02 1.10286e-01 2.04490e-02 1.02558e-02 1.71684e-02 3.34323e-03
3.30000e+01 1.03465e-05 1.54361e-05 6.93505e-06 -5.33443e+00 -4.66064e+00 -6.00822e+00 -1.40906e+00 -8.80993e-01 -1.93713e+00 -5.73735e-01 -4.65424e-01 -6.82047e-01 4.76317e+00 1.06077e+01 -1.08136e+00 8.90329e-02 1.16576e-01 6.14897e-02 2.03816e-02 2.71312e-02 1.36320e-02
3.40000e+01 8.72124e-06 1.41152e-05 5.38850e-06 -5.20621e+00 -4.45746e+00 -5.95496e+00 -1.23156e+00 -8.65527e-01 -1.59758e+00 -5.96723e-01 -4.10697e-01 -7.82748e-01 3.08297e+00 7.40983e+00 -1.24389e+00 8.35265e-02 1.28980e-01 3.80728e-02 1.38463e-02 1.98142e-02 7.87851e-03
3.50000e+01 8.28529e-06 1.38251e-05 4.96533e-06 -4.84227e+00 -4.06787e+00 -5.61667e+00 -1.24626e+00 -9.28750e-01 -1.56377e+00 -6.78206e-01 -5.53349e-01 -8.03063e-01 3.22544e+00 8.31754e+00 -1.86665e+00 8.95173e-02 1.27581e-01 5.14531e-02 1.47967e-02 2.34272e-02 6.16619e-03
3.60000e+01 4.08611e-06 5.95511e-06 2.80369e-06 -5.51623e+00 -5.11619e+00 -5.91627e+00 -1.31867e+00 -8.53046e-01 -1.78429e+00 -5.77820e-01 -4.21438e-01 -7.34202e-01 2.32507e+01 4.91877e+01 -2.68634e+00 6.38758e-02 7.88582e-02 4.88934e-02 9.89869e-03 1.58504e-02 3.94699e-03
3.70000e+01 2.80585e-06 4.65945e-06 1.68964e-06 -5.48093e+00 -4.91343e+00 -6.04842e+00 -1.28528e+00 -1.02203e+00 -1.54852e+00 -7.23333e-01 -5.82506e-01 -8.64160e-01 1.23623e+01 2.79241e+01 -3.19956e+00 5.24558e-02 8.20140e-02 2.28976e-02 8.13153e-03 1.26689e-02 3.59413e-03
3.80000e+01 2.72721e-06 4.61559e-06 1.61142e-06 -5.92832e+00 -5.14728e+00 -6.70936e+00 -1.31980e+00 -1.00043e+00 -1.63917e+00 -4.52686e-01 -2.71040e-01 -6.34333e-01 1.10991e+01 2.43557e+01 -2.15743e+00 6.33760e-02 8.28750e-02 4.38771e-02 9.39350e-03 1.40034e-02 4.78361e-03
3.90000e+01 5.61577e-07 6.96956e-07 4.52495e-07 -6.08165e+00 -5.78597e+00 -6.37733e+00 -1.84044e+00 -1.59190e+00 -2.08898e+00 -8.20159e-01 -4.50906e-01 -1.18941e+00 7.00307e+01 1.25198e+02 1.48631e+01 4.25411e-02 6.46219e-02 2.04602e-02 5.70914e-03 1.18478e-02 -4.29477e-04
4.00000e+01 3.67948e-07 5.35378e-07 2.52879e-07 -5.90721e+00 -5.43408e+00 -6.38033e+00 -1.37554e+00 -9.93975e-01 -1.75710e+00 -8.73547e-01 -5.71544e-01 -1.17555e+00 4.99026e+01 1.32556e+02 -3.27506e+01 1.04718e-01 1.37117e-01 7.23180e-02 8.74419e-03 1.23870e-02 5.10139e-03
4.10000e+01 2.86783e-07 4.56441e-07 1.80187e-07 -5.82921e+00 -5.31619e+00 -6.34222e+00 -1.60014e+00 -1.34208e+00 -1.85821e+00 -6.73010e-01 -3.73353e-01 -9.72667e-01 9.98295e+01 2.16227e+02 -1.65684e+01 6.78588e-02 1.00839e-01 3.48788e-02 1.00801e-02 1.51070e-02 5.05317e-03
4.20000e+01 2.61257e-07 4.42043e-07 1.54409e-07 -6.87693e+00 -6.44666e+00 -7.30720e+00 -1.42805e+00 -1.13567e+00 -1.72043e+00 -7.97055e-01 -6.24412e-01 -9.69699e-01 2.23848e+02 4.26070e+02 2.16266e+01 9.14451e-02 1.16524e-01 6.63666e-02 1.10992e-02 1.66882e-02 5.51018e-03
4.30000e+01 1.77690e-07 3.12254e-07 1.01115e-07 -7.00803e+00 -6.37590e+00 -7.64016e+00 -1.70881e+00 -1.12971e+00 -2.28791e+00 -1.01696e+00 -8.17389e-01 -1.21653e+00 8.57101e+01 2.49952e+02 -7.85315e+01 9.82427e-02 1.65517e-01 3.09681e-02 8.15321e-03 1.18297e-02 4.47673e-03
4.40000e+01 1.58072e-07 3.02382e-07 8.26330e-08 -6.46945e+00 -5.95065e+00 -6.98824e+00 -1.60663e+00 -1.21816e+00 -1.99510e+00 -7.33968e-01 -5.03438e-01 -9.64497e-01 1.36144e+02 3.64517e+02 -9.22293e+01 6.70312e-02 9.72249e-02 3.68375e-02 1.21244e-02 2.06815e-02 3.56725e-03
4.50000e+01 4.68456e-08 7.35098e-08 2.98533e-08 -6.64410e+00 -5.73397e+00 -7.55423e+00 -1.34624e+00 -8.83273e-01 -1.80921e+00 -9.22434e-01 -6.19412e-01 -1.22546e+00 8.59228e+02 2.13618e+03 -4.17722e+02 4.88242e-02 7.11839e-02 2.64646e-02 9.80604e-03 1.65094e-02 3.10268e-03
4.60000e+01 4.00385e-08 6.48519e-08 2.47191e-08 -6.76031e+00 -5.20038e+00 -8.32025e+00 -1.69013e+00 -1.24892e+00 -2.13134e+00 -9.19868e-01 -6.74442e-01 -1.16529e+00 1.13931e+04 3.30320e+04 -1.02458e+04 6.52241e-02 1.03498e-01 2.69504e-02 1.45351e-02 2.62798e-02 2.79046e-03
4.70000e+01 3.03567e-08 5.80917e-08 1.58634e-08 -7.44344e+00 -6.97976e+00 -7.90713e+00 -1.41097e+00 -7.34761e-01 -2.08718e+00 -9.47068e-01 -7.56845e-01 -1.13729e+00 5.64105e+02 1.34058e+03 -2.12372e+02 1.21024e-01 1.57168e-01 8.48796e-02 9.49226e-03 1.84512e-02 5.33264e-04
4.80000e+01 1.85899e-08 3.11404e-08 1.10976e-08 -7.89040e+00 -7.10318e+00 -8.67763e+00 -2.00019e+00 -1.71089e+00 -2.28948e+00 -8.83915e-01 -6.47415e-01 -1.12042e+00 6.91972e+02 1.68683e+03 -3.02889e+02 6.98204e-02 1.04408e-01 3.52325e-02 1.14983e-02 1.92844e-02 3.71210e-03
4.90000e+01 6.17968e-09 8.60125e-09 4.43987e-09 -7.21847e+00 -6.38343e+00 -8.05352e+00 -2.11831e+00 -1.75492e+00 -2.48169e+00 -9.33684e-01 -6.70986e-01 -1.19638e+00 2.61835e+03 7.11607e+03 -1.87937e+03 1.00610e-01 1.39762e-01 6.14573e-02 1.04843e-02 1.56799e-02 5.28862e-03
5.00000e+01 5.25508e-09 7.61267e-09 3.62762e-09 -6.99659e+00 -4.37188e+00 -9.62130e+00 -2.12987e+00 -1.87689e+00 -2.38286e+00 -9.26584e-01 -7.25961e-01 -1.12721e+00 1.98947e+04 4.96198e+04 -9.83031e+03 7.29892e-02 1.10358e-01 3.56205e-02 9.53341e-03 2.11870e-02 -2.12020e-03


==> data/sphere2d_ppo1_avg.dat <==
1.00000e+00 4.35492e+00 6.36125e+00 2.98139e+00 3.48841e-01 3.77717e-01 3.19965e-01 3.85795e-01 4.17319e-01 3.54271e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.73801e-01 7.85872e-01 5.61731e-01 2.29534e-01 2.54394e-01 2.04674e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+00 5.88657e-01 8.02817e-01 4.31627e-01 2.72022e-01 2.90258e-01 2.53787e-01 3.12029e-01 3.34664e-01 2.89394e-01 1.00000e+00 1.00000e+00 1.00000e+00 6.07273e-01 6.77912e-01 5.36634e-01 2.26709e-01 2.52914e-01 2.00504e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+00 5.88657e-01 8.02817e-01 4.31627e-01 2.68529e-01 3.98046e-01 1.39013e-01 3.16934e-01 4.75722e-01 1.58146e-01 1.00000e+00 1.00000e+00 1.00000e+00 5.53745e-01 9.11788e-01 1.95701e-01 2.99876e-01 3.96793e-01 2.02959e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+00 5.88657e-01 8.02817e-01 4.31627e-01 1.99588e-01 2.85580e-01 1.13596e-01 2.23815e-01 3.19059e-01 1.28571e-01 1.00000e+00 1.00000e+00 1.00000e+00 4.89919e-01 6.87657e-01 2.92181e-01 2.88674e-01 3.47772e-01 2.29577e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+00 5.88657e-01 8.02817e-01 4.31627e-01 1.17441e-01 1.99958e-01 3.49239e-02 1.48268e-01 2.38143e-01 5.83922e-02 1.00000e+00 1.00000e+00 1.00000e+00 3.95764e-01 5.87084e-01 2.04444e-01 3.11725e-01 3.92584e-01 2.30866e-01 1.00000e+00 1.00000e+00 1.00000e+00
6.00000e+00 3.34738e-01 4.58751e-01 2.44249e-01 1.88157e-02 9.17235e-02 -5.40920e-02 4.50379e-02 1.20471e-01 -3.03948e-02 1.00000e+00 1.00000e+00 1.00000e+00 3.91113e-01 6.83876e-01 9.83497e-02 3.66249e-01 4.68257e-01 2.64241e-01 1.00000e+00 1.00000e+00 1.00000e+00
7.00000e+00 3.34738e-01 4.58751e-01 2.44249e-01 9.20352e-03 1.12225e-01 -9.38182e-02 4.17162e-02 1.74227e-01 -9.07949e-02 1.00000e+00 1.00000e+00 1.00000e+00 5.94694e-01 9.38268e-01 2.51119e-01 3.45728e-01 4.28091e-01 2.63365e-01 1.00000e+00 1.00000e+00 1.00000e+00
8.00000e+00 1.96649e-01 2.35383e-01 1.64289e-01 -1.68151e-02 8.80469e-02 -1.21677e-01 2.15064e-03 1.00656e-01 -9.63551e-02 1.00000e+00 1.00000e+00 1.00000e+00 4.64104e-01 7.96923e-01 1.31285e-01 3.23459e-01 4.76703e-01 1.70214e-01 1.00000e+00 1.00000e+00 1.00000e+00
9.00000e+00 1.96649e-01 2.35383e-01 1.64289e-01 -1.66468e-01 -7.77809e-02 -2.55155e-01 -1.44310e-01 -4.66189e-02 -2.42000e-01 1.00000e+00 1.00000e+00 1.00000e+00 3.24598e-01 5.91997e-01 5.71984e-02 4.58253e-01 5.89750e-01 3.26756e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.00000e+01 1.96649e-01 2.35383e-01 1.64289e-01 -2.15825e-01 -1.20911e-01 -3.10739e-01 -1.49512e-01 -4.50681e-02 -2.53956e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.16323e-01 1.19085e+00 6.41796e-01 4.12283e-01 5.17671e-01 3.06895e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.10000e+01 1.96649e-01 2.35383e-01 1.64289e-01 -1.93874e-01 -7.91863e-02 -3.08561e-01 -1.48197e-01 -3.49310e-02 -2.61463e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.26092e-01 1.12344e+00 3.28742e-01 3.29253e-01 4.33041e-01 2.25464e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.20000e+01 1.87440e-01 2.28233e-01 1.53938e-01 -3.94592e-01 -2.95999e-01 -4.93186e-01 -3.49665e-01 -2.59755e-01 -4.39575e-01 1.00000e+00 1.00000e+00 1.00000e+00 7.93591e-01 1.12440e+00 4.62782e-01 4.66974e-01 5.98799e-01 3.35149e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.30000e+01 1.87440e-01 2.28233e-01 1.53938e-01 -4.29689e-01 -3.62123e-01 -4.97255e-01 -3.31601e-01 -2.41332e-01 -4.21869e-01 1.00000e+00 1.00000e+00 1.00000e+00 9.53242e-01 1.37209e+00 5.34394e-01 3.94544e-01 4.81458e-01 3.07630e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.40000e+01 1.14369e-01 1.46279e-01 8.94209e-02 -5.54866e-01 -4.93127e-01 -6.16605e-01 -5.07725e-01 -4.27130e-01 -5.88320e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.01913e+00 1.36689e+00 6.71380e-01 5.21179e-01 6.37532e-01 4.04827e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.50000e+01 1.14369e-01 1.46279e-01 8.94209e-02 -6.77720e-01 -5.78727e-01 -7.76714e-01 -6.04771e-01 -5.04751e-01 -7.04790e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.03112e+00 1.63785e+00 4.24388e-01 5.03292e-01 6.00545e-01 4.06040e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.60000e+01 1.05525e-01 1.30217e-01 8.55150e-02 -6.47747e-01 -4.88204e-01 -8.07289e-01 -5.57975e-01 -3.59937e-01 -7.56014e-01 1.00000e+00 1.00000e+00 1.00000e+00 1.03659e+00 1.62879e+00 4.44395e-01 4.30576e-01 6.55893e-01 2.05259e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.70000e+01 8.11275e-02 1.13083e-01 5.82022e-02 -9.41480e-01 -7.38812e-01 -1.14415e+00 -8.77601e-01 -7.04903e-01 -1.05030e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.12423e+00 1.48349e+00 7.64965e-01 5.88485e-01 7.26399e-01 4.50572e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.80000e+01 6.71236e-02 1.00092e-01 4.50143e-02 -9.26769e-01 -7.95206e-01 -1.05833e+00 -9.06966e-01 -7.88158e-01 -1.02577e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.09475e+00 1.46430e+00 7.25202e-01 5.63564e-01 6.52844e-01 4.74283e-01 1.00000e+00 1.00000e+00 1.00000e+00
1.90000e+01 6.70001e-02 1.00040e-01 4.48721e-02 -1.00949e+00 -9.07435e-01 -1.11155e+00 -9.32999e-01 -8.09373e-01 -1.05662e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.25478e+00 1.88007e+00 6.29486e-01 4.18917e-01 4.94973e-01 3.42862e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.00000e+01 2.20757e-02 3.13801e-02 1.55302e-02 -1.24148e+00 -1.08407e+00 -1.39890e+00 -1.13701e+00 -9.36803e-01 -1.33722e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.79275e+00 1.97813e+00 1.60738e+00 5.36570e-01 7.29028e-01 3.44111e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.10000e+01 2.20757e-02 3.13801e-02 1.55302e-02 -1.30654e+00 -1.07444e+00 -1.53864e+00 -1.18175e+00 -9.42370e-01 -1.42113e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.19725e+00 3.21895e+00 1.17554e+00 4.71671e-01 6.12303e-01 3.31040e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.20000e+01 2.20757e-02 3.13801e-02 1.55302e-02 -1.24924e+00 -1.03764e+00 -1.46085e+00 -1.07940e+00 -8.11378e-01 -1.34741e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.80007e+00 2.34016e+00 1.25999e+00 5.49219e-01 6.90858e-01 4.07580e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.30000e+01 2.10400e-02 3.04121e-02 1.45560e-02 -1.42246e+00 -1.36869e+00 -1.47623e+00 -1.34408e+00 -1.22083e+00 -1.46732e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.40546e+00 5.54506e+00 1.26587e+00 6.39235e-01 7.59204e-01 5.19266e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.40000e+01 2.10400e-02 3.04121e-02 1.45560e-02 -1.49476e+00 -1.40292e+00 -1.58660e+00 -1.35402e+00 -1.18585e+00 -1.52220e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.48506e+00 5.40438e+00 1.56574e+00 4.86884e-01 6.70441e-01 3.03327e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.50000e+01 1.60016e-02 2.69748e-02 9.49220e-03 -1.56925e+00 -1.22016e+00 -1.91834e+00 -1.45764e+00 -1.08185e+00 -1.83343e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.80741e+00 8.23666e+00 3.37816e+00 6.13286e-01 8.39132e-01 3.87440e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.60000e+01 8.23431e-03 1.05451e-02 6.42990e-03 -1.68224e+00 -1.47224e+00 -1.89223e+00 -1.58711e+00 -1.39808e+00 -1.77615e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.19740e+00 6.90559e+00 1.48920e+00 4.93277e-01 7.11151e-01 2.75403e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.70000e+01 7.75259e-03 9.71814e-03 6.18458e-03 -1.82072e+00 -1.60518e+00 -2.03627e+00 -1.72492e+00 -1.46051e+00 -1.98933e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.41845e+00 8.71211e+00 2.12479e+00 7.77000e-01 9.94414e-01 5.59585e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.80000e+01 7.32861e-03 9.05696e-03 5.93008e-03 -1.84604e+00 -1.59777e+00 -2.09431e+00 -1.76455e+00 -1.54356e+00 -1.98554e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.99037e+00 6.36752e+00 3.61321e+00 5.68790e-01 6.62362e-01 4.75217e-01 1.00000e+00 1.00000e+00 1.00000e+00
2.90000e+01 7.27087e-03 8.97303e-03 5.89160e-03 -1.84865e+00 -1.63951e+00 -2.05780e+00 -1.78791e+00 -1.61190e+00 -1.96393e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.28197e+00 7.87898e+00 6.84969e-01 4.76323e-01 6.72065e-01 2.80582e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.00000e+01 7.27087e-03 8.97303e-03 5.89160e-03 -2.01082e+00 -1.69317e+00 -2.32846e+00 -1.95295e+00 -1.59495e+00 -2.31094e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.71014e+00 7.10863e+00 2.31165e+00 6.27105e-01 7.75231e-01 4.78980e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.10000e+01 6.36260e-03 8.38452e-03 4.82826e-03 -2.01159e+00 -1.71494e+00 -2.30823e+00 -1.93109e+00 -1.56804e+00 -2.29414e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.59376e+00 1.02438e+01 2.94374e+00 5.35895e-01 6.81234e-01 3.90556e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.20000e+01 5.10780e-03 6.91498e-03 3.77291e-03 -2.27992e+00 -1.99950e+00 -2.56035e+00 -2.21821e+00 -1.89039e+00 -2.54603e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.80918e+00 7.97591e+00 3.64244e+00 6.68653e-01 8.51585e-01 4.85720e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.30000e+01 3.58817e-03 4.62661e-03 2.78280e-03 -2.31587e+00 -1.96939e+00 -2.66234e+00 -2.23091e+00 -1.86867e+00 -2.59315e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.02496e+01 1.27362e+01 7.76296e+00 5.01228e-01 7.03114e-01 2.99343e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.40000e+01 2.79342e-03 3.45874e-03 2.25609e-03 -2.52489e+00 -2.22185e+00 -2.82792e+00 -2.46021e+00 -2.19898e+00 -2.72144e+00 1.00000e+00 1.00000e+00 1.00000e+00 4.79253e+00 7.79687e+00 1.78819e+00 6.48515e-01 7.51941e-01 5.45090e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.50000e+01 2.69112e-03 3.36747e-03 2.15061e-03 -2.43909e+00 -2.10179e+00 -2.77640e+00 -2.37617e+00 -2.06221e+00 -2.69013e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.13085e+01 2.05425e+01 2.07451e+00 5.16045e-01 7.42670e-01 2.89420e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.60000e+01 1.93613e-03 2.69021e-03 1.39342e-03 -2.57360e+00 -2.23645e+00 -2.91075e+00 -2.49987e+00 -2.17287e+00 -2.82687e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.05258e+01 1.50401e+01 6.01138e+00 5.08408e-01 6.18412e-01 3.98404e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.70000e+01 1.01989e-03 1.42057e-03 7.32228e-04 -2.72668e+00 -2.58271e+00 -2.87065e+00 -2.67220e+00 -2.56468e+00 -2.77972e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.93747e+00 1.36870e+01 6.18790e+00 6.18774e-01 7.70418e-01 4.67130e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.80000e+01 5.66799e-04 7.24793e-04 4.43246e-04 -2.75079e+00 -2.50265e+00 -2.99892e+00 -2.69344e+00 -2.43872e+00 -2.94815e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.77945e+00 1.29607e+01 6.59818e+00 6.62400e-01 7.73460e-01 5.51340e-01 1.00000e+00 1.00000e+00 1.00000e+00
3.90000e+01 5.66799e-04 7.24793e-04 4.43246e-04 -2.82086e+00 -2.56784e+00 -3.07388e+00 -2.68386e+00 -2.40192e+00 -2.96581e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.57269e+01 2.36416e+01 7.81227e+00 5.93456e-01 9.08383e-01 2.78530e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.00000e+01 3.64512e-04 5.35813e-04 2.47976e-04 -3.02945e+00 -2.43939e+00 -3.61951e+00 -2.93148e+00 -2.36974e+00 -3.49323e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.47434e+01 4.19840e+01 7.50278e+00 5.90858e-01 8.89923e-01 2.91794e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.10000e+01 3.07951e-04 4.95668e-04 1.91326e-04 -2.91594e+00 -2.59582e+00 -3.23607e+00 -2.89173e+00 -2.56522e+00 -3.21824e+00 1.00000e+00 1.00000e+00 1.00000e+00 1.93970e+01 3.13310e+01 7.46304e+00 4.56195e-01 6.13035e-01 2.99356e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.20000e+01 2.82720e-04 4.85375e-04 1.64678e-04 -3.23560e+00 -2.76917e+00 -3.70203e+00 -3.19840e+00 -2.72968e+00 -3.66712e+00 1.00000e+00 1.00000e+00 1.00000e+00 2.08781e+01 3.19736e+01 9.78256e+00 7.30887e-01 8.83065e-01 5.78708e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.30000e+01 2.82720e-04 4.85375e-04 1.64678e-04 -3.46772e+00 -3.06771e+00 -3.86773e+00 -3.45690e+00 -3.01160e+00 -3.90219e+00 1.00000e+00 1.00000e+00 1.00000e+00 3.89041e+01 7.75428e+01 2.65394e-01 6.46319e-01 8.49759e-01 4.42880e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.40000e+01 2.82720e-04 4.85375e-04 1.64678e-04 -3.43662e+00 -2.90102e+00 -3.97222e+00 -3.37880e+00 -2.84394e+00 -3.91366e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.73989e+01 8.68348e+01 2.79630e+01 4.82542e-01 6.21157e-01 3.43927e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.50000e+01 2.70932e-04 4.76872e-04 1.53929e-04 -3.44054e+00 -2.98895e+00 -3.89214e+00 -3.41747e+00 -2.97245e+00 -3.86249e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.08319e+01 9.19429e+01 2.97208e+01 5.89960e-01 8.37802e-01 3.42118e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.60000e+01 2.44505e-04 4.63689e-04 1.28928e-04 -3.60887e+00 -3.03091e+00 -4.18684e+00 -3.52760e+00 -2.91743e+00 -4.13776e+00 1.00000e+00 1.00000e+00 1.00000e+00 5.76264e+01 1.09427e+02 5.82584e+00 6.37697e-01 8.23250e-01 4.52144e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.70000e+01 1.99823e-04 3.60518e-04 1.10756e-04 -3.56872e+00 -3.14671e+00 -3.99074e+00 -3.53013e+00 -3.13059e+00 -3.92967e+00 1.00000e+00 1.00000e+00 1.00000e+00 6.39546e+01 1.01147e+02 2.67622e+01 5.61339e-01 6.96009e-01 4.26670e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.80000e+01 1.96391e-04 3.59173e-04 1.07384e-04 -3.80850e+00 -3.51523e+00 -4.10177e+00 -3.76987e+00 -3.47479e+00 -4.06494e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.08482e+01 1.05187e+02 3.65091e+01 6.01512e-01 7.08152e-01 4.94871e-01 1.00000e+00 1.00000e+00 1.00000e+00
4.90000e+01 1.84518e-04 3.56120e-04 9.56047e-05 -3.76982e+00 -3.64945e+00 -3.89020e+00 -3.70402e+00 -3.60088e+00 -3.80716e+00 1.00000e+00 1.00000e+00 1.00000e+00 7.98097e+01 1.29240e+02 3.03792e+01 6.40303e-01 9.22189e-01 3.58417e-01 1.00000e+00 1.00000e+00 1.00000e+00
5.00000e+01 1.73865e-04 3.37012e-04 8.96968e-05 -3.90698e+00 -3.70511e+00 -4.10885e+00 -3.92486e+00 -3.70325e+00 -4.14646e+00 1.00000e+00 1.00000e+00 1.00000e+00 9.69409e+01 1.64283e+02 2.95983e+01 7.02018e-01 8.08527e-01 5.95509e-01 1.00000e+00 1.00000e+00 1.00000e+00

